Morpheus: A Morphology-Aware Neural Tokenizer and Word Embedder for Turkish

Turkish is agglutinative: meaning is carried by morphemes, yet the subword tokenizers that drive modern language models split words by corpus statistics, fragmenting semantically loaded suffixes and -- in the case of WordPiece and rule-based analyzers -- failing to decode their output back to the original text. This paper presents \textbf{Morpheus}, a neural morpheme-boundary model for Turkish that is at once a lossless, morphology-aware tokenizer and a word-embedding producer. A differentiable Poisson-binomial dynamic program turns per-character boundary probabilities into soft morpheme memberships during training and exact segments at inference, with no string normalization, so $\mathrm{decode}(\mathrm{encode}(w)) = w$ holds by construction. Because the model is neural, the same forward pass that tokenizes also emits a structured word embedding. Among reversible tokenizers -- the only ones valid for generation -- Morpheus attains the lowest bits-per-character ($1.425$), roughly doubles the gold morphological alignment of the subword family (MorphScore macro-F1 $0.61$ vs.\ ${\sim}0.32$), and uses ${\sim}19\%$ less GPU memory than 64K-vocabulary subword tokenizers. As an embedder, frozen Morpheus vectors lead on lexical retrieval (root-family MAP $0.85$) and same-root verification (ROC-AUC $1.00$), surpassing the multilingual retriever BGE-M3 and BERTurk; on context- and inflection-dependent tasks (NER, case/number probing) the heavier contextual encoders remain ahead -- a trade-off we attribute to Morpheus's root-centric geometry. Code: https://github.com/lonewolf-rd/TurkishMorpheus; model: https://huggingface.co/lonewolflab/Morpheus-TR-50K; interactive demo: https://huggingface.co/spaces/lonewolflab/morpheus-tr-demo.

==> results/lm_eval/full/bpe-64k_train_log.csv <==
step,train_loss,val_bpc,val_token_ppl,val_token_nll,lr
1000,6.207642078399658,1.9117657694033763,427.6389936315551,6.05827936683497,0.0002981587759593675
2000,5.534866809844971,1.706649728011311,223.24683501506343,5.408278042791898,0.000283728956412876
3000,5.207324981689453,1.6095492682934118,164.11576909313405,5.100572087892034,0.00025643301216947504
4000,4.843599796295166,1.5514791384852367,136.5309156309553,4.916551077119315,0.00021922888232815089
5000,4.768248081207275,1.5090023550281582,119.3361753744019,4.781944513435603,0.00017614821163876486
6000,4.670195579528809,1.4772929968289585,107.92745855229833,4.6814593213747875,0.00013185945923599213
7000,4.758236885070801,1.455231491392197,100.6397831241897,4.61154763798349,9.116199865347241e-05
8000,4.506072044372559,1.4410499425547822,96.21710020403022,4.566607098673444,5.846603123148688e-05
9000,4.702478885650635,1.4305595720816586,93.07109823737079,4.533363698250173,3.7314672370414325e-05
10000,4.487111568450928,1.4255496267920065,91.60514702615099,4.517487460343295,2.9999999999999997e-05


==> results/lm_eval/full/byte-bpe-64k_train_log.csv <==
step,train_loss,val_bpc,val_token_ppl,val_token_nll,lr
1000,6.577105522155762,1.9118750854110476,716.2660469054662,6.5740516718344795,0.0002981587759593675
2000,6.054838180541992,1.695934022827317,340.88000138196804,5.8315305132457755,0.000283728956412876
3000,5.602642059326172,1.5957862349309484,241.572278995717,5.48716872022147,0.00025643301216947504
4000,5.4096784591674805,1.534686782042794,195.79653636456095,5.27707604027989,0.00021922888232815089
5000,5.290534019470215,1.4910022337642055,168.48810268394934,5.126865140082692,0.00017614821163876486
6000,5.027610778808594,1.4600668342426384,151.48591484049717,5.020492649277466,0.00013185945923599213
7000,5.085318565368652,1.439012729005029,140.90661224926185,4.948097346471098,9.116199865347241e-05
8000,4.92041015625,1.4251601848958235,134.35222178680112,4.9004648722288255,5.846603123148688e-05
9000,4.817628860473633,1.4163376507366119,130.33763413295335,4.8701282692353765,3.7314672370414325e-05
10000,4.935223579406738,1.411451404225614,128.16605576128862,4.853326733774333,2.9999999999999997e-05


==> results/lm_eval/full/morfessor-50k_train_log.csv <==
step,train_loss,val_bpc,val_token_ppl,val_token_nll,lr
1000,5.674921989440918,1.9234167299040044,292.1842047245781,5.677384441471442,0.0002981587759593675
2000,5.156833171844482,1.7080189909695807,154.7159700408304,5.041590984576919,0.000283728956412876
3000,4.846865177154541,1.6070926400560122,114.85664934509745,4.743684823367758,0.00025643301216947504
4000,4.570534706115723,1.547705622810182,96.38890245911617,4.568391075271005,0.00021922888232815089
5000,4.631859302520752,1.5073844090958486,85.57337620854877,4.449374209168137,0.00017614821163876486
6000,4.512186050415039,1.479560477731531,78.82622929926391,4.367245800606239,0.00013185945923599213
7000,4.309879302978516,1.4593565697010464,74.26275553810476,4.307609554687281,9.116199865347241e-05
8000,4.301219940185547,1.445682367898918,71.32501892342233,4.267247162412144,5.846603123148688e-05
9000,4.228588581085205,1.4368190860293528,69.48321764968395,4.24108525074511,3.7314672370414325e-05
10000,4.355539321899414,1.431206432574499,68.34157401861731,4.224518278593658,2.9999999999999997e-05


==> results/lm_eval/full/morpheus-50k_train_log.csv <==
step,train_loss,val_bpc,val_token_ppl,val_token_nll,lr
1000,5.161634922027588,1.9434180053043235,169.31172732508253,5.1317415562325825,0.0002981587759593675
2000,4.752614498138428,1.727759842098356,95.80165305786821,4.562279940129282,0.000283728956412876
3000,4.451749324798584,1.630389689212057,74.08156535899413,4.305166720770643,0.00025643301216947504
4000,4.270543098449707,1.56969999880574,63.11200620661646,4.1449110241356735,0.00021922888232815089
5000,4.186821937561035,1.5303392808972804,56.88183723495461,4.040976085165937,0.00017614821163876486
6000,4.022890090942383,1.5011011328881552,52.65549249905867,3.963770554108706,0.00013185945923599213
7000,4.029660224914551,1.4807114143951938,49.895457540261305,3.909929967356588,9.116199865347241e-05
8000,3.9212698936462402,1.4662884967207381,48.030929471568,3.8718451673855525,5.846603123148688e-05
9000,3.927959680557251,1.4578102400091493,46.967585437747275,3.8494576922399486,3.7314672370414325e-05
10000,3.9003469944000244,1.452303277918394,46.289545860109776,3.8349161442391617,2.9999999999999997e-05


==> results/lm_eval/full/summary.csv <==
tokenizer,vocab_size,n_train_tokens,n_val_tokens,n_test_tokens,n_test_chars,n_params,final_bpc,best_bpc,final_token_ppl,final_token_nll_nats,val_bpc,selected_step,steps_trained,stopped_early,wall_time_s,seed
bpe-64k,64000,52456169,1064484,5201900,23908057,58233856,1.425102201714471,1.425102201714471,93.72898786471826,4.540407510286758,1.4255496267920065,10000,10000,False,1235.212854385376,0
byte-bpe-64k,64000,48436738,981186,4807998,23908057,58233856,1.4107678562328483,1.4107678562328483,129.39081246317028,4.862837378488689,1.411451404225614,10000,10000,False,1232.3202211856842,0
unigram-64k,64000,52493332,1065957,5204665,23908057,58233856,1.415723665027572,1.415723665027572,90.72789802190033,4.507864895514297,1.415077662965347,10000,10000,False,1235.095243215561,0
wordpiece-64k,64000,48509162,982467,4813485,23908057,58233856,1.3798103467714975,1.3798103467714975,115.64943414380546,4.750563495831976,1.3816721339880873,10000,10000,False,1231.9835815429688,0
morfessor-50k,49809,56500464,1143020,5610750,23908057,58326800,1.4301531905420446,1.4301531905420446,68.32419429534885,4.224263939506752,1.431206432574499,10000,10000,False,1769.5035781860352,0
turkish-tokenizer,32768,77972054,1578235,7739499,23908057,58192992,1.4074703437708473,1.4074703437708473,20.362903896042667,3.0137148090189934,1.4071633258110867,10000,10000,False,1505.9429149627686,0
morpheus-50k,50000,63194321,1277736,6277660,23908057,58433760,1.450911929424107,1.450911929424107,46.06910650149107,3.8301425843922914,1.452303277918394,10000,10000,False,1573.7801744937897,0


==> results/lm_eval/full/turkish-tokenizer_train_log.csv <==
step,train_loss,val_bpc,val_token_ppl,val_token_nll,lr
1000,4.25178337097168,1.9064801415981802,58.87320492152247,4.075386062216094,0.0002981587759593675
2000,3.789806842803955,1.693751058074768,37.36169090522862,3.6206458721123758,0.000283728956412876
3000,3.424294948577881,1.5903208074340316,29.95056719989848,3.3995482626091267,0.00025643301216947504
4000,3.3201611042022705,1.5297550422018384,26.31344152114604,3.270079893078764,0.00021922888232815089
5000,3.253840446472168,1.488863847495473,24.111016608186578,3.182668856720426,0.00017614821163876486
6000,3.265723943710327,1.4592798737484831,22.63344532692576,3.1194286940548035,0.00013185945923599213
7000,3.0110385417938232,1.4384319302468824,21.646918264754337,3.0748631008873506,9.116199865347241e-05
8000,3.0248241424560547,1.4225866028435046,20.925977857831853,3.0409913468407317,5.846603123148688e-05
9000,3.1128439903259277,1.412408435196481,20.47560122657113,3.019233993243119,3.7314672370414325e-05
10000,3.0833492279052734,1.4071633258110867,20.247306826816633,3.0080217885011824,2.9999999999999997e-05


==> results/lm_eval/full/unigram-64k_train_log.csv <==
step,train_loss,val_bpc,val_token_ppl,val_token_nll,lr
1000,5.97280740737915,1.8823283026205282,387.3237310174219,5.959260857603631,0.0002981587759593675
2000,5.32830286026001,1.6817917382598666,205.281538441695,5.324382395196682,0.000283728956412876
3000,5.117995738983154,1.5900977511532666,153.559561446524,5.034088514218933,0.00025643301216947504
4000,4.92736291885376,1.5334628808986939,128.35350924423767,4.854788248152873,0.00021922888232815089
5000,4.935509204864502,1.493556177095229,113.11982596805944,4.728447663675186,0.00017614821163876486
6000,4.686505317687988,1.464224611642354,103.08840248681916,4.63558689669197,0.00013185945923599213
7000,4.726546287536621,1.4433707110737821,96.50217611803538,4.569565558536645,9.116199865347241e-05
8000,4.510995388031006,1.4293306951588771,92.30665949278914,4.525116289423842,5.846603123148688e-05
9000,4.486645698547363,1.4203645793718644,89.72329860135875,4.496730474483961,3.7314672370414325e-05
10000,4.496511936187744,1.415077662965347,88.23402259467741,4.479992632336596,2.9999999999999997e-05


==> results/lm_eval/full/wordpiece-64k_train_log.csv <==
step,train_loss,val_bpc,val_token_ppl,val_token_nll,lr
1000,6.52634334564209,1.868347285017482,612.580715718117,6.4176807145008326,0.0002981587759593675
2000,5.878940105438232,1.6562351488341505,295.6232960069256,5.689085995193816,0.000283728956412876
3000,5.439882278442383,1.5601084409269113,212.4901209687199,5.358895497724833,0.00025643301216947504
4000,5.290872097015381,1.5001730070022423,172.95306207843544,5.153020240218845,0.00021922888232815089
5000,5.227569580078125,1.458651199007295,149.9639420707717,5.010394879004008,0.00017614821163876486
6000,4.977703094482422,1.4292224260131194,135.54565165803226,4.909308496182852,0.00013185945923599213
7000,4.859282970428467,1.408938800142722,126.42322948343867,4.8396352423865805,9.116199865347241e-05
8000,4.835445404052734,1.395305259198465,120.63925177455657,4.792804702106432,5.846603123148688e-05
9000,4.746149063110352,1.3859905922427094,116.84044437906772,4.760809280825109,3.7314672370414325e-05
10000,4.80998420715332,1.3816721339880873,115.12006069962959,4.745975589851642,2.9999999999999997e-05


==> results/lm_eval/inference/inference_summary.csv <==
tokenizer,vocab_size,lm_params_M,best_bpc,tokenizer_artifact_mb,fertility_tokens_per_char,chars_per_sec_encode,tokens_per_sec_encode,chars_per_sec_gen_eff_B1,chars_per_sec_gen_eff_B32,chars_per_sec_gen_eff_B8,encode_median_s,encode_n_chars,encode_n_tokens,encode_std_s,ms_per_char_gen_eff_B1,ms_per_char_gen_eff_B32,ms_per_char_gen_eff_B8,ms_per_kchar_encode,ms_per_token_gen_B1,ms_per_token_gen_B32,ms_per_token_gen_B8,peak_gpu_memory_mb_B1,peak_gpu_memory_mb_B32,peak_gpu_memory_mb_B8,tokens_per_sec_gen_B1,tokens_per_sec_gen_B32,tokens_per_sec_gen_B8
bpe-64k,64000,58.233856,1.425102201714471,1.3442163467407227,0.2175,975423.4787568871,212154.60662962295,827.0625114098128,20671.86083623698,6229.567568577048,0.2050391490010952,200000,43500,0.009489336770315824,1.209098449276098,1.5479980372113005,1.2841982869490494,1.025195745005476,5.559073330005049,7.117232354994485,5.904359939995629,585.22998046875,3723.5458984375,1293.88134765625,179.8860962316343,4496.129731881543,1354.930946165508
byte-bpe-64k,64000,58.233856,1.4107678562328483,4.621048927307129,0.204695,1532438.9238244859,313682.58551225316,873.6891928075066,21787.034770306447,6618.420335245869,0.13051091099987389,200000,40939,0.008503438468846781,1.144571786205352,1.4687634337286137,1.2087476459294433,0.6525545549993694,5.591596209997078,7.175375235001411,5.905115639998257,585.22998046875,3723.5458984375,1293.88134765625,178.83980932173256,4459.697082307878,1354.757550523153
unigram-64k,64000,58.233856,1.415723665027572,1.387960433959961,0.21772,4258300.865712109,927117.2644828404,813.8792025962182,20493.96922618604,6271.910627431343,0.04696708999836119,200000,43544,0.0030336608978640137,1.228683564846072,1.5614349590762635,1.2755283796632153,0.23483544999180594,5.643411560013192,7.171757114992943,5.858572385004663,585.22998046875,3723.5458984375,1293.88134765625,177.19777998924863,4461.946979925225,1365.520381804352
wordpiece-64k,64000,58.233856,1.3798103467714975,1.4293794631958008,0.200785,2358692.2230995204,473590.01801503723,894.0305620028771,22359.35332960388,6884.783026116422,0.08479274999990594,200000,40157,0.0031205042145540118,1.1185299949475127,1.431168403141242,1.1619828787128317,0.4239637499995297,5.570784645005915,7.127865145012038,5.787199634996796,585.22998046875,3723.5458984375,1293.88134765625,179.50792639174767,4489.422758284515,1382.3611598987857
morfessor-50k,49809,58.3268,1.4301531905420446,1.897308349609375,0.23331,7699987.838713895,1796484.1626503388,555.3030194347559,13039.498784340862,4390.837198889597,0.025974066997150658,200000,46662,0.35579968728795713,1.8008185891333746,2.4540820570825015,1.8219760008462913,0.1298703349857533,7.71856581000975,10.518546384992078,7.809249500005535,563.650390625,3010.05859375,1116.06396484375,129.5577474643229,3042.2454613745663,1024.426226872932
turkish-tokenizer,32768,58.192992,1.4074703437708473,0.0,0.326875,5516158.538315896,1803094.3222120085,389.12497708831876,10083.418895007137,3066.618458678885,0.03625711600034265,200000,65375,0.0006320366963337846,2.5698684455637815,3.1735267901886917,2.6087366615038383,0.18128558000171324,7.86193023499436,9.708686165013205,7.980838735002181,535.81103515625,2151.5107421875,900.6455078125,127.1952268857442,3296.017551305458,1002.4009086806607
morpheus-50k,50000,58.43376,1.450911929424107,29.5583553314209,0.26662,1508575.7249828996,402216.45979494066,473.5775262496124,12378.408606340936,3770.0985462897534,0.1325753800010716,200000,53324,0.738766675703478,2.1115866876523226,2.585146525507952,2.1219604479233034,0.662876900005358,7.919836050004959,9.69599627000207,7.958744459992886,564.7666015625,3020.5029296875,1119.28662109375,126.26524004867167,3300.3313026226206,1005.1836744117742


==> results/paper_eval/SUMMARY.txt <==
======================================================================
MORPHEUS PAPER EVALUATION SUMMARY
======================================================================

Checkpoint     : /content/TurkishMorpheus/src/model_development/artifacts/checkpoints/turkish_morpheus_a100_v3_best.pt
Train vocab    : 120,000 words
Test set       : 1246 unique words
  seen         : 800
  oov          : 400
  curated_oov  : 10
  nonce        : 5

ROOT CLUSTER COHERENCE
----------------------------------------------------------------------
  [ seen] n= 800 intra=0.8254 inter=0.0042 delta=0.8212
  [  oov] n= 400 intra=0.7939 inter=0.0175 delta=0.7764

BOUNDARY F1 vs MORFESSOR
----------------------------------------------------------------------
  [        seen] n= 800 acc=0.949 P=0.498 R=0.646 F1=0.563
  [         oov] n= 400 acc=0.847 P=0.704 R=0.698 F1=0.701
  [ curated_oov] n=  10 acc=0.915 P=0.806 R=0.758 F1=0.781
  [       nonce] n=   5 acc=0.852 P=0.786 R=0.688 F1=0.733

FERTILITY (tokens/word) — all tokenizers
----------------------------------------------------------------------
  [        seen] n= 800
      morfessor             1.248
      morpheus              1.321
      bpe-64k               1.021
      byte_bpe-64k          1.519
      unigram-64k           1.031
      wordpiece-64k         1.021
      turkish-tokenizer     1.354
  [         oov] n= 400
      morfessor             2.715
      morpheus              2.700
      bpe-64k               2.502
      byte_bpe-64k          2.660
      unigram-64k           2.697
      wordpiece-64k         2.507
      turkish-tokenizer     2.703
  [ curated_oov] n=  10
      morfessor             4.300
      morpheus              4.100
      bpe-64k               3.100
      byte_bpe-64k          3.800
      unigram-64k           2.900
      wordpiece-64k         3.200
      turkish-tokenizer     4.900
  [       nonce] n=   5
      morfessor             4.200
      morpheus              3.800
      bpe-64k               3.800
      byte_bpe-64k          3.800
      unigram-64k           4.200
      wordpiece-64k         3.800
      turkish-tokenizer     4.800

MAS — boundary agreement with Morfessor (%)
----------------------------------------------------------------------
  [        seen] n= 800
      morpheus              64.65%
      bpe-64k                2.02%
      byte_bpe-64k          35.35%
      unigram-64k            3.03%
      wordpiece-64k          2.53%
      turkish-tokenizer     51.01%
  [         oov] n= 400
      morpheus              69.83%
      bpe-64k               47.81%
      byte_bpe-64k          49.42%
      unigram-64k           55.69%
      wordpiece-64k         48.69%
      turkish-tokenizer     52.48%
  [ curated_oov] n=  10
      morpheus              75.76%
      bpe-64k               45.45%
      byte_bpe-64k          48.48%
      unigram-64k           36.36%
      wordpiece-64k         39.39%
      turkish-tokenizer     66.67%
  [       nonce] n=   5
      morpheus              68.75%
      bpe-64k               56.25%
      byte_bpe-64k          62.50%
      unigram-64k           62.50%
      wordpiece-64k         50.00%
      turkish-tokenizer     56.25%

Artifacts written to:
  /content/TurkishMorpheus/src/benchmarker/results/paper_eval
======================================================================

==> results/paper_eval/boundary_details_curated_oov.csv <==
word,morfessor,morpheus,agree
muvaffakiyetsizleştiriciler,mu | va | ff | ak | iyet | siz | leştir | ici | ler,mu | vaff | akiyet | siz | le | ştir | ici | ler,False
anlaşılamamaktadır,anlaşıl | ama | ma | ktadır,anlaşıl | ama | maktadır,False
görevlendirilemeyeceklerinden,görev | lendiri | leme | yecek | lerinden,görev | lendiril | eme | yecek | lerinden,False
üniversitelerindeki,üniversite | lerindeki,üniversite | lerindeki,True
çalışmalarımızdan,çalışma | lar | ımız | dan,çalışma | ları | mız | dan,False
yapamayacağız,yap | ama | yacağı | z,yap | am | ayacağı | z,False
söyleyebilseydik,söyle | ye | bil | sey | dik,söyle | ye | bil | sey | dik,True
düşünmemiştik,düşün | memiş | tik,düşün | memiş | t | ik,False
uçabilenlerden,uç | a | bilen | lerden,uç | abilen | lerden,False
kitapçısı,kitap | çı | sı,kitap | ç | ısı,False


==> results/paper_eval/boundary_details_nonce.csv <==
word,morfessor,morpheus,agree
gloplaştırıcılık,g | lop | laştırı | cılık,gl | op | laştır | ı | cılık,False
miyantlamak,mi | yan | t | lamak,mi | yant | lamak,False
trafanlamış,t | raf | an | lamış,t | rafan | lamış,False
kelfeyimsi,k | elf | eyi | msi,k | elf | eyim | si,False
şarpınsızca,ş | arp | ın | sız | ca,şarp | ın | sız | ca,False


==> results/paper_eval/boundary_details_oov.csv <==
word,morfessor,morpheus,agree
kavsî,kav | s | î,ka | vs | î,False
ıtım,ıtım,ı | tım,False
gkö,g | kö,g | kö,True
sât,s | â | t,s | â | t,True
elhusrî,el | hu | sr | î,el | hu | sr | î,True
vak,va | k,vak,False
dimag,dim | ag,dim | ag,True
katerini,katerin | i,kat | er | ini,False
xotun,x | ot | un,xot | un,False
mql,m | q | l,m | q | l,True
xanthia,x | ant | hi | a,x | ant | hi | a,True
akültesi,a | kült | esi,a | kül | tesi,False
ıtık,ı | tık,ı | tık,True
ardl,ar | d | l,ard | l,False
tebrizî,tebriz | î,tebriz | î,True
birlikli,birlik | li,birlik | li,True
kavsînin,kav | s | î | nin,ka | vs | î | nin,False
meşal,me | şal,me | ş | al,False
bolsa,bol | sa,bol | sa,True
geosentetik,ge | os | ent | etik,ge | os | en | tetik,False
orduzu,ordu | zu,ordu | zu,True
atasözlerinde,ata | söz | lerinde,atasöz | lerinde,False
coccinellidae,co | cc | ine | l | li | da | e,co | c | ci | n | ell | idae,False
parp,par | p,par | p,True
iletişimimi,iletişim | imi,iletişim | imi,True
durumluk,durum | luk,durum | luk,True
bqm,b | q | m,b | q | m,True
rahimi,rah | imi,r | ahi | mi,False
qiz,q | iz,q | iz,True
farhad,far | had,far | had,True
engellerine,engel | lerine,engel | lerine,True
ğaz,ğa | z,ğa | z,True
ndvi,nd | vi,nd | vi,True
kurkumin,kur | kum | in,kur | kum | in,True
mitotik,mi | to | tik,mi | to | tik,True
mtaşdan,m | taş | dan,m | taş | dan,True
sgüngör,s | gün | gör,s | gün | gör,True
rep,re | p,re | p,True
tarhanın,tar | han | ın,tar | han | ın,True
göked,gök | ed,gök | ed,True
iletkenlikler,iletken | likler,iletken | likler,True
geçi,geç | i,geç | i,True
tanör,tan | ör,tan | ör,True
statcom,stat | com,stat | co | m,False
universitat,univ | er | si | tat,univer | si | tat,False
aesthetic,a | es | the | tic,a | es | the | tic,True
follikül,f | ol | li | kül,f | ol | lik | ül,False
eitimi,e | iti | mi,ei | timi,False
şluk,ş | luk,ş | luk,True
kuersetin,ku | er | set | in,ku | er | set | in,True
dergis,dergi | s,dergi | s,True
tyb,ty | b,ty | b,True
tuber,tu | ber,tu | ber,True
zooplankton,zoo | plan | k | ton,zo | o | plank | ton,False
gkölerin,g | kö | lerin,g | kö | lerin,True
şebab,şe | bab,ş | eb | ab,False
svi,s | vi,s | v | i,False
malini,mal | ini,mal | ini,True
hordaland,hor | da | land,hor | da | land,True
pansiyonunda,p | ans | iyon | unda,pansiyon | unda,False
portör,port | ör,port | ör,True
kubilius,ku | bili | us,ku | bil | ius,False
rbf,r | b | f,rb | f,False
ķovsí,ķovsí,ķovsí,True
yagur,ya | gu | r,ya | g | ur,False
parçalanabilirli,parça | lan | abilir | li,parça | lan | abilir | li,True
gmşhacıköy,g | m | ş | hacı | köy,g | m | ş | hacı | köy,True
sbu,s | bu,s | bu,True
uzm,uz | m,uz | m,True
kongrelerin,kongre | lerin,kongre | lerin,True
hawass,ha | was | s,ha | was | s,True
kavuzu,kav | uz | u,kavu | z | u,False
primordiyal,pri | mor | di | yal,p | rim | or | diyal,False
breast,bre | a | st,br | e | ast,False
ėy,ėy,ė | y,False
göletinde,göl | et | inde,gölet | inde,False
ışsall,ış | sal | l,ış | sal | l,True
saxton,sa | x | ton,sa | x | ton,True
dolanım,dol | anım,do | lan | ım,False
enflamasyonu,en | f | lam | asyonu,en | f | lama | syon | u,False
zones,zon | es,zo | nes,False
muzu,muzu,muz | u,False
kavsîden,kav | s | î | den,ka | vs | î | den,False
mmt,mm | t,mm | t,True
eitim,ei | tim,ei | tim,True
mecmuas,me | c | mu | as,mecmua | s,False
başarıstatü,başarı | stat | ü,başarı | stat | ü,True
asansörleri,asan | s | ör | leri,asansör | leri,False
alışkanlığına,alı | şkan | lığına,alış | kan | lığına,False
sığırcılığı,sığır | cı | lığı,sığırcı | lığı,False
tongün,ton | gün,ton | gün,True
pirina,pir | ina,p | ir | ina,False
kontenjans,kontenjan | s,kon | ten | jan | s,False
menchonun,men | ch | onun,men | ch | onun,True
barμm,bar | μm,bar | μm,True
nurmagomedov,nur | ma | go | med | ov,n | u | rma | go | med | ov,False
deg,de | g,de | g,True
pestis,pes | ti | s,pes | tis,False
çarıklı,ça | rık | lı,çarık | lı,False
ayal,ay | al,ay | al,True
sorulduğu,soru | l | duğu,soru | l | duğu,True
cavalera,ca | va | ler | a,ca | va | ler | a,True
iletişimim,iletişim | im,iletişim | im,True
iletkenlikleri,iletken | likleri,iletken | lik | leri,False
btidâiye,b | ti | d | â | iye,b | tid | â | iye,False
gerilmeye,ger | ilmeye,geri | l | meye,False
ımdaki,ım | daki,ım | daki,True
peridot,peri | do | t,peri | do | t,True
amenajman,a | men | aj | man,amen | aj | man,False
yason,ya | son,ya | son,True
khin,k | hin,k | hi | n,False
mencho,men | ch | o,men | ch | o,True
brophy,b | ro | p | h | y,bro | ph | y,False
öğre,öğre,öğre,True
hameneinin,ham | ene | inin,ham | ene | inin,True
oyası,oya | sı,oya | sı,True
seminar,semi | nar,s | emin | ar,False
dementia,deme | nti | a,deme | nti | a,True
deerler,de | er | ler,de | er | ler,True
değişikyaşlı,değişik | yaşlı,değişik | yaşlı,True
alces,al | ces,al | ces,True
beliefs,be | lie | fs,be | li | ef | s,False
tolyatti,to | lya | tti,t | ol | yat | ti,False
panthéonsorbonne,panthéonsorbonne,panthéonsorbonne,True
clutch,c | lu | t | ch,cl | ut | ch,False
tarafım,taraf | ım,taraf | ım,True
anji,an | ji,an | j | i,False
fut,fu | t,fu | t,True
bovis,bo | vi | s,bo | vi | s,True
rath,ra | th,ra | th,True
cantù,cant | ù,can | tù,False
boswell,bo | s | well,bos | well,False
fertilizer,fert | il | iz | er,fert | il | iz | er,True
autotune,a | uto | tu | ne,a | ut | otu | ne,False
sülfatın,sülfat | ın,sülfa | tın,False
alaşehirde,ala | şehir | de,ala | şehir | de,True
aronofsky,ar | on | of | sky,ar | on | of | sky,True
örtülerin,örtü | lerin,örtü | lerin,True
ivanovna,ivan | ovna,i | van | ov | na,False
philostratus,phil | o | stra | tu | s,phil | os | tra | tu | s,False
kuğulu,k | uğ | ulu,ku | ğu | lu,False
bireylerinde,birey | lerinde,birey | lerinde,True
galonu,gal | onu,g | al | onu,False
buzağıların,buz | ağı | ların,buz | ağı | ların,True
falcons,fal | con | s,f | al | con | s,False
scymnus,s | cy | m | n | us,s | cy | m | nus,False
sapmasının,sap | ması | nın,sap | ması | nın,True
çamurunun,çam | ur | unun,çamur | unun,False
içerenler,içeren | ler,içer | en | ler,False
booch,bo | och,bo | o | ch,False
astsubayların,a | st | subay | ların,astsubay | ların,False
populasyonunun,pop | ulasyon | unun,pop | u | la | syon | unun,False
jeomühendislik,jeo | mühendis | lik,jeomühendis | lik,False
çamurlar,çam | ur | lar,çamur | lar,False
zuckerbergün,zu | ck | er | ber | gün,zu | ck | er | berg | ün,False
participants,parti | ci | p | ant | s,parti | ci | pan | ts,False
pmy,p | my,p | my,True
pushover,pus | ho | ver,pus | ho | ver,True
yenidoğanın,yeni | doğa | nın,yeni | doğan | ın,False
çavuşların,çavuş | ların,çavuş | ların,True
suarez,suare | z,su | ar | ez,False
fıps,f | ıp | s,f | ıp | s,True
cnr,c | n | r,c | n | r,True
gerilmenin,ger | ilme | nin,ger | ilme | nin,True
michell,michel | l,michel | l,True
ıldığında,ıl | dığında,ıld | ığında,False
plmn,p | lm | n,pl | m | n,False
kamehameha,ka | me | ham | e | ha,ka | me | hame | ha,False
yapıştırılan,yapı | ştırı | lan,yapı | ştırıl | an,False
düşüne,düşün | e,düşün | e,True
yardımcılık,yardımcı | lık,yardımcı | lık,True
elimle,elim | le,elim | le,True
perçinleme,per | çin | leme,per | çin | leme,True
fujimi,fuji | mi,fu | j | imi,False
hazmı,haz | mı,haz | mı,True
horvath,hor | va | th,hor | va | th,True
santrifüjleme,san | tr | if | ü | j | leme,santrifüj | leme,False
antivegf,anti | ve | gf,anti | ve | g | f,False
biatlet,bi | atlet,bi | at | let,False
tamiya,ta | mi | ya,ta | m | i | ya,False
kariyaku,kari | ya | ku,kari | yak | u,False
çözümlenmiştir,çözüm | lenmiş | tir,çözüm | len | miştir,False
ısırdı,ı | sır | dı,ısır | dı,False
flavin,f | lav | in,fla | vi | n,False
chrysopidae,ch | ry | so | pi | da | e,ch | ry | s | op | idae,False
atretik,at | reti | k,at | re | tik,False
femübid,fe | mü | bi | d,fe | mü | bi | d,True
üredi,ür | edi,üre | di,False
blah,b | lah,b | la | h,False
kazankaya,kazan | kaya,kazan | kaya,True
planlanarak,plan | lan | arak,plan | lanarak,False
calabiyau,ca | la | biy | au,cal | abi | ya | u,False
arusha,a | rus | ha,a | rus | ha,True
canl,can | l,can | l,True
eryx,er | y | x,er | y | x,True
ninshubur,nin | s | hub | ur,nin | s | hu | bur,False
sontest,son | test,son | test,True
dedmustafa,de | d | mustafa,de | d | mustafa,True
dedgörüş,de | d | görü | ş,de | d | görüş,False
derğerlendirilmesi,der | ğerlendirilmesi,derğer | lendiril | mesi,False
iletkenliklerinin,iletken | lik | lerinin,iletken | lik | lerinin,True
yield,yi | el | d,yi | el | d,True
pėydā,pėydā,pėydā,True
sayram,say | ram,say | ram,True
öretmen,ör | etme | n,ör | etme | n,True
tedrisât,ted | ris | â | t,ted | ris | â | t,True
atiyye,ati | y | ye,ati | y | ye,True
ıksular,ık | su | lar,ık | su | lar,True
hiperakümülatör,hip | er | ak | ü | mü | lat | ör,hiper | ak | ümü | la | tör,False
iktidarlarının,iktidar | larının,iktidar | larının,True
eksudatif,ek | su | da | tif,ek | su | da | t | if,False
ttn,tt | n,tt | n,True
qérisa,qérisa,qérisa,True
seifert,se | i | fert,se | i | fert,True
tezel,tez | el,te | zel,False
athanasius,at | han | asi | us,at | han | a | si | us,False
despotluğunun,despot | luğunu | n,despot | luğunu | n,True
neuroptera,n | euro | p | ter | a,n | euro | p | ter | a,True
ödeniyor,öden | iyor,öde | n | iyor,False
ramone,ram | one,ram | one,True
naha,na | ha,na | ha,True
tiggo,ti | g | go,ti | g | go,True
karayev,kara | yev,kara | ye | v,False
nai,na | i,na | i,True
zihinlerinde,zihin | lerinde,zihin | lerinde,True
géographie,géographie,géographie,True
başkurtların,baş | kurt | ların,başkurt | ların,False
stirner,s | tir | ner,s | tir | ner,True
kep,k | ep,ke | p,False
bedevilerin,bed | evi | lerin,bedevi | lerin,False
ahmede,ahmed | e,ahmed | e,True
değiştirmesidir,değiş | tir | mesi | dir,değiştir | mesi | dir,False
takeo,tak | e | o,tak | eo,False
arkeen,ark | e | en,ar | ke | en,False
korunurlar,koru | nur | lar,korun | ur | lar,False
pandanın,pa | nda | nın,pan | dan | ın,False
çıkılmaktadır,çık | ılma | ktadır,çık | ıl | maktadır,False
fideler,fi | de | ler,fidel | er,False
asoka,a | sok | a,a | sok | a,True
hesaplayıp,hesap | layıp,hesap | layıp,True
pacs,pa | cs,pa | c | s,False
geçicilik,geç | icilik,geçi | cilik,False
bilmediğin,bilme | diği | n,bil | medi | ğ | in,False
ocasek,o | ca | sek,o | ca | sek,True
cádiza,cádiz | a,cádiza,False
alıştırmaları,alı | ştırma | ları,alış | tırma | ları,False
tds,t | ds,t | d | s,False
markalama,marka | lama,marka | lama,True
güvercinin,güvercin | in,güvercin | in,True
reinbek,reinbek,re | in | bek,False
schaffner,sch | aff | ner,sch | aff | ner,True
başdefterdar,baş | defter | dar,baş | def | ter | dar,False
aktion,ak | ti | on,ak | ti | on,True
dade,da | de,da | de,True
denetlemeye,denet | lemeye,denetle | meye,False
gıs,g | ıs,gı | s,False
karışımında,karışımı | nda,karışım | ında,False
belgraddan,bel | grad | dan,belgrad | dan,False
globus,glo | bu | s,g | lo | bu | s,False
konumların,konum | ların,konum | ların,True
güncelleyen,güncel | leyen,güncel | leyen,True
turgutun,tur | gu | tun,turgut | un,False
inalın,in | alın,in | alın,True
şerbetçiotu,ş | er | bet | çi | ot | u,şer | bet | çi | otu,False
teppei,te | p | pe | i,te | p | p | e | i,False
sna,s | na,s | na,True
nalbant,n | al | bant,nalbant,False
gant,gan | t,gan | t,True
metrolar,metro | lar,metro | lar,True
karikatürlerini,karikatür | lerini,karikatür | lerini,True
odda,o | d | da,od | da,False
salgınların,salgın | ların,salgın | ların,True
aumann,au | mann,au | man | n,False
cusum,cu | su | m,cusu | m,False
armata,arma | ta,arm | ata,False
hisarönü,his | ar | önü,hisar | önü,False
seyahatnâmesinde,seyahat | nâ | me | sinde,seyahat | n | â | me | sinde,False
olea,ol | ea,ol | ea,True
marmarise,marmaris | e,mar | mar | ise,False
ırs,ırs,ır | s,False
niceliklerin,ni | ce | lik | lerin,nicelik | lerin,False
yürütmektedirler,yürüt | mektedir | ler,yürütme | ktedir | ler,False
özhaseki,öz | has | e | ki,öz | haseki,False
takaiçinin,ta | ka | için | in,tak | a | içinin,False
seolhyun,se | ol | h | yun,se | ol | h | yu | n,False
olumsuzlama,olumsuz | lama,olumsuz | lama,True
ambargosunu,amb | argo | sunu,amb | argos | unu,False
gradiška,grad | i | šk | a,gradiška,False
genis,gen | is,gen | is,True
edelman,e | del | man,ed | el | man,False
ehrenberg,e | h | r | enberg,e | h | ren | berg,False
darice,dar | i | ce,dar | i | ce,True
keg,k | eg,ke | g,False
tanıyın,tanı | yı | n,tanı | yın,False
anuĳ,anuĳ,anuĳ,True
tuhfe,t | uhf | e,t | uh | fe,False
terbiyet,ter | b | iyet,ter | bi | yet,False
çyb,ç | y | b,ç | y | b,True
istenç,iste | nç,iste | nç,True
bastaki,bas | taki,bas | taki,True
kontrolörlerinin,kontrol | ör | lerinin,kontrolör | lerinin,False
yılmazdan,yılmaz | dan,yılmaz | dan,True
rosenberge,ros | enberg | e,ros | en | berg | e,False
şaulun,şaul | un,şaul | un,True
karayollar,kara | yol | lar,karayol | lar,False
tuğaltay,tuğ | altay,tuğ | alt | ay,False
μg,μg,μg,True
güdülerinin,gü | dü | lerinin,güdü | lerinin,False
makurnaz,ma | kur | naz,ma | kur | naz,True
ilişkilendir,ilişki | lendir,ilişki | lendir,True
öy,ö | y,öy,False
kişiniñ,kişi | niñ,kişi | ni | ñ,False
yaşlansa,yaş | lan | sa,yaş | lan | sa,True
vilcinskas,vil | cins | kas,vi | l | ci | n | s | kas,False
tereke,terek | e,t | erek | e,False
harshad,har | s | had,har | s | had,True
yalıtaşı,yalı | taşı,ya | lı | taşı,False
sassy,sa | ss | y,sas | sy,False
fethiyeye,fethiye | ye,fethi | ye | ye,False
alaton,ala | ton,ala | ton,True
olmayanlarla,olma | yan | larla,olmayan | larla,False
guardi,guard | i,gu | ar | di,False
kapatıyorum,kapatı | yorum,kapat | ı | yorum,False
böhme,bö | h | me,böhme,False
piramitin,piramitin,piramit | in,False
vudu,v | u | du,v | u | du,True
cru,cru,cr | u,False
kûfe,kûfe,kûfe,True
virtanen,vi | r | tan | en,vir | tan | en,False
dasti,da | sti,da | st | i,False
mimoza,mi | mo | za,mi | mo | za,True
badge,bad | ge,ba | d | ge,False
fırıncılar,fır | ın | cı | lar,fırınc | ılar,False
sütünde,sütün | de,süt | ünde,False
ruleun,rul | e | un,rul | e | un,True
gsp,gs | p,gs | p,True
ğişimi,ğişim | i,ği | şimi,False
miğferler,mi | ğ | fer | ler,m | iğfer | ler,False
sfinkter,s | fin | k | ter,s | fin | k | ter,True
radnor,rad | n | or,rad | nor,False
jabba,ja | b | ba,ja | bba,False
ışman,ış | man,ış | man,True
mailru,ma | il | ru,ma | il | ru,True
arjen,ar | jen,ar | je | n,False
unutkanlık,unu | t | kan | lık,unutkan | lık,False
fête,fête,fête,True
beyblade,bey | bla | de,bey | blade,False
spi,spi,sp | i,False
tamamlamasını,tamamla | ma | sını,tamamla | masını,False
yasadigim,yasa | digi | m,yasa | digim,False
açıklıkla,açık | lıkla,açık | lıkla,True
scramjet,sc | ram | je | t,sc | ram | jet,False
lazarov,la | zar | ov,laz | ar | ov,False
pommern,po | mm | ern,p | o | m | mer | n,False
mekanizmalarında,mekanizma | larında,mekanizma | larında,True
kabarması,kabarma | sı,kabar | ması,False
korusunda,koru | sunda,koru | sunda,True
hüseyinzade,hüseyin | zade,hüseyin | za | de,False
miryokefalon,mir | yok | e | fal | on,mir | yok | ef | al | on,False
müfid,m | üf | id,mü | fi | d,False
beklenmiyordu,beklen | m | iyor | du,bekle | n | mi | yordu,False
tooth,tooth,too | th,False
iskeleleri,is | k | ele | leri,iskele | leri,False
tırnağa,tır | n | ağa,tır | n | ağa,True
yetiştiricilerinin,yetiştir | ici | lerinin,yetiştirici | lerinin,False
silvestris,sil | ve | str | is,si | l | ve | st | ris,False
ekzokrin,ek | zo | k | rin,ek | zo | k | rin,True
baltic,bal | tic,bal | tic,True
rubai,ru | ba | i,ru | ba | i,True
kâğıtlara,kâğıt | lara,kâğıt | lara,True
dördüncülüğü,dördü | ncü | lüğü,dördüncü | lüğü,False
savunuyorsunuz,savun | uyorsunuz,savunu | yorsun | uz,False
buzağılar,buz | ağı | lar,buz | ağı | lar,True
dier,di | er,di | er,True
eisler,e | is | ler,e | is | ler,True
muhafazakârların,muhafaza | kâr | ların,muhafaza | kâr | ların,True
berge,berg | e,berg | e,True
brava,b | ra | va,bra | va,False
rowohlt,rowohlt,row | oh | lt,False
eggen,egg | en,e | g | gen,False
karikatürcüler,karikatür | cü | ler,karikatür | cü | ler,True
voyvodalığın,voyvodalığ | ın,voyvodal | ığı | n,False
aldıran,aldı | ran,al | dıran,False
maitland,ma | it | land,ma | it | land,True
percidae,per | ci | da | e,per | c | idae,False
oflaya,of | laya,of | la | ya,False
harbiyeyi,har | biy | eyi,harbiye | yi,False
locker,lo | ck | er,lo | ck | er,True
yetimlerin,yetim | lerin,yetim | lerin,True
zoolojide,zo | oloji | de,zooloji | de,False
muhtasar,muh | tasar,m | uh | tasar,False
durucasu,duru | ca | su,duru | ca | su,True
sahiplenmek,sahip | lenmek,sahip | lenme | k,False
bonfile,bon | file,bo | n | fil | e,False
kalibreye,kalibre | ye,kali | br | eye,False
giacometti,gi | a | com | etti,gi | a | co | me | tti,False
labelle,lab | elle,la | bell | e,False
agni,ag | ni,ag | ni,True
turboşaft,tur | boş | af | t,tur | bo | şaft,False
greeley,gre | e | ley,gre | e | ley,True


==> results/paper_eval/boundary_details_seen.csv <==
word,morfessor,morpheus,agree
ve,ve,ve,True
bir,bir,bir,True
olarak,olarak,olarak,True
bu,bu,bu,True
ile,ile,ile,True
de,de,de,True
da,da,da,True
için,için,için,True
olan,olan,olan,True
tarafından,taraf | ından,taraf | ından,True
en,en,en,True
yılında,yılında,yıl | ında,False
daha,daha,daha,True
sonra,sonra,sonra,True
ilk,ilk,ilk,True
bağlı,bağlı,bağlı,True
gibi,gibi,gibi,True
çok,çok,çok,True
yer,yer,yer,True
veya,veya,veya,True
kadar,kadar,kadar,True
ise,ise,ise,True
büyük,büyük,büyük,True
arasında,arasında,arasında,True
iki,iki,iki,True
göre,göre,göre,True
oldu,oldu,oldu,True
te,te,te,True
her,her,her,True
olduğu,olduğu,olduğu,True
ancak,ancak,ancak,True
bulunan,bulun | an,bulun | an,True
aynı,aynı,aynı,True
yeni,yeni,yeni,True
diğer,diğer,diğer,True
ya,ya,ya,True
tarihinde,tarih | inde,tarih | inde,True
iyi,iyi,iyi,True
alan,alan,alan,True
birlikte,birlikte,birlikte,True
ayrıca,ayrıca,ayrıca,True
türk,türk,türk,True
the,the,the,True
eski,eski,eski,True
dünya,dünya,dünya,True
son,son,son,True
yıl,yıl,yıl,True
adı,adı,adı,True
adlı,ad | lı,ad | lı,True
genel,genel,genel,True
aldı,aldı,aldı,True
önce,önce,önce,True
önemli,önemli,önemli,True
etti,etti,etti,True
ilçesine,ilçe | sine,ilçesine,False
ikinci,ikinci,ikinci,True
karşı,karşı,karşı,True
yüksek,yüksek,yüksek,True
bazı,bazı,bazı,True
tüm,tüm,tüm,True
ilinin,ilinin,il | inin,False
vardır,var | dır,var | dır,True
şekilde,şekilde,şekil | de,False
birçok,bir | çok,bir | çok,True
üzere,üzere,üzere,True
film,film,film,True
yapılan,yapı | lan,yapıl | an,False
içinde,için | de,için | de,True
sahip,sahip,sahip,True
üç,üç,üç,True
fazla,fazla,fazla,True
olduğunu,olduğunu,oldu | ğunu,False
başladı,başladı,başlad | ı,False
üzerine,üzerine,üzerine,True
türkiye,türkiye,türkiye,True
tek,tek,tek,True
ama,ama,ama,True
olmuştur,olmuş | tur,olmuş | tur,True
kabul,kabul,kabul,True
kez,kez,kez,True
olmak,olmak,olmak,True
hem,hem,hem,True
ardından,ardından,ard | ından,False
devam,devam,devam,True
ne,ne,ne,True
biri,biri,biri,True
küçük,küçük,küçük,True
devlet,devlet,devlet,True
farklı,farklı,farklı,True
zaman,zaman,zaman,True
gelen,gelen,gelen,True
kendi,kendi,kendi,True
olup,olup,olup,True
eden,eden,eden,True
mart,mart,mart,True
yaptı,yaptı,yaptı,True
mayıs,mayıs,mayıs,True
yılı,yılı,yıl | ı,False
ocak,ocak,ocak,True
sadece,sadece,sadece,True
nüfusu,nüfusu,nüfus | u,False
yaklaşık,yaklaşık,yaklaşık,True
üzerinde,üzerinde,üzerinde,True
birleşik,birleş | ik,birleşik,False
kasım,kasım,kasım,True
avrupa,avrupa,avrupa,True
eylül,eylül,eylül,True
ekim,ekim,ekim,True
haziran,haziran,haziran,True
çeşitli,çeşitli,çeşitli,True
uluslararası,uluslararası,uluslararası,True
şu,şu,şu,True
aralık,aralık,aralık,True
bulunmaktadır,bulunmakta | dır,bulun | maktadır,False
sırasında,sıra | sında,sıra | sında,True
uzun,uzun,uzun,True
görev,görev,görev,True
of,of,of,True
istanbul,istanbul,istanbul,True
temmuz,temmuz,temmuz,True
genellikle,genel | likle,genellikle,False
merkezi,merkezi,merkezi,True
nedeniyle,nedeniyle,neden | iyle,False
özel,özel,özel,True
ortaya,orta | ya,orta | ya,True
nisan,nisan,nisan,True
ağustos,ağustos,ağustos,True
yeniden,yeni | den,yeni | den,True
var,var,var,True
oyuncu,oyuncu,oyuncu,True
şarkı,şarkı,şarkı,True
zamanda,zaman | da,zaman | da,True
ilgili,ilgi | li,ilgili,False
yılları,yılları,yıl | ları,False
orta,orta,orta,True
başkanı,başkanı,başkan | ı,False
kadın,kadın,kadın,True
güney,güney,güney,True
şubat,şubat,şubat,True
kuzey,kuzey,kuzey,True
müzik,müzik,müzik,True
boyunca,boyunca,boyunca,True
hayvan,hayvan,hayvan,True
geri,geri,geri,True
ana,ana,ana,True
ulusal,ulusal,ulusal,True
kişi,kişi,kişi,True
abd,abd,abd,True
bulunur,bulunur,bulunur,True
edilen,edilen,edilen,True
üniversitesi,üniversitesi,üniversitesi,True
tarihi,tarihi,tarih | i,False
amerika,amerika,amerika,True
özellikle,özellik | le,özellikle,False
edildi,edildi,edildi,True
kısa,kısa,kısa,True
başka,başka,başka,True
az,az,az,True
osmanlı,osmanlı,osmanlı,True
yaptığı,yaptığı,yaptığı,True
eğitim,eğitim,eğitim,True
gün,gün,gün,True
dahil,dahil,dahil,True
bunun,bunun,bunun,True
yerine,yerine,yer | ine,False
km,km,km,True
insan,insan,insan,True
familyasına,familya | sına,familyasına,False
ki,ki,ki,True
değil,değil,değil,True
den,den,den,True
süre,süre,süre,True
dört,dört,dört,True
yok,yok,yok,True
kullanılan,kullanıl | an,kullanıl | an,True
şehir,şehir,şehir,True
cinsidir,cins | i | dir,cinsi | dir,False
köy,köy,köy,True
futbol,futbol,futbol,True
elde,elde,el | de,False
altında,altında,altında,True
grup,grup,grup,True
doğu,doğu,doğu,True
ingiliz,ingiliz,ingiliz,True
ıı,ı | ı,ıı,False
su,su,su,True
savaş,savaş,savaş,True
adıyla,adıyla,adıyla,True
sahiptir,sahip | tir,sahiptir,False
doğru,doğru,doğru,True
rağmen,rağmen,rağ | men,False
mahalledir,mahalle | dir,mahalle | dir,True
hava,hava,hava,True
millî,millî,millî,True
almıştır,almış | tır,al | mıştır,False
bilinen,bilinen,bilinen,True
fakat,fakat,fakat,True
alman,alman,alman,True
on,on,on,True
almaktadır,almakta | dır,al | maktadır,False
olması,olması,olması,True
ait,ait,ait,True
birkaç,bir | kaç,birkaç,False
erkek,erkek,erkek,True
arasındaki,arasında | ki,arasında | ki,True
amerikalı,amerikalı,amerika | lı,False
edilmiştir,edilmiş | tir,edil | miştir,False
tam,tam,tam,True
onun,onun,onun,True
toplam,toplam,toplam,True
neden,neden,neden,True
takım,takım,takım,True
burada,burada,burada,True
yakın,yakın,yakın,True
diye,diye,diye,True
sosyal,sosyal,sosyal,True
yine,yine,yine,True
kazandı,kazandı,kazandı,True
bile,bile,bile,True
eder,eder,eder,True
iş,iş,iş,True
yapan,yapan,yapan,True
batı,batı,batı,True
oluşan,oluşan,oluş | an,False
milyon,milyon,milyon,True
hakkında,hakkında,hakk | ında,False
sonunda,son | unda,son | unda,True
olmayan,olma | yan,olmayan,False
beri,beri,beri,True
ödülü,ödülü,ödülü,True
halk,halk,halk,True
amerikan,amerikan,amerika | n,False
inşa,inşa,inşa,True
açık,açık,açık,True
geldi,geldi,geldi,True
yol,yol,yol,True
olur,olur,olur,True
onu,onu,onu,True
sıra,sıra,sıra,True
adını,ad | ını,adını,False
fransız,fransız,fransız,True
tekrar,tekrar,tekrar,True
köydür,köy | dür,köy | dür,True
savaşı,savaşı,savaşı,True
belediye,belediye,belediye,True
deniz,deniz,deniz,True
tür,tür,tür,True
teknik,teknik,teknik,True
şehrin,şehri | n,şehri | n,True
verilen,ver | ilen,veril | en,False
üçüncü,üçü | ncü,üçüncü,False
itibaren,itibaren,itibar | en,False
iç,iç,iç,True
çıkan,çıkan,çık | an,False
alır,alır,alır,True
etmek,etmek,etmek,True
üst,üst,üst,True
ben,ben,ben,True
new,new,new,True
ankara,ankara,ankara,True
yapmıştır,yapmış | tır,yap | mıştır,False
sırada,sıra | da,sıra | da,True
çocuk,çocuk,çocuk,True
askeri,asker | i,asker | i,True
yapımı,yapımı,yapım | ı,False
ifade,ifade,ifade,True
çoğu,çoğu,çoğu,True
üyesi,üyesi,üyesi,True
yazar,yazar,yazar,True
rus,rus,rus,True
resmi,resmi,resmi,True
yerel,yerel,yerel,True
verdi,verdi,verdi,True
altın,altın,altın,True
temel,temel,temel,True
ele,ele,ele,True
döneminde,dönem | inde,dönem | inde,True
oğlu,oğlu,oğlu,True
itibarıyla,itibarı | yla,itibar | ıyla,False
oyun,oyun,oyun,True
gelir,gelir,gelir,True
doğdu,doğdu,doğdu,True
aldığı,aldığı,aldığı,True
dışında,dışında,dışında,True
bin,bin,bin,True
grubu,grubu,grubu,True
siyasi,siyasi,siyasi,True
bkz,bk | z,bk | z,True
çıktı,çıktı,çıktı,True
alt,alt,alt,True
bütün,bütün,bütün,True
ülke,ülke,ülke,True
olabilir,olabilir,olabilir,True
dünyanın,dünya | nın,dünya | nın,True
dizi,dizi,dizi,True
edilir,edil | ir,edil | ir,True
nüfus,nüfus,nüfus,True
profesyonel,profesyonel,profesyonel,True
televizyon,televizyon,televizyon,True
kullanılır,kullanıl | ır,kullanıl | ır,True
ev,ev,ev,True
temsil,temsil,temsil,True
sonucu,son | ucu,sonucu,False
birinci,birinci,birinci,True
birliği,birliği,birliği,True
türkiyede,türkiye | de,türkiye | de,True
sanat,sanat,sanat,True
altı,altı,altı,True
dönem,dönem,dönem,True
yani,yani,yani,True
yanı,yan | ı,yanı,False
takımı,takımı,takım | ı,False
beş,beş,beş,True
günümüzde,günümüzde,günümüzde,True
sezonunda,sezonun | da,sezon | unda,False
rol,rol,rol,True
düzenlenen,düzenlenen,düzenlen | en,False
dolayı,dolayı,dolay | ı,False
genç,genç,genç,True
filmi,filmi,film | i,False
söz,söz,söz,True
sonraki,sonra | ki,sonra | ki,True
herhangi,herhangi,her | hangi,False
şey,şey,şey,True
geçen,geç | en,geç | en,True
babası,babası,babası,True
ülkenin,ülke | nin,ülke | nin,True
biridir,biri | dir,biri | dir,True
türüdür,tür | üdür,türü | dür,False
kurulan,kurulan,kuru | lan,False
bunu,bun | u,bunu,False
in,in,in,True
el,el,el,True
merkez,merkez,merkez,True
yaşında,yaşında,yaşında,True
buna,buna,bu | na,False
la,la,la,True
pek,pek,pek,True
etmiştir,etmiştir,etmiş | tir,False
sezon,sezon,sezon,True
parti,parti,parti,True
roma,roma,roma,True
ay,ay,ay,True
gol,gol,gol,True
sistemi,sistemi,sistem | i,False
karar,karar,karar,True
örneğin,örneğin,örneği | n,False
bölge,bölge,bölge,True
sahibi,sahibi,sahibi,True
and,and,and,True
bilim,bilim,bilim,True
katıldı,katıldı,katıld | ı,False
geniş,geniş,geniş,True
artık,artık,artık,True
yıllık,yıl | lık,yıl | lık,True
çünkü,çünkü,çünkü,True
partisi,partisi,partisi,True
yılından,yılında | n,yıl | ından,False
bilgi,bilgi,bilgi,True
ingilizce,ingilizce,ingilizce,True
spor,spor,spor,True
ortak,ortak,ortak,True
anlamına,anlamına,anlam | ına,False
isimli,isimli,isimli,True
beyaz,beyaz,beyaz,True
öldü,öldü,öldü,True
bulunduğu,bulun | duğu,bulundu | ğu,False
sayıda,sayıda,sayı | da,False
dir,dir,dir,True
kalan,kalan,kalan,True
tiyatro,tiyatro,tiyatro,True
hizmet,hizmet,hizmet,True
hemen,hemen,hemen,True
beraber,beraber,beraber,True
dönemde,dönem | de,dönem | de,True
oynadı,oyn | adı,oynad | ı,False
hiçbir,hiç | bir,hiçbir,False
sinema,sinema,sinema,True
yönelik,yön | elik,yönelik,False
john,john,john,True
yarı,yarı,yarı,True
rusya,rusya,rusya,True
il,il,il,True
araştırma,araştırma,araştırma,True
ünlü,ünlü,ünlü,True
bölgesinde,bölge | sinde,bölge | sinde,True
vardı,vardı,vard | ı,False
başarılı,başarı | lı,başarı | lı,True
yardımcı,yardımcı,yardımcı,True
ekonomik,ekonomi | k,ekonomi | k,True
mücadele,mücadele,mücadele,True
kaldı,kaldı,kald | ı,False
yaygın,yaygın,yaygın,True
hiç,hiç,hiç,True
idi,idi,i | di,False
benzer,benzer,benzer,True
yana,yana,yana,True
ettiği,ettiği,ettiği,True
yaşayan,yaşayan,yaşa | yan,False
israil,israil,israil,True
yönetim,yönetim,yönetim,True
nasıl,n | asıl,n | asıl,True
gerçek,gerçek,gerçek,True
köyün,köyü | n,köyü | n,True
değildir,değil | dir,değildir,False
modern,modern,modern,True
hareket,hareket,hareket,True
güzel,güzel,güzel,True
adam,adam,adam,True
konusunda,konu | sunda,konusunda,False
doğal,doğal,doğa | l,False
yıllarda,yıllarda,yıl | larda,False
alanı,alanı,alan | ı,False
güvenlik,güvenli | k,güven | lik,False
mö,mö,mö,True
kız,kız,kız,True
ona,ona,ona,True
albüm,albüm,albüm,True
günü,günü,günü,True
serbest,serbest,serbest,True
başına,baş | ına,baş | ına,True
haline,haline,haline,True
amacıyla,amac | ıyla,amac | ıyla,True
içerisinde,içerisinde,içerisinde,True
bölümü,bölümü,bölümü,True
albümü,albümü,albümü,True
önceki,önce | ki,önce | ki,True
böyle,böyle,böyle,True
video,video,video,True
bakanı,bakanı,bakan | ı,False
güçlü,güçlü,güçlü,True
oldukça,oldu | kça,oldu | kça,True
ali,ali,ali,True
cumhuriyeti,cumhuriyeti,cumhuriyet | i,False
yıllarında,yıl | larında,yıl | larında,True
cinsine,cins | ine,cins | ine,True
parçası,parça | sı,parçası,False
düşük,düşük,düşük,True
veren,veren,veren,True
tespit,tespit,tespit,True
uygun,uygun,uygu | n,False
mi,mi,mi,True
metre,metre,metre,True
lig,lig,lig,True
yılına,yıl | ına,yıl | ına,True
bunlar,bunlar,bun | lar,False
olsa,olsa,ol | sa,False
yalnızca,yalnızca,yalnız | ca,False
para,para,para,True
ayında,ayında,ay | ında,False
üzerinden,üzerinde | n,üzerinde | n,True
kültür,kültür,kültür,True
seçildi,seç | ildi,seçil | di,False
anda,anda,an | da,False
cm,cm,cm,True
böylece,böylece,böyle | ce,False
kitap,kitap,kitap,True
girdi,girdi,girdi,True
transfer,transfer,transfer,True
eyaletinde,eyaletin | de,eyalet | inde,False
tamamen,tamamen,tamam | en,False
durum,durum,durum,True
ilan,ilan,ilan,True
türkiyenin,türkiye | nin,türkiye | nin,True
dan,dan,dan,True
başlayan,baş | layan,baş | layan,True
çin,çin,çin,True
mezun,mezun,mezun,True
ismi,ismi,ismi,True
tip,tip,tip,True
çalıştı,çalışt | ı,çalıştı,False
üniversitesinde,üniversite | sinde,üniversite | sinde,True
şeklinde,şeklinde,şekl | inde,False
fransa,fransa,fransa,True
bölüm,bölüm,bölüm,True
sona,son | a,son | a,True
bağımsız,bağımsız,bağımsız,True
bilinir,bilinir,bilinir,True
iken,iken,iken,True
ayrı,ayrı,ayrı,True
yüzyılda,yüzyılda,yüzyıl | da,False
kara,kara,kara,True
aday,aday,aday,True
iddia,iddia,iddia,True
meydana,meydana,meydana,True
içeren,içeren,içer | en,False
ilçe,ilçe,ilçe,True
kontrol,kontrol,kontrol,True
yanında,yan | ında,yan | ında,True
adet,adet,adet,True
bulundu,bulun | du,bulundu,False
yayınlanan,yayınlanan,yayın | lanan,False
sağlık,sağlık,sağ | lık,False
filmin,film | in,film | in,True
izin,izin,izin,True
bitki,bitki,bitki,True
etmektedir,et | mektedir,etmekte | dir,False
maçta,maç | ta,maç | ta,True
edilmiş,edilmiş,edil | miş,False
sayısı,sayısı,sayısı,True
savunma,savunma,savunma,True
çalışma,çalışma,çalışma,True
geçmektedir,geç | mektedir,geç | mektedir,True
ön,ön,ön,True
kişinin,kişi | nin,kişi | nin,True
bazen,bazen,bazen,True
yazarı,yazar | ı,yazar | ı,True
sonrasında,sonra | sında,sonra | sında,True
bugün,bugün,bugün,True
sonucunda,sonucunda,sonucu | nda,False
kötü,kötü,kötü,True
geleneksel,gelenek | sel,gelenek | sel,True
yönünde,yön | ünde,yön | ünde,True
yayınlandı,yayın | landı,yayın | landı,True
kendisi,kendisi,kendi | si,False
kariyerine,kariyer | ine,kariyeri | ne,False
sık,sık,sık,True
ligi,ligi,ligi,True
galaksidir,galaksi | dir,galaksi | dir,True
kayıtlarında,kayıt | larında,kayıt | larında,True
hale,hale,hale,True
saat,saat,saat,True
şehirdir,şehir | dir,şehir | dir,True
sovyet,sovyet,sovyet,True
bölgesi,bölgesi,bölge | si,False
ngc,ngc,ngc,True
dil,dil,dil,True
türkçe,türkçe,türkçe,True
maç,maç,maç,True
hızlı,hızlı,hız | lı,False
dış,dış,dış,True
yardım,yardım,yardım,True
ten,ten,ten,True
yayın,yayın,yayın,True
ek,ek,ek,True
nedenle,nedenle,neden | le,False
çalışan,çalışan,çalışan,True
kızı,kızı,kızı,True
kuruldu,kur | uldu,kurul | du,False
yunan,yunan,yunan,True
tipi,tipi,tip | i,False
mahalle,mahalle,mahalle,True
başlamıştır,başlamış | tır,başla | mıştır,False
başkan,başka | n,başkan,False
forma,forma,forma,True
piyasaya,piyasaya,piyasaya,True
almanya,almanya,almanya,True
kardeşi,kardeş | i,kardeş | i,True
kadınlar,kadın | lar,kadın | lar,True
belirli,belir | li,belirli,False
olmuş,olmuş,olmuş,True
idari,idari,idari,True
paşa,paşa,paşa,True
başında,baş | ında,baş | ında,True
enerji,enerji,enerji,True
şarkıcı,şarkıcı,şarkıcı,True
eğer,eğer,eğer,True
kurulmuştur,kur | ulmuş | tur,kurulmu | ş | tur,False
geçti,geçti,geçti,True
ses,ses,ses,True
ağır,ağır,ağır,True
kendini,kendi | ni,kendin | i,False
mevcut,mevcut,mevcut,True
içerir,içerir,içeri | r,False
merkezine,merkezi | ne,merkez | ine,False
yaz,yaz,yaz,True
dünyaya,dünya | ya,dünya | ya,True
kurulu,kurulu,kurulu,True
erken,erken,erken,True
tarih,tarih,tarih,True
ordusu,ordusu,ordusu,True
oy,oy,oy,True
iran,iran,iran,True
başkanlığı,başkanlığı,başkanlığı,True
alanında,alan | ında,alan | ında,True
bakanlığı,bakanlığı,bakanlığı,True
italyan,italya | n,italya | n,True
azerbaycan,azerbaycan,azerbaycan,True
anadolu,anadolu,anadolu,True
milletvekili,milletvekili,milletvekil | i,False
yüzyılın,yüzyıl | ın,yüzyıl | ın,True
başkenti,başkent | i,başkent | i,True
sürekli,sürekli,sürekli,True
ederek,ed | erek,ederek,False
tarihleri,tarih | leri,tarih | leri,True
verildi,veril | di,veril | di,True
insanlar,insanlar,insan | lar,False
seçim,seçim,seçim,True
hukuk,hukuk,hukuk,True
yapılmıştır,yapı | lmış | tır,yapıl | mıştır,False
örümcek,örüm | cek,örümcek,False
ilçesinde,ilçe | sinde,ilçe | sinde,True
kupası,kupası,kupa | sı,False
süper,süper,süper,True
sonrası,sonra | sı,sonra | sı,True
yapıldı,yapıl | dı,yapıl | dı,True
tarihli,tarihli,tarih | li,False
oyuncusu,oyuncusu,oyuncu | su,False
dair,dair,dair,True
çalışmaları,çalışma | ları,çalışma | ları,True
yabancı,yabancı,yabanc | ı,False
yoktur,yok | tur,yok | tur,True
satın,satı | n,satın,False
oluşur,oluşur,oluşu | r,False
sezonu,sezonu,sezon | u,False
şirket,şirket,şirket,True
güç,güç,güç,True
hafta,hafta,hafta,True
konu,konu,konu,True
verdiği,ver | diği,ver | diği,True
kendisine,kendisine,kendi | sine,False
resmî,resmî,resmî,True
kırmızı,kırmızı,kırmızı,True
olmasına,olma | sına,olma | sına,True
kuvvetleri,kuvvet | leri,kuvvetleri,False
cinstir,cins | tir,cins | tir,True
yıldız,yıldız,yıldız,True
hala,hala,hala,True
arası,arası,arası,True
kısmı,kısmı,kısm | ı,False
baş,baş,baş,True
japon,japon,japon,True
hatta,hatta,hat | ta,False
alarak,al | arak,a | larak,False
destek,destek,destek,True
annesi,annesi,annesi,True
barış,barış,barış,True
ticaret,ticaret,ticaret,True
ortalama,ortalama,ortalama,True
afrika,afrika,afrika,True
yedi,yedi,yedi,True
sayı,sayı,sayı,True
cumhurbaşkanı,cumhur | başkanı,cumhurbaşkanı,False
adına,adına,ad | ına,False
yılın,yılın,yıl | ın,False
yönetimi,yönetim | i,yönetim | i,True
antik,antik,an | tik,False
şirketi,şirketi,şirket | i,False
ingilterenin,ingiltere | nin,ingiltere | nin,True
ülkede,ülke | de,ülke | de,True
normal,normal,normal,True
defa,defa,defa,True
popüler,popüler,popüler,True
hayatını,hayat | ını,hayat | ını,True
ilişkin,ilişkin,ilişki | n,False
bilimsel,bilimsel,bilim | sel,False
şehri,şehri,şehri,True
türü,türü,türü,True
bölgede,bölge | de,bölge | de,True
yolu,yolu,yolu,True
grubun,grubu | n,grubu | n,True
arap,arap,arap,True
doğrudan,doğru | dan,doğru | dan,True
zaten,zaten,za | ten,False
ödülünü,ödül | ünü,ödül | ünü,True
bunların,bun | ların,bun | ların,True
kralı,kral | ı,kral | ı,True
kazanan,kazan | an,kazanan,False
aile,aile,aile,True
final,final,final,True
yaş,yaş,yaş,True
dizisi,dizisi,dizisi,True
yerleşim,yerleşim,yerleşim,True
çocuğu,çocuğu,çocuğu,True
takımyıldızı,takım | yıldızı,takımyıldız | ı,False
aşağıdaki,aşağı | daki,aşağı | daki,True
çift,çift,çift,True
yoluyla,yolu | yla,yoluyla,False
gösteren,göster | en,göster | en,True
öne,öne,öne,True
üzerindeki,üzerinde | ki,üzerinde | ki,True
yapmak,yap | mak,yap | mak,True
ili,ili,ili,True
yaşam,yaşam,yaşam,True
sırasıyla,sırasıyla,sıra | sı | yla,False
bununla,bunun | la,bunun | la,True
islam,islam,islam,True
keşfedilmiştir,keşf | edilmiş | tir,keşf | edil | miştir,False
edilmektedir,edil | mektedir,edil | mektedir,True
yapmış,yapmış,yapmış,True
tv,tv,tv,True
futbolcu,futbolcu,futbolcu,True
şimdi,şimdi,şimdi,True
maçı,maç | ı,maç | ı,True
verir,verir,ver | ir,False
halinde,halinde,hal | inde,False
dili,dili,dili,True
olacak,olacak,olacak,True
kentinde,kent | inde,kent | inde,True
uzay,uzay,uzay,True
kitabı,kitabı,kitabı,True
çaplı,çap | lı,çap | lı,True
kurulmuş,kur | ulmuş,kurulmu | ş,False
insanların,insan | ların,insan | ların,True
güneş,güneş,güneş,True
mustafa,mustafa,mustafa,True
oyunu,oyunu,oyunu,True
aktif,aktif,aktif,True
takip,takip,takip,True
elektrik,elektrik,elektrik,True
kral,kral,kral,True
söyledi,söyle | di,söyle | di,True
zorunda,zorunda,zorunda,True
şarkısı,şarkı | sı,şarkı | sı,True
dördüncü,dördü | ncü,dördüncü,False
orijinal,orijinal,orijinal,True
inç,inç,inç,True
devletlerinin,devletleri | nin,devletleri | nin,True
ilinde,ilinde,il | inde,False
sahne,sahne,sahne,True
siyasetçi,siyasetçi,siyasetçi,True
açısından,açı | sından,açı | sından,True
madalya,madalya,madalya,True
yüzden,yüzden,yüz | den,False
kullanılmaktadır,kullanıl | ma | ktadır,kullanıl | maktadır,False
ışık,ışık,ışık,True
şehrinde,şehri | nde,şehri | nde,True
cumhuriyet,cumhuriyet,cumhuriyet,True
seçimlerinde,seçim | lerinde,seçim | lerinde,True
adında,ad | ında,ad | ında,True
belli,belli,belli,True
bölümünde,bölümü | nde,bölüm | ünde,False
dikkat,dikkat,dikkat,True
altına,altına,alt | ına,False
yapı,yapı,yapı,True
veri,veri,veri,True
yüzölçümü,yüzölçümü,yüzölçümü,True
biraz,biraz,bir | az,False
ordu,ordu,ordu,True
olsun,olsun,olsun,True
sanatçı,sanatçı,sanatçı,True
aslında,aslında,asl | ında,False
bey,bey,bey,True
astronom,astronom,astronom,True
tıp,tıp,tıp,True
mı,mı,mı,True
basketbol,basketbol,basketbol,True
istanbulda,istanbul | da,istanbul | da,True
ye,ye,ye,True
yahudi,yahudi,yahudi,True
bölgesine,bölge | sine,bölge | sine,True
william,william,william,True
verilmiştir,ver | ilmiştir,veril | miştir,False
sivil,sivil,sivil,True
devletleri,devletleri,devletleri,True
yılındaki,yılında | ki,yıl | ındaki,False
çoğunlukla,çoğun | lukla,çoğunluk | la,False
kullanılmıştır,kullanıl | mış | tır,kullanıl | mıştır,False
yönetmen,yönetmen,yönetmen,True
san,san,san,True
döndü,döndü,döndü,True
ukrayna,ukrayna,ukrayna,True
sultan,sultan,sultan,True
sayesinde,saye | sinde,saye | sinde,True
gece,gece,gece,True
sovyetler,sovyet | ler,sovyet | ler,True
puan,puan,puan,True
fakültesi,fakültesi,fakültesi,True
an,an,an,True
okul,okul,okul,True
yoğun,yoğun,yoğun,True
eşi,eşi,eşi,True
suriye,suriye,suriye,True
konusu,konusu,konusu,True
sayımına,sayım | ına,sayım | ına,True
taşıyan,taşı | yan,taşı | yan,True
üretilen,üretil | en,üretil | en,True
yeri,yeri,yer | i,False
eğitimi,eğitim | i,eğitim | i,True
ileri,ileri,i | leri,False
yazdığı,yaz | dığı,yaz | dığı,True
roman,roman,roman,True
mehmet,mehmet,mehmet,True
sistem,sistem,sistem,True
örnek,örnek,örnek,True
ingiltere,ingiltere,ingiltere,True
model,model,model,True
alınan,alın | an,alın | an,True
takımına,takım | ına,takım | ına,True
hak,hak,hak,True
york,york,york,True
kazanmıştır,kazanmış | tır,kazan | mıştır,False
filmde,film | de,film | de,True
ölçüde,ölçü | de,ölçü | de,True
rock,rock,rock,True
mısır,mısır,mısır,True
görevi,görev | i,görev | i,True
ticari,ticari,ticari,True
üretim,üretim,üretim,True
göz,göz,göz,True
imparatorluğu,imparatorluğu,imparatorluğu,True
radyo,radyo,radyo,True
yasa,yasa,yasa,True
benim,ben | im,benim,False
etkili,etkili,etki | li,False
dışişleri,dış | işleri,dış | iş | leri,False
bilgisayar,bilgisayar,bilgisayar,True
kullanarak,kullan | arak,kullan | arak,True
üniversite,üniversite,üniversite,True
tercih,tercih,tercih,True


==> results/paper_eval/boundary_f1_strata.csv <==
stratum,n_words,accuracy,precision,recall,f1,tp,fp,fn,tn
seen,800,0.9488,0.4981,0.6465,0.5626,128,129,70,3560
oov,400,0.8473,0.7044,0.6983,0.7013,479,201,207,1785
curated_oov,10,0.9152,0.8065,0.7576,0.7812,25,6,8,126
nonce,5,0.8519,0.7857,0.6875,0.7333,11,3,5,35


==> results/paper_eval/embeddings/dedup/dedup_summary.csv <==
encoder,dim,roc_auc,avg_precision,best_f1,best_threshold
morpheus,320,0.9991,0.9991,0.9875,0.3125
berturk,768,0.7937,0.8206,0.7231,0.7427
bge-m3,1024,0.9509,0.9624,0.8929,0.587


==> results/paper_eval/embeddings/neighbors/neighbors_summary.csv <==
encoder,dim,n_families,n_words,MAP,MRR,recall_at_1,recall_at_5,precision_at_R,purity_at_5
morpheus,320,120,1664,0.8905,0.9889,0.9838,0.9696,0.8791,0.9696
berturk,768,120,1664,0.38,0.8598,0.8137,0.6127,0.3809,0.6127
bge-m3,1024,120,1664,0.7163,0.9665,0.9501,0.8964,0.6958,0.8964


==> results/paper_eval/embeddings/neighbors/tsne_coords_berturk.csv <==
word,root,x,y
balık,balık,2.996948,-6.412812
balıkçı,balık,2.207408,-5.768789
balıkçılık,balık,0.414553,3.615034
balıklar,balık,3.714291,-7.046178
balığı,balık,3.323127,-8.004225
balıksız,balık,5.727455,-5.461214
demir,demir,0.970517,-5.011829
demirci,demir,-4.258508,7.116189
demircilik,demir,-3.601345,6.660526
demirden,demir,-5.644237,7.944028
demirler,demir,-5.646522,6.601477
demirli,demir,-5.062884,6.078539
ev,ev,-2.871900,-3.321689
evler,ev,-3.337762,-3.797499
evimiz,ev,-6.018919,1.279592
evlerde,ev,-2.083210,-12.717072
evcil,ev,-0.079285,-6.639244
evsiz,ev,-5.207626,1.897617
göz,göz,-0.320411,-2.405744
gözler,göz,-0.526942,-3.515161
gözlük,göz,0.490186,-3.131569
gözcü,göz,-1.423682,0.890775
gözlemci,göz,-1.753130,2.414241
gözünde,göz,-1.922058,-12.097589
kitap,kitap,4.654026,-0.170767
kitaplar,kitap,4.673782,-1.060542
kitabı,kitap,3.988991,0.132076
kitabımız,kitap,4.499546,1.955541
kitaplıkta,kitap,4.803442,3.018141
kitapçı,kitap,2.281183,-2.638947
orman,orman,-1.428782,-5.539958
ormancı,orman,-0.947888,3.838365
ormancılık,orman,-0.290645,4.473770
ormanlar,orman,0.245093,5.301366
ormanda,orman,-1.430617,-7.239067
ormanlık,orman,-1.239625,-6.216982
su,su,-4.897833,-7.374962
sular,su,-3.888177,-7.072705
suluk,su,1.840549,5.572392
susuz,su,-2.534755,-9.161997
suda,su,-3.515083,-8.038552
sucu,su,-6.509645,-7.797954
yol,yol,-5.803084,-4.416876
yollar,yol,-5.061167,-4.858468
yolcu,yol,-5.456751,-2.338177
yolculuk,yol,-4.996675,-3.025460
yolda,yol,-2.469730,-10.592325
yolsuz,yol,-4.309629,2.514910


==> results/paper_eval/embeddings/neighbors/tsne_coords_bge-m3.csv <==
word,root,x,y
balık,balık,-3.663751,3.514891
balıkçı,balık,-4.422960,3.106350
balıkçılık,balık,-4.769092,3.787277
balıklar,balık,-3.537562,2.976665
balığı,balık,-3.816234,4.256560
balıksız,balık,-4.600716,1.914045
demir,demir,-11.766651,-2.217376
demirci,demir,-12.582512,-3.401609
demircilik,demir,-11.351686,-1.076153
demirden,demir,-12.748952,-1.520144
demirler,demir,-12.107220,-1.688702
demirli,demir,-12.512335,-2.295337
ev,ev,-6.841786,-3.532244
evler,ev,-7.085953,-3.351207
evimiz,ev,-3.786844,-1.206722
evlerde,ev,-4.406419,-1.285890
evcil,ev,-7.053786,-4.270515
evsiz,ev,-4.899828,0.461752
göz,göz,0.759325,2.943955
gözler,göz,0.730481,2.637578
gözlük,göz,0.202063,3.423198
gözcü,göz,1.091518,3.949916
gözlemci,göz,2.042709,3.376037
gözünde,göz,1.190686,1.814809
kitap,kitap,-0.857164,-2.439223
kitaplar,kitap,-1.531559,-2.317868
kitabı,kitap,-1.144150,-1.626188
kitabımız,kitap,-2.359597,-1.530013
kitaplıkta,kitap,-2.333529,-2.737865
kitapçı,kitap,-1.589201,-3.196082
orman,orman,-10.166563,4.332457
ormancı,orman,-9.206469,4.699716
ormancılık,orman,-8.128877,4.150955
ormanlar,orman,-9.481581,3.735665
ormanda,orman,-10.516116,4.894672
ormanlık,orman,-8.538147,3.849792
su,su,1.963648,-5.232832
sular,su,3.154500,-7.263246
suluk,su,3.598485,-7.054786
susuz,su,3.164695,-5.564549
suda,su,1.968099,-6.152352
sucu,su,2.629613,-5.941092
yol,yol,4.890254,-2.065811
yollar,yol,4.066067,-1.310025
yolcu,yol,4.522702,0.373468
yolculuk,yol,4.682966,0.146874
yolda,yol,3.857965,-0.655451
yolsuz,yol,5.017806,-2.533592


==> results/paper_eval/embeddings/neighbors/tsne_coords_morpheus.csv <==
word,root,x,y
balık,balık,0.000118,-3.826410
balıkçı,balık,-0.139422,-3.641725
balıkçılık,balık,-0.321218,-3.690295
balıklar,balık,-0.141466,-3.928616
balığı,balık,0.927438,-3.765572
balıksız,balık,-0.248487,-3.911576
demir,demir,-5.200654,-5.291244
demirci,demir,-5.472330,-4.870734
demircilik,demir,-5.193322,-5.041600
demirden,demir,-5.479244,-5.451674
demirler,demir,-5.696420,-5.289712
demirli,demir,-5.708158,-4.992852
ev,ev,4.839727,-2.087303
evler,ev,4.765230,-2.331497
evimiz,ev,3.751105,-1.772971
evlerde,ev,4.710160,-2.322415
evcil,ev,4.561835,-2.158936
evsiz,ev,4.866239,-2.171880
göz,göz,3.755812,-7.919459
gözler,göz,3.563619,-7.636323
gözlük,göz,3.579098,-7.620988
gözcü,göz,3.804526,-7.584393
gözlemci,göz,3.093331,-8.199790
gözünde,göz,3.886590,-7.830398
kitap,kitap,6.832571,1.309302
kitaplar,kitap,6.820957,1.335788
kitabı,kitap,5.840065,1.611227
kitabımız,kitap,5.921019,1.587103
kitaplıkta,kitap,6.826454,1.352793
kitapçı,kitap,6.794099,1.348250
orman,orman,-3.716111,-2.005743
ormancı,orman,-4.266208,-2.117102
ormancılık,orman,-4.052656,-2.323269
ormanlar,orman,-3.892524,-1.786769
ormanda,orman,-4.185668,-1.836542
ormanlık,orman,-3.767241,-2.245941
su,su,-2.022721,-7.434952
sular,su,-1.950388,-7.407123
suluk,su,-1.782099,-7.535274
susuz,su,-1.731611,-7.598745
suda,su,-1.963196,-7.681445
sucu,su,-2.635251,-8.188706
yol,yol,-0.487121,1.566939
yollar,yol,-0.499123,1.537775
yolcu,yol,-0.659220,0.359984
yolculuk,yol,-0.660522,0.326121
yolda,yol,-0.503157,0.927685
yolsuz,yol,-0.511061,1.457429


==> results/paper_eval/embeddings/ner/ner_summary.csv <==
encoder,dim,macro_f1,entity_micro_f1
morpheus,320,0.4786,0.4805
berturk,768,0.7896,0.795
bge-m3,1024,0.7634,0.7682


==> results/paper_eval/embeddings/ner/report_berturk.txt <==
              precision    recall  f1-score   support

           0       0.98      0.93      0.96      4656
           1       0.88      0.85      0.87       452
           2       0.81      0.82      0.82       604
           3       0.69      0.74      0.72       404
           4       0.69      0.76      0.73       629
           5       0.79      0.82      0.80       468
           6       0.57      0.75      0.65       282

    accuracy                           0.88      7495
   macro avg       0.77      0.81      0.79      7495
weighted avg       0.89      0.88      0.89      7495


==> results/paper_eval/embeddings/ner/report_bge-m3.txt <==
              precision    recall  f1-score   support

           0       0.97      0.93      0.95      4656
           1       0.84      0.86      0.85       452
           2       0.83      0.82      0.83       604
           3       0.66      0.72      0.69       404
           4       0.69      0.72      0.71       629
           5       0.71      0.79      0.74       468
           6       0.52      0.65      0.58       282

    accuracy                           0.87      7495
   macro avg       0.75      0.78      0.76      7495
weighted avg       0.88      0.87      0.87      7495


==> results/paper_eval/embeddings/ner/report_morpheus.txt <==
              precision    recall  f1-score   support

           0       0.97      0.77      0.86      4656
           1       0.45      0.61      0.52       452
           2       0.40      0.39      0.39       604
           3       0.35      0.44      0.39       404
           4       0.36      0.41      0.38       629
           5       0.51      0.59      0.54       468
           6       0.18      0.52      0.26       282

    accuracy                           0.66      7495
   macro avg       0.46      0.53      0.48      7495
weighted avg       0.75      0.66      0.69      7495


==> results/paper_eval/embeddings/probing/probing_summary.csv <==
task,encoder,n,classes,probe_acc
number,morpheus,854,2,0.5925
number,berturk,854,2,0.9508
number,bge-m3,854,2,0.9075
case,morpheus,395,6,0.2152
case,berturk,395,6,0.8886
case,bge-m3,395,6,0.8127


==> results/paper_eval/fertility_full_comparison.csv <==
stratum,n_words,morfessor_fertility,morfessor_compression,morpheus_fertility,morpheus_compression,bpe-64k_fertility,bpe-64k_compression,byte_bpe-64k_fertility,byte_bpe-64k_compression,unigram-64k_fertility,unigram-64k_compression,wordpiece-64k_fertility,wordpiece-64k_compression,turkish-tokenizer_fertility,turkish-tokenizer_compression
seen,800,1.2475,4.6964,1.3213,4.4342,1.0212,5.7368,1.5188,3.8576,1.0312,5.6812,1.0212,5.7368,1.3538,4.3278
oov,400,2.715,2.8287,2.7,2.8444,2.5025,3.0689,2.66,2.8872,2.6975,2.8471,2.5075,3.0628,2.7025,2.8418
curated_oov,10,4.3,4.0698,4.1,4.2683,3.1,5.6452,3.8,4.6053,2.9,6.0345,3.2,5.4688,4.9,3.5714
nonce,5,4.2,2.8095,3.8,3.1053,3.8,3.1053,3.8,3.1053,4.2,2.8095,3.8,3.1053,4.8,2.4583


==> results/paper_eval/knn_curated_oov.csv <==
stratum,query,rank,trained_neighbor,trained_sim,random_neighbor,random_sim,morfessor_seg,morpheus_seg
curated_oov,muvaffakiyetsizleştiriciler,1,muzu,0.61,yetiştiricilerinin,0.9239,mu | va | ff | ak | iyet | siz | leştir | ici | ler,mu | vaff | akiyet | siz | le | ştir | ici | ler
curated_oov,muvaffakiyetsizleştiriciler,2,kubilius,0.5593,üniversitelerindeki,0.9185,mu | va | ff | ak | iyet | siz | leştir | ici | ler,mu | vaff | akiyet | siz | le | ştir | ici | ler
curated_oov,muvaffakiyetsizleştiriciler,3,fujimi,0.5553,iletkenliklerinin,0.9143,mu | va | ff | ak | iyet | siz | leştir | ici | ler,mu | vaff | akiyet | siz | le | ştir | ici | ler
curated_oov,muvaffakiyetsizleştiriciler,4,kuğulu,0.5515,keşfedilmiştir,0.909,mu | va | ff | ak | iyet | siz | leştir | ici | ler,mu | vaff | akiyet | siz | le | ştir | ici | ler
curated_oov,muvaffakiyetsizleştiriciler,5,fut,0.5458,söyleyebilseydik,0.908,mu | va | ff | ak | iyet | siz | leştir | ici | ler,mu | vaff | akiyet | siz | le | ştir | ici | ler
curated_oov,muvaffakiyetsizleştiriciler,6,kuersetin,0.5365,görevlendirilemeyeceklerinden,0.9016,mu | va | ff | ak | iyet | siz | leştir | ici | ler,mu | vaff | akiyet | siz | le | ştir | ici | ler
curated_oov,muvaffakiyetsizleştiriciler,7,rubai,0.4718,iletkenlikleri,0.9002,mu | va | ff | ak | iyet | siz | leştir | ici | ler,mu | vaff | akiyet | siz | le | ştir | ici | ler
curated_oov,muvaffakiyetsizleştiriciler,8,aumann,0.468,iletkenlikler,0.898,mu | va | ff | ak | iyet | siz | leştir | ici | ler,mu | vaff | akiyet | siz | le | ştir | ici | ler
curated_oov,muvaffakiyetsizleştiriciler,9,zuckerbergün,0.4661,evlerimizdekiler,0.8976,mu | va | ff | ak | iyet | siz | leştir | ici | ler,mu | vaff | akiyet | siz | le | ştir | ici | ler
curated_oov,muvaffakiyetsizleştiriciler,10,guardi,0.4416,geosentetik,0.8968,mu | va | ff | ak | iyet | siz | leştir | ici | ler,mu | vaff | akiyet | siz | le | ştir | ici | ler
curated_oov,anlaşılamamaktadır,1,anlamına,0.5037,kullanılmaktadır,0.9449,anlaşıl | ama | ma | ktadır,anlaşıl | ama | maktadır
curated_oov,anlaşılamamaktadır,2,ilişkilendir,0.3979,almaktadır,0.934,anlaşıl | ama | ma | ktadır,anlaşıl | ama | maktadır
curated_oov,anlaşılamamaktadır,3,kullanılır,0.3361,kayıtlarında,0.928,anlaşıl | ama | ma | ktadır,anlaşıl | ama | maktadır
curated_oov,anlaşılamamaktadır,4,kullanılan,0.325,mekanizmalarında,0.9156,anlaşıl | ama | ma | ktadır,anlaşıl | ama | maktadır
curated_oov,anlaşılamamaktadır,5,alışkanlığına,0.3234,anlamına,0.9105,anlaşıl | ama | ma | ktadır,anlaşıl | ama | maktadır
curated_oov,anlaşılamamaktadır,6,ilişkin,0.3203,markalama,0.9104,anlaşıl | ama | ma | ktadır,anlaşıl | ama | maktadır
curated_oov,anlaşılamamaktadır,7,kullanılmaktadır,0.3168,çalışmalarımızdan,0.9041,anlaşıl | ama | ma | ktadır,anlaşıl | ama | maktadır
curated_oov,anlaşılamamaktadır,8,kullanılmıştır,0.3145,bulunmaktadır,0.9029,anlaşıl | ama | ma | ktadır,anlaşıl | ama | maktadır
curated_oov,anlaşılamamaktadır,9,değişikyaşlı,0.3108,yıllarında,0.9013,anlaşıl | ama | ma | ktadır,anlaşıl | ama | maktadır
curated_oov,anlaşılamamaktadır,10,antik,0.3062,karışımında,0.9008,anlaşıl | ama | ma | ktadır,anlaşıl | ama | maktadır
curated_oov,görevlendirilemeyeceklerinden,1,görevi,0.9482,evlerimizdekiler,0.95,görev | lendiri | leme | yecek | lerinden,görev | lendiril | eme | yecek | lerinden
curated_oov,görevlendirilemeyeceklerinden,2,görev,0.9258,üniversitelerindeki,0.9474,görev | lendiri | leme | yecek | lerinden,görev | lendiril | eme | yecek | lerinden
curated_oov,görevlendirilemeyeceklerinden,3,yönelik,0.3124,derğerlendirilmesi,0.9387,görev | lendiri | leme | yecek | lerinden,görev | lendiril | eme | yecek | lerinden
curated_oov,görevlendirilemeyeceklerinden,4,üniversitesinde,0.2818,engellerine,0.9337,görev | lendiri | leme | yecek | lerinden,görev | lendiril | eme | yecek | lerinden
curated_oov,görevlendirilemeyeceklerinden,5,üniversitelerindeki,0.2774,iletkenlikler,0.9272,görev | lendiri | leme | yecek | lerinden,görev | lendiril | eme | yecek | lerinden
curated_oov,görevlendirilemeyeceklerinden,6,üniversite,0.2702,üretilen,0.92,görev | lendiri | leme | yecek | lerinden,görev | lendiril | eme | yecek | lerinden
curated_oov,görevlendirilemeyeceklerinden,7,yardımcılık,0.2698,güncelleyen,0.9192,görev | lendiri | leme | yecek | lerinden,görev | lendiril | eme | yecek | lerinden
curated_oov,görevlendirilemeyeceklerinden,8,philostratus,0.2606,merkezine,0.9191,görev | lendiri | leme | yecek | lerinden,görev | lendiril | eme | yecek | lerinden
curated_oov,görevlendirilemeyeceklerinden,9,karar,0.2469,uçabilenlerden,0.9186,görev | lendiri | leme | yecek | lerinden,görev | lendiril | eme | yecek | lerinden
curated_oov,görevlendirilemeyeceklerinden,10,yardımcı,0.2364,iletkenlikleri,0.9182,görev | lendiri | leme | yecek | lerinden,görev | lendiril | eme | yecek | lerinden
curated_oov,üniversitelerindeki,1,üniversite,0.9955,evlerimizdekiler,0.9524,üniversite | lerindeki,üniversite | lerindeki
curated_oov,üniversitelerindeki,2,üniversitesinde,0.9885,iletkenlikleri,0.9487,üniversite | lerindeki,üniversite | lerindeki
curated_oov,üniversitelerindeki,3,üniversitesi,0.5216,derğerlendirilmesi,0.9475,üniversite | lerindeki,üniversite | lerindeki
curated_oov,üniversitelerindeki,4,universitat,0.4814,görevlendirilemeyeceklerinden,0.9474,üniversite | lerindeki,üniversite | lerindeki
curated_oov,üniversitelerindeki,5,eğitimi,0.379,üniversitesinde,0.9472,üniversite | lerindeki,üniversite | lerindeki
curated_oov,üniversitelerindeki,6,okul,0.376,iletkenliklerinin,0.9441,üniversite | lerindeki,üniversite | lerindeki
curated_oov,üniversitelerindeki,7,eğitim,0.3655,evlerimizdeki,0.9425,üniversite | lerindeki,üniversite | lerindeki
curated_oov,üniversitelerindeki,8,bunu,0.3597,üzerindeki,0.9398,üniversite | lerindeki,üniversite | lerindeki
curated_oov,üniversitelerindeki,9,hukuk,0.343,karikatürlerini,0.9334,üniversite | lerindeki,üniversite | lerindeki
curated_oov,üniversitelerindeki,10,görev,0.331,yetiştiricilerinin,0.9327,üniversite | lerindeki,üniversite | lerindeki
curated_oov,çalışmalarımızdan,1,çalışmaları,0.9917,yılmazdan,0.9506,çalışma | lar | ımız | dan,çalışma | ları | mız | dan
curated_oov,çalışmalarımızdan,2,çalışma,0.9897,mekanizmalarında,0.9387,çalışma | lar | ımız | dan,çalışma | ları | mız | dan
curated_oov,çalışmalarımızdan,3,olumsuzlama,0.3896,açısından,0.9335,çalışma | lar | ımız | dan,çalışma | ları | mız | dan
curated_oov,çalışmalarımızdan,4,alışkanlığına,0.3633,yapıştırılan,0.9294,çalışma | lar | ımız | dan,çalışma | ları | mız | dan
curated_oov,çalışmalarımızdan,5,alıştırmaları,0.3547,yılından,0.9277,çalışma | lar | ımız | dan,çalışma | ları | mız | dan
curated_oov,çalışmalarımızdan,6,çalıştı,0.3545,tarafından,0.9268,çalışma | lar | ımız | dan,çalışma | ları | mız | dan
curated_oov,çalışmalarımızdan,7,çalışan,0.3236,familyasına,0.926,çalışma | lar | ımız | dan,çalışma | ları | mız | dan
curated_oov,çalışmalarımızdan,8,başkanlığı,0.3035,yıllarında,0.9257,çalışma | lar | ımız | dan,çalışma | ları | mız | dan
curated_oov,çalışmalarımızdan,9,yaşam,0.2983,muhafazakârların,0.9207,çalışma | lar | ımız | dan,çalışma | ları | mız | dan
curated_oov,çalışmalarımızdan,10,çeşitli,0.2883,alışkanlığına,0.9206,çalışma | lar | ımız | dan,çalışma | ları | mız | dan
curated_oov,yapamayacağız,1,yapmak,0.9659,bağımsız,0.8933,yap | ama | yacağı | z,yap | am | ayacağı | z
curated_oov,yapamayacağız,2,yapmıştır,0.9437,şarpınsızca,0.8901,yap | ama | yacağı | z,yap | am | ayacağı | z
curated_oov,yapamayacağız,3,yapıştırılan,0.5373,yalnızca,0.8892,yap | ama | yacağı | z,yap | am | ayacağı | z
curated_oov,yapamayacağız,4,sapmasının,0.3833,fransız,0.8762,yap | ama | yacağı | z,yap | am | ayacağı | z
curated_oov,yapamayacağız,5,yaptı,0.3572,kazandı,0.8743,yap | ama | yacağı | z,yap | am | ayacağı | z
curated_oov,yapamayacağız,6,yaz,0.3498,yabancı,0.8724,yap | ama | yacağı | z,yap | am | ayacağı | z
curated_oov,yapamayacağız,7,yapan,0.3473,yapmak,0.8723,yap | ama | yacağı | z,yap | am | ayacağı | z
curated_oov,yapamayacağız,8,yazdığı,0.3427,kabarması,0.8722,yap | ama | yacağı | z,yap | am | ayacağı | z
curated_oov,yapamayacağız,9,yapı,0.3332,makurnaz,0.866,yap | ama | yacağı | z,yap | am | ayacağı | z
curated_oov,yapamayacağız,10,yaşlansa,0.3277,muhafazakârların,0.8627,yap | ama | yacağı | z,yap | am | ayacağı | z
curated_oov,söyleyebilseydik,1,söyledi,0.9855,gelebilseydik,0.9757,söyle | ye | bil | sey | dik,söyle | ye | bil | sey | dik
curated_oov,söyleyebilseydik,2,söz,0.4335,yönelik,0.9337,söyle | ye | bil | sey | dik,söyle | ye | bil | sey | dik
curated_oov,söyleyebilseydik,3,böyle,0.3864,jeomühendislik,0.9323,söyle | ye | bil | sey | dik,söyle | ye | bil | sey | dik
curated_oov,söyleyebilseydik,4,böylece,0.3625,birleşik,0.9243,söyle | ye | bil | sey | dik,söyle | ye | bil | sey | dik
curated_oov,söyleyebilseydik,5,öy,0.3465,sahiplenmek,0.9241,söyle | ye | bil | sey | dik,söyle | ye | bil | sey | dik
curated_oov,söyleyebilseydik,6,seyahatnâmesinde,0.3455,iletkenlikler,0.9204,söyle | ye | bil | sey | dik,söyle | ye | bil | sey | dik
curated_oov,söyleyebilseydik,7,ödeniyor,0.3426,gelmedik,0.9181,söyle | ye | bil | sey | dik,söyle | ye | bil | sey | dik
curated_oov,söyleyebilseydik,8,diye,0.3018,kelfeyimsi,0.918,söyle | ye | bil | sey | dik,söyle | ye | bil | sey | dik
curated_oov,söyleyebilseydik,9,ses,0.2837,söyledi,0.9171,söyle | ye | bil | sey | dik,söyle | ye | bil | sey | dik
curated_oov,söyleyebilseydik,10,öğre,0.2788,bireylerinde,0.9166,söyle | ye | bil | sey | dik,söyle | ye | bil | sey | dik
curated_oov,düşünmemiştik,1,düşüne,0.9903,antik,0.9531,düşün | memiş | tik,düşün | memiş | t | ik
curated_oov,düşünmemiştik,2,onun,0.3439,gitmiştik,0.9527,düşün | memiş | tik,düşün | memiş | t | ik
curated_oov,düşünmemiştik,3,korunurlar,0.3336,mitotik,0.9498,düşün | memiş | tik,düşün | memiş | t | ik
curated_oov,düşünmemiştik,4,kendini,0.3219,teknik,0.9444,düşün | memiş | tik,düşün | memiş | t | ik
curated_oov,düşünmemiştik,5,bütün,0.3167,geosentetik,0.941,düşün | memiş | tik,düşün | memiş | t | ik
curated_oov,düşünmemiştik,6,bunun,0.3148,güvenlik,0.9374,düşün | memiş | tik,düşün | memiş | t | ik
curated_oov,düşünmemiştik,7,bazen,0.3135,atretik,0.9355,düşün | memiş | tik,düşün | memiş | t | ik
curated_oov,düşünmemiştik,8,bununla,0.307,jeomühendislik,0.9302,düşün | memiş | tik,düşün | memiş | t | ik
curated_oov,düşünmemiştik,9,savunuyorsunuz,0.2912,çözümlenmiştir,0.9288,düşün | memiş | tik,düşün | memiş | t | ik
curated_oov,düşünmemiştik,10,güvenlik,0.2736,keşfedilmiştir,0.9288,düşün | memiş | tik,düşün | memiş | t | ik
curated_oov,uçabilenlerden,1,iç,0.4618,edilen,0.9618,uç | a | bilen | lerden,uç | abilen | lerden
curated_oov,uçabilenlerden,2,uzm,0.3778,yeniden,0.9563,uç | a | bilen | lerden,uç | abilen | lerden
curated_oov,uçabilenlerden,3,ukrayna,0.3237,düzenlenen,0.9561,uç | a | bilen | lerden,uç | abilen | lerden
curated_oov,uçabilenlerden,4,üç,0.3175,üzerinden,0.9534,uç | a | bilen | lerden,uç | abilen | lerden
curated_oov,uçabilenlerden,5,çarıklı,0.3167,üretilen,0.9501,uç | a | bilen | lerden,uç | abilen | lerden
curated_oov,uçabilenlerden,6,birkaç,0.3136,neden,0.9478,uç | a | bilen | lerden,uç | abilen | lerden
curated_oov,uçabilenlerden,7,açısından,0.3008,verilen,0.9447,uç | a | bilen | lerden,uç | abilen | lerden
curated_oov,uçabilenlerden,8,uzay,0.2962,engellerine,0.942,uç | a | bilen | lerden,uç | abilen | lerden
curated_oov,uçabilenlerden,9,güç,0.2861,bedevilerin,0.9403,uç | a | bilen | lerden,uç | abilen | lerden
curated_oov,uçabilenlerden,10,içeren,0.285,içeren,0.939,uç | a | bilen | lerden,uç | abilen | lerden
curated_oov,kitapçısı,1,kitapta,0.9899,şarkısı,0.941,kitap | çı | sı,kitap | ç | ısı
curated_oov,kitapçısı,2,kitap,0.9891,kupası,0.9408,kitap | çı | sı,kitap | ç | ısı
curated_oov,kitapçısı,3,kitaplarımı,0.9884,yaptığı,0.932,kitap | çı | sı,kitap | ç | ısı
curated_oov,kitapçısı,4,kitaplıkta,0.9877,kitaplarımı,0.9262,kitap | çı | sı,kitap | ç | ısı
curated_oov,kitapçısı,5,kitaplar,0.9865,kitabı,0.9208,kitap | çı | sı,kitap | ç | ısı
curated_oov,kitapçısı,6,kitabımdaki,0.612,hayatını,0.9208,kitap | çı | sı,kitap | ç | ısı
curated_oov,kitapçısı,7,kitabım,0.5466,sayısı,0.9191,kitap | çı | sı,kitap | ç | ısı
curated_oov,kitapçısı,8,kitabı,0.4636,takımyıldızı,0.916,kitap | çı | sı,kitap | ç | ısı
curated_oov,kitapçısı,9,kral,0.3544,yalıtaşı,0.9155,kitap | çı | sı,kitap | ç | ısı
curated_oov,kitapçısı,10,dili,0.3534,parçası,0.914,kitap | çı | sı,kitap | ç | ısı


==> results/paper_eval/knn_curated_seen.csv <==
stratum,query,rank,trained_neighbor,trained_sim,random_neighbor,random_sim,morfessor_seg,morpheus_seg
curated_seen,ev,1,evler,0.9896,görev,0.9336,ev,ev
curated_seen,ev,2,evden,0.9872,ve,0.8675,ev,ev
curated_seen,ev,3,evde,0.987,evden,0.8585,ev,ev
curated_seen,ev,4,evlerimizde,0.981,eve,0.8479,ev,ev
curated_seen,ev,5,evlerimizdeki,0.9789,evde,0.8443,ev,ev
curated_seen,ev,6,evlerimizdekiler,0.9616,karayev,0.8402,ev,ev
curated_seen,ev,7,evim,0.6356,veren,0.8366,ev,ev
curated_seen,ev,8,evimde,0.5448,lazarov,0.829,ev,ev
curated_seen,ev,9,eve,0.5192,evim,0.8204,ev,ev
curated_seen,ev,10,ek,0.3961,görevi,0.8174,ev,ev
curated_seen,kitap,1,kitapta,0.999,takip,0.9444,kitap,kitap
curated_seen,kitap,2,kitaplıkta,0.9975,tip,0.9203,kitap,kitap
curated_seen,kitap,3,kitaplar,0.9975,kitapta,0.878,kitap,kitap
curated_seen,kitap,4,kitaplarımı,0.9955,sahip,0.8767,kitap,kitap
curated_seen,kitap,5,kitapçısı,0.9891,kitaplıkta,0.8701,kitap,kitap
curated_seen,kitap,6,kitabımdaki,0.5629,tıp,0.8672,kitap,kitap
curated_seen,kitap,7,kitabım,0.519,kitaplar,0.8623,kitap,kitap
curated_seen,kitap,8,kitabı,0.4414,bastaki,0.8593,kitap,kitap
curated_seen,kitap,9,televizyon,0.3594,kitabı,0.8539,kitap,kitap
curated_seen,kitap,10,dili,0.3579,arap,0.852,kitap,kitap
curated_seen,su,1,suarez,0.9747,nüfusu,0.9283,su,su
curated_seen,su,2,cusum,0.4876,durucasu,0.9169,su,su
curated_seen,su,3,aumann,0.4287,ordusu,0.915,su,su
curated_seen,su,4,tuber,0.4235,oyuncusu,0.9149,su,su
curated_seen,su,5,guardi,0.4189,şu,0.9083,su,su
curated_seen,su,6,sultan,0.3916,konusu,0.8998,su,su
curated_seen,su,7,fut,0.3905,sbu,0.8828,su,su
curated_seen,su,8,silvestris,0.3899,sonucu,0.8774,su,su
curated_seen,su,9,scymnus,0.3893,sorulduğu,0.87,su,su
curated_seen,su,10,kubilius,0.3867,bunu,0.867,su,su
curated_seen,ay,1,ayında,0.9783,aday,0.9682,ay,ay
curated_seen,ay,2,ayal,0.9273,uzay,0.9386,ay,ay
curated_seen,ay,3,öy,0.3827,tuğaltay,0.8827,ay,ay
curated_seen,ay,4,atretik,0.3744,oy,0.8815,ay,ay
curated_seen,ay,5,athanasius,0.3742,öy,0.8765,ay,ay
curated_seen,ay,6,oy,0.3635,yaşayan,0.861,ay,ay
curated_seen,ay,7,tyb,0.3456,sayram,0.8608,ay,ay
curated_seen,ay,8,ayrı,0.3345,şey,0.8581,ay,ay
curated_seen,ay,9,az,0.3047,sassy,0.8519,ay,ay
curated_seen,ay,10,anda,0.2988,an,0.8508,ay,ay
curated_seen,göz,1,göletinde,0.388,söz,0.9296,göz,göz
curated_seen,göz,2,söz,0.3711,gkö,0.8523,göz,göz
curated_seen,göz,3,gsp,0.3652,ğaz,0.8395,göz,göz
curated_seen,göz,4,özhaseki,0.3646,az,0.8259,göz,göz
curated_seen,göz,5,göked,0.3646,yaz,0.824,göz,göz
curated_seen,göz,6,çözümlenmiştir,0.3485,sgüngör,0.8202,göz,göz
curated_seen,göz,7,hızlı,0.3478,bkz,0.8185,göz,göz
curated_seen,göz,8,gloplaştırıcılık,0.3409,gsp,0.8182,göz,göz
curated_seen,göz,9,guardi,0.3118,deniz,0.8118,göz,göz
curated_seen,göz,10,yüzden,0.3056,temmuz,0.8095,göz,göz
curated_seen,baş,1,başına,0.9829,yaş,0.952,baş,baş
curated_seen,baş,2,başdefterdar,0.9815,savaş,0.9294,baş,baş
curated_seen,baş,3,başkurtların,0.9809,beş,0.9118,baş,baş
curated_seen,baş,4,başında,0.9778,barış,0.9003,baş,baş
curated_seen,baş,5,başlayan,0.9759,başlayan,0.8582,baş,baş
curated_seen,baş,6,başkenti,0.9538,iş,0.8574,baş,baş
curated_seen,baş,7,başlamıştır,0.4582,geniş,0.8512,baş,baş
curated_seen,baş,8,başarıstatü,0.3449,trafanlamış,0.8509,baş,baş
curated_seen,baş,9,baltic,0.3372,yapmış,0.8465,baş,baş
curated_seen,baş,10,yaşlansa,0.3331,dedgörüş,0.842,baş,baş
curated_seen,el,1,elhusrî,0.9773,gel,0.9608,el,el
curated_seen,el,2,elde,0.973,genel,0.9458,el,el
curated_seen,el,3,elimle,0.5397,özel,0.939,el,el
curated_seen,el,4,flavin,0.4927,model,0.9329,el,el
curated_seen,el,5,ele,0.4117,yerel,0.9253,el,el
curated_seen,el,6,eksudatif,0.4102,tezel,0.924,el,el
curated_seen,el,7,ek,0.4026,güzel,0.9209,el,el
curated_seen,el,8,ehrenberg,0.375,meşal,0.9197,el,el
curated_seen,el,9,alces,0.3686,geleneksel,0.9191,el,el
curated_seen,el,10,eisler,0.364,en,0.9169,el,el
curated_seen,gün,1,güncelleyen,0.9685,bugün,0.9638,gün,gün
curated_seen,gün,2,güdülerinin,0.4501,tongün,0.9465,gün,gün
curated_seen,gün,3,günü,0.4394,bütün,0.9293,gün,gün
curated_seen,gün,4,tongün,0.3808,köyün,0.9208,gün,gün
curated_seen,gün,5,bin,0.3409,güç,0.894,gün,gün
curated_seen,gün,6,gradiška,0.327,zuckerbergün,0.8922,gün,gün
curated_seen,gün,7,güneş,0.3089,mezun,0.8725,gün,gün
curated_seen,gün,8,saat,0.2966,sezon,0.8695,gün,gün
curated_seen,gün,9,gant,0.2791,günü,0.8635,gün,gün
curated_seen,gün,10,gideceğim,0.2783,yüzden,0.8605,gün,gün
curated_seen,yıl,1,yılın,0.9769,nasıl,0.9372,yıl,yıl
curated_seen,yıl,2,yıllık,0.9753,yılın,0.9189,yıl,yıl
curated_seen,yıl,3,yılında,0.9733,yüzyılın,0.9057,yıl,yıl
curated_seen,yıl,4,yılmazdan,0.9705,yayın,0.8924,yıl,yıl
curated_seen,yıl,5,yıllarında,0.9691,el,0.8913,yıl,yıl
curated_seen,yıl,6,yılındaki,0.9681,il,0.8904,yıl,yıl
curated_seen,yıl,7,yıllarda,0.9631,yol,0.8893,yıl,yıl
curated_seen,yıl,8,yılına,0.9599,model,0.8865,yıl,yıl
curated_seen,yıl,9,yılından,0.954,ışsall,0.886,yıl,yıl
curated_seen,yıl,10,yılları,0.9533,değil,0.8835,yıl,yıl
curated_seen,iş,1,ışsall,0.4987,geniş,0.9305,iş,iş
curated_seen,iş,2,ışman,0.4046,edilmiş,0.9235,iş,iş
curated_seen,iş,3,ileri,0.367,dış,0.9083,iş,iş
curated_seen,iş,4,idi,0.3145,gelmiş,0.9,iş,iş
curated_seen,iş,5,şirket,0.3051,yaş,0.8582,iş,iş
curated_seen,iş,6,ivanovna,0.3041,baş,0.8574,iş,iş
curated_seen,iş,7,il,0.2991,dedgörüş,0.8533,iş,iş
curated_seen,iş,8,şirketi,0.2791,beş,0.8485,iş,iş
curated_seen,iş,9,iç,0.2758,olmuş,0.8477,iş,iş
curated_seen,iş,10,iktidarlarının,0.2706,yapmış,0.838,iş,iş


==> results/paper_eval/knn_curated_suffix.csv <==
stratum,query,rank,trained_neighbor,trained_sim,random_neighbor,random_sim,morfessor_seg,morpheus_seg
curated_suffix,ev,1,evler,0.9896,görev,0.9336,ev,ev
curated_suffix,ev,2,evden,0.9872,ve,0.8675,ev,ev
curated_suffix,ev,3,evde,0.987,evden,0.8585,ev,ev
curated_suffix,ev,4,evlerimizde,0.981,eve,0.8479,ev,ev
curated_suffix,ev,5,evlerimizdeki,0.9789,evde,0.8443,ev,ev
curated_suffix,ev,6,evlerimizdekiler,0.9616,karayev,0.8402,ev,ev
curated_suffix,ev,7,evim,0.6356,veren,0.8366,ev,ev
curated_suffix,ev,8,evimde,0.5448,lazarov,0.829,ev,ev
curated_suffix,ev,9,eve,0.5192,evim,0.8204,ev,ev
curated_suffix,ev,10,ek,0.3961,görevi,0.8174,ev,ev
curated_suffix,evler,1,evlerimizdeki,0.9917,deerler,0.9565,ev | ler,ev | ler
curated_suffix,evler,2,evden,0.9917,eisler,0.9454,ev | ler,ev | ler
curated_suffix,evler,3,evde,0.9915,sovyetler,0.9357,ev | ler,ev | ler
curated_suffix,evler,4,evlerimizde,0.9913,eğer,0.9354,ev | ler,ev | ler
curated_suffix,evler,5,ev,0.9896,miğferler,0.9314,ev | ler,ev | ler
curated_suffix,evler,6,evlerimizdekiler,0.98,içerenler,0.929,ev | ler,ev | ler
curated_suffix,evler,7,evim,0.6431,fideler,0.9258,ev | ler,ev | ler
curated_suffix,evler,8,evimde,0.5536,eder,0.923,ev | ler,ev | ler
curated_suffix,evler,9,eve,0.5236,yer,0.9002,ev | ler,ev | ler
curated_suffix,evler,10,tv,0.3806,her,0.8966,ev | ler,ev | ler
curated_suffix,evde,1,evden,0.9987,eve,0.9427,ev | de,ev | de
curated_suffix,evde,2,evlerimizdeki,0.9922,evimde,0.9416,ev | de,ev | de
curated_suffix,evde,3,evler,0.9915,elde,0.9371,ev | de,ev | de
curated_suffix,evde,4,evlerimizde,0.9905,de,0.9334,ev | de,ev | de
curated_suffix,evde,5,ev,0.987,ve,0.9222,ev | de,ev | de
curated_suffix,evde,6,evlerimizdekiler,0.9803,bölgede,0.9151,ev | de,ev | de
curated_suffix,evde,7,evim,0.6618,ahmede,0.9102,ev | de,ev | de
curated_suffix,evde,8,evimde,0.5711,evlerimizde,0.9058,ev | de,ev | de
curated_suffix,evde,9,eve,0.5491,dönemde,0.9005,ev | de,ev | de
curated_suffix,evde,10,tv,0.3899,şekilde,0.8904,ev | de,ev | de
curated_suffix,evden,1,evde,0.9987,eden,0.9698,ev | den,ev | den
curated_suffix,evden,2,evler,0.9917,neden,0.9637,ev | den,ev | den
curated_suffix,evden,3,evlerimizdeki,0.9909,veren,0.9556,ev | den,ev | den
curated_suffix,evden,4,evlerimizde,0.9886,den,0.955,ev | den,ev | den
curated_suffix,evden,5,ev,0.9872,verilen,0.9431,ev | den,ev | den
curated_suffix,evden,6,evlerimizdekiler,0.9793,en,0.9422,ev | den,ev | den
curated_suffix,evden,7,evim,0.6569,hemen,0.9392,ev | den,ev | den
curated_suffix,evden,8,evimde,0.5663,edilen,0.9287,ev | den,ev | den
curated_suffix,evden,9,eve,0.5445,yeniden,0.9287,ev | den,ev | den
curated_suffix,evden,10,tv,0.3834,gelen,0.9232,ev | den,ev | den
curated_suffix,eve,1,evim,0.6376,ve,0.9535,eve,eve
curated_suffix,eve,2,evimde,0.6006,evde,0.9427,eve,eve
curated_suffix,eve,3,evlerimizdekiler,0.5558,elde,0.9103,eve,eve
curated_suffix,eve,4,evlerimizdeki,0.5506,ele,0.9093,eve,eve
curated_suffix,eve,5,evde,0.5491,gece,0.8967,eve,eve
curated_suffix,eve,6,evden,0.5445,evimde,0.8899,eve,eve
curated_suffix,eve,7,evlerimizde,0.5413,böylece,0.8809,eve,eve
curated_suffix,eve,8,evler,0.5236,ahmede,0.8807,eve,eve
curated_suffix,eve,9,ev,0.5192,denetlemeye,0.8802,eve,eve
curated_suffix,eve,10,ele,0.5121,bölgede,0.8797,eve,eve
curated_suffix,evim,1,evimde,0.9804,ekim,0.9254,evi | m,evi | m
curated_suffix,evim,2,evlerimizdekiler,0.6641,seçim,0.9182,evi | m,evi | m
curated_suffix,evim,3,evlerimizdeki,0.6627,gideceğim,0.9172,evi | m,evi | m
curated_suffix,evim,4,evde,0.6618,eitim,0.9116,evi | m,evi | m
curated_suffix,evim,5,evlerimizde,0.6607,benim,0.9083,evi | m,evi | m
curated_suffix,evim,6,evden,0.6569,gelirim,0.9044,evi | m,evi | m
curated_suffix,evim,7,evler,0.6431,eğitim,0.9026,evi | m,evi | m
curated_suffix,evim,8,eve,0.6376,dönem,0.8847,evi | m,evi | m
curated_suffix,evim,9,ev,0.6356,devam,0.8847,evi | m,evi | m
curated_suffix,evim,10,eşi,0.5203,iletişimim,0.8787,evi | m,evi | m
curated_suffix,evimiz,1,eggen,0.9593,deniz,0.9274,evi | miz,e | vimiz
curated_suffix,evimiz,2,eisler,0.9568,ingiliz,0.907,evi | miz,e | vimiz
curated_suffix,evimiz,3,ehrenberg,0.9549,qiz,0.8878,evi | miz,e | vimiz
curated_suffix,evimiz,4,eitimi,0.7211,gideceğim,0.8812,evi | miz,e | vimiz
curated_suffix,evimiz,5,eitim,0.6797,evlerimizdeki,0.8811,evi | miz,e | vimiz
curated_suffix,evimiz,6,aesthetic,0.4867,evlerimizde,0.8804,evi | miz,e | vimiz
curated_suffix,evimiz,7,edelman,0.4839,kelfeyimsi,0.8752,evi | miz,e | vimiz
curated_suffix,evimiz,8,evim,0.4787,evim,0.8704,evi | miz,e | vimiz
curated_suffix,evimiz,9,ocasek,0.4623,ingilizce,0.8702,evi | miz,e | vimiz
curated_suffix,evimiz,10,akültesi,0.4415,merkezi,0.8675,evi | miz,e | vimiz
curated_suffix,evimde,1,evim,0.9804,evlerimizde,0.9525,evi | mde,evi | m | de
curated_suffix,evimde,2,eve,0.6006,dönemde,0.9427,evi | mde,evi | m | de
curated_suffix,evimde,3,evlerimizdekiler,0.574,evde,0.9416,evi | mde,evi | m | de
curated_suffix,evimde,4,evlerimizdeki,0.5722,ahmede,0.9291,evi | mde,evi | m | de
curated_suffix,evimde,5,evde,0.5711,döneminde,0.9276,evi | mde,evi | m | de
curated_suffix,evimde,6,evlerimizde,0.5693,şeklinde,0.924,evi | mde,evi | m | de
curated_suffix,evimde,7,evden,0.5663,elde,0.9198,evi | mde,evi | m | de
curated_suffix,evimde,8,elimle,0.5583,seçimlerinde,0.9195,evi | mde,evi | m | de
curated_suffix,evimde,9,eşi,0.5562,şekilde,0.9189,evi | mde,evi | m | de
curated_suffix,evimde,10,evler,0.5536,şehrinde,0.9165,evi | mde,evi | m | de
curated_suffix,evlerimizde,1,evlerimizdeki,0.9961,seçimlerinde,0.9622,ev | leri | miz | de,ev | leri | mizde
curated_suffix,evlerimizde,2,evler,0.9913,şeklinde,0.9599,ev | leri | miz | de,ev | leri | mizde
curated_suffix,evlerimizde,3,evde,0.9905,şekilde,0.9552,ev | leri | miz | de,ev | leri | mizde
curated_suffix,evlerimizde,4,evlerimizdekiler,0.9904,bireylerinde,0.9545,ev | leri | miz | de,ev | leri | mizde
curated_suffix,evlerimizde,5,evden,0.9886,evimde,0.9525,ev | leri | miz | de,ev | leri | mizde
curated_suffix,evlerimizde,6,ev,0.981,ilçesinde,0.9472,ev | leri | miz | de,ev | leri | mizde
curated_suffix,evlerimizde,7,evim,0.6607,zihinlerinde,0.9461,ev | leri | miz | de,ev | leri | mizde
curated_suffix,evlerimizde,8,evimde,0.5693,üzerinde,0.9441,ev | leri | miz | de,ev | leri | mizde
curated_suffix,evlerimizde,9,eve,0.5413,içerisinde,0.9426,ev | leri | miz | de,ev | leri | mizde
curated_suffix,evlerimizde,10,ek,0.4218,ingiltere,0.9418,ev | leri | miz | de,ev | leri | mizde
curated_suffix,evlerimizdeki,1,evlerimizde,0.9961,üzerindeki,0.9683,ev | leri | miz | deki,ev | ler | imiz | deki
curated_suffix,evlerimizdeki,2,evlerimizdekiler,0.9949,iletkenlikleri,0.9475,ev | leri | miz | deki,ev | ler | imiz | deki
curated_suffix,evlerimizdeki,3,evde,0.9922,evlerimizdekiler,0.947,ev | leri | miz | deki,ev | ler | imiz | deki
curated_suffix,evlerimizdeki,4,evler,0.9917,merkezi,0.9447,ev | leri | miz | deki,ev | ler | imiz | deki
curated_suffix,evlerimizdeki,5,evden,0.9909,üniversitelerindeki,0.9425,ev | leri | miz | deki,ev | ler | imiz | deki
curated_suffix,evlerimizdeki,6,ev,0.9789,önceki,0.9362,ev | leri | miz | deki,ev | ler | imiz | deki
curated_suffix,evlerimizdeki,7,evim,0.6627,eski,0.9272,ev | leri | miz | deki,ev | ler | imiz | deki
curated_suffix,evlerimizdeki,8,evimde,0.5722,özhaseki,0.9258,ev | leri | miz | deki,ev | ler | imiz | deki
curated_suffix,evlerimizdeki,9,eve,0.5506,kelfeyimsi,0.9222,ev | leri | miz | deki,ev | ler | imiz | deki
curated_suffix,evlerimizdeki,10,ek,0.3953,iskeleleri,0.922,ev | leri | miz | deki,ev | ler | imiz | deki
curated_suffix,evlerimizdekiler,1,evlerimizdeki,0.9949,iletkenlikler,0.9597,ev | leri | miz | deki | ler,ev | ler | imiz | deki | ler
curated_suffix,evlerimizdekiler,2,evlerimizde,0.9904,derğerlendirilmesi,0.9565,ev | leri | miz | deki | ler,ev | ler | imiz | deki | ler
curated_suffix,evlerimizdekiler,3,evde,0.9803,üniversitelerindeki,0.9524,ev | leri | miz | deki | ler,ev | ler | imiz | deki | ler
curated_suffix,evlerimizdekiler,4,evler,0.98,görevlendirilemeyeceklerinden,0.95,ev | leri | miz | deki | ler,ev | ler | imiz | deki | ler
curated_suffix,evlerimizdekiler,5,evden,0.9793,evlerimizdeki,0.947,ev | leri | miz | deki | ler,ev | ler | imiz | deki | ler
curated_suffix,evlerimizdekiler,6,ev,0.9616,iletkenlikleri,0.9465,ev | leri | miz | deki | ler,ev | ler | imiz | deki | ler
curated_suffix,evlerimizdekiler,7,evim,0.6641,iskeleleri,0.943,ev | leri | miz | deki | ler,ev | ler | imiz | deki | ler
curated_suffix,evlerimizdekiler,8,evimde,0.574,edilmektedir,0.941,ev | leri | miz | deki | ler,ev | ler | imiz | deki | ler
curated_suffix,evlerimizdekiler,9,eve,0.5558,bireylerinde,0.9345,ev | leri | miz | deki | ler,ev | ler | imiz | deki | ler
curated_suffix,evlerimizdekiler,10,ek,0.4254,kariyerine,0.9336,ev | leri | miz | deki | ler,ev | ler | imiz | deki | ler
curated_suffix,kitap,1,kitapta,0.999,takip,0.9444,kitap,kitap
curated_suffix,kitap,2,kitaplıkta,0.9975,tip,0.9203,kitap,kitap
curated_suffix,kitap,3,kitaplar,0.9975,kitapta,0.878,kitap,kitap
curated_suffix,kitap,4,kitaplarımı,0.9955,sahip,0.8767,kitap,kitap
curated_suffix,kitap,5,kitapçısı,0.9891,kitaplıkta,0.8701,kitap,kitap
curated_suffix,kitap,6,kitabımdaki,0.5629,tıp,0.8672,kitap,kitap
curated_suffix,kitap,7,kitabım,0.519,kitaplar,0.8623,kitap,kitap
curated_suffix,kitap,8,kitabı,0.4414,bastaki,0.8593,kitap,kitap
curated_suffix,kitap,9,televizyon,0.3594,kitabı,0.8539,kitap,kitap
curated_suffix,kitap,10,dili,0.3579,arap,0.852,kitap,kitap
curated_suffix,kitaplar,1,kitaplarımı,0.9986,kadınlar,0.9556,kitap | lar,kitap | lar
curated_suffix,kitaplar,2,kitaplıkta,0.9986,karayollar,0.9375,kitap | lar,kitap | lar
curated_suffix,kitaplar,3,kitapta,0.9981,metrolar,0.9354,kitap | lar,kitap | lar
curated_suffix,kitaplar,4,kitap,0.9975,çamurlar,0.9308,kitap | lar,kitap | lar
curated_suffix,kitaplar,5,kitapçısı,0.9865,insanlar,0.9283,kitap | lar,kitap | lar
curated_suffix,kitaplar,6,kitabımdaki,0.5684,kadar,0.9267,kitap | lar,kitap | lar
curated_suffix,kitaplar,7,kitabım,0.5253,ıksular,0.9238,kitap | lar,kitap | lar
curated_suffix,kitaplar,8,kitabı,0.447,seminar,0.9126,kitap | lar,kitap | lar
curated_suffix,kitaplar,9,dili,0.368,bilgisayar,0.9098,kitap | lar,kitap | lar
curated_suffix,kitaplar,10,televizyon,0.3633,muhtasar,0.9073,kitap | lar,kitap | lar
curated_suffix,kitapta,1,kitap,0.999,kitaplıkta,0.9672,kitap | ta,kitap | ta
curated_suffix,kitapta,2,kitaplıkta,0.9985,maçta,0.9151,kitap | ta,kitap | ta
curated_suffix,kitapta,3,kitaplar,0.9981,xanthia,0.9094,kitap | ta,kitap | ta
curated_suffix,kitapta,4,kitaplarımı,0.9965,tamiya,0.9001,kitap | ta,kitap | ta
curated_suffix,kitapta,5,kitapçısı,0.9899,hatta,0.8966,kitap | ta,kitap | ta
curated_suffix,kitapta,6,kitabımdaki,0.5684,armata,0.8838,kitap | ta,kitap | ta
curated_suffix,kitapta,7,kitabım,0.5234,kitap,0.878,kitap | ta,kitap | ta
curated_suffix,kitapta,8,kitabı,0.4456,orta,0.876,kitap | ta,kitap | ta
curated_suffix,kitapta,9,televizyon,0.3644,kayıtlarında,0.8686,kitap | ta,kitap | ta
curated_suffix,kitapta,10,dili,0.3627,kâğıtlara,0.8578,kitap | ta,kitap | ta
curated_suffix,kitabım,1,kitabı,0.9735,takım,0.9393,kitabı | m,kitabı | m
curated_suffix,kitabım,2,kitabımdaki,0.9254,kasım,0.9008,kitabı | m,kitabı | m
curated_suffix,kitabım,3,kitapçısı,0.5466,tarafım,0.898,kitabı | m,kitabı | m
curated_suffix,kitabım,4,kitaplar,0.5253,iktidarlarının,0.8937,kitabı | m,kitabı | m
curated_suffix,kitabım,5,kitaplıkta,0.5253,dolanım,0.8937,kitabı | m,kitabı | m
curated_suffix,kitabım,6,kitapta,0.5234,kazanmıştır,0.8864,kitabı | m,kitabı | m
curated_suffix,kitabım,7,kitaplarımı,0.5197,tanıyın,0.8857,kitabı | m,kitabı | m
curated_suffix,kitabım,8,kitap,0.519,üretim,0.8806,kitabı | m,kitabı | m
curated_suffix,kitabım,9,bölümü,0.3888,kadın,0.8796,kitabı | m,kitabı | m
curated_suffix,kitabım,10,yüzyılda,0.3692,yardım,0.8774,kitabı | m,kitabı | m
curated_suffix,kitaplarımı,1,kitaplar,0.9986,takımı,0.9551,kitap | ları | mı,kitap | lar | ımı
curated_suffix,kitaplarımı,2,kitaplıkta,0.9978,yapımı,0.9482,kitap | ları | mı,kitap | lar | ımı
curated_suffix,kitaplarımı,3,kitapta,0.9965,kitapçısı,0.9262,kitap | ları | mı,kitap | lar | ımı
curated_suffix,kitaplarımı,4,kitap,0.9955,katıldı,0.9214,kitap | ları | mı,kitap | lar | ımı
curated_suffix,kitaplarımı,5,kitapçısı,0.9884,amerikalı,0.9131,kitap | ları | mı,kitap | lar | ımı
curated_suffix,kitaplarımı,6,kitabımdaki,0.5657,hayatını,0.9127,kitap | ları | mı,kitap | lar | ımı
curated_suffix,kitaplarımı,7,kitabım,0.5197,alıştırmaları,0.9119,kitap | ları | mı,kitap | lar | ımı
curated_suffix,kitaplarımı,8,kitabı,0.4413,kitabı,0.9093,kitap | ları | mı,kitap | lar | ımı
curated_suffix,kitaplarımı,9,dili,0.3607,takımyıldızı,0.909,kitap | ları | mı,kitap | lar | ımı
curated_suffix,kitaplarımı,10,televizyon,0.3565,yaptığı,0.905,kitap | ları | mı,kitap | lar | ımı
curated_suffix,kitabımdaki,1,kitabım,0.9254,ımdaki,0.974,kitabı | m | daki,kitabım | daki
curated_suffix,kitabımdaki,2,kitabı,0.8361,aşağıdaki,0.9539,kitabı | m | daki,kitabım | daki
curated_suffix,kitabımdaki,3,kitapçısı,0.612,yılındaki,0.9451,kitabı | m | daki,kitabım | daki
curated_suffix,kitabımdaki,4,kitaplar,0.5684,bastaki,0.9432,kitabı | m | daki,kitabım | daki
curated_suffix,kitabımdaki,5,kitapta,0.5684,arasındaki,0.9417,kitabı | m | daki,kitabım | daki
curated_suffix,kitabımdaki,6,kitaplıkta,0.5682,bitki,0.932,kitabı | m | daki,kitabım | daki
curated_suffix,kitabımdaki,7,kitaplarımı,0.5657,sonraki,0.9233,kitabı | m | daki,kitabım | daki
curated_suffix,kitabımdaki,8,kitap,0.5629,iki,0.9168,kitabı | m | daki,kitabım | daki
curated_suffix,kitabımdaki,9,yüzyılda,0.3572,üzerindeki,0.9153,kitabı | m | daki,kitabım | daki
curated_suffix,kitabımdaki,10,yüzyılın,0.3372,evlerimizdeki,0.9053,kitabı | m | daki,kitabım | daki
curated_suffix,kitaplıkta,1,kitaplar,0.9986,kitapta,0.9672,kitap | lıkta,kitap | lıkta
curated_suffix,kitaplıkta,2,kitapta,0.9985,xanthia,0.9037,kitap | lıkta,kitap | lıkta
curated_suffix,kitaplıkta,3,kitaplarımı,0.9978,maçta,0.8974,kitap | lıkta,kitap | lıkta
curated_suffix,kitaplıkta,4,kitap,0.9975,tamiya,0.8894,kitap | lıkta,kitap | lıkta
curated_suffix,kitaplıkta,5,kitapçısı,0.9877,kayıtlarında,0.8838,kitap | lıkta,kitap | lıkta
curated_suffix,kitaplıkta,6,kitabımdaki,0.5682,takımına,0.8801,kitap | lıkta,kitap | lıkta
curated_suffix,kitaplıkta,7,kitabım,0.5253,açıklıkla,0.8747,kitap | lıkta,kitap | lıkta
curated_suffix,kitaplıkta,8,kitabı,0.448,hakkında,0.8747,kitap | lıkta,kitap | lıkta
curated_suffix,kitaplıkta,9,dili,0.3643,itibarıyla,0.873,kitap | lıkta,kitap | lıkta
curated_suffix,kitaplıkta,10,televizyon,0.3586,dikkat,0.8724,kitap | lıkta,kitap | lıkta
curated_suffix,gel,1,gelmiş,0.988,el,0.9608,gel,gel
curated_suffix,gel,2,geliyor,0.9863,genel,0.957,gel,gel
curated_suffix,gel,3,gelebilseydik,0.9807,güzel,0.9492,gel,gel
curated_suffix,gel,4,gelecek,0.9806,özel,0.9421,gel,gel
curated_suffix,gel,5,geliyorduk,0.8842,model,0.9285,gel,gel
curated_suffix,gel,6,gelmedik,0.5136,geleneksel,0.9272,gel,gel
curated_suffix,gel,7,geldi,0.4459,tezel,0.9268,gel,gel
curated_suffix,gel,8,geosentetik,0.4369,gol,0.918,gel,gel
curated_suffix,gel,9,gelen,0.3964,meşal,0.9128,gel,gel
curated_suffix,gel,10,gelir,0.3921,temel,0.9115,gel,gel
curated_suffix,geldi,1,geliyorduk,0.5363,edildi,0.9531,geldi,geldi
curated_suffix,geldi,2,gitti,0.4935,söyledi,0.9493,geldi,geldi
curated_suffix,geldi,3,girdi,0.4717,seçildi,0.9463,geldi,geldi
curated_suffix,geldi,4,geçti,0.4614,verildi,0.9438,geldi,geldi
curated_suffix,geldi,5,geliyor,0.4553,yedi,0.9264,geldi,geldi
curated_suffix,geldi,6,gel,0.4459,ligi,0.9219,geldi,geldi
curated_suffix,geldi,7,kaldı,0.4452,kendi,0.9182,geldi,geldi
curated_suffix,geldi,8,gelmiş,0.4352,bilgi,0.9173,geldi,geldi
curated_suffix,geldi,9,verdi,0.4238,ilinde,0.9104,geldi,geldi
curated_suffix,geldi,10,gelecek,0.4201,kelfeyimsi,0.9097,geldi,geldi
curated_suffix,geliyor,1,gelmiş,0.9893,ödeniyor,0.9559,geli | yor,gel | iyor
curated_suffix,geliyor,2,gel,0.9863,gidiyor,0.9318,geli | yor,gel | iyor
curated_suffix,geliyor,3,gelecek,0.9851,gelir,0.9158,geli | yor,gel | iyor
curated_suffix,geliyor,4,gelebilseydik,0.9818,şehir,0.8961,geli | yor,gel | iyor
curated_suffix,geliyor,5,geliyorduk,0.897,iletkenlikler,0.8919,geli | yor,gel | iyor
curated_suffix,geliyor,6,gelmedik,0.5215,olabilir,0.8889,geli | yor,gel | iyor
curated_suffix,geliyor,7,geldi,0.4553,locker,0.8865,geli | yor,gel | iyor
curated_suffix,geliyor,8,geosentetik,0.4195,fertilizer,0.8864,geli | yor,gel | iyor
curated_suffix,geliyor,9,gerilmenin,0.3996,metrolar,0.8817,geli | yor,gel | iyor
curated_suffix,geliyor,10,gelir,0.3917,iskeleleri,0.8806,geli | yor,gel | iyor
curated_suffix,gelmiş,1,gelebilseydik,0.9932,edilmiş,0.9634,gelmiş,gel | miş
curated_suffix,gelmiş,2,gelecek,0.9893,geniş,0.9613,gelmiş,gel | miş
curated_suffix,gelmiş,3,geliyor,0.9893,iş,0.9,gelmiş,gel | miş
curated_suffix,gelmiş,4,gel,0.988,elimle,0.8812,gelmiş,gel | miş
curated_suffix,gelmiş,5,geliyorduk,0.8737,bölge,0.8781,gelmiş,gel | miş
curated_suffix,gelmiş,6,gelmedik,0.4918,şeklinde,0.8781,gelmiş,gel | miş
curated_suffix,gelmiş,7,geosentetik,0.451,dedgörüş,0.8774,gelmiş,gel | miş
curated_suffix,gelmiş,8,geldi,0.4352,olmuş,0.8771,gelmiş,gel | miş
curated_suffix,gelmiş,9,geçen,0.4201,güneş,0.8766,gelmiş,gel | miş
curated_suffix,gelmiş,10,gerilmenin,0.4125,göletinde,0.876,gelmiş,gel | miş
curated_suffix,gelecek,1,gelmiş,0.9893,gerçek,0.9534,gelecek,gel | ecek
curated_suffix,gelecek,2,gelebilseydik,0.9889,destek,0.9332,gelecek,gel | ecek
curated_suffix,gelecek,3,geliyor,0.9851,ek,0.9263,gelecek,gel | ecek
curated_suffix,gelecek,4,gel,0.9806,etmek,0.9238,gelecek,gel | ecek
curated_suffix,gelecek,5,geliyorduk,0.8805,ederek,0.9234,gelecek,gel | ecek
curated_suffix,gelecek,6,gelmedik,0.4988,tek,0.9152,gelecek,gel | ecek
curated_suffix,gelecek,7,geosentetik,0.4444,geosentetik,0.9118,gelecek,gel | ecek
curated_suffix,gelecek,8,gerilmenin,0.4243,erkek,0.9112,gelecek,gel | ecek
curated_suffix,gelecek,9,geldi,0.4201,reinbek,0.9099,gelecek,gel | ecek
curated_suffix,gelecek,10,geçen,0.3911,tereke,0.909,gelecek,gel | ecek
curated_suffix,gelirim,1,gelir,0.9869,gideceğim,0.9356,gelir | im,gelir | im
curated_suffix,gelirim,2,geliyorduk,0.5144,benim,0.9283,gelir | im,gelir | im
curated_suffix,gelirim,3,gelmedik,0.4778,yetimlerin,0.9248,gelir | im,gelir | im
curated_suffix,gelirim,4,olur,0.4106,iletişimim,0.9244,gelir | im,gelir | im
curated_suffix,gelirim,5,gel,0.3602,gerilmenin,0.9199,gelir | im,gelir | im
curated_suffix,gelirim,6,geliyor,0.3584,bilim,0.9187,gelir | im,gelir | im
curated_suffix,gelirim,7,gelecek,0.3323,gelir,0.918,gelir | im,gelir | im
curated_suffix,gelirim,8,gelmiş,0.3199,gkölerin,0.9165,gelir | im,gelir | im
curated_suffix,gelirim,9,belgraddan,0.3161,niceliklerin,0.916,gelir | im,gelir | im
curated_suffix,gelirim,10,gelebilseydik,0.3156,ekim,0.9152,gelir | im,gelir | im
curated_suffix,gelmedik,1,geliyorduk,0.5423,güvenlik,0.9682,gelme | dik,gelme | dik
curated_suffix,gelmedik,2,geliyor,0.5215,gelebilseydik,0.9596,gelme | dik,gelme | dik
curated_suffix,gelmedik,3,gel,0.5136,geçicilik,0.9405,gelme | dik,gelme | dik
curated_suffix,gelmedik,4,gelecek,0.4988,elektrik,0.9397,gelme | dik,gelme | dik
curated_suffix,gelmedik,5,gelmiş,0.4918,yönelik,0.9374,gelme | dik,gelme | dik
curated_suffix,gelmedik,6,gelir,0.4797,jeomühendislik,0.9368,gelme | dik,gelme | dik
curated_suffix,gelmedik,7,gelirim,0.4778,geosentetik,0.9247,gelme | dik,gelme | dik
curated_suffix,gelmedik,8,gelebilseydik,0.4775,düşünmemiştik,0.9234,gelme | dik,gelme | dik
curated_suffix,gelmedik,9,mehmet,0.437,teknik,0.9227,gelme | dik,gelme | dik
curated_suffix,gelmedik,10,gelen,0.3944,geliyorduk,0.9201,gelme | dik,gelme | dik
curated_suffix,geliyorduk,1,geliyor,0.897,ekonomik,0.9374,geli | yor | duk,geli | yordu | k
curated_suffix,geliyorduk,2,gel,0.8842,jeomühendislik,0.9233,geli | yor | duk,geli | yordu | k
curated_suffix,geliyorduk,3,gelecek,0.8805,elektrik,0.9227,geli | yor | duk,geli | yordu | k
curated_suffix,geliyorduk,4,gelmiş,0.8737,gelmedik,0.9201,geli | yor | duk,geli | yordu | k
curated_suffix,geliyorduk,5,gelebilseydik,0.8694,güvenlik,0.919,geli | yor | duk,geli | yordu | k
curated_suffix,geliyorduk,6,gelmedik,0.5423,beklenmiyordu,0.9183,geli | yor | duk,geli | yordu | k
curated_suffix,geliyorduk,7,geldi,0.5363,şluk,0.9182,geli | yor | duk,geli | yordu | k
curated_suffix,geliyorduk,8,gelir,0.5223,çocuk,0.9066,geli | yor | duk,geli | yordu | k
curated_suffix,geliyorduk,9,gelirim,0.5144,teknik,0.9062,geli | yor | duk,geli | yordu | k
curated_suffix,geliyorduk,10,gelen,0.4207,hukuk,0.9045,geli | yor | duk,geli | yordu | k
curated_suffix,gelebilseydik,1,gelmiş,0.9932,söyleyebilseydik,0.9757,gele | bil | sey | dik,gel | ebil | sey | dik
curated_suffix,gelebilseydik,2,gelecek,0.9889,gelmedik,0.9596,gele | bil | sey | dik,gel | ebil | sey | dik
curated_suffix,gelebilseydik,3,geliyor,0.9818,birleşik,0.9412,gele | bil | sey | dik,gel | ebil | sey | dik
curated_suffix,gelebilseydik,4,gel,0.9807,güvenlik,0.9346,gele | bil | sey | dik,gel | ebil | sey | dik
curated_suffix,gelebilseydik,5,geliyorduk,0.8694,jeomühendislik,0.9334,gele | bil | sey | dik,gel | ebil | sey | dik
curated_suffix,gelebilseydik,6,gelmedik,0.4775,yönelik,0.9313,gele | bil | sey | dik,gel | ebil | sey | dik
curated_suffix,gelebilseydik,7,geosentetik,0.4671,geçicilik,0.9301,gele | bil | sey | dik,gel | ebil | sey | dik
curated_suffix,gelebilseydik,8,geçen,0.4261,elektrik,0.9256,gele | bil | sey | dik,gel | ebil | sey | dik
curated_suffix,gelebilseydik,9,geldi,0.4199,iletkenlikleri,0.923,gele | bil | sey | dik,gel | ebil | sey | dik
curated_suffix,gelebilseydik,10,gerilmenin,0.4196,iletkenlikler,0.9207,gele | bil | sey | dik,gel | ebil | sey | dik
curated_suffix,git,1,gitmedikçe,0.9734,ait,0.9213,git,git
curated_suffix,git,2,gitmiştik,0.959,gant,0.8825,git,git
curated_suffix,git,3,gitti,0.5913,eğitim,0.8572,git,git
curated_suffix,git,4,giacometti,0.5536,tedrisât,0.8553,git,git
curated_suffix,git,5,gidiyor,0.549,mevcut,0.8526,git,git
curated_suffix,git,6,gideceğim,0.5259,gitti,0.8524,git,git
curated_suffix,git,7,gidebilir,0.5254,eitim,0.8505,git,git
curated_suffix,git,8,hatta,0.3844,sât,0.8396,git,git
curated_suffix,git,9,guardi,0.359,çift,0.8349,git,git
curated_suffix,git,10,gsp,0.3207,hizmet,0.8336,git,git
curated_suffix,gitti,1,gitmiştik,0.6175,giacometti,0.9485,gitti,gitti
curated_suffix,gitti,2,git,0.5913,etti,0.9485,gitti,gitti
curated_suffix,gitti,3,gitmedikçe,0.5507,tolyatti,0.9337,gitti,gitti
curated_suffix,gitti,4,geçti,0.5287,ettiği,0.9202,gitti,gitti
curated_suffix,gitti,5,geldi,0.4935,geçti,0.915,gitti,gitti
curated_suffix,gitti,6,girdi,0.4695,eğitimi,0.9056,gitti,gitti
curated_suffix,gitti,7,fethiyeye,0.3916,eitimi,0.9031,gitti,gitti
curated_suffix,gitti,8,verdi,0.3851,gitmiştik,0.9027,gitti,gitti
curated_suffix,gitti,9,etti,0.381,yönetimi,0.895,gitti,gitti
curated_suffix,gitti,10,doğdu,0.3748,şirketi,0.8786,gitti,gitti
curated_suffix,gidiyor,1,gideceğim,0.9933,ödeniyor,0.9417,gidiyor,gid | iyor
curated_suffix,gidiyor,2,gidebilir,0.9889,geliyor,0.9318,gidiyor,gid | iyor
curated_suffix,gidiyor,3,gitmedikçe,0.5537,şehirdir,0.8969,gidiyor,gid | iyor
curated_suffix,gidiyor,4,git,0.549,değildir,0.895,gidiyor,gid | iyor
curated_suffix,gidiyor,5,gitmiştik,0.5359,edilir,0.8936,gidiyor,gid | iyor
curated_suffix,gidiyor,6,giacometti,0.522,olabilir,0.8867,gidiyor,gid | iyor
curated_suffix,gidiyor,7,fideler,0.3987,geliyorduk,0.8867,gidiyor,gid | iyor
curated_suffix,gidiyor,8,odda,0.3616,hiçbir,0.8862,gidiyor,gid | iyor
curated_suffix,gidiyor,9,geliyor,0.3261,galaksidir,0.8846,gidiyor,gid | iyor
curated_suffix,gidiyor,10,gel,0.3194,verilmiştir,0.8838,gidiyor,gid | iyor
curated_suffix,gitmiştik,1,gitmedikçe,0.9837,mitotik,0.9683,gitmiş | tik,git | miş | tik
curated_suffix,gitmiştik,2,git,0.959,düşünmemiştik,0.9527,gitmiş | tik,git | miş | tik
curated_suffix,gitmiştik,3,gitti,0.6175,antik,0.9398,gitmiş | tik,git | miş | tik
curated_suffix,gitmiştik,4,giacometti,0.5665,teknik,0.9273,gitmiş | tik,git | miş | tik
curated_suffix,gitmiştik,5,gidiyor,0.5359,atretik,0.924,gitmiş | tik,git | miş | tik
curated_suffix,gitmiştik,6,gidebilir,0.5302,geçicilik,0.9132,gitmiş | tik,git | miş | tik
curated_suffix,gitmiştik,7,gideceğim,0.5089,keşfedilmiştir,0.9036,gitmiş | tik,git | miş | tik
curated_suffix,gitmiştik,8,hatta,0.3935,gitti,0.9027,gitmiş | tik,git | miş | tik
curated_suffix,gitmiştik,9,guardi,0.3563,giacometti,0.901,gitmiş | tik,git | miş | tik
curated_suffix,gitmiştik,10,katerini,0.3327,geosentetik,0.8965,gitmiş | tik,git | miş | tik
curated_suffix,gidebilir,1,gideceğim,0.9905,edilir,0.953,gid | ebilir,gid | ebilir
curated_suffix,gidebilir,2,gidiyor,0.9889,bilinir,0.9492,gid | ebilir,gid | ebilir
curated_suffix,gidebilir,3,gitmedikçe,0.5453,ilişkilendir,0.946,gid | ebilir,gid | ebilir
curated_suffix,gidebilir,4,gitmiştik,0.5302,olabilir,0.9384,gid | ebilir,gid | ebilir
curated_suffix,gidebilir,5,git,0.5254,edilmektedir,0.9338,gid | ebilir,gid | ebilir
curated_suffix,gidebilir,6,giacometti,0.5181,değildir,0.9315,gid | ebilir,gid | ebilir
curated_suffix,gidebilir,7,fideler,0.3872,değiştirmesidir,0.9268,gid | ebilir,gid | ebilir
curated_suffix,gidebilir,8,odda,0.3536,gelir,0.9212,gid | ebilir,gid | ebilir
curated_suffix,gidebilir,9,geliyor,0.349,edilmiştir,0.9193,gid | ebilir,gid | ebilir
curated_suffix,gidebilir,10,gel,0.3463,verilmiştir,0.9144,gid | ebilir,gid | ebilir
curated_suffix,gideceğim,1,gidiyor,0.9933,gelirim,0.9356,gid | eceği | m,gid | eceği | m
curated_suffix,gideceğim,2,gidebilir,0.9905,eğitim,0.9311,gid | eceği | m,gid | eceği | m
curated_suffix,gideceğim,3,gitmedikçe,0.5301,ekim,0.9288,gid | eceği | m,gid | eceği | m
curated_suffix,gideceğim,4,git,0.5259,iletişimim,0.9281,gid | eceği | m,gid | eceği | m
curated_suffix,gideceğim,5,gitmiştik,0.5089,eitim,0.9177,gid | eceği | m,gid | eceği | m
curated_suffix,gideceğim,6,giacometti,0.5075,evim,0.9172,gid | eceği | m,gid | eceği | m
curated_suffix,gideceğim,7,fideler,0.4082,üretim,0.9091,gid | eceği | m,gid | eceği | m
curated_suffix,gideceğim,8,odda,0.3781,seçim,0.9042,gid | eceği | m,gid | eceği | m
curated_suffix,gideceğim,9,gel,0.3278,benim,0.9038,gid | eceği | m,gid | eceği | m
curated_suffix,gideceğim,10,geliyor,0.3268,yönetim,0.901,gid | eceği | m,gid | eceği | m
curated_suffix,gitmedikçe,1,gitmiştik,0.9837,türkiye,0.9382,git | me | dik | çe,git | me | dik | çe
curated_suffix,gitmedikçe,2,git,0.9734,türkçe,0.9349,git | me | dik | çe,git | me | dik | çe
curated_suffix,gitmedikçe,3,giacometti,0.5833,btidâiye,0.9345,git | me | dik | çe,git | me | dik | çe
curated_suffix,gitmedikçe,4,gidiyor,0.5537,diye,0.9293,git | me | dik | çe,git | me | dik | çe
curated_suffix,gitmedikçe,5,gitti,0.5507,kentinde,0.9289,git | me | dik | çe,git | me | dik | çe
curated_suffix,gitmedikçe,6,gidebilir,0.5453,türkiyede,0.9259,git | me | dik | çe,git | me | dik | çe
curated_suffix,gitmedikçe,7,gideceğim,0.5301,ilçe,0.9215,git | me | dik | çe,git | me | dik | çe
curated_suffix,gitmedikçe,8,hatta,0.4035,şeklinde,0.9208,git | me | dik | çe,git | me | dik | çe
curated_suffix,gitmedikçe,9,guardi,0.348,merkezine,0.9175,git | me | dik | çe,git | me | dik | çe
curated_suffix,gitmedikçe,10,katerini,0.3253,şekilde,0.9168,git | me | dik | çe,git | me | dik | çe


==> results/paper_eval/knn_nonce.csv <==
stratum,query,rank,trained_neighbor,trained_sim,random_neighbor,random_sim,morfessor_seg,morpheus_seg
nonce,gloplaştırıcılık,1,globus,0.8963,yardımcılık,0.9234,g | lop | laştırı | cılık,gl | op | laştır | ı | cılık
nonce,gloplaştırıcılık,2,gmşhacıköy,0.8834,yıllık,0.9159,g | lop | laştırı | cılık,gl | op | laştır | ı | cılık
nonce,gloplaştırıcılık,3,gkölerin,0.8796,kullanılmıştır,0.9103,g | lop | laştırı | cılık,gl | op | laştır | ı | cılık
nonce,gloplaştırıcılık,4,gkö,0.8751,alışkanlığına,0.9062,g | lop | laştırı | cılık,gl | op | laştır | ı | cılık
nonce,gloplaştırıcılık,5,galonu,0.8587,kullanılmaktadır,0.9025,g | lop | laştırı | cılık,gl | op | laştır | ı | cılık
nonce,gloplaştırıcılık,6,gsp,0.617,iktidarlarının,0.8988,g | lop | laştırı | cılık,gl | op | laştır | ı | cılık
nonce,gloplaştırıcılık,7,gıs,0.6137,açıklıkla,0.8987,g | lop | laştırı | cılık,gl | op | laştır | ı | cılık
nonce,gloplaştırıcılık,8,guardi,0.5757,çıkılmaktadır,0.887,g | lop | laştırı | cılık,gl | op | laştır | ı | cılık
nonce,gloplaştırıcılık,9,géographie,0.5445,yılına,0.8867,g | lop | laştırı | cılık,gl | op | laştır | ı | cılık
nonce,gloplaştırıcılık,10,güdülerinin,0.5261,kitaplarımı,0.8866,g | lop | laştırı | cılık,gl | op | laştır | ı | cılık
nonce,miyantlamak,1,mimoza,0.9652,yapmak,0.948,mi | yan | t | lamak,mi | yant | lamak
nonce,miyantlamak,2,mi,0.9622,olmak,0.9333,mi | yan | t | lamak,mi | yant | lamak
nonce,miyantlamak,3,mitotik,0.9427,planlanarak,0.9196,mi | yan | t | lamak,mi | yant | lamak
nonce,miyantlamak,4,miryokefalon,0.6946,olacak,0.9154,mi | yan | t | lamak,mi | yant | lamak
nonce,miyantlamak,5,mtaşdan,0.5618,kullanarak,0.9087,mi | yan | t | lamak,mi | yant | lamak
nonce,miyantlamak,6,miğferler,0.5259,ancak,0.9077,mi | yan | t | lamak,mi | yant | lamak
nonce,miyantlamak,7,mql,0.4911,tamiya,0.9052,mi | yan | t | lamak,mi | yant | lamak
nonce,miyantlamak,8,muhtasar,0.4721,alarak,0.8963,mi | yan | t | lamak,mi | yant | lamak
nonce,miyantlamak,9,müfid,0.4505,meydana,0.8931,mi | yan | t | lamak,mi | yant | lamak
nonce,miyantlamak,10,giacometti,0.4432,kayıtlarında,0.8909,mi | yan | t | lamak,mi | yant | lamak
nonce,trafanlamış,1,tolyatti,0.8815,yapmış,0.9415,t | raf | an | lamış,t | rafan | lamış
nonce,trafanlamış,2,tds,0.8706,tamamen,0.8999,t | raf | an | lamış,t | rafan | lamış
nonce,trafanlamış,3,tuhfe,0.8637,barış,0.8926,t | raf | an | lamış,t | rafan | lamış
nonce,trafanlamış,4,tereke,0.8195,tarafından,0.8906,t | raf | an | lamış,t | rafan | lamış
nonce,trafanlamış,5,ttn,0.692,yapıştırılan,0.8877,t | raf | an | lamış,t | rafan | lamış
nonce,trafanlamış,6,tyb,0.6131,tarafım,0.8868,t | raf | an | lamış,t | rafan | lamış
nonce,trafanlamış,7,tuğaltay,0.5718,miyantlamak,0.8861,t | raf | an | lamış,t | rafan | lamış
nonce,trafanlamış,8,tiggo,0.5594,çalışma,0.8858,t | raf | an | lamış,t | rafan | lamış
nonce,trafanlamış,9,tuber,0.4909,savaş,0.8854,t | raf | an | lamış,t | rafan | lamış
nonce,trafanlamış,10,tarhanın,0.4877,mtaşdan,0.8846,t | raf | an | lamış,t | rafan | lamış
nonce,kelfeyimsi,1,khin,0.8556,fakültesi,0.9408,k | elf | eyi | msi,k | elf | eyim | si
nonce,kelfeyimsi,2,keg,0.6554,üniversitesi,0.9357,k | elf | eyi | msi,k | elf | eyim | si
nonce,kelfeyimsi,3,kûfe,0.65,akültesi,0.9344,k | elf | eyi | msi,k | elf | eyim | si
nonce,kelfeyimsi,4,kep,0.648,söyledi,0.9326,k | elf | eyi | msi,k | elf | eyim | si
nonce,kelfeyimsi,5,kuğulu,0.4715,bölgesi,0.9316,k | elf | eyi | msi,k | elf | eyim | si
nonce,kelfeyimsi,6,kuersetin,0.4552,üyesi,0.9296,k | elf | eyi | msi,k | elf | eyim | si
nonce,kelfeyimsi,7,kubilius,0.4216,kendisi,0.928,k | elf | eyi | msi,k | elf | eyim | si
nonce,kelfeyimsi,8,kavsînin,0.4159,seçildi,0.9277,k | elf | eyi | msi,k | elf | eyim | si
nonce,kelfeyimsi,9,kavsîden,0.4111,annesi,0.9263,k | elf | eyi | msi,k | elf | eyim | si
nonce,kelfeyimsi,10,kabarması,0.3752,yeni,0.9258,k | elf | eyi | msi,k | elf | eyim | si
nonce,şarpınsızca,1,şarkı,0.6278,yalnızca,0.9547,ş | arp | ın | sız | ca,şarp | ın | sız | ca
nonce,şarpınsızca,2,şarkısı,0.6141,ayrıca,0.8965,ş | arp | ın | sız | ca,şarp | ın | sız | ca
nonce,şarpınsızca,3,şebab,0.6132,familyasına,0.894,ş | arp | ın | sız | ca,şarp | ın | sız | ca
nonce,şarpınsızca,4,şaulun,0.5895,yapamayacağız,0.8901,ş | arp | ın | sız | ca,şarp | ın | sız | ca
nonce,şarpınsızca,5,şluk,0.5824,karışımında,0.8839,ş | arp | ın | sız | ca,şarp | ın | sız | ca
nonce,şarpınsızca,6,çarıklı,0.3904,sayımına,0.8807,ş | arp | ın | sız | ca,şarp | ın | sız | ca
nonce,şarpınsızca,7,vardı,0.3854,boyunca,0.8794,ş | arp | ın | sız | ca,şarp | ın | sız | ca
nonce,şarpınsızca,8,var,0.3676,olmasına,0.8778,ş | arp | ın | sız | ca,şarp | ın | sız | ca
nonce,şarpınsızca,9,vardır,0.3568,yaşında,0.8777,ş | arp | ın | sız | ca,şarp | ın | sız | ca
nonce,şarpınsızca,10,şerbetçiotu,0.3467,muhafazakârların,0.877,ş | arp | ın | sız | ca,şarp | ın | sız | ca


==> results/paper_eval/mas_vs_morfessor.csv <==
stratum,n_words,morpheus_mas,bpe-64k_mas,byte_bpe-64k_mas,unigram-64k_mas,wordpiece-64k_mas,turkish-tokenizer_mas
seen,800,64.65,2.02,35.35,3.03,2.53,51.01
oov,400,69.83,47.81,49.42,55.69,48.69,52.48
curated_oov,10,75.76,45.45,48.48,36.36,39.39,66.67
nonce,5,68.75,56.25,62.5,62.5,50.0,56.25


==> results/paper_eval/morphscore/morphscore_summary.csv <==
model,n_words,morphscore_recall,morphscore_precision,macro_f1,micro_precision,micro_recall,micro_f1,freq_weighted_recall,freq_weighted_precision,single_token_rate,len_mismatch_rate,n_failed
turkish-tokenizer,30193,0.7595,0.5644,0.6476,0.4784,0.7594,0.587,0.6734,0.5421,0.0352,0.0185,0
morpheus,30193,0.6768,0.5521,0.6081,0.4751,0.6766,0.5582,0.6188,0.545,0.0265,0.0,0
morfessor,30193,0.6509,0.4767,0.5503,0.4103,0.6507,0.5033,0.581,0.4754,0.0337,0.0,0
byte_bpe-64k,30193,0.536,0.3747,0.441,0.3255,0.5358,0.405,0.5388,0.433,0.014,0.0,0
unigram-64k,30193,0.3977,0.331,0.3613,0.4075,0.3976,0.4025,0.2494,0.2131,0.2708,0.0,0
bpe-64k,30193,0.3807,0.3313,0.3543,0.394,0.3807,0.3872,0.2433,0.2169,0.257,0.0,0
wordpiece-64k,30193,0.3738,0.3244,0.3473,0.3592,0.3738,0.3664,0.2415,0.2149,0.2226,0.0,0


==> results/paper_eval/per_stratum_coherence.csv <==
stratum,n_words,intra_root_cosine,inter_root_cosine,delta,n_groups_evaluated,n_inter_pairs,mean_group_size
seen,800,0.8254,0.0042,0.8212,83,1998,2.39
oov,400,0.7939,0.0175,0.7764,52,1993,2.62


==> results/paper_eval/roundtrip/roundtrip_fail_bpe-64k.csv <==
wordform,reconstructed


==> results/paper_eval/roundtrip/roundtrip_fail_byte_bpe-64k.csv <==
wordform,reconstructed


==> results/paper_eval/roundtrip/roundtrip_fail_morpheus.csv <==
wordform,reconstructed


==> results/paper_eval/roundtrip/roundtrip_fail_turkish-tokenizer.csv <==
wordform,reconstructed
boyayı,boyuyu
adımlarken,adımlarkan
şımarttı,şımartdı
söylenecek,söylenyecek
geçiyor,geciyor
söylememek,söylememak
uzatıp,uzadıp
unutuverdiler,unuduverdiler
adı,ada
alayişten,alayıştan
kalbim,kalbım
hâle,hâyla
üçü,ücü
metallerin,metalların
çekmek,çekmak
sırtı,sırdı
bayıltılmamış,bayıldılmamış
ampulden,ampuldan
dökmek,dökmak
açılacak,açılyacak
denilen,denelen
görünmek,görünmak
asrilik,asrilık
yaşı,yaşa
arıtıldıktan,arıdıldıktan
meşguldü,meşguldu
sayılacak,sayılyacak
fırlatıyor,fırladıyor
ayakaltı,ayakaldı
ayıltısı,ayıldısı
hayatı,hayadı
soğumuş,soğukmuş
geçmek,geçmak
mekâna,mayâna
hayata,hayada
yetimlik,yetimlık
kızken,kızkan
sola,soyla
yadırgatırdı,yadırgadırdı
demetini,demedini
öğretebilecek,öğretebilyecek
akıtılmış,akıdılmış
çocukken,çocukkan
yola,yoyla
kapatılan,kapadılan
yükselip,yükseklip
dayatıyor,dayadıyor
güreşmek,güreşmak
başakortçularından,başağortçularından
süratten,sürattan
başlı,başla
eli,ele
yükseliyor,yüksekliyor
seçmek,seçmak
ikamete,ikamede
sanatı,sanadı
güzelleştirebileceğini,güzelleştirebilyeceğini
demeti,demedi
iyileşmek,iyileşmak
bertilip,berdilip
beşlik,beşlık
beyazlanırken,beyazlanırkan
bezi,beze
çıkartırken,çıkardırkan
sürte,sürde
olurken,olurkan
unutuyormuşum,unuduyormuşum
geçip,gecip
biçmek,biçmak
geçirmek,geçirmak
dinlemek,dinlemak
yetiştirmek,yetiştirmak
götürmek,götürmak
istemek,istemak
boyacıda,boyucuda
boyasızdır,boyusuzdur
boyunu,boynu
adada,adıda
yaratırdı,yaradırdı
hilatler,hilatlar
tanıştılar,tanışdılar
dostluk,dostlık
camekânla,camayânla
bükmek,bükmak
ortadan,ordadan
büyültmek,büyültmak
eliyle,eleyle
bırakılıvermek,bırakılıvermak
susamışken,susamışkan
ağrıtıyor,ağrıdıyor
düşürmek,düşürmak
konuşabilmek,konuşabilmak
kaleleri,kalaleri
dağıtılmış,dağıdılmış
hikâyesiydi,hikâyasıydi
celalli,celallı
celbetmek,celbetmak
cesurluk,cesurlık
şileptir,şilepdir
yayılırken,yayılırkan
cıvmış,cüvmüş
elime,eleme
kavuniçi,kavunici
cuşuhuruşuyla,cüşuhuruşuyla
küçülten,küçülden
kalpli,kalplı
çağıltılı,çağıldılı
çağırarak,çağrarak
çeyizlik,çeyizlık
çakıntıları,çakındıları
yakarken,yakarkan
bükecek,büğecek
köpeklik,köpeklık
bitirdiği,bidirdiği
tutuyordu,tuduyordu
çatlatacağız,çatladacağız
satılacak,satılyacak
tıkırdatır,tıkırdadır
göndermek,göndermak
çeğmellenmiş,çağmellenmiş
düzeltemezsiniz,düzeldemezsiniz
çevirmek,çevirmak
belirtmek,belirtmak
konulacak,konulyacak
oynatıyor,oynadıyor
başmakaleler,başmağaleler
çırpıştırmaktaydı,çırpışdırmaktaydı
çıvmış,cüvmüş
yedirmek,yedirmak
sirkatin,sirkatın
boyu,boya
dağıtılarak,dağıdılarak
çökertir,çökerdir
çökmek,çökmak
sessizlik,sessizlık
denirdi,denerdi
örtmek,örtmak
çıkartıp,çıkardıp
kağşamış,kakşamış
başasistanı,başasistenı
daluykudan,dalıykudan
üstlük,üstlık
çatlatacak,çatladacak
ekoller,ekollar
izlemek,izlemak
dayattı,dayatdı
rolü,rolu
unutamazlar,unudamazlar
dolaşırken,dolaşırkan
hatırlatıyordu,hatırladıyordu
bitiyor,bidiyor
deşmek,deşmak
devirmek,devirmak
ihtilalci,ihtilalcı
yürütülemeyeceğini,yürüdülemeyeceğini
dırlandı,dürlandı
didintiler,didindiler
dikenlik,dikenlık
bitmek,bitmak
dikkatsiz,dikkatsız
dikmek,dikmak
ite,ide
dinlendirmek,dinlendirmak
umurumda,umrumda
bilmek,bilmak
sevmek,sevmak
yitirdiler,yidirdiler
soğuduktan,soğukduktan
doğrultup,doğruldup
yaratıcısıdır,yaradıcısıdır
tutuyor,tuduyor
yağarken,yağarkan
dönümlük,dönümlık
gitmek,gitmak
kaleyi,kalayı
hayali,hayalı
kuvveti,kuvvedi
eleştirmek,eleştirmak
bitirir,bidirir
yaşarken,yaşarkan
dürmek,dürmak
doğrultuyu,doğrulduyu
yırtılmak,yırdılmak
tutup,tudup
ednası,etnası
oynarken,oynarkan
boşluk,boşlık
geçimsizlik,geçimsizlık
elmaydı,elmekti
anlamıylaysa,anlamılaysa
elentisi,elendisi
sütü,südü
epikeremdir,epiğeremdir
kaynatıyormuş,kaynadıyormuş
güzelleştirmek,güzelleştirmak
ermek,ermak
eskitemedi,eskidemedi
makbuldü,makbuldu
etüvden,edivden
bakıştılar,bakışdılar


==> results/paper_eval/roundtrip/roundtrip_fail_unigram-64k.csv <==
wordform,reconstructed


==> results/paper_eval/roundtrip/roundtrip_fail_wordpiece-64k.csv <==
wordform,reconstructed
projesi'ni,projesi ' ni


==> results/paper_eval/roundtrip/roundtrip_summary.csv <==
tokenizer,n_words,roundtrip_acc,roundtrip_fail_pct,n_fail,decode_words_per_sec
bpe-64k,30204,1.0,0.0,0,321955.3
byte_bpe-64k,30204,1.0,0.0,0,619130.8
unigram-64k,30204,1.0,0.0,0,362147.1
wordpiece-64k,30204,1.0,0.0,1,296504.2
morpheus,30204,1.0,0.0,0,438290.5
turkish-tokenizer,30204,0.9543,4.57,1379,813541.1


==> results/paper_eval/segmentation_comparison_long.csv <==
stratum,word,n_chars,tokenizer,segmentation,n_segments
curated_seen,ev,2,morfessor,ev,1
curated_seen,ev,2,morpheus,ev,1
curated_seen,ev,2,bpe-64k,ev,1
curated_seen,ev,2,byte_bpe-64k,ev,1
curated_seen,ev,2,unigram-64k,ev,1
curated_seen,ev,2,wordpiece-64k,ev,1
curated_seen,ev,2,turkish-tokenizer,ev,1
curated_seen,kitap,5,morfessor,kitap,1
curated_seen,kitap,5,morpheus,kitap,1
curated_seen,kitap,5,bpe-64k,kitap,1
curated_seen,kitap,5,byte_bpe-64k,kitap,1
curated_seen,kitap,5,unigram-64k,kitap,1
curated_seen,kitap,5,wordpiece-64k,kitap,1
curated_seen,kitap,5,turkish-tokenizer,kitap,1
curated_seen,su,2,morfessor,su,1
curated_seen,su,2,morpheus,su,1
curated_seen,su,2,bpe-64k,su,1
curated_seen,su,2,byte_bpe-64k,su,1
curated_seen,su,2,unigram-64k,su,1
curated_seen,su,2,wordpiece-64k,su,1
curated_seen,su,2,turkish-tokenizer,su,1
curated_seen,ay,2,morfessor,ay,1
curated_seen,ay,2,morpheus,ay,1
curated_seen,ay,2,bpe-64k,ay,1
curated_seen,ay,2,byte_bpe-64k,ay,1
curated_seen,ay,2,unigram-64k,ay,1
curated_seen,ay,2,wordpiece-64k,ay,1
curated_seen,ay,2,turkish-tokenizer,ay,1
curated_seen,göz,3,morfessor,göz,1
curated_seen,göz,3,morpheus,göz,1
curated_seen,göz,3,bpe-64k,göz,1
curated_seen,göz,3,byte_bpe-64k,göz,1
curated_seen,göz,3,unigram-64k,göz,1
curated_seen,göz,3,wordpiece-64k,göz,1
curated_seen,göz,3,turkish-tokenizer,göz,1
curated_seen,baş,3,morfessor,baş,1
curated_seen,baş,3,morpheus,baş,1
curated_seen,baş,3,bpe-64k,baş,1
curated_seen,baş,3,byte_bpe-64k,baş,1
curated_seen,baş,3,unigram-64k,baş,1
curated_seen,baş,3,wordpiece-64k,baş,1
curated_seen,baş,3,turkish-tokenizer,baş,1
curated_seen,el,2,morfessor,el,1
curated_seen,el,2,morpheus,el,1
curated_seen,el,2,bpe-64k,el,1
curated_seen,el,2,byte_bpe-64k,el,1
curated_seen,el,2,unigram-64k,el,1
curated_seen,el,2,wordpiece-64k,el,1
curated_seen,el,2,turkish-tokenizer,el,1
curated_seen,gün,3,morfessor,gün,1
curated_seen,gün,3,morpheus,gün,1
curated_seen,gün,3,bpe-64k,gün,1
curated_seen,gün,3,byte_bpe-64k,gün,1
curated_seen,gün,3,unigram-64k,gün,1
curated_seen,gün,3,wordpiece-64k,gün,1
curated_seen,gün,3,turkish-tokenizer,gün,1
curated_seen,yıl,3,morfessor,yıl,1
curated_seen,yıl,3,morpheus,yıl,1
curated_seen,yıl,3,bpe-64k,yıl,1
curated_seen,yıl,3,byte_bpe-64k,yıl,1
curated_seen,yıl,3,unigram-64k,yıl,1
curated_seen,yıl,3,wordpiece-64k,yıl,1
curated_seen,yıl,3,turkish-tokenizer,yıl,1
curated_seen,iş,2,morfessor,iş,1
curated_seen,iş,2,morpheus,iş,1
curated_seen,iş,2,bpe-64k,iş,1
curated_seen,iş,2,byte_bpe-64k,iş,1
curated_seen,iş,2,unigram-64k,iş,1
curated_seen,iş,2,wordpiece-64k,iş,1
curated_seen,iş,2,turkish-tokenizer,iş,1
curated_suffix,ev,2,morfessor,ev,1
curated_suffix,ev,2,morpheus,ev,1
curated_suffix,ev,2,bpe-64k,ev,1
curated_suffix,ev,2,byte_bpe-64k,ev,1
curated_suffix,ev,2,unigram-64k,ev,1
curated_suffix,ev,2,wordpiece-64k,ev,1
curated_suffix,ev,2,turkish-tokenizer,ev,1
curated_suffix,evler,5,morfessor,ev | ler,2
curated_suffix,evler,5,morpheus,ev | ler,2
curated_suffix,evler,5,bpe-64k,evler,1
curated_suffix,evler,5,byte_bpe-64k,evler,1
curated_suffix,evler,5,unigram-64k,evler,1
curated_suffix,evler,5,wordpiece-64k,evler,1
curated_suffix,evler,5,turkish-tokenizer,ev | lar,2
curated_suffix,evde,4,morfessor,ev | de,2
curated_suffix,evde,4,morpheus,ev | de,2
curated_suffix,evde,4,bpe-64k,evde,1
curated_suffix,evde,4,byte_bpe-64k,ev | de,2
curated_suffix,evde,4,unigram-64k,evde,1
curated_suffix,evde,4,wordpiece-64k,evde,1
curated_suffix,evde,4,turkish-tokenizer,ev | da,2
curated_suffix,evden,5,morfessor,ev | den,2
curated_suffix,evden,5,morpheus,ev | den,2
curated_suffix,evden,5,bpe-64k,evden,1
curated_suffix,evden,5,byte_bpe-64k,ev | den,2
curated_suffix,evden,5,unigram-64k,evden,1
curated_suffix,evden,5,wordpiece-64k,evden,1
curated_suffix,evden,5,turkish-tokenizer,ev | dan,2
curated_suffix,eve,3,morfessor,eve,1
curated_suffix,eve,3,morpheus,eve,1
curated_suffix,eve,3,bpe-64k,eve,1
curated_suffix,eve,3,byte_bpe-64k,eve,1
curated_suffix,eve,3,unigram-64k,eve,1
curated_suffix,eve,3,wordpiece-64k,eve,1
curated_suffix,eve,3,turkish-tokenizer,eve,1
curated_suffix,evim,4,morfessor,evi | m,2
curated_suffix,evim,4,morpheus,evi | m,2
curated_suffix,evim,4,bpe-64k,ev | im,2
curated_suffix,evim,4,byte_bpe-64k,ev | im,2
curated_suffix,evim,4,unigram-64k,evi | m,2
curated_suffix,evim,4,wordpiece-64k,evi | m,2
curated_suffix,evim,4,turkish-tokenizer,ev | üm,2
curated_suffix,evimiz,6,morfessor,evi | miz,2
curated_suffix,evimiz,6,morpheus,e | vimiz,2
curated_suffix,evimiz,6,bpe-64k,ev | imiz,2
curated_suffix,evimiz,6,byte_bpe-64k,ev | imiz,2
curated_suffix,evimiz,6,unigram-64k,evimiz,1
curated_suffix,evimiz,6,wordpiece-64k,evi | mi | z,3
curated_suffix,evimiz,6,turkish-tokenizer,ev | imiz,2
curated_suffix,evimde,6,morfessor,evi | mde,2
curated_suffix,evimde,6,morpheus,evi | m | de,3
curated_suffix,evimde,6,bpe-64k,ev | imde,2
curated_suffix,evimde,6,byte_bpe-64k,ev | imde,2
curated_suffix,evimde,6,unigram-64k,evimde,1
curated_suffix,evimde,6,wordpiece-64k,evi | m | de,3
curated_suffix,evimde,6,turkish-tokenizer,ev | imde,2
curated_suffix,evlerimizde,11,morfessor,ev | leri | miz | de,4
curated_suffix,evlerimizde,11,morpheus,ev | leri | mizde,3
curated_suffix,evlerimizde,11,bpe-64k,evler | imizde,2
curated_suffix,evlerimizde,11,byte_bpe-64k,evler | imizde,2
curated_suffix,evlerimizde,11,unigram-64k,evleri | mizde,2
curated_suffix,evlerimizde,11,wordpiece-64k,evleri | mi | z | de,4
curated_suffix,evlerimizde,11,turkish-tokenizer,ev | lar | imiz | da,4
curated_suffix,evlerimizdeki,13,morfessor,ev | leri | miz | deki,4
curated_suffix,evlerimizdeki,13,morpheus,ev | ler | imiz | deki,4
curated_suffix,evlerimizdeki,13,bpe-64k,evler | imizdeki,2
curated_suffix,evlerimizdeki,13,byte_bpe-64k,evler | imizdeki,2
curated_suffix,evlerimizdeki,13,unigram-64k,evleri | mizdeki,2
curated_suffix,evlerimizdeki,13,wordpiece-64k,evleri | mi | z | deki,4
curated_suffix,evlerimizdeki,13,turkish-tokenizer,ev | lar | imiz | deki,4
curated_suffix,evlerimizdekiler,16,morfessor,ev | leri | miz | deki | ler,5
curated_suffix,evlerimizdekiler,16,morpheus,ev | ler | imiz | deki | ler,5
curated_suffix,evlerimizdekiler,16,bpe-64k,evler | imiz | dek | iler,4
curated_suffix,evlerimizdekiler,16,byte_bpe-64k,evler | imiz | dekiler,3
curated_suffix,evlerimizdekiler,16,unigram-64k,evleri | mizdeki | ler,3
curated_suffix,evlerimizdekiler,16,wordpiece-64k,evleri | mi | z | deki | ler,5
curated_suffix,evlerimizdekiler,16,turkish-tokenizer,ev | lar | imiz | deki | lar,5
curated_suffix,kitap,5,morfessor,kitap,1
curated_suffix,kitap,5,morpheus,kitap,1
curated_suffix,kitap,5,bpe-64k,kitap,1
curated_suffix,kitap,5,byte_bpe-64k,kitap,1
curated_suffix,kitap,5,unigram-64k,kitap,1
curated_suffix,kitap,5,wordpiece-64k,kitap,1
curated_suffix,kitap,5,turkish-tokenizer,kitap,1
curated_suffix,kitaplar,8,morfessor,kitap | lar,2
curated_suffix,kitaplar,8,morpheus,kitap | lar,2
curated_suffix,kitaplar,8,bpe-64k,kitaplar,1
curated_suffix,kitaplar,8,byte_bpe-64k,kit | aplar,2
curated_suffix,kitaplar,8,unigram-64k,kitaplar,1
curated_suffix,kitaplar,8,wordpiece-64k,kitaplar,1
curated_suffix,kitaplar,8,turkish-tokenizer,kitap | lar,2
curated_suffix,kitapta,7,morfessor,kitap | ta,2
curated_suffix,kitapta,7,morpheus,kitap | ta,2
curated_suffix,kitapta,7,bpe-64k,kitapta,1
curated_suffix,kitapta,7,byte_bpe-64k,kitap | ta,2
curated_suffix,kitapta,7,unigram-64k,kitapta,1
curated_suffix,kitapta,7,wordpiece-64k,kitapta,1
curated_suffix,kitapta,7,turkish-tokenizer,kitap | da,2
curated_suffix,kitabım,7,morfessor,kitabı | m,2
curated_suffix,kitabım,7,morpheus,kitabı | m,2
curated_suffix,kitabım,7,bpe-64k,kitab | ım,2
curated_suffix,kitabım,7,byte_bpe-64k,kit | ab | ım,3
curated_suffix,kitabım,7,unigram-64k,kitabı | m,2
curated_suffix,kitabım,7,wordpiece-64k,kitabı | m,2
curated_suffix,kitabım,7,turkish-tokenizer,kitap | üm,2
curated_suffix,kitaplarımı,11,morfessor,kitap | ları | mı,3
curated_suffix,kitaplarımı,11,morpheus,kitap | lar | ımı,3
curated_suffix,kitaplarımı,11,bpe-64k,kitaplar | ımı,2
curated_suffix,kitaplarımı,11,byte_bpe-64k,kit | aplar | ımı,3
curated_suffix,kitaplarımı,11,unigram-64k,kitapları | mı,2
curated_suffix,kitaplarımı,11,wordpiece-64k,kitapları | mı,2
curated_suffix,kitaplarımı,11,turkish-tokenizer,kitap | lar | ımı,3
curated_suffix,kitabımdaki,11,morfessor,kitabı | m | daki,3
curated_suffix,kitabımdaki,11,morpheus,kitabım | daki,2
curated_suffix,kitabımdaki,11,bpe-64k,kitab | ımdaki,2
curated_suffix,kitabımdaki,11,byte_bpe-64k,kit | ab | ımdaki,3
curated_suffix,kitabımdaki,11,unigram-64k,kitabı | m | daki,3
curated_suffix,kitabımdaki,11,wordpiece-64k,kitabı | m | daki,3
curated_suffix,kitabımdaki,11,turkish-tokenizer,kitap | ımda | ki,3
curated_suffix,kitaplıkta,10,morfessor,kitap | lıkta,2
curated_suffix,kitaplıkta,10,morpheus,kitap | lıkta,2
curated_suffix,kitaplıkta,10,bpe-64k,kitap | lıkta,2
curated_suffix,kitaplıkta,10,byte_bpe-64k,kitap | lıkta,2
curated_suffix,kitaplıkta,10,unigram-64k,kitaplık | ta,2
curated_suffix,kitaplıkta,10,wordpiece-64k,kitaplık | ta,2
curated_suffix,kitaplıkta,10,turkish-tokenizer,kitap | lık | da,3
curated_suffix,gel,3,morfessor,gel,1
curated_suffix,gel,3,morpheus,gel,1
curated_suffix,gel,3,bpe-64k,gel,1
curated_suffix,gel,3,byte_bpe-64k,gel,1
curated_suffix,gel,3,unigram-64k,gel,1
curated_suffix,gel,3,wordpiece-64k,gel,1
curated_suffix,gel,3,turkish-tokenizer,gel,1
curated_suffix,geldi,5,morfessor,geldi,1
curated_suffix,geldi,5,morpheus,geldi,1
curated_suffix,geldi,5,bpe-64k,geldi,1
curated_suffix,geldi,5,byte_bpe-64k,gel | di,2
curated_suffix,geldi,5,unigram-64k,geldi,1
curated_suffix,geldi,5,wordpiece-64k,geldi,1
curated_suffix,geldi,5,turkish-tokenizer,geldi,1
curated_suffix,geliyor,7,morfessor,geli | yor,2
curated_suffix,geliyor,7,morpheus,gel | iyor,2
curated_suffix,geliyor,7,bpe-64k,geliyor,1
curated_suffix,geliyor,7,byte_bpe-64k,gel | iyor,2
curated_suffix,geliyor,7,unigram-64k,geliyor,1
curated_suffix,geliyor,7,wordpiece-64k,geliyor,1
curated_suffix,geliyor,7,turkish-tokenizer,geliyor,1
curated_suffix,gelmiş,6,morfessor,gelmiş,1
curated_suffix,gelmiş,6,morpheus,gel | miş,2
curated_suffix,gelmiş,6,bpe-64k,gelmiş,1
curated_suffix,gelmiş,6,byte_bpe-64k,gel | miş,2
curated_suffix,gelmiş,6,unigram-64k,gelmiş,1
curated_suffix,gelmiş,6,wordpiece-64k,gelmiş,1
curated_suffix,gelmiş,6,turkish-tokenizer,gel | müş,2
curated_suffix,gelecek,7,morfessor,gelecek,1
curated_suffix,gelecek,7,morpheus,gel | ecek,2
curated_suffix,gelecek,7,bpe-64k,gelecek,1
curated_suffix,gelecek,7,byte_bpe-64k,gel | ecek,2
curated_suffix,gelecek,7,unigram-64k,gelecek,1
curated_suffix,gelecek,7,wordpiece-64k,gelecek,1
curated_suffix,gelecek,7,turkish-tokenizer,gelecek,1
curated_suffix,gelirim,7,morfessor,gelir | im,2
curated_suffix,gelirim,7,morpheus,gelir | im,2
curated_suffix,gelirim,7,bpe-64k,gelir | im,2
curated_suffix,gelirim,7,byte_bpe-64k,gel | irim,2
curated_suffix,gelirim,7,unigram-64k,gelir | im,2
curated_suffix,gelirim,7,wordpiece-64k,geliri | m,2
curated_suffix,gelirim,7,turkish-tokenizer,gelir | üm,2
curated_suffix,gelmedik,8,morfessor,gelme | dik,2
curated_suffix,gelmedik,8,morpheus,gelme | dik,2
curated_suffix,gelmedik,8,bpe-64k,gel | medik,2
curated_suffix,gelmedik,8,byte_bpe-64k,gel | medik,2
curated_suffix,gelmedik,8,unigram-64k,gelmedi | k,2
curated_suffix,gelmedik,8,wordpiece-64k,gelmedi | k,2
curated_suffix,gelmedik,8,turkish-tokenizer,gel | ma | dik,3
curated_suffix,geliyorduk,10,morfessor,geli | yor | duk,3
curated_suffix,geliyorduk,10,morpheus,geli | yordu | k,3
curated_suffix,geliyorduk,10,bpe-64k,geliyordu | k,2
curated_suffix,geliyorduk,10,byte_bpe-64k,gel | iyorduk,2
curated_suffix,geliyorduk,10,unigram-64k,geliyordu | k,2
curated_suffix,geliyorduk,10,wordpiece-64k,geliyordu | k,2
curated_suffix,geliyorduk,10,turkish-tokenizer,geliyor | duk,2
curated_suffix,gelebilseydik,13,morfessor,gele | bil | sey | dik,4
curated_suffix,gelebilseydik,13,morpheus,gel | ebil | sey | dik,4
curated_suffix,gelebilseydik,13,bpe-64k,gel | ebil | sey | dik,4
curated_suffix,gelebilseydik,13,byte_bpe-64k,gel | ebil | sey | dik,4
curated_suffix,gelebilseydik,13,unigram-64k,gel | e | bilseydi | k,4
curated_suffix,gelebilseydik,13,wordpiece-64k,geleb | ilse | ydi | k,4
curated_suffix,gelebilseydik,13,turkish-tokenizer,gele | bil | sey | dik,4
curated_suffix,git,3,morfessor,git,1
curated_suffix,git,3,morpheus,git,1
curated_suffix,git,3,bpe-64k,git,1
curated_suffix,git,3,byte_bpe-64k,git,1
curated_suffix,git,3,unigram-64k,git,1
curated_suffix,git,3,wordpiece-64k,git,1
curated_suffix,git,3,turkish-tokenizer,git,1
curated_suffix,gitti,5,morfessor,gitti,1
curated_suffix,gitti,5,morpheus,gitti,1
curated_suffix,gitti,5,bpe-64k,gitti,1
curated_suffix,gitti,5,byte_bpe-64k,git | ti,2
curated_suffix,gitti,5,unigram-64k,gitti,1
curated_suffix,gitti,5,wordpiece-64k,gitti,1
curated_suffix,gitti,5,turkish-tokenizer,git | dü,2
curated_suffix,gidiyor,7,morfessor,gidiyor,1
curated_suffix,gidiyor,7,morpheus,gid | iyor,2
curated_suffix,gidiyor,7,bpe-64k,gidiyor,1
curated_suffix,gidiyor,7,byte_bpe-64k,g | id | iyor,3
curated_suffix,gidiyor,7,unigram-64k,gidiyor,1
curated_suffix,gidiyor,7,wordpiece-64k,gidiyor,1
curated_suffix,gidiyor,7,turkish-tokenizer,gi | dü | yor,3
curated_suffix,gitmiştik,9,morfessor,gitmiş | tik,2
curated_suffix,gitmiştik,9,morpheus,git | miş | tik,3
curated_suffix,gitmiştik,9,bpe-64k,gitmiş | tik,2
curated_suffix,gitmiştik,9,byte_bpe-64k,git | miş | tik,3
curated_suffix,gitmiştik,9,unigram-64k,gitmişti | k,2
curated_suffix,gitmiştik,9,wordpiece-64k,gitmiş | tik,2
curated_suffix,gitmiştik,9,turkish-tokenizer,git | müş | tik,3
curated_suffix,gidebilir,9,morfessor,gid | ebilir,2
curated_suffix,gidebilir,9,morpheus,gid | ebilir,2
curated_suffix,gidebilir,9,bpe-64k,gidebilir,1
curated_suffix,gidebilir,9,byte_bpe-64k,gide | bilir,2
curated_suffix,gidebilir,9,unigram-64k,gidebilir,1
curated_suffix,gidebilir,9,wordpiece-64k,gidebilir,1
curated_suffix,gidebilir,9,turkish-tokenizer,gi | deb | ilir,3
curated_suffix,gideceğim,9,morfessor,gid | eceği | m,3
curated_suffix,gideceğim,9,morpheus,gid | eceği | m,3
curated_suffix,gideceğim,9,bpe-64k,gide | ceğim,2
curated_suffix,gideceğim,9,byte_bpe-64k,gide | ceğim,2
curated_suffix,gideceğim,9,unigram-64k,gideceği | m,2
curated_suffix,gideceğim,9,wordpiece-64k,gideceği | m,2
curated_suffix,gideceğim,9,turkish-tokenizer,git | acak | üm,3
curated_suffix,gitmedikçe,10,morfessor,git | me | dik | çe,4
curated_suffix,gitmedikçe,10,morpheus,git | me | dik | çe,4
curated_suffix,gitmedikçe,10,bpe-64k,git | medikçe,2
curated_suffix,gitmedikçe,10,byte_bpe-64k,git | medikçe,2
curated_suffix,gitmedikçe,10,unigram-64k,gitme | dikçe,2
curated_suffix,gitmedikçe,10,wordpiece-64k,gitmedi | k | çe,3
curated_suffix,gitmedikçe,10,turkish-tokenizer,git | ma | dik | ça,4
curated_oov,muvaffakiyetsizleştiriciler,27,morfessor,mu | va | ff | ak | iyet | siz | leştir | ici | ler,9
curated_oov,muvaffakiyetsizleştiriciler,27,morpheus,mu | vaff | akiyet | siz | le | ştir | ici | ler,8
curated_oov,muvaffakiyetsizleştiriciler,27,bpe-64k,muv | affak | iyet | siz | leştir | iciler,6
curated_oov,muvaffakiyetsizleştiriciler,27,byte_bpe-64k,m | uv | affak | iyet | siz | leştir | iciler,7
curated_oov,muvaffakiyetsizleştiriciler,27,unigram-64k,muvaffak | iyet | siz | leştirici | ler,5
curated_oov,muvaffakiyetsizleştiriciler,27,wordpiece-64k,muv | aff | aki | yet | siz | leştirici | ler,7
curated_oov,muvaffakiyetsizleştiriciler,27,turkish-tokenizer,muvaffakiyet | süz | laş | dür | ici | lar,6
curated_oov,anlaşılamamaktadır,18,morfessor,anlaşıl | ama | ma | ktadır,4
curated_oov,anlaşılamamaktadır,18,morpheus,anlaşıl | ama | maktadır,3
curated_oov,anlaşılamamaktadır,18,bpe-64k,anlaşıl | amamaktadır,2
curated_oov,anlaşılamamaktadır,18,byte_bpe-64k,an | laş | ıl | amamaktadır,4
curated_oov,anlaşılamamaktadır,18,unigram-64k,anlaşılama | maktadır,2
curated_oov,anlaşılamamaktadır,18,wordpiece-64k,anlaşıl | amamaktadır,2
curated_oov,anlaşılamamaktadır,18,turkish-tokenizer,anlaş | ı | lama | mak | da | dür,6
curated_oov,görevlendirilemeyeceklerinden,29,morfessor,görev | lendiri | leme | yecek | lerinden,5
curated_oov,görevlendirilemeyeceklerinden,29,morpheus,görev | lendiril | eme | yecek | lerinden,5
curated_oov,görevlendirilemeyeceklerinden,29,bpe-64k,görevlendir | il | emeyecek | lerinden,4
curated_oov,görevlendirilemeyeceklerinden,29,byte_bpe-64k,gör | ev | lendir | il | emeyecek | lerinden,6
curated_oov,görevlendirilemeyeceklerinden,29,unigram-64k,görev | lendi | ril | emeyecek | lerinden,5
curated_oov,görevlendirilemeyeceklerinden,29,wordpiece-64k,görevlendir | ile | meyecek | lerinden,4
curated_oov,görevlendirilemeyeceklerinden,29,turkish-tokenizer,görev | len | diri | leme | acak | lar | ün | dan,8
curated_oov,üniversitelerindeki,19,morfessor,üniversite | lerindeki,2
curated_oov,üniversitelerindeki,19,morpheus,üniversite | lerindeki,2
curated_oov,üniversitelerindeki,19,bpe-64k,üniversit | elerindeki,2
curated_oov,üniversitelerindeki,19,byte_bpe-64k,üniversit | elerindeki,2
curated_oov,üniversitelerindeki,19,unigram-64k,üniversitelerin | deki,2
curated_oov,üniversitelerindeki,19,wordpiece-64k,üniversitelerinde | ki,2
curated_oov,üniversitelerindeki,19,turkish-tokenizer,üniversite | lar | inde | ki,4
curated_oov,çalışmalarımızdan,17,morfessor,çalışma | lar | ımız | dan,4
curated_oov,çalışmalarımızdan,17,morpheus,çalışma | ları | mız | dan,4
curated_oov,çalışmalarımızdan,17,bpe-64k,çalışmalar | ımızdan,2
curated_oov,çalışmalarımızdan,17,byte_bpe-64k,çalış | malar | ımızdan,3
curated_oov,çalışmalarımızdan,17,unigram-64k,çalışmaları | mızdan,2
curated_oov,çalışmalarımızdan,17,wordpiece-64k,çalışmaları | mız | dan,3
curated_oov,çalışmalarımızdan,17,turkish-tokenizer,çalışmalar | ımız | dan,3
curated_oov,yapamayacağız,13,morfessor,yap | ama | yacağı | z,4
curated_oov,yapamayacağız,13,morpheus,yap | am | ayacağı | z,4
curated_oov,yapamayacağız,13,bpe-64k,yap | amay | acağız,3
curated_oov,yapamayacağız,13,byte_bpe-64k,yap | amay | acağız,3
curated_oov,yapamayacağız,13,unigram-64k,yapamayacağı | z,2
curated_oov,yapamayacağız,13,wordpiece-64k,yap | amayacağı | z,3
curated_oov,yapamayacağız,13,turkish-tokenizer,yap | amay | acak | üz,4
curated_oov,söyleyebilseydik,16,morfessor,söyle | ye | bil | sey | dik,5
curated_oov,söyleyebilseydik,16,morpheus,söyle | ye | bil | sey | dik,5
curated_oov,söyleyebilseydik,16,bpe-64k,söyley | ebil | sey | dik,4
curated_oov,söyleyebilseydik,16,byte_bpe-64k,s | öyley | ebil | sey | dik,5
curated_oov,söyleyebilseydik,16,unigram-64k,söyleyebil | seydi | k,3
curated_oov,söyleyebilseydik,16,wordpiece-64k,söyley | ebil | seydi | k,4
curated_oov,söyleyebilseydik,16,turkish-tokenizer,söyle | ya | bil | sey | dik,5
curated_oov,düşünmemiştik,13,morfessor,düşün | memiş | tik,3
curated_oov,düşünmemiştik,13,morpheus,düşün | memiş | t | ik,4
curated_oov,düşünmemiştik,13,bpe-64k,düşün | memiş | tik,3
curated_oov,düşünmemiştik,13,byte_bpe-64k,düşün | memiş | tik,3
curated_oov,düşünmemiştik,13,unigram-64k,düşünme | mişti | k,3
curated_oov,düşünmemiştik,13,wordpiece-64k,düşünme | miştik,2
curated_oov,düşünmemiştik,13,turkish-tokenizer,düşün | ma | müş | tik,4
curated_oov,uçabilenlerden,14,morfessor,uç | a | bilen | lerden,4
curated_oov,uçabilenlerden,14,morpheus,uç | abilen | lerden,3
curated_oov,uçabilenlerden,14,bpe-64k,uç | abilen | lerden,3
curated_oov,uçabilenlerden,14,byte_bpe-64k,uç | abilen | lerden,3
curated_oov,uçabilenlerden,14,unigram-64k,uç | abilen | lerden,3
curated_oov,uçabilenlerden,14,wordpiece-64k,uç | abilen | lerden,3
curated_oov,uçabilenlerden,14,turkish-tokenizer,u | ça | bil | an | lar | dan,6
curated_oov,kitapçısı,9,morfessor,kitap | çı | sı,3
curated_oov,kitapçısı,9,morpheus,kitap | ç | ısı,3
curated_oov,kitapçısı,9,bpe-64k,kitap | çısı,2
curated_oov,kitapçısı,9,byte_bpe-64k,kitap | çısı,2
curated_oov,kitapçısı,9,unigram-64k,kitapçı | sı,2
curated_oov,kitapçısı,9,wordpiece-64k,kitapçı | sı,2
curated_oov,kitapçısı,9,turkish-tokenizer,kitap | cü | sü,3
nonce,gloplaştırıcılık,16,morfessor,g | lop | laştırı | cılık,4
nonce,gloplaştırıcılık,16,morpheus,gl | op | laştır | ı | cılık,5
nonce,gloplaştırıcılık,16,bpe-64k,g | lop | laştır | ıcılık,4
nonce,gloplaştırıcılık,16,byte_bpe-64k,g | lop | laştır | ıcılık,4
nonce,gloplaştırıcılık,16,unigram-64k,g | lop | laştırıcı | lık,4
nonce,gloplaştırıcılık,16,wordpiece-64k,g | lop | laştırıcı | lık,4
nonce,gloplaştırıcılık,16,turkish-tokenizer,gl | op | laş | dür | ıcı | lık,6
nonce,miyantlamak,11,morfessor,mi | yan | t | lamak,4
nonce,miyantlamak,11,morpheus,mi | yant | lamak,3
nonce,miyantlamak,11,bpe-64k,miy | ant | lamak,3
nonce,miyantlamak,11,byte_bpe-64k,miy | ant | lamak,3
nonce,miyantlamak,11,unigram-64k,mi | yan | t | lamak,4
nonce,miyantlamak,11,wordpiece-64k,miy | ant | lamak,3
nonce,miyantlamak,11,turkish-tokenizer,mi | y | ant | la | mak,5
nonce,trafanlamış,11,morfessor,t | raf | an | lamış,4
nonce,trafanlamış,11,morpheus,t | rafan | lamış,3
nonce,trafanlamış,11,bpe-64k,traf | an | lamış,3
nonce,trafanlamış,11,byte_bpe-64k,traf | an | lamış,3
nonce,trafanlamış,11,unigram-64k,tra | fan | lamış,3
nonce,trafanlamış,11,wordpiece-64k,traf | an | lamış,3
nonce,trafanlamış,11,turkish-tokenizer,tra | fan | la | müş,4
nonce,kelfeyimsi,10,morfessor,k | elf | eyi | msi,4
nonce,kelfeyimsi,10,morpheus,k | elf | eyim | si,4
nonce,kelfeyimsi,10,bpe-64k,kel | f | eyim | si,4
nonce,kelfeyimsi,10,byte_bpe-64k,kel | f | eyim | si,4
nonce,kelfeyimsi,10,unigram-64k,kel | f | eyim | si,4
nonce,kelfeyimsi,10,wordpiece-64k,kel | fe | yim | si,4
nonce,kelfeyimsi,10,turkish-tokenizer,kel | fe | yü | msi,4
nonce,şarpınsızca,11,morfessor,ş | arp | ın | sız | ca,5
nonce,şarpınsızca,11,morpheus,şarp | ın | sız | ca,4
nonce,şarpınsızca,11,bpe-64k,şar | p | ın | sız | ca,5
nonce,şarpınsızca,11,byte_bpe-64k,ş | arp | ın | sız | ca,5
nonce,şarpınsızca,11,unigram-64k, | şar | p | ın | sız | ca,6
nonce,şarpınsızca,11,wordpiece-64k,şar | p | ın | sız | ca,5
nonce,şarpınsızca,11,turkish-tokenizer,ş | arp | ün | süz | ca,5


==> results/paper_eval/segmentation_comparison_wide.csv <==
stratum,word,n_chars,morfessor,morfessor_n,morpheus,morpheus_n,bpe-64k,bpe-64k_n,byte_bpe-64k,byte_bpe-64k_n,unigram-64k,unigram-64k_n,wordpiece-64k,wordpiece-64k_n,turkish-tokenizer,turkish-tokenizer_n
curated_seen,ev,2,ev,1,ev,1,ev,1,ev,1,ev,1,ev,1,ev,1
curated_seen,kitap,5,kitap,1,kitap,1,kitap,1,kitap,1,kitap,1,kitap,1,kitap,1
curated_seen,su,2,su,1,su,1,su,1,su,1,su,1,su,1,su,1
curated_seen,ay,2,ay,1,ay,1,ay,1,ay,1,ay,1,ay,1,ay,1
curated_seen,göz,3,göz,1,göz,1,göz,1,göz,1,göz,1,göz,1,göz,1
curated_seen,baş,3,baş,1,baş,1,baş,1,baş,1,baş,1,baş,1,baş,1
curated_seen,el,2,el,1,el,1,el,1,el,1,el,1,el,1,el,1
curated_seen,gün,3,gün,1,gün,1,gün,1,gün,1,gün,1,gün,1,gün,1
curated_seen,yıl,3,yıl,1,yıl,1,yıl,1,yıl,1,yıl,1,yıl,1,yıl,1
curated_seen,iş,2,iş,1,iş,1,iş,1,iş,1,iş,1,iş,1,iş,1
curated_suffix,ev,2,ev,1,ev,1,ev,1,ev,1,ev,1,ev,1,ev,1
curated_suffix,evler,5,ev | ler,2,ev | ler,2,evler,1,evler,1,evler,1,evler,1,ev | lar,2
curated_suffix,evde,4,ev | de,2,ev | de,2,evde,1,ev | de,2,evde,1,evde,1,ev | da,2
curated_suffix,evden,5,ev | den,2,ev | den,2,evden,1,ev | den,2,evden,1,evden,1,ev | dan,2
curated_suffix,eve,3,eve,1,eve,1,eve,1,eve,1,eve,1,eve,1,eve,1
curated_suffix,evim,4,evi | m,2,evi | m,2,ev | im,2,ev | im,2,evi | m,2,evi | m,2,ev | üm,2
curated_suffix,evimiz,6,evi | miz,2,e | vimiz,2,ev | imiz,2,ev | imiz,2,evimiz,1,evi | mi | z,3,ev | imiz,2
curated_suffix,evimde,6,evi | mde,2,evi | m | de,3,ev | imde,2,ev | imde,2,evimde,1,evi | m | de,3,ev | imde,2
curated_suffix,evlerimizde,11,ev | leri | miz | de,4,ev | leri | mizde,3,evler | imizde,2,evler | imizde,2,evleri | mizde,2,evleri | mi | z | de,4,ev | lar | imiz | da,4
curated_suffix,evlerimizdeki,13,ev | leri | miz | deki,4,ev | ler | imiz | deki,4,evler | imizdeki,2,evler | imizdeki,2,evleri | mizdeki,2,evleri | mi | z | deki,4,ev | lar | imiz | deki,4
curated_suffix,evlerimizdekiler,16,ev | leri | miz | deki | ler,5,ev | ler | imiz | deki | ler,5,evler | imiz | dek | iler,4,evler | imiz | dekiler,3,evleri | mizdeki | ler,3,evleri | mi | z | deki | ler,5,ev | lar | imiz | deki | lar,5
curated_suffix,kitap,5,kitap,1,kitap,1,kitap,1,kitap,1,kitap,1,kitap,1,kitap,1
curated_suffix,kitaplar,8,kitap | lar,2,kitap | lar,2,kitaplar,1,kit | aplar,2,kitaplar,1,kitaplar,1,kitap | lar,2
curated_suffix,kitapta,7,kitap | ta,2,kitap | ta,2,kitapta,1,kitap | ta,2,kitapta,1,kitapta,1,kitap | da,2
curated_suffix,kitabım,7,kitabı | m,2,kitabı | m,2,kitab | ım,2,kit | ab | ım,3,kitabı | m,2,kitabı | m,2,kitap | üm,2
curated_suffix,kitaplarımı,11,kitap | ları | mı,3,kitap | lar | ımı,3,kitaplar | ımı,2,kit | aplar | ımı,3,kitapları | mı,2,kitapları | mı,2,kitap | lar | ımı,3
curated_suffix,kitabımdaki,11,kitabı | m | daki,3,kitabım | daki,2,kitab | ımdaki,2,kit | ab | ımdaki,3,kitabı | m | daki,3,kitabı | m | daki,3,kitap | ımda | ki,3
curated_suffix,kitaplıkta,10,kitap | lıkta,2,kitap | lıkta,2,kitap | lıkta,2,kitap | lıkta,2,kitaplık | ta,2,kitaplık | ta,2,kitap | lık | da,3
curated_suffix,gel,3,gel,1,gel,1,gel,1,gel,1,gel,1,gel,1,gel,1
curated_suffix,geldi,5,geldi,1,geldi,1,geldi,1,gel | di,2,geldi,1,geldi,1,geldi,1
curated_suffix,geliyor,7,geli | yor,2,gel | iyor,2,geliyor,1,gel | iyor,2,geliyor,1,geliyor,1,geliyor,1
curated_suffix,gelmiş,6,gelmiş,1,gel | miş,2,gelmiş,1,gel | miş,2,gelmiş,1,gelmiş,1,gel | müş,2
curated_suffix,gelecek,7,gelecek,1,gel | ecek,2,gelecek,1,gel | ecek,2,gelecek,1,gelecek,1,gelecek,1
curated_suffix,gelirim,7,gelir | im,2,gelir | im,2,gelir | im,2,gel | irim,2,gelir | im,2,geliri | m,2,gelir | üm,2
curated_suffix,gelmedik,8,gelme | dik,2,gelme | dik,2,gel | medik,2,gel | medik,2,gelmedi | k,2,gelmedi | k,2,gel | ma | dik,3
curated_suffix,geliyorduk,10,geli | yor | duk,3,geli | yordu | k,3,geliyordu | k,2,gel | iyorduk,2,geliyordu | k,2,geliyordu | k,2,geliyor | duk,2
curated_suffix,gelebilseydik,13,gele | bil | sey | dik,4,gel | ebil | sey | dik,4,gel | ebil | sey | dik,4,gel | ebil | sey | dik,4,gel | e | bilseydi | k,4,geleb | ilse | ydi | k,4,gele | bil | sey | dik,4
curated_suffix,git,3,git,1,git,1,git,1,git,1,git,1,git,1,git,1
curated_suffix,gitti,5,gitti,1,gitti,1,gitti,1,git | ti,2,gitti,1,gitti,1,git | dü,2
curated_suffix,gidiyor,7,gidiyor,1,gid | iyor,2,gidiyor,1,g | id | iyor,3,gidiyor,1,gidiyor,1,gi | dü | yor,3
curated_suffix,gitmiştik,9,gitmiş | tik,2,git | miş | tik,3,gitmiş | tik,2,git | miş | tik,3,gitmişti | k,2,gitmiş | tik,2,git | müş | tik,3
curated_suffix,gidebilir,9,gid | ebilir,2,gid | ebilir,2,gidebilir,1,gide | bilir,2,gidebilir,1,gidebilir,1,gi | deb | ilir,3
curated_suffix,gideceğim,9,gid | eceği | m,3,gid | eceği | m,3,gide | ceğim,2,gide | ceğim,2,gideceği | m,2,gideceği | m,2,git | acak | üm,3
curated_suffix,gitmedikçe,10,git | me | dik | çe,4,git | me | dik | çe,4,git | medikçe,2,git | medikçe,2,gitme | dikçe,2,gitmedi | k | çe,3,git | ma | dik | ça,4
curated_oov,muvaffakiyetsizleştiriciler,27,mu | va | ff | ak | iyet | siz | leştir | ici | ler,9,mu | vaff | akiyet | siz | le | ştir | ici | ler,8,muv | affak | iyet | siz | leştir | iciler,6,m | uv | affak | iyet | siz | leştir | iciler,7,muvaffak | iyet | siz | leştirici | ler,5,muv | aff | aki | yet | siz | leştirici | ler,7,muvaffakiyet | süz | laş | dür | ici | lar,6
curated_oov,anlaşılamamaktadır,18,anlaşıl | ama | ma | ktadır,4,anlaşıl | ama | maktadır,3,anlaşıl | amamaktadır,2,an | laş | ıl | amamaktadır,4,anlaşılama | maktadır,2,anlaşıl | amamaktadır,2,anlaş | ı | lama | mak | da | dür,6
curated_oov,görevlendirilemeyeceklerinden,29,görev | lendiri | leme | yecek | lerinden,5,görev | lendiril | eme | yecek | lerinden,5,görevlendir | il | emeyecek | lerinden,4,gör | ev | lendir | il | emeyecek | lerinden,6,görev | lendi | ril | emeyecek | lerinden,5,görevlendir | ile | meyecek | lerinden,4,görev | len | diri | leme | acak | lar | ün | dan,8
curated_oov,üniversitelerindeki,19,üniversite | lerindeki,2,üniversite | lerindeki,2,üniversit | elerindeki,2,üniversit | elerindeki,2,üniversitelerin | deki,2,üniversitelerinde | ki,2,üniversite | lar | inde | ki,4
curated_oov,çalışmalarımızdan,17,çalışma | lar | ımız | dan,4,çalışma | ları | mız | dan,4,çalışmalar | ımızdan,2,çalış | malar | ımızdan,3,çalışmaları | mızdan,2,çalışmaları | mız | dan,3,çalışmalar | ımız | dan,3
curated_oov,yapamayacağız,13,yap | ama | yacağı | z,4,yap | am | ayacağı | z,4,yap | amay | acağız,3,yap | amay | acağız,3,yapamayacağı | z,2,yap | amayacağı | z,3,yap | amay | acak | üz,4
curated_oov,söyleyebilseydik,16,söyle | ye | bil | sey | dik,5,söyle | ye | bil | sey | dik,5,söyley | ebil | sey | dik,4,s | öyley | ebil | sey | dik,5,söyleyebil | seydi | k,3,söyley | ebil | seydi | k,4,söyle | ya | bil | sey | dik,5
curated_oov,düşünmemiştik,13,düşün | memiş | tik,3,düşün | memiş | t | ik,4,düşün | memiş | tik,3,düşün | memiş | tik,3,düşünme | mişti | k,3,düşünme | miştik,2,düşün | ma | müş | tik,4
curated_oov,uçabilenlerden,14,uç | a | bilen | lerden,4,uç | abilen | lerden,3,uç | abilen | lerden,3,uç | abilen | lerden,3,uç | abilen | lerden,3,uç | abilen | lerden,3,u | ça | bil | an | lar | dan,6
curated_oov,kitapçısı,9,kitap | çı | sı,3,kitap | ç | ısı,3,kitap | çısı,2,kitap | çısı,2,kitapçı | sı,2,kitapçı | sı,2,kitap | cü | sü,3
nonce,gloplaştırıcılık,16,g | lop | laştırı | cılık,4,gl | op | laştır | ı | cılık,5,g | lop | laştır | ıcılık,4,g | lop | laştır | ıcılık,4,g | lop | laştırıcı | lık,4,g | lop | laştırıcı | lık,4,gl | op | laş | dür | ıcı | lık,6
nonce,miyantlamak,11,mi | yan | t | lamak,4,mi | yant | lamak,3,miy | ant | lamak,3,miy | ant | lamak,3,mi | yan | t | lamak,4,miy | ant | lamak,3,mi | y | ant | la | mak,5
nonce,trafanlamış,11,t | raf | an | lamış,4,t | rafan | lamış,3,traf | an | lamış,3,traf | an | lamış,3,tra | fan | lamış,3,traf | an | lamış,3,tra | fan | la | müş,4
nonce,kelfeyimsi,10,k | elf | eyi | msi,4,k | elf | eyim | si,4,kel | f | eyim | si,4,kel | f | eyim | si,4,kel | f | eyim | si,4,kel | fe | yim | si,4,kel | fe | yü | msi,4
nonce,şarpınsızca,11,ş | arp | ın | sız | ca,5,şarp | ın | sız | ca,4,şar | p | ın | sız | ca,5,ş | arp | ın | sız | ca,5, | şar | p | ın | sız | ca,6,şar | p | ın | sız | ca,5,ş | arp | ün | süz | ca,5


==> results/paper_eval/sigmorphon/sigmorphon_details.csv <==
lemma,lemma_root,inflected,pos,features,n_expected_suffixes,morpheus_segmentation,morpheus_n_segments,morpheus_lemma_prefix_ok,morpheus_root_in_segs,morpheus_first_seg_ok,morpheus_suffix_count_diff,morfessor_segmentation,morfessor_n_segments,morfessor_lemma_prefix_ok,morfessor_root_in_segs,morfessor_first_seg_ok,morfessor_suffix_count_diff,bpe-64k_segmentation,bpe-64k_n_segments,bpe-64k_lemma_prefix_ok,bpe-64k_root_in_segs,bpe-64k_first_seg_ok,bpe-64k_suffix_count_diff,byte_bpe-64k_segmentation,byte_bpe-64k_n_segments,byte_bpe-64k_lemma_prefix_ok,byte_bpe-64k_root_in_segs,byte_bpe-64k_first_seg_ok,byte_bpe-64k_suffix_count_diff,unigram-64k_segmentation,unigram-64k_n_segments,unigram-64k_lemma_prefix_ok,unigram-64k_root_in_segs,unigram-64k_first_seg_ok,unigram-64k_suffix_count_diff,wordpiece-64k_segmentation,wordpiece-64k_n_segments,wordpiece-64k_lemma_prefix_ok,wordpiece-64k_root_in_segs,wordpiece-64k_first_seg_ok,wordpiece-64k_suffix_count_diff,turkish-tokenizer_segmentation,turkish-tokenizer_n_segments,turkish-tokenizer_lemma_prefix_ok,turkish-tokenizer_root_in_segs,turkish-tokenizer_first_seg_ok,turkish-tokenizer_suffix_count_diff
hamız,hamız,hamızlarından,N,N;ABL;PL;PSS3S,3,hamız | larından,2,True,True,True,-2,ham | ız | larından,3,True,False,False,-1,ham | ız | larından,3,True,False,False,-1,ham | ız | larından,3,True,False,False,-1,ha | mız | larından,3,True,False,False,-1,ham | ız | larından,3,True,False,False,-1,hamız | lar | ün | dan,4,True,True,True,0
hüzün,hüzün,hüzünlerde,N,N;LOC;PL,2,hüzün | lerde,2,True,True,True,-1,hüzün | lerde,2,True,True,True,-1,hüzün | lerde,2,True,True,True,-1,h | üzün | lerde,3,True,False,False,0,hüzün | lerde,2,True,True,True,-1,hüzün | lerde,2,True,True,True,-1,hüzün | lar | da,3,True,True,True,0
manivela,manivela,manivelanızda,N,N;LOC;SG;PSS2P,3,man | ive | lanız | da,4,False,False,False,0,man | i | ve | la | nız | da,6,True,False,False,2,man | iv | el | anız | da,5,False,False,False,1,man | iv | el | anız | da,5,False,False,False,1,mani | ve | la | nızda,4,True,False,False,0,mani | vel | anız | da,4,False,False,False,0,manivela | n | üz | da,4,True,True,True,0
prostat,prostat,prostatınızdan,N,N;ABL;SG;PSS2P,3,pro | stat | ınız | dan,4,True,False,False,0,pro | stat | ı | nız | dan,5,True,False,False,1,prostat | ınızdan,2,True,True,True,-2,pro | stat | ınızdan,3,True,False,False,-1,prostat | ınız | dan,3,True,True,True,-1,prostat | ınızdan,2,True,True,True,-2,prostat | ınız | dan,3,True,True,True,-1
dolmak,dol,dolmeliler,V,V;DECL;OBLIG;PL;3;POS;PRS,4,do | l | meli | ler,4,True,False,False,-1,dol | me | liler,3,True,True,True,-2,dol | mel | iler,3,True,True,True,-2,dol | mel | iler,3,True,True,True,-2,do | lme | liler,3,False,False,False,-2,dol | meli | ler,3,True,True,True,-2,dol | malı | lar,3,True,True,True,-2
yaratı,yaratı,yaratılarda,N,N;LOC;PL,2,yaratı | larda,2,True,True,True,-1,yara | tı | larda,3,True,False,False,0,yaratı | larda,2,True,True,True,-1,yar | atı | larda,3,True,False,False,0,yarat | ı | larda,3,True,False,False,0,yaratı | larda,2,True,True,True,-1,yara | dü | lar | da,4,False,False,False,1
kırdırtmak,kırdırt,kırdırtmayacakmışım,V,V;DECL;SG;1;NEG;FUT;LGSPEC03,3,kır | dır | t | may | acak | mış | ım,7,True,False,False,3,kır | dır | tm | ayacak | mış | ım,6,False,False,False,2,kır | dır | t | mayacak | mışım,5,True,False,False,1,kır | dır | t | mayacak | mış | ım,6,True,False,False,2,kırdı | rt | mayacak | mışım,4,True,False,False,0,kırdı | rt | mayacak | mış | ım,5,True,False,False,1,kır | dür | t | mak | acak | müş | üm,7,False,False,False,3
gey,gey,geyimizde,N,N;LOC;SG;PSS1P,3,ge | yi | mizde,3,False,False,False,-1,gey | imiz | de,3,True,True,True,-1,gey | imizde,2,True,True,True,-2,gey | imizde,2,True,True,True,-2,gey | imiz | de,3,True,True,True,-1,gey | imizde,2,True,True,True,-2,gey | imiz | da,3,True,True,True,-1
sivrisinek,sivrisinek,sivrisineklerinin,N,N;GEN;PL;PSS3S,3,sivrisinek | lerinin,2,True,True,True,-2,sivri | sine | k | lerinin,4,True,False,False,0,sivrisinek | lerinin,2,True,True,True,-2,s | iv | risinek | lerinin,4,True,False,False,0,sivrisinek | lerinin,2,True,True,True,-2,sivrisinek | lerinin,2,True,True,True,-2,sivrisinek | leri | nün,3,True,True,True,-1
kese,kese,keselerimiz,N,N;NOM;PL;PSS1P,3,kes | e | ler | imiz,4,True,False,False,0,kese | leri | miz,3,True,True,True,-1,kes | eler | imiz,3,False,False,False,-1,kes | eler | imiz,3,False,False,False,-1,kese | lerimiz,2,True,True,True,-2,kes | eleri | mi | z,4,False,False,False,0,kesel | er | imiz,3,False,False,False,-1
kırdırmak,kırdır,kırdırmamış,V,V;DECL;SG;3;NEG;PST;LGSPEC03,3,kır | dır | ma | mış,4,True,False,False,0,kır | dır | ma | mış,4,True,False,False,0,kır | dır | mamış,3,True,False,False,-1,kır | dır | mamış,3,True,False,False,-1,kır | dır | mamış,3,True,False,False,-1,kırdı | r | mamış,3,True,False,False,-1,kır | dür | ma | müş,4,False,False,False,0
gazete,gazete,gazetenizi,N,N;ACC;SG;PSS2P,3,gazete | niz | i,3,True,True,True,-1,gazete | nizi,2,True,True,True,-2,gazet | enizi,2,False,False,False,-2,gaz | eten | izi,3,False,False,False,-1,gazete | nizi,2,True,True,True,-2,gazete | niz | i,3,True,True,True,-1,gazete | n | izi,3,True,True,True,-1
kurtarmak,kurtar,kurtarmamelisin,V,V;DECL;OBLIG;SG;2;NEG;PRS,4,kurtar | ma | meli | sin,4,True,True,True,-1,kurtar | mame | li | sin,4,True,True,True,-1,kurtar | mam | el | isin,4,True,True,True,-1,kur | tar | mam | el | isin,5,True,False,False,0,kurtarma | meli | sin,3,False,False,False,-2,kurtarma | meli | sin,3,False,False,False,-2,kurtar | ma | malı | sin,4,True,True,True,-1
ipek,ipek,ipeklere,N,N;DAT;PL,2,ipek | lere,2,True,True,True,-1,i | pek | lere,3,True,False,False,0,ipek | lere,2,True,True,True,-1,ip | ek | lere,3,True,False,False,0,ipek | lere,2,True,True,True,-1,ipek | lere,2,True,True,True,-1,ipek | lere,2,True,True,True,-1
balta,balta,baltamızın,N,N;GEN;SG;PSS1P,3,bal | ta | mız | ın,4,True,False,False,0,bal | tam | ız | ın,4,False,False,False,0,balt | amızın,2,False,False,False,-2,b | alt | amızın,3,False,False,False,-1,balta | mızın,2,True,True,True,-2,balta | mızın,2,True,True,True,-2,balta | m | üz | ün,4,True,True,True,0
yakışıklı,yakışıklı,yakışıklıyız,ADJ,ADJ;DECL;PL;1;POS;PRS;LGSPEC01,3,yakışık | lı | yı | z,4,True,False,False,0,yakış | ıklı | yız,3,True,False,False,-1,yakışıklı | yız,2,True,True,True,-2,yak | ışıklı | yız,3,True,False,False,-1,yakışıklı | yız,2,True,True,True,-2,yakışıklı | yız,2,True,True,True,-2,yakışıklı | y | üz,3,True,True,True,-1
koz,koz,kozlarmışım,N,N;ARGNO1S;PL;LGSPEC02,2,koz | lar | mış | ım,4,True,True,True,1,koz | lar | mış | ım,4,True,True,True,1,koz | lar | mışım,3,True,True,True,0,koz | lar | mış | ım,4,True,True,True,1,koz | lar | mışım,3,True,True,True,0,koz | lar | mış | ım,4,True,True,True,1,koz | lar | müş | üm,4,True,True,True,1
akrep,akrep,akrebinizi,N,N;ACC;SG;PSS2P,3,ak | re | biniz | i,4,False,False,False,0,ak | reb | i | nizi,4,True,False,False,0,ak | reb | inizi,3,True,False,False,-1,ak | reb | inizi,3,True,False,False,-1,ak | reb | inizi,3,True,False,False,-1,ak | reb | inizi,3,True,False,False,-1,akrep | ün | izi,3,True,True,True,-1
onamak,ona,onamamışmış,V,V;DECL;SG;3;NEG;PST;LGSPEC01;LGSPEC03,3,ona | ma | mış | mış,4,True,True,True,0,on | ama | mış | mış,4,False,False,False,0,on | amamış | mış,3,False,False,False,-1,on | amamış | mış,3,False,False,False,-1,on | amamış | mış,3,False,False,False,-1,ona | mamış | mış,3,True,True,True,-1,ona | ma | müş | müş,4,True,True,True,0
yoldurtmak,yoldurt,yoldurtmuşum,V,V;DECL;SG;1;POS;PST;LGSPEC03,3,yol | dur | t | muş | um,5,True,False,False,1,yol | dur | t | muş | um,5,True,False,False,1,yoldur | t | muş | um,4,True,False,False,0,yol | dur | t | muş | um,5,True,False,False,1,yoldur | t | muşum,3,True,False,False,-1,yoldur | t | muşum,3,True,False,False,-1,yol | dür | t | müş | üm,5,False,False,False,1
öğretmek,öğret,öğretmeyiniz,V,V;DECL;IMP;PL;2;NEG;LGSPEC02,3,öğre | t | meyi | niz,4,True,False,False,0,öğr | etmeyi | niz,3,False,False,False,-1,öğret | meyin | iz,3,True,True,True,-1,öğr | et | meyin | iz,4,True,False,False,0,öğretme | yi | niz,3,False,False,False,-1,öğret | meyin | iz,3,True,True,True,-1,öğretme | yin | üz,3,False,False,False,-1
ibne,ibne,ibnelerinde,N,N;LOC;PL;PSS2S,3,ibne | lerinde,2,True,True,True,-2,ibn | e | lerinde,3,True,False,False,-1,ibn | elerinde,2,False,False,False,-2,ib | n | elerinde,3,False,False,False,-1,ibneler | inde,2,False,False,False,-2,ibn | elerinde,2,False,False,False,-2,ibne | lar | inde,3,True,True,True,-1
taşeron,taşeron,taşeronlarından,N,N;ABL;PL;PSS2S,3,taşer | on | larından,3,True,False,False,-1,taş | er | on | larından,4,True,False,False,0,taş | eron | larından,3,True,False,False,-1,taş | eron | larından,3,True,False,False,-1,taşeron | larından,2,True,True,True,-2,taş | eron | larından,3,True,False,False,-1,taşeron | lar | ün | dan,4,True,True,True,0
emmek,em,emmez,V,V;HAB;DECL;IND;SG;3;NEG;PRS,4,em | mez,2,True,True,True,-3,em | mez,2,True,True,True,-3,em | mez,2,True,True,True,-3,em | mez,2,True,True,True,-3,emme | z,2,False,False,False,-3,emme | z,2,False,False,False,-3,em | mez,2,True,True,True,-3
mezarlık,mezarlık,mezarlıklarından,N,N;ABL;PL;PSS2S,3,mezar | lık | larından,3,True,False,False,-1,mezar | lık | larından,3,True,False,False,-1,mezarlık | larından,2,True,True,True,-2,mez | arlık | larından,3,True,False,False,-1,mezarlık | larından,2,True,True,True,-2,mezarlık | larından,2,True,True,True,-2,mezar | lık | lar | ün | dan,5,True,False,False,1
derviş,derviş,dervişlerinizden,N,N;ABL;PL;PSS2P,3,der | viş | lerin | iz | den,5,True,False,False,1,derviş | lerini | zden,3,True,True,True,-1,derviş | leriniz | den,3,True,True,True,-1,der | viş | leriniz | den,4,True,False,False,0,derviş | leri | nizden,3,True,True,True,-1,derviş | leriniz | den,3,True,True,True,-1,derviş | lar | iniz | dan,4,True,True,True,0
kaplan,kaplan,kaplanlarda,N,N;LOC;PL,2,kaplan | larda,2,True,True,True,-1,kapla | n | larda,3,True,False,False,0,kaplan | larda,2,True,True,True,-1,kap | lan | larda,3,True,False,False,0,kaplan | larda,2,True,True,True,-1,kaplan | larda,2,True,True,True,-1,kaplan | lar | da,3,True,True,True,0
içermek,içer,içereceksiniz,V,V;DECL;IND;PL;2;POS;FUT,3,içer | ecek | siniz,3,True,True,True,-1,içerecek | sini | z,3,False,False,False,-1,içerecek | siniz,2,False,False,False,-2,iç | er | eceksiniz,3,True,False,False,-1,içerecek | siniz,2,False,False,False,-2,içerecek | siniz,2,False,False,False,-2,içer | acak | sin | üz,4,True,True,True,0
ağlamak,ağla,ağlamamışmışız,V,V;DECL;PL;1;NEG;PST;LGSPEC01;LGSPEC03,3,ağ | lama | mış | mış | ız,5,False,False,False,1,ağ | lama | mış | mış | ız,5,False,False,False,1,ağlam | amış | mış | ız,4,False,False,False,0,ağ | lam | amış | mış | ız,5,False,False,False,1,ağlama | mış | mış | ız,4,False,False,False,0,ağlama | mış | mış | ız,4,False,False,False,0,ağla | ma | müş | müş | üz,5,True,True,True,1
güzelleştirmek,güzelleştir,güzelleştirmiştiniz,V,V;PFV;DECL;PL;2;POS;PST;LGSPEC03,4,güzel | le | ştir | mişti | niz,5,True,False,False,0,güzel | leştir | miş | tiniz,4,True,False,False,-1,güzel | leştir | miş | tiniz,4,True,False,False,-1,güzel | leştir | miş | tiniz,4,True,False,False,-1,güzel | leştirmiş | ti | niz,4,False,False,False,-1,güzel | leştir | mişti | niz,4,True,False,False,-1,güzel | laş | dür | müş | tin | üz,6,False,False,False,1
dublör,dublör,dublörlerinizden,N,N;ABL;PL;PSS2P,3,du | b | l | ör | lerin | iz | den,7,True,False,False,3,dubl | ör | lerini | zden,4,True,False,False,0,dublör | leriniz | den,3,True,True,True,-1,du | bl | ör | leriniz | den,5,True,False,False,1,dublör | leri | nizden,3,True,True,True,-1,dublör | leriniz | den,3,True,True,True,-1,dublör | lar | iniz | dan,4,True,True,True,0
mim,mim,mimlerde,N,N;LOC;PL,2,m | im | lerde,3,True,False,False,0,mim | lerde,2,True,True,True,-1,mim | lerde,2,True,True,True,-1,mim | lerde,2,True,True,True,-1,mi | m | lerde,3,True,False,False,0,mim | lerde,2,True,True,True,-1,mim | lar | da,3,True,True,True,0
kâğıt,kâğıt,kâğıtları,N,N;ACC;PL,2,kâğıt | ları,2,True,True,True,-1,kâğıt | ları,2,True,True,True,-1,kâğıt | ları,2,True,True,True,-1,kâ | ğıt | ları,3,True,False,False,0,kâğıtları,1,False,False,False,-2,kâğıt | ları,2,True,True,True,-1,k | â | ğı | tl | arı,5,False,False,False,2
bakıcı,bakıcı,bakıcıydık,N,N;ARGNO1P;SG;PST,3,bak | ıcı | ydı | k,4,True,False,False,0,bak | ıcı | ydı | k,4,True,False,False,0,bak | ı | c | ıy | dık,5,False,False,False,1,bak | ı | c | ıy | dık,5,False,False,False,1,bakıcı | ydı | k,3,True,True,True,-1,bakıcı | ydı | k,3,True,True,True,-1,bakı | cü | y | dü | k,5,False,False,False,1
tayfa,tayfa,tayfalardın,N,N;ARGNO2S;PL;PST,3,tay | fal | ard | ın,4,False,False,False,0,tayfa | l | ardın,3,True,True,True,-1,tayf | alar | dın,3,False,False,False,-1,tay | f | alar | dın,4,False,False,False,0,tayfa | lardı | n,3,True,True,True,-1,tayfa | lardı | n,3,True,True,True,-1,tayfa | lard | ün,3,True,True,True,-1
sakso,sakso,saksolarında,N,N;LOC;PL;PSS2S,3,sakso | larında,2,True,True,True,-2,sak | so | larında,3,True,False,False,-1,saks | olarında,2,False,False,False,-2,s | aks | olarında,3,False,False,False,-1, | sak | so | larında,4,True,False,False,0,saks | olar | ında,3,False,False,False,-1,sak | sol | arın | da,4,False,False,False,0
saklamak,sakla,saklamıyormuşsunuz,V,V;PROG;DECL;PL;2;NEG;PRS;LGSPEC03,4,sak | lam | ıyor | muş | sun | uz,6,False,False,False,1,sak | lam | ıyor | muş | sun | uz,6,False,False,False,1,sak | lam | ıyor | muş | sunuz,5,False,False,False,0,sak | lam | ıyor | muş | sunuz,5,False,False,False,0,sakla | mıyor | muş | sunuz,4,True,True,True,-1,sak | lamıyor | muş | sunuz,4,False,False,False,-1,sakla | m | ıyor | müş | sun | üz,6,True,True,True,1
ayarlanmak,ayarlan,ayarlanmazmışsınız,V,V;HAB;DECL;PL;2;NEG;PRS;LGSPEC03,4,ayar | lan | maz | mış | sınız,5,True,False,False,0,ayar | lanma | z | mış | sı | nız,6,False,False,False,1,ayar | lanmaz | mış | sınız,4,False,False,False,-1,ayar | lanmaz | mış | sınız,4,False,False,False,-1,ayar | lanmaz | mış | sınız,4,False,False,False,-1,ayar | lanmaz | mış | sınız,4,False,False,False,-1,ayarl | an | maz | müş | s | ınız,6,True,False,False,1
sıyırmak,sıyır,sıyırmayınız,V,V;DECL;IMP;PL;2;NEG;LGSPEC02,3,sı | yırmay | ınız,3,False,False,False,-1,sı | yı | r | mayı | nız,5,True,False,False,1,sıy | ır | may | ınız,4,True,False,False,0,s | ıy | ır | may | ınız,5,True,False,False,1,sıyır | mayı | nız,3,True,True,True,-1,sıy | ırma | yı | nı | z,5,False,False,False,1,sıyır | mak | ınız,3,True,True,True,-1
edebiyat,edebiyat,edebiyatından,N,N;ABL;SG;PSS2S,3,edebiyat | ından,2,True,True,True,-2,edebiyat | ından,2,True,True,True,-2,edebiyat | ından,2,True,True,True,-2,edeb | iyat | ından,3,True,False,False,-1,edebiyatında | n,2,False,False,False,-2,edebiyatında | n,2,False,False,False,-2,edebiyat | ün | dan,3,True,True,True,-1
gelir,gelir,gelirlerinde,N,N;LOC;PL;PSS2S,3,gelir | lerinde,2,True,True,True,-2,gelir | lerinde,2,True,True,True,-2,gelir | lerinde,2,True,True,True,-2,gel | ir | lerinde,3,True,False,False,-1,gelir | lerinde,2,True,True,True,-2,gelirleri | nd | e,3,False,False,False,-1,gelir | lar | inde,3,True,True,True,-1
helva,helva,helvalarından,N,N;ABL;PL;PSS2S,3,helva | larından,2,True,True,True,-2,h | el | va | larından,4,True,False,False,0,hel | v | alarından,3,False,False,False,-1,hel | v | alarından,3,False,False,False,-1,helva | larından,2,True,True,True,-2,hel | val | arında | n,4,False,False,False,0,helva | lar | ün | dan,4,True,True,True,0
dövmek,döv,dövmeyeceklermiş,V,V;DECL;PL;3;NEG;FUT;LGSPEC03,3,döv | me | yecek | ler | miş,5,True,True,True,1,döv | meye | cek | ler | miş,5,True,True,True,1,döv | meyecek | ler | miş,4,True,True,True,0,d | öv | meyecek | ler | miş,5,True,False,False,1,dövme | yecek | ler | miş,4,False,False,False,0,dövme | ye | cek | ler | miş,5,False,False,False,1,dövme | acak | lar | müş,4,False,False,False,0
oturmak,otur,oturmalıymışsınız,V,V;DECL;OBLIG;PL;2;POS;PST;LGSPEC03,4,oturma | lı | y | mış | sınız,5,False,False,False,0,otur | malı | y | mış | sı | nız,6,True,True,True,1,otur | mal | ıymış | sınız,4,True,True,True,-1,o | tur | mal | ıymış | sınız,5,True,False,False,0,oturma | lı | ymış | sınız,4,False,False,False,-1,oturma | lı | ymış | sınız,4,False,False,False,-1,otur | malı | y | müş | s | ınız,6,True,True,True,1
panteist,panteist,panteistte,N,N;LOC;SG,2,pan | te | ist | te,4,True,False,False,1,p | an | te | ist | te,5,True,False,False,2,pante | ist | te,3,True,False,False,0,pan | te | ist | te,4,True,False,False,1,pan | te | ist | te,4,True,False,False,1,pante | ist | te,3,True,False,False,0,pan | tei | st | da,4,True,False,False,1
kanıtlamak,kanıtla,kanıtladılardı,V,V;PFV;DECL;IND;PL;3;POS;PST,4,kanıt | ladı | lar | dı,4,False,False,False,-1,kanıt | ladı | lar | dı,4,False,False,False,-1,kanıtladı | lardı,2,False,False,False,-3,kanı | t | ladı | lardı,4,False,False,False,-1,kanıtladı | lardı,2,False,False,False,-3,kanıtladı | lardı,2,False,False,False,-3,kanıt | ladı | lar | dü,4,False,False,False,-1
yağma,yağma,yağmanızda,N,N;LOC;SG;PSS2P,3,yağ | ma | nızda,3,True,False,False,-1,yağ | ma | nız | da,4,True,False,False,0,yağ | manız | da,3,False,False,False,-1,yağ | manız | da,3,False,False,False,-1,yağma | nızda,2,True,True,True,-2,yağma | nı | zda,3,True,True,True,-1,yağma | n | üz | da,4,True,True,True,0
işletim,işletim,işletimdi,N,N;ARGNO3S;SG;PST,3,işletim | di,2,True,True,True,-2,iş | le | tim | di,4,True,False,False,0,işletim | di,2,True,True,True,-2,iş | let | imdi,3,False,False,False,-1,işletim | di,2,True,True,True,-2,işletim | di,2,True,True,True,-2,işletim | dü,2,True,True,True,-2
süründürtmek,süründürt,süründürtmeyecekmişim,V,V;DECL;SG;1;NEG;FUT;LGSPEC03,3,sürün | dür | t | me | yecek | miş | im,7,True,False,False,3,sürü | n | dür | tme | yecek | miş | im,7,False,False,False,3,sürün | dür | t | meyecek | miş | im,6,True,False,False,2,sür | ün | dür | t | meyecek | miş | im,7,True,False,False,3,sürün | dür | t | meyecek | mişim,5,True,False,False,1,sürün | dür | t | meyecek | miş | im,6,True,False,False,2,sürün | dür | t | mak | acak | müş | üm,7,True,False,False,3
yapmak,yap,yapar,V,V;HAB;DECL;IND;SG;3;POS;PRS,4,yapar,1,False,False,False,-4,yapar,1,False,False,False,-4,yapar,1,False,False,False,-4,yap | ar,2,True,True,True,-3,yapar,1,False,False,False,-4,yapar,1,False,False,False,-4,yap | ar,2,True,True,True,-3
kıymak,kıy,kıymıştın,V,V;PFV;DECL;SG;2;POS;PST;LGSPEC03,4,kı | ymış | tın,3,False,False,False,-2,k | ıy | mış | t | ın,5,True,False,False,0,kıy | mış | tın,3,True,True,True,-2,kıy | mış | tın,3,True,True,True,-2,kıy | mıştı | n,3,True,True,True,-2,kıy | mıştı | n,3,True,True,True,-2,kıy | müş | t | ün,4,True,True,True,-1
bahtsız,bahtsız,bahtsızmışım,ADJ,ADJ;DECL;SG;1;POS;LGSPEC01;LGSPEC02,2,b | aht | sız | mış | ım,5,True,False,False,2,ba | ht | sız | mış | ım,5,True,False,False,2,bah | t | sız | mışım,4,True,False,False,1,bah | t | sız | mış | ım,5,True,False,False,2, | bah | t | sız | mışım,5,True,False,False,2,bah | ts | ız | mış | ım,5,True,False,False,2,baht | süz | müş | üm,4,False,False,False,1
cisim,cisim,cisimlerimiz,N,N;NOM;PL;PSS1P,3,cisim | ler | imiz,3,True,True,True,-1,cisi | m | leri | miz,4,True,False,False,0,cisimler | imiz,2,False,False,False,-2,cis | imler | imiz,3,False,False,False,-1,cisimleri | miz,2,False,False,False,-2,cisimleri | mi | z,3,False,False,False,-1,cisim | lar | imiz,3,True,True,True,-1
kanıtlamak,kanıtla,kanıtlamadıydınız,V,V;PFV;DECL;IND;PL;2;NEG;PST,4,kanıt | lama | dı | ydı | nız,5,False,False,False,0,kanıt | lama | dı | ydı | nız,5,False,False,False,0,kanıt | lam | adı | yd | ınız,5,False,False,False,0,kanı | t | lam | adı | yd | ınız,6,False,False,False,1,kanıtlama | dı | ydı | nız,4,False,False,False,-1,kanıt | lamadı | ydı | nı | z,5,False,False,False,0,kanıt | lama | dü | ydın | üz,5,False,False,False,0
ittirtilmek,ittirtil,ittirtildiydik,V,V;PFV;DECL;IND;PL;1;POS;PST,4,it | tir | til | di | ydi | k,6,True,False,False,1,it | tir | t | ildi | ydi | k,6,False,False,False,1,ittir | t | ild | iy | dik,5,False,False,False,0,ittir | t | ild | iy | dik,5,False,False,False,0,itti | rt | ildi | ydi | k,5,False,False,False,0,ittir | til | diy | dik,4,True,False,False,-1,it | dür | til | diy | dik,5,False,False,False,0
acıktırtmak,acıktırt,acıktırtmamışlardı,V,V;PFV;DECL;PL;3;NEG;PST;LGSPEC03,4,acı | k | tır | tma | mış | lar | dı,7,False,False,False,2,acı | k | tır | tma | mış | lar | dı,7,False,False,False,2,ac | ık | tır | t | mamış | lardı,6,True,False,False,1,acık | tır | t | mamış | lardı,5,True,False,False,0,acı | ktır | tma | mışlardı,4,False,False,False,-1,acı | kt | ırt | mamış | lardı,5,True,False,False,0,acık | dür | t | ma | müş | lar | dü,7,False,False,False,2
embriyo,embriyo,embriyolarım,N,N;ARGNO1S;PL;PRS,3,em | briyo | ları | m,4,True,False,False,0,e | mb | ri | yo | ları | m,6,True,False,False,2,embriy | olar | ım,3,False,False,False,-1,em | briy | olar | ım,4,False,False,False,0,embriyo | larım,2,True,True,True,-2,embriyo | larım,2,True,True,True,-2,embriyo | lar | üm,3,True,True,True,-1
acı,acı,acıları,N,N;ACC;PL,2,acı | ları,2,True,True,True,-1,acı | ları,2,True,True,True,-1,acı | ları,2,True,True,True,-1,acıları,1,False,False,False,-2,acı | ları,2,True,True,True,-1,acı | ları,2,True,True,True,-1,acı | ları,2,True,True,True,-1
efe,efe,efelerdik,N,N;ARGNO1P;PL;PST,3,efe | ler | dik,3,True,True,True,-1,efe | ler | dik,3,True,True,True,-1,ef | eler | dik,3,False,False,False,-1,ef | eler | dik,3,False,False,False,-1, | e | fe | ler | dik,5,True,False,False,1,ef | eler | dik,3,False,False,False,-1,efe | lar | dik,3,True,True,True,-1
şişmek,şiş,şişin,V,V;DECL;IMP;PL;2;POS,3,şiş | in,2,True,True,True,-2,ş | işin,2,False,False,False,-2,şiş | in,2,True,True,True,-2,ş | işin,2,False,False,False,-2,şiş | in,2,True,True,True,-2,şiş | in,2,True,True,True,-2,şişin,1,False,False,False,-3
sunu,sunu,sunusu,N,N;NOM;SG;PSS3S,3,sunu | su,2,True,True,True,-2,sunu | su,2,True,True,True,-2,sun | usu,2,False,False,False,-2,sun | usu,2,False,False,False,-2, | sunu | su,3,True,True,False,-1,sunu | su,2,True,True,True,-2,sunu | sü,2,True,True,True,-2
deşmek,deş,deşmemeli,V,V;DECL;OBLIG;SG;3;NEG;PRS,4,de | ş | memeli,3,True,False,False,-2,de | şme | me | li,4,False,False,False,-1,de | ş | memeli,3,True,False,False,-2,deş | memeli,2,True,True,True,-3,de | ş | memeli,3,True,False,False,-2,de | ş | memeli,3,True,False,False,-2,deş | ma | malı,3,True,True,True,-2
dövme,dövme,dövmenizde,N,N;LOC;SG;PSS2P,3,döv | me | niz | de,4,True,False,False,0,döv | men | izde,3,False,False,False,-1,döv | men | izde,3,False,False,False,-1,d | öv | men | izde,4,False,False,False,0,dövme | nizde,2,True,True,True,-2,dövme | niz | de,3,True,True,True,-1,dövme | n | izde,3,True,True,True,-1
güvercin,güvercin,güvercinlerinde,N,N;LOC;PL;PSS2S,3,güvercin | lerinde,2,True,True,True,-2,güvercin | lerinde,2,True,True,True,-2,güvercin | lerinde,2,True,True,True,-2,g | üver | cin | lerinde,4,True,False,False,0,güvercin | lerinde,2,True,True,True,-2,güvercin | lerinde,2,True,True,True,-2,güvercin | lar | inde,3,True,True,True,-1
irdelemek,irdele,irdelerdik,V,V;HAB;DECL;IND;PL;1;POS;PST,4,ir | de | ler | dik,4,False,False,False,-1,irdele | r | dik,3,True,True,True,-2,irde | ler | dik,3,False,False,False,-2,ird | eler | dik,3,False,False,False,-2,irdele | r | dik,3,True,True,True,-2,irde | lerdi | k,3,False,False,False,-2,irdele | r | dik,3,True,True,True,-2
dirilmek,diril,dirilmemiştim,V,V;PFV;DECL;SG;1;NEG;PST;LGSPEC03,4,dir | ilme | miş | tim,4,False,False,False,-1,dir | ilme | miş | tim,4,False,False,False,-1,dir | ilmemiş | tim,3,False,False,False,-2,dir | ilmemiş | tim,3,False,False,False,-2, | dir | ilmemiş | tim,4,False,False,False,-1,diri | l | memişti | m,4,True,False,False,-1,diril | ma | müş | tim,4,True,True,True,-1
çökmek,çök,çök,V,V;DECL;IMP;SG;2;POS,3,çök,1,True,True,True,-3,ç | ök,2,True,False,False,-2,çök,1,True,True,True,-3,ç | ök,2,True,False,False,-2,çök,1,True,True,True,-3,çök,1,True,True,True,-3,çök,1,True,True,True,-3
yumuşakça,yumuşakça,yumuşakçanıza,N,N;DAT;SG;PSS2P,3,yumuşak | çanız | a,3,False,False,False,-1,yumuşak | ça | nıza,3,True,False,False,-1,yumuşak | çan | ıza,3,False,False,False,-1,yum | uşak | çan | ıza,4,False,False,False,0,yumuşak | ça | nıza,3,True,False,False,-1,yumuşakça | nı | za,3,True,True,True,-1,yumuşakça | n | ıza,3,True,True,True,-1
değişmek,değiş,değişecektin,V,V;PROSP;DECL;IND;SG;2;POS;PST,4,değiş | ecek | tin,3,True,True,True,-2,değiş | ecek | tin,3,True,True,True,-2,değiş | ec | ektin,3,True,True,True,-2,değ | iş | ec | ekt | in,5,True,False,False,0,değişecek | tin,2,False,False,False,-3,değiş | ecekti | n,3,True,True,True,-2,değiş | acak | tin,3,True,True,True,-2
ölçülmek,ölçül,ölçülmüyorduk,V,V;PROG;DECL;IND;PL;1;NEG;PST,4,ölçül | mü | yordu | k,4,True,True,True,-1,ölçü | lm | üyor | duk,4,False,False,False,-1,ölçül | müyor | duk,3,True,True,True,-2,ölç | ül | müyor | duk,4,True,False,False,-1,ölçü | l | müyor | duk,4,True,False,False,-1,ölçül | müyor | duk,3,True,True,True,-2,ölçü | lm | üyor | duk,4,False,False,False,-1
küsmek,küs,küsmezsin,V,V;HAB;DECL;IND;SG;2;NEG;PRS,4,küs | mez | sin,3,True,True,True,-2,k | üs | mez | sin,4,True,False,False,-1,küs | mez | sin,3,True,True,True,-2,k | üs | mez | sin,4,True,False,False,-1,küs | mezsin,2,True,True,True,-3,küs | mez | sin,3,True,True,True,-2,küsme | zs | ün,3,False,False,False,-2
beklemek,bekle,beklemiyorlar,V,V;PROG;DECL;IND;PL;3;NEG;PRS,4,bekle | m | iyor | lar,4,True,True,True,-1,bekle | mi | yorlar,3,True,True,True,-2,beklem | iyorlar,2,False,False,False,-3,bek | lem | iyorlar,3,False,False,False,-2,beklemiyor | lar,2,False,False,False,-3,beklem | iyorlar,2,False,False,False,-3,bekle | mi | yor | lar,4,True,True,True,-1
samankapan,samankapan,samankapanlarında,N,N;LOC;PL;PSS2S,3,sa | man | kapan | larında,4,True,False,False,0,saman | kapa | n | larında,4,True,False,False,0,saman | kap | an | larında,4,True,False,False,0,s | aman | kap | an | larında,5,True,False,False,1,saman | kapa | n | larında,4,True,False,False,0,saman | kap | anların | da,4,False,False,False,0,saman | kap | an | lar | ında,5,True,False,False,1
kıymak,kıy,kıymayacağım,V,V;DECL;IND;SG;1;NEG;FUT,3,kı | ym | ayacağım,3,False,False,False,-1,kıyma | yacağı | m,3,False,False,False,-1,kıy | mayacağım,2,True,True,True,-2,kıy | mayacağım,2,True,True,True,-2,kıyma | yacağım,2,False,False,False,-2,kıyma | ya | cağım,3,False,False,False,-1,kıyma | acak | üm,3,False,False,False,-1
karıştırtmak,karıştırt,karıştırtmıyordum,V,V;PROG;DECL;IND;SG;1;NEG;PST,4,karıştır | t | mıyor | dum,4,True,False,False,-1,karış | tır | tm | ıyor | du | m,6,False,False,False,1,karıştır | t | mıyor | dum,4,True,False,False,-1,kar | ıştır | t | mıyor | dum,5,True,False,False,0,karıştır | t | mıyordu | m,4,True,False,False,-1,karıştır | t | mıyordu | m,4,True,False,False,-1,karış | dür | tm | ıyor | dum,5,False,False,False,0
arzuhalci,arzuhalci,arzuhalcinizin,N,N;GEN;SG;PSS2P,3,arzu | hal | ci | n | izin,5,True,False,False,1,ar | zuhal | cin | izin,4,False,False,False,0,arz | uhal | c | inizin,4,False,False,False,0,ar | z | uhal | c | inizin,5,False,False,False,1,arzu | hal | ci | nizin,4,True,False,False,0,arzu | hal | cini | zin,4,False,False,False,0,arzuhal | cin | izin,3,False,False,False,-1
işlemek,işle,işlemiyorsun,V,V;PROG;DECL;IND;SG;2;NEG;PRS,4,işlem | i | yorsun,3,False,False,False,-2,işlemi | yor | sun,3,False,False,False,-2,işlem | iyorsun,2,False,False,False,-3,işlem | iyorsun,2,False,False,False,-3,işlem | iyorsun,2,False,False,False,-3,işlemi | yorsun,2,False,False,False,-3,işlem | iyor | sun,3,False,False,False,-2
işleme,işleme,işlemelerimiz,N,N;NOM;PL;PSS1P,3,işlem | e | ler | imiz,4,True,False,False,0,işlem | e | leri | miz,4,True,False,False,0,işlem | eler | imiz,3,False,False,False,-1,iş | lemeler | imiz,3,False,False,False,-1,işleme | lerimiz,2,True,True,True,-2,işleme | lerimiz,2,True,True,True,-2,işle | ma | lar | imiz,4,False,False,False,0
peruk,peruk,peruğumuzda,N,N;LOC;SG;PSS1P,3,per | u | ğu | muz | da,5,False,False,False,1,per | uğ | umuz | da,4,True,False,False,0,per | uğ | umuzda,3,True,False,False,-1,per | uğ | umuzda,3,True,False,False,-1,per | uğu | muz | da,4,False,False,False,0,per | uğu | muz | da,4,False,False,False,0,peruk | umuz | da,3,True,True,True,-1
dondurmak,dondur,dondurmamışmışız,V,V;DECL;PL;1;NEG;PST;LGSPEC01;LGSPEC03,3,don | durma | mış | mış | ız,5,False,False,False,1,don | durma | mış | mış | ız,5,False,False,False,1,dondur | mamış | mış | ız,4,True,True,True,0,don | dur | mamış | mış | ız,5,True,False,False,1,dondurma | mış | mış | ız,4,False,False,False,0,dondurma | mış | mış | ız,4,False,False,False,0,dondurma | müş | müş | üz,4,False,False,False,0
programlattırmak,programlattır,programlattırmayacakmışım,V,V;DECL;SG;1;NEG;FUT;LGSPEC03,3,program | lat | tır | may | acak | mış | ım,7,True,False,False,3,program | lat | tır | m | ayacak | mış | ım,7,True,False,False,3,program | lat | tır | mayacak | mışım,5,True,False,False,1,program | lat | tır | mayacak | mış | ım,6,True,False,False,2,program | lat | tır | mayacak | mışım,5,True,False,False,1,program | lattı | r | mayacak | mış | ım,6,True,False,False,2,program | lat | dür | mak | acak | müş | üm,7,False,False,False,3
kanlılık,kanlılık,kanlılığımızda,N,N;LOC;SG;PSS1P,3,kanlı | lığı | mız | da,4,False,False,False,0,kan | lı | lığı | mızda,4,False,False,False,0,kan | lılı | ğımızda,3,False,False,False,-1,kan | lılı | ğımızda,3,False,False,False,-1,kanlı | lığı | mızda,3,False,False,False,-1,kanlı | lığım | ız | da,4,False,False,False,0,kan | lü | lık | ımız | da,5,False,False,False,1
yaymak,yay,yaymıyorum,V,V;PROG;DECL;IND;SG;1;NEG;PRS,4,yay | mı | yorum,3,True,True,True,-2,yay | mı | yorum,3,True,True,True,-2,yay | mıyorum,2,True,True,True,-3,yay | mıyorum,2,True,True,True,-3,yay | mıyorum,2,True,True,True,-3,yay | mıyorum,2,True,True,True,-3,yay | m | ıyor | üm,4,True,True,True,-1
sahife,sahife,sahifenizden,N,N;ABL;SG;PSS2P,3,sah | ifeniz | den,3,False,False,False,-1,sa | hi | fen | iz | den,5,False,False,False,1,sah | if | eniz | den,4,False,False,False,0,sah | if | eniz | den,4,False,False,False,0,sahi | fe | nizden,3,True,False,False,-1,sah | ife | niz | den,4,True,False,False,0,sahife | n | üz | dan,4,True,True,True,0
eziyetçi,eziyetçi,eziyetçilerimize,N,N;DAT;PL;PSS1P,3,eziyet | çiler | imiz | e,4,False,False,False,0,ez | iyet | çiler | imiz | e,5,False,False,False,1,eziyet | çiler | imize,3,False,False,False,-1,ez | iyet | çiler | imize,4,False,False,False,0,eziyet | çileri | mize,3,False,False,False,-1,eziyet | çileri | mi | ze,4,False,False,False,0,eziyet | cü | lar | üm | ize,5,False,False,False,1
buluşmak,buluş,buluşmayacağım,V,V;DECL;IND;SG;1;NEG;FUT,3,bulu | şm | ayacağım,3,False,False,False,-1,buluş | maya | cağım,3,True,True,True,-1,buluş | mayacağım,2,True,True,True,-2,bul | uş | mayacağım,3,True,False,False,-1,buluşma | yacağım,2,False,False,False,-2,buluşma | ya | cağım,3,False,False,False,-1,buluş | mak | acak | üm,4,True,True,True,0
tırtıl,tırtıl,tırtıllarda,N,N;LOC;PL,2,tırtıl | larda,2,True,True,True,-1,tır | tıl | larda,3,True,False,False,0,tırt | ıl | larda,3,True,False,False,0,tır | t | ıl | larda,4,True,False,False,1,tırtıl | larda,2,True,True,True,-1,tır | tı | ll | arda,4,False,False,False,1,tırtıl | lar | da,3,True,True,True,0
sarımsak,sarımsak,sarımsaklarınızda,N,N;LOC;PL;PSS2P,3,sarı | m | sak | larınızda,4,True,False,False,0,sarı | m | sak | ları | nız | da,6,True,False,False,2,sarımsak | larınız | da,3,True,True,True,-1,s | arım | sak | larınız | da,5,True,False,False,1,sarımsak | ları | nızda,3,True,True,True,-1,sarımsak | larınız | da,3,True,True,True,-1,sarımsak | lar | ınız | da,4,True,True,True,0
patron,patron,patronu,N,N;NOM;SG;PSS3S,3,patro | nu,2,False,False,False,-2,pat | r | onu,3,False,False,False,-1,patronu,1,False,False,False,-3,pat | ron | u,3,True,False,False,-1,patronu,1,False,False,False,-3,patronu,1,False,False,False,-3,patron | u,2,True,True,True,-2
iletmek,ilet,iletmeyeceğim,V,V;DECL;IND;SG;1;NEG;FUT,3,ilet | meyeceği | m,3,True,True,True,-1,il | etmeye | ceği | m,4,False,False,False,0,ilet | meye | ceğim,3,True,True,True,-1,ilet | meye | ceğim,3,True,True,True,-1,iletme | yeceğim,2,False,False,False,-2,ilet | meyeceği | m,3,True,True,True,-1,iletmeye | ceğ | üm,3,False,False,False,-1
ortam,ortam,ortamımızın,N,N;GEN;SG;PSS1P,3,ortam | ımızı | n,3,True,True,True,-1,ortam | ımızın,2,True,True,True,-2,ortam | ımızın,2,True,True,True,-2,ort | am | ımızın,3,True,False,False,-1,ortamı | mızın,2,False,False,False,-2,ortamı | mızın,2,False,False,False,-2,ortam | ımız | ün,3,True,True,True,-1
ummak,um,ummalıydı,V,V;DECL;OBLIG;SG;3;POS;PST,4,um | malı | ydı,3,True,True,True,-2,um | malı | ydı,3,True,True,True,-2,um | malıydı,2,True,True,True,-3,um | malıydı,2,True,True,True,-3, | um | malı | ydı,4,True,True,False,-1,um | malı | ydı,3,True,True,True,-2,um | malı | ydı,3,True,True,True,-2
sürtmek,sürt,sürterim,V,V;HAB;DECL;IND;SG;1;POS;PRS,4,sür | t | erim,3,True,False,False,-2,sür | terim,2,False,False,False,-3,sür | ter | im,3,False,False,False,-2,sür | ter | im,3,False,False,False,-2,sür | te | rim,3,False,False,False,-2,sürt | erim,2,True,True,True,-3,sürt | er | üm,3,True,True,True,-2
ellemek,elle,ellemeyiniz,V,V;DECL;IMP;PL;2;NEG;LGSPEC02,3,elle | meyi | niz,3,True,True,True,-1,elle | meyi | niz,3,True,True,True,-1,el | lem | eyin | iz,4,False,False,False,0,el | lem | eyin | iz,4,False,False,False,0,el | lemeyi | niz,3,False,False,False,-1,elle | meyin | iz,3,True,True,True,-1,elleme | yin | üz,3,False,False,False,-1
savunmak,savun,savunacakmışsınız,V,V;DECL;PL;2;POS;FUT;LGSPEC03,3,savun | acak | mış | sınız,4,True,True,True,0,savun | acak | mış | sı | nız,5,True,True,True,1,savun | acak | mış | sınız,4,True,True,True,0,sav | un | acak | mış | sınız,5,True,False,False,1,savunacak | mış | sınız,3,False,False,False,-1,savun | acak | mış | sınız,4,True,True,True,0,savun | acak | müş | s | ınız,5,True,True,True,1
yanmak,yan,yanmamalıymışsınız,V,V;DECL;OBLIG;PL;2;NEG;PST;LGSPEC03,4,yan | mama | lı | y | mış | sınız,6,True,True,True,1,yan | mama | lı | y | mış | sı | nız,7,True,True,True,2,yan | mam | al | ıymış | sınız,5,True,True,True,0,yan | mam | al | ıymış | sınız,5,True,True,True,0,yanma | malı | ymış | sınız,4,False,False,False,-1,yanma | malı | ymış | sınız,4,False,False,False,-1,yan | ma | malı | y | müş | s | ınız,7,True,True,True,2
yoldurmak,yoldur,yoldururdu,V,V;HAB;DECL;IND;SG;3;POS;PST,4,yol | duru | rdu,3,False,False,False,-2,yol | durur | du,3,False,False,False,-2,yoldur | urdu,2,True,True,True,-3,yol | dur | urdu,3,True,False,False,-2,yoldur | ur | du,3,True,True,True,-2,yoldur | urdu,2,True,True,True,-3,yol | dür | urdu,3,False,False,False,-2
ölçmek,ölç,ölçerdin,V,V;HAB;DECL;IND;SG;2;POS;PST,4,ölç | er | din,3,True,True,True,-2,ölçer | din,2,False,False,False,-3,ölçer | din,2,False,False,False,-3,ölç | er | din,3,True,True,True,-2,ölçer | din,2,False,False,False,-3,ölçer | din,2,False,False,False,-3,ölçer | din,2,False,False,False,-3
yabancı,yabancı,yabancılarımız,N,N;NOM;PL;PSS1P,3,yabanc | ıları | mız,3,False,False,False,-1,yabancı | lar | ımız,3,True,True,True,-1,yabancı | larımız,2,True,True,True,-2,yaban | cılar | ımız,3,False,False,False,-1,yabancı | larımız,2,True,True,True,-2,yabancılar | ımız,2,False,False,False,-2,yabancıl | arım | üz,3,False,False,False,-1
kovdurtmak,kovdurt,kovdurttuydum,V,V;PFV;DECL;IND;SG;1;POS;PST,4,kov | durt | t | uydu | m,5,True,False,False,0,kov | dur | tt | uydu | m,5,False,False,False,0,kov | dur | tt | uy | dum,5,False,False,False,0,kov | dur | tt | uy | dum,5,False,False,False,0,kovdu | rt | t | uydu | m,5,True,False,False,0,kov | dur | tt | uydu | m,5,False,False,False,0,kov | dür | ttu | yd | üm,5,False,False,False,0
hamburger,hamburger,hamburgerinin,N,N;GEN;SG;PSS3S,3,ham | bur | ger | inin,4,True,False,False,0,hamburg | er | inin,3,True,False,False,-1,hamburger | inin,2,True,True,True,-2,ham | burger | inin,3,True,False,False,-1,hamburger | inin,2,True,True,True,-2,ham | burger | inin,3,True,False,False,-1,hamburger | inin,2,True,True,True,-2
türev,türev,türevlerinizden,N,N;ABL;PL;PSS2P,3,türev | lerin | iz | den,4,True,True,True,0,türev | lerini | zden,3,True,True,True,-1,türev | leriniz | den,3,True,True,True,-1,tür | ev | leriniz | den,4,True,False,False,0,türevleri | nizden,2,False,False,False,-2,türevleri | niz | den,3,False,False,False,-1,türev | lar | iniz | dan,4,True,True,True,0
pabuç,pabuç,pabuçlarının,N,N;GEN;PL;PSS3S,3,pabuç | larının,2,True,True,True,-2,p | ab | uç | larının,4,True,False,False,0,p | ab | uç | larının,4,True,False,False,0,p | ab | uç | larının,4,True,False,False,0,pa | bu | ç | larının,4,True,False,False,0,pa | bu | çlar | ının,4,False,False,False,0,pabuç | ları | nün,3,True,True,True,-1
ölçtürmek,ölçtür,ölçtürmemişmişiz,V,V;DECL;PL;1;NEG;PST;LGSPEC01;LGSPEC03,3,ölç | tür | me | miş | miş | iz,6,True,False,False,2,öl | ç | tür | memiş | miş | iz,6,True,False,False,2,ölç | tür | memiş | miş | iz,5,True,False,False,1,ölç | tür | memiş | miş | iz,5,True,False,False,1,ölçtü | r | memiş | miş | iz,5,True,False,False,1,ölç | tür | memiş | miş | iz,5,True,False,False,1,ölçtürme | müş | müş | üz,4,False,False,False,0
sikmek,sik,sikiyorum,V,V;PROG;DECL;IND;SG;1;POS;PRS,4,si | ki | yorum,3,False,False,False,-2,si | ki | yorum,3,False,False,False,-2,sik | iyorum,2,True,True,True,-3,sik | iyorum,2,True,True,True,-3,sik | iyorum,2,True,True,True,-3,sik | iyorum,2,True,True,True,-3,si | ki | yor | üm,4,False,False,False,-1
ekşimek,ekşi,ekşimeyecektim,V,V;PROSP;DECL;IND;SG;1;NEG;PST,4,ekşime | yecek | tim,3,False,False,False,-2,ekşi | meye | cek | tim,4,True,True,True,-1,ek | şim | ey | ec | ektim,5,False,False,False,0,ek | şim | ey | ec | ektim,5,False,False,False,0,ekşi | meyecek | tim,3,True,True,True,-2,ekşi | meyecek | tim,3,True,True,True,-2,ekşi | mak | acak | tim,4,True,True,True,-1
süspansuar,süspansuar,süspansuarı,N,N;NOM;SG;PSS3S,3,süs | pan | su | arı,4,False,False,False,0,süs | pansu | arı,3,False,False,False,-1,süs | p | ansu | arı,4,False,False,False,0,s | üs | p | ansu | arı,5,False,False,False,1,süs | pan | su | arı,4,False,False,False,0,süs | pan | su | arı,4,False,False,False,0,süs | pan | sü | arı,4,False,False,False,0
çiçe,çiçe,çiçeydik,N,N;ARGNO1P;SG;PST,3,çi | çey | dik,3,False,False,False,-1,çi | çe | ydi | k,4,True,False,False,0,çiç | ey | dik,3,False,False,False,-1,çiç | ey | dik,3,False,False,False,-1, | çi | çe | ydi | k,5,True,False,False,1,çiçe | ydi | k,3,True,True,True,-1,çi | ça | y | dik,4,False,False,False,0
beklemek,bekle,bekleyecekmişim,V,V;DECL;SG;1;POS;FUT;LGSPEC03,3,bek | leyecek | miş | im,4,False,False,False,0,bekle | yecek | miş | im,4,True,True,True,0,bek | leyecek | miş | im,4,False,False,False,0,bek | leyecek | miş | im,4,False,False,False,0,bek | leyecek | mişim,3,False,False,False,-1,bekley | ecek | miş | im,4,False,False,False,0,bekle | acak | müş | üm,4,True,True,True,0
cüzzam,cüzzam,cüzzamlarda,N,N;LOC;PL,2,cüzzam | larda,2,True,True,True,-1,cü | z | zam | larda,4,True,False,False,1,cüz | zam | larda,3,True,False,False,0,c | üz | zam | larda,4,True,False,False,1,cüzzam | larda,2,True,True,True,-1,cüz | zam | larda,3,True,False,False,0,cüzzam | lar | da,3,True,True,True,0
vapur,vapur,vapurduk,N,N;ARGNO1P;SG;PST,3,va | pu | rdu | k,4,False,False,False,0,va | p | ur | duk,4,True,False,False,0,vapur | duk,2,True,True,True,-2,v | apur | duk,3,True,False,False,-1,vapur | duk,2,True,True,True,-2,vapur | duk,2,True,True,True,-2,vapur | duk,2,True,True,True,-2
daldırmak,daldır,daldırmak,V,V;NFIN,1,daldır | mak,2,True,True,True,0,dal | dır | mak,3,True,False,False,1,daldır | mak,2,True,True,True,0,dal | dır | mak,3,True,False,False,1,daldırma | k,2,False,False,False,0,dal | dırma | k,3,False,False,False,1,daldır | mak,2,True,True,True,0
sümürmek,sümür,sümürmez,V,V;HAB;DECL;IND;SG;3;NEG;PRS,4,sümür | mez,2,True,True,True,-3,sü | m | ür | mez,4,True,False,False,-1,süm | ür | mez,3,True,False,False,-2,süm | ür | mez,3,True,False,False,-2,sü | mür | mez,3,True,False,False,-2,süm | ür | mez,3,True,False,False,-2,s | ümü | r | mez,4,True,False,False,-1
gezmek,gez,gezmediydim,V,V;PFV;DECL;IND;SG;1;NEG;PST,4,gez | medi | ydi | m,4,True,True,True,-1,gez | me | diy | dim,4,True,True,True,-1,gez | m | ediy | dim,4,True,True,True,-1,gez | med | iy | dim,4,True,True,True,-1,gezme | di | ydi | m,4,False,False,False,-1,gez | medi | ydi | m,4,True,True,True,-1,gez | ma | diy | dim,4,True,True,True,-1
göndermek,gönder,göndermeyecekmişim,V,V;DECL;SG;1;NEG;FUT;LGSPEC03,3,gönder | me | yecek | miş | im,5,True,True,True,1,gönder | meye | cek | miş | im,5,True,True,True,1,gönder | meyecek | miş | im,4,True,True,True,0,gön | der | meyecek | miş | im,5,True,False,False,1,gönderme | yecek | mişim,3,False,False,False,-1,göndermeye | cek | miş | im,4,False,False,False,0,gönder | mak | acak | müş | üm,5,True,True,True,1
havuz,havuz,havuzunuzdan,N,N;ABL;SG;PSS2P,3,havuz | unu | z | dan,4,True,True,True,0,havuz | unu | z | dan,4,True,True,True,0,havuz | unuz | dan,3,True,True,True,-1,h | avuz | unuz | dan,4,True,False,False,0,havuzun | uz | dan,3,False,False,False,-1,havuzu | nu | zda | n,4,False,False,False,0,havuz | unuz | dan,3,True,True,True,-1
çalgı,çalgı,çalgıları,N,N;ACC;PL,2,çalgı | ları,2,True,True,True,-1,çalgı | ları,2,True,True,True,-1,çalgı | ları,2,True,True,True,-1,çal | gı | ları,3,True,False,False,0,çalgıları,1,False,False,False,-2,çalgılar | ı,2,False,False,False,-1,çalgı | ları,2,True,True,True,-1
âşık,âşık,âşıkmışız,N,N;ARGNO1P;SG;LGSPEC02,2,âşık | mış | ız,3,True,True,True,0,âşık | mış | ız,3,True,True,True,0,âşık | mış | ız,3,True,True,True,0,â | şık | mış | ız,4,True,False,False,1,âşık | mış | ız,3,True,True,True,0,âşık | mış | ız,3,True,True,True,0,â | şık | müş | üz,4,True,False,False,1
baston,baston,bastonuna,N,N;DAT;SG;PSS3S,3,bas | ton | una,3,True,False,False,-1,bas | ton | una,3,True,False,False,-1,bas | ton | una,3,True,False,False,-1,b | aston | una,3,True,False,False,-1,bas | ton | una,3,True,False,False,-1,bas | ton | una,3,True,False,False,-1,baston | una,2,True,True,True,-2
kimlik,kimlik,kimliğimizden,N,N;ABL;SG;PSS1P,3,kim | liği | miz | den,4,False,False,False,0,kim | liği | miz | den,4,False,False,False,0,kim | liğ | imizden,3,True,False,False,-1,kim | liğ | imizden,3,True,False,False,-1,kimliği | mizden,2,False,False,False,-2,kimliği | mi | z | den,4,False,False,False,0,kimlik | imiz | dan,3,True,True,True,-1
silkmek,silk,silkerdim,V,V;HAB;DECL;IND;SG;1;POS;PST,4,s | ilk | erdim,3,True,False,False,-2,sil | ker | dim,3,False,False,False,-2,sil | ker | dim,3,False,False,False,-2,sil | ker | dim,3,False,False,False,-2,silk | er | dim,3,True,True,True,-2,silk | erd | im,3,True,True,True,-2,silk | erd | üm,3,True,True,True,-2
kürk,kürk,kürkünüze,N,N;DAT;SG;PSS2P,3,k | ü | rk | ünü | ze,5,True,False,False,1,k | ür | k | ünü | ze,5,True,False,False,1,kürk | ünüze,2,True,True,True,-2,k | ürk | ünüze,3,True,False,False,-1,kürk | ünüz | e,3,True,True,True,-1,kürk | ünüze,2,True,True,True,-2,kürk | ün | üz | e,4,True,True,True,0
asmak,as,asmamelisiniz,V,V;DECL;OBLIG;PL;2;NEG;PRS,4,as | mameli | siniz,3,True,True,True,-2,as | mame | lisi | niz,4,True,True,True,-1,as | mam | elis | iniz,4,True,True,True,-1,as | mam | elis | iniz,4,True,True,True,-1,asma | meli | siniz,3,False,False,False,-2,asma | meli | siniz,3,False,False,False,-2,asma | malı | sin | üz,4,False,False,False,-1
sözcü,sözcü,sözcülerdik,N,N;ARGNO1P;PL;PST,3,sözcü | ler | dik,3,True,True,True,-1,sözcü | ler | dik,3,True,True,True,-1,sözcü | ler | dik,3,True,True,True,-1,söz | cüler | dik,3,False,False,False,-1,sözcü | ler | dik,3,True,True,True,-1,sözcü | lerdi | k,3,True,True,True,-1,söz | cü | lar | dik,4,True,False,False,0
duymak,duy,duymamıştık,V,V;PFV;DECL;PL;1;NEG;PST;LGSPEC03,4,duy | ma | mış | tık,4,True,True,True,-1,duy | ma | mış | tık,4,True,True,True,-1,duy | mamış | tık,3,True,True,True,-2,duy | mamış | tık,3,True,True,True,-2,duyma | mıştı | k,3,False,False,False,-2,duyma | mıştık,2,False,False,False,-3,duy | ma | müş | dü | k,5,True,True,True,0
kakmak,kak,kakın,V,V;DECL;IMP;PL;2;POS,3,k | akın,2,False,False,False,-2,ka | kın,2,False,False,False,-2,kak | ın,2,True,True,True,-2,kak | ın,2,True,True,True,-2, | ka | k | ın,4,True,False,False,0,kak | ın,2,True,True,True,-2,kak | ün,2,True,True,True,-2
eşofman,eşofman,eşofmanında,N,N;LOC;SG;PSS2S,3,eş | of | man | ında,4,True,False,False,0,eş | of | man | ında,4,True,False,False,0,eş | of | man | ında,4,True,False,False,0,eş | of | man | ında,4,True,False,False,0,eş | of | manın | da,4,False,False,False,0,eş | of | manın | da,4,False,False,False,0,eşofman | ında,2,True,True,True,-2
karnabahar,karnabahar,karnabaharlarınızda,N,N;LOC;PL;PSS2P,3,kar | na | bahar | lar | ınızda,5,True,False,False,1,kar | na | bahar | ları | nız | da,6,True,False,False,2,karn | abah | ar | larınız | da,5,True,False,False,1,kar | nab | ahar | larınız | da,5,True,False,False,1,kar | na | bahar | ları | nızda,5,True,False,False,1,karn | aba | har | larınız | da,5,True,False,False,1,karnabahar | lar | ınız | da,4,True,True,True,0
meşale,meşale,meşalelerdi,N,N;ARGNO3S;PL;PST,3,meşale | ler | di,3,True,True,True,-1,me | şal | e | ler | di,5,True,False,False,1,meş | al | eler | di,4,False,False,False,0,m | eşal | eler | di,4,False,False,False,0,meşale | lerdi,2,True,True,True,-2,meşale | lerdi,2,True,True,True,-2,meşale | lar | dü,3,True,True,True,-1
kızlık,kızlık,kızlıklarından,N,N;ABL;PL;PSS2S,3,kızlık | larından,2,True,True,True,-2,kız | lık | larından,3,True,False,False,-1,kız | lık | larından,3,True,False,False,-1,kızlık | larından,2,True,True,True,-2, | kızlık | larından,3,True,True,False,-1,kızlık | larından,2,True,True,True,-2,kız | lık | lar | ün | dan,5,True,False,False,1
agnostisizm,agnostisizm,agnostisizmleri,N,N;ACC;PL,2,agnos | tisizm | leri,3,True,False,False,0,ag | no | sti | siz | m | leri,6,True,False,False,3,agn | ost | isizm | leri,4,True,False,False,1,agn | ost | isizm | leri,4,True,False,False,1, | agno | s | tisizm | leri,5,True,False,False,2,agn | ost | isizm | leri,4,True,False,False,1,ag | nos | dü | süz | m | leri,6,False,False,False,3
gözlemek,gözle,gözlemeyecektim,V,V;PROSP;DECL;IND;SG;1;NEG;PST,4,gözleme | yecek | tim,3,False,False,False,-2,gözlem | e | yecek | tim,4,False,False,False,-1,gözlem | ey | ec | ektim,4,False,False,False,-1,göz | lem | ey | ec | ektim,5,False,False,False,0,gözle | meyecek | tim,3,True,True,True,-2,gözlem | eyecek | tim,3,False,False,False,-2,gözleme | acak | tim,3,False,False,False,-2
yitmek,yit,yitmezmişiz,V,V;HAB;DECL;PL;1;NEG;PRS;LGSPEC03,4,yi | t | mez | miş | iz,5,True,False,False,0,yi | t | mez | miş | iz,5,True,False,False,0,y | it | mez | miş | iz,5,True,False,False,0,yit | mez | miş | iz,4,True,True,True,-1, | yi | t | mez | miş | iz,6,True,False,False,1,yi | t | mez | miş | iz,5,True,False,False,0,yit | mez | müş | üz,4,True,True,True,-1
buharlaşmak,buharlaş,buharlaşmıyordun,V,V;PROG;DECL;IND;SG;2;NEG;PST,4,buhar | laşm | ı | yordu | n,5,False,False,False,0,buhar | laş | m | ıyor | dun,5,True,False,False,0,buharlaş | mıyor | dun,3,True,True,True,-2,b | uh | ar | laş | mıyor | dun,6,True,False,False,1,buhar | laş | mıyordu | n,4,True,False,False,-1,buhar | laş | mıyordu | n,4,True,False,False,-1,buhar | laş | m | ıyor | dun,5,True,False,False,0
kaynamak,kayna,kaynamayacaktın,V,V;PROSP;DECL;IND;SG;2;NEG;PST,4,kay | n | amayacak | tın,4,False,False,False,-1,kayna | m | ayacak | t | ın,5,True,True,True,0,kayn | amayacak | tın,3,False,False,False,-2,kay | nam | ayacak | tın,4,False,False,False,-1,kaynama | yacaktı | n,3,False,False,False,-2,kaynama | yacak | tın,3,False,False,False,-2,kayna | mak | acak | t | ün,5,True,True,True,0
aldırmak,aldır,aldırmam,V,V;HAB;DECL;IND;SG;1;NEG;PRS,4,aldır | mam,2,True,True,True,-3,aldı | rma | m,3,False,False,False,-2,aldır | mam,2,True,True,True,-3,al | dır | mam,3,True,False,False,-2, | aldırma | m,3,False,False,False,-2,aldır | mam,2,True,True,True,-3,al | dür | mam,3,False,False,False,-2
kuvvetsizlik,kuvvetsizlik,kuvvetsizlikte,N,N;LOC;SG,2,kuvvet | sizlik | te,3,True,False,False,0,kuvvet | sizlik | te,3,True,False,False,0,kuvvet | sizlik | te,3,True,False,False,0,kuvvet | sizlik | te,3,True,False,False,0,kuvvet | sizlik | te,3,True,False,False,0,kuvvet | sizlik | te,3,True,False,False,0,kuvvet | süz | lık | da,4,False,False,False,1
acıktırtmak,acıktırt,acıktırtıyormuş,V,V;PROG;DECL;SG;3;POS;PRS;LGSPEC03,4,acı | k | tır | t | ıyor | muş,6,True,False,False,1,acı | k | tır | t | ıyor | muş,6,True,False,False,1,ac | ık | tır | tı | y | ormuş,6,False,False,False,1,acık | tır | tı | y | ormuş,5,False,False,False,0,acı | ktır | tı | yormuş,4,False,False,False,-1,acı | kt | ırt | ıyor | muş,5,True,False,False,0,acık | dür | dü | yor | müş,5,False,False,False,0
göçmek,göç,göçmeyecekmişim,V,V;DECL;SG;1;NEG;FUT;LGSPEC03,3,göç | me | yecek | miş | im,5,True,True,True,1,göç | meye | cek | miş | im,5,True,True,True,1,göç | meyecek | miş | im,4,True,True,True,0,gö | ç | meyecek | miş | im,5,True,False,False,1,göç | meyecek | mişim,3,True,True,True,-1,göç | meyecek | miş | im,4,True,True,True,0,göçme | acak | müş | üm,4,False,False,False,0
otostopçu,otostopçu,otostopçularda,N,N;LOC;PL,2,otos | topçu | larda,3,True,False,False,0,oto | s | top | çu | larda,5,True,False,False,2,otostop | çu | larda,3,True,False,False,0,ot | ostop | çu | larda,4,True,False,False,1,otostopçu | larda,2,True,True,True,-1,otostop | çular | da,3,False,False,False,0,otostop | cü | lar | da,4,False,False,False,1
yenilmek,yenil,yenilmeliyim,V,V;DECL;OBLIG;SG;1;POS;PRS,4,yenil | meli | yim,3,True,True,True,-2,yen | ilme | li | yim,4,False,False,False,-1,yen | ilm | eliyim,3,False,False,False,-2,yen | ilm | el | iyim,4,False,False,False,-1,yenilme | liyim,2,False,False,False,-3,yenil | meliy | im,3,True,True,True,-2,yenil | malı | yim,3,True,True,True,-2
aktör,aktör,aktörlerinden,N,N;ABL;PL;PSS2S,3,aktör | lerinden,2,True,True,True,-2,aktör | lerinden,2,True,True,True,-2,aktör | lerinden,2,True,True,True,-2,aktör | lerinden,2,True,True,True,-2,aktör | lerinden,2,True,True,True,-2,aktörler | inden,2,False,False,False,-2,aktör | lar | ün | dan,4,True,True,True,0
dövmek,döv,dövmüyorlarmış,V,V;PROG;DECL;PL;3;NEG;PRS;LGSPEC03,4,döv | m | üyor | lar | mış,5,True,True,True,0,döv | mü | yorlar | mış,4,True,True,True,-1,döv | müyor | lar | mış,4,True,True,True,-1,d | öv | müyor | lar | mış,5,True,False,False,0,döv | müyor | lar | mış,4,True,True,True,-1,döv | müyor | lar | mış,4,True,True,True,-1,döv | m | üyor | lar | müş,5,True,True,True,0
sevmek,sev,sevmeyeceğiz,V,V;DECL;IND;PL;1;NEG;FUT,3,sev | meyeceği | z,3,True,True,True,-1,sev | meye | ceği | z,4,True,True,True,0,sev | meye | ceğiz,3,True,True,True,-1,sev | meye | ceğiz,3,True,True,True,-1,sevme | yeceği | z,3,False,False,False,-1,sev | meyeceği | z,3,True,True,True,-1,sev | mak | acak | üz,4,True,True,True,0
germek,ger,geriyormuş,V,V;PROG;DECL;SG;3;POS;PRS;LGSPEC03,4,ger | iyor | muş,3,True,True,True,-2,ger | iyor | muş,3,True,True,True,-2,ger | iyor | muş,3,True,True,True,-2,ger | iyor | muş,3,True,True,True,-2,geri | yormuş,2,False,False,False,-3,geri | yor | muş,3,False,False,False,-2,geri | yor | müş,3,False,False,False,-2
teorem,teorem,teoreminiz,N,N;NOM;SG;PSS2P,3,teoremi | niz,2,False,False,False,-2,te | orem | i | niz,4,True,False,False,0,teor | emin | iz,3,False,False,False,-1,te | or | emin | iz,4,False,False,False,0,teoremini | z,2,False,False,False,-2,teoremi | niz,2,False,False,False,-2,teorem | iniz,2,True,True,True,-2
cümle,cümle,cümlelerdin,N,N;ARGNO2S;PL;PST,3,cümle | lerdin,2,True,True,True,-2,cümle | ler | din,3,True,True,True,-1,cümleler | din,2,False,False,False,-2,c | üm | l | eler | din,5,False,False,False,1,cümleler | din,2,False,False,False,-2,cümleler | din,2,False,False,False,-2,cümle | lar | din,3,True,True,True,-1
eğmek,eğ,eğdiydim,V,V;PFV;DECL;IND;SG;1;POS;PST,4,eğ | diydi | m,3,True,True,True,-2,eğ | diy | dim,3,True,True,True,-2,eğ | diy | dim,3,True,True,True,-2,eğ | diy | dim,3,True,True,True,-2,eğdi | ydi | m,3,False,False,False,-2,eğ | diy | dim,3,True,True,True,-2,eğ | diy | dim,3,True,True,True,-2
kese,kese,kesende,N,N;LOC;SG;PSS2S,3,kes | en | de,3,False,False,False,-1,kesen | de,2,False,False,False,-2,kes | ende,2,False,False,False,-2,kes | ende,2,False,False,False,-2,kesen | de,2,False,False,False,-2,kesen | de,2,False,False,False,-2,kesen | da,2,False,False,False,-2
bilye,bilye,bilyemizin,N,N;GEN;SG;PSS1P,3,bil | yemiz | in,3,False,False,False,-1,bil | ye | miz | in,4,True,False,False,0,bil | y | emizin,3,False,False,False,-1,bil | y | emizin,3,False,False,False,-1,bil | ye | mizin,3,True,False,False,-1,bil | yem | izin,3,False,False,False,-1,bilye | m | izin,3,True,True,True,-1
dük,dük,düklerimize,N,N;DAT;PL;PSS1P,3,dü | k | ler | imiz | e,5,True,False,False,1,dük | leri | miz | e,4,True,True,True,0,dük | lerimize,2,True,True,True,-2,dük | lerimize,2,True,True,True,-2, | dükleri | mize,3,False,False,False,-1,dük | lerimize,2,True,True,True,-2,dük | lar | üm | ize,4,True,True,True,0
okumak,oku,okumuyordun,V,V;PROG;DECL;IND;SG;2;NEG;PST,4,ok | umu | yordu | n,4,False,False,False,-1,oku | mu | yor | dun,4,True,True,True,-1,okum | uy | ord | un,4,False,False,False,-1,ok | um | uyor | dun,4,False,False,False,-1,oku | muyor | d | un,4,True,True,True,-1,okum | uyordu | n,3,False,False,False,-2,ok | umu | yor | dun,4,False,False,False,-1
soğurmak,soğur,soğurmadıydınız,V,V;PFV;DECL;IND;PL;2;NEG;PST,4,soğur | madı | ydınız,3,True,True,True,-2,soğurma | dı | ydı | nız,4,False,False,False,-1,soğur | madı | yd | ınız,4,True,True,True,-1,s | oğ | ur | madı | yd | ınız,6,True,False,False,1,soğurma | dı | ydı | nız,4,False,False,False,-1,soğur | madı | ydı | nı | z,5,True,True,True,0,soğurma | dü | ydın | üz,4,False,False,False,-1
yeterlik,yeterlik,yeterliklerinin,N,N;GEN;PL;PSS3S,3,yeterlik | lerinin,2,True,True,True,-2,yeter | lik | lerinin,3,True,False,False,-1,yeter | lik | lerinin,3,True,False,False,-1,yet | erlik | lerinin,3,True,False,False,-1,yeterli | k | lerinin,3,True,False,False,-1,yeterli | kler | inin,3,False,False,False,-1,yeterlik | leri | nün,3,True,True,True,-1
birleşmek,birleş,birleşmediydiniz,V,V;PFV;DECL;IND;PL;2;NEG;PST,4,birleş | medi | ydi | niz,4,True,True,True,-1,birleş | me | di | ydi | niz,5,True,True,True,0,birleş | m | ediy | diniz,4,True,True,True,-1,bir | leş | med | iy | diniz,5,True,False,False,0,birleşme | di | ydi | niz,4,False,False,False,-1,birleşme | diy | diniz,3,False,False,False,-2,birleş | ma | diy | din | üz,5,True,True,True,0
yontulmak,yontul,yontulursun,V,V;HAB;DECL;IND;SG;2;POS;PRS,4,yo | nt | ulur | sun,4,False,False,False,-1,yon | t | ulur | sun,4,False,False,False,-1,yontul | ur | sun,3,True,True,True,-2,yon | tul | ur | sun,4,True,False,False,-1,yontu | lur | sun,3,False,False,False,-2,yon | tul | urs | un,4,True,False,False,-1,yontu | lur | sun,3,False,False,False,-2
silmek,sil,silmemişlermiş,V,V;DECL;PL;3;NEG;PST;LGSPEC01;LGSPEC03,3,s | i | lme | miş | ler | miş,6,False,False,False,2,sil | memiş | ler | miş,4,True,True,True,0,s | ilmemiş | ler | miş,4,False,False,False,0,s | ilmemiş | ler | miş,4,False,False,False,0,silme | miş | ler | miş,4,False,False,False,0,silme | mişler | miş,3,False,False,False,-1,sil | ma | müş | lar | müş,5,True,True,True,1
terlik,terlik,terlikleri,N,N;ACC;PL,2,ter | lik | leri,3,True,False,False,0,ter | likleri,2,False,False,False,-1,ter | likleri,2,False,False,False,-1,ter | likleri,2,False,False,False,-1,ter | likleri,2,False,False,False,-1,ter | likleri,2,False,False,False,-1,terlik | leri,2,True,True,True,-1
yuva,yuva,yuvalarımız,N,N;NOM;PL;PSS1P,3,yuva | ları | mız,3,True,True,True,-1,yuva | lar | ımız,3,True,True,True,-1,yuv | alar | ımız,3,False,False,False,-1,y | uv | alar | ımız,4,False,False,False,0,yuva | larımız,2,True,True,True,-2,yuva | larımız,2,True,True,True,-2,yuva | lar | ımız,3,True,True,True,-1
çatmak,çat,çatmayacaktın,V,V;PROSP;DECL;IND;SG;2;NEG;PST,4,çat | may | acak | tın,4,True,True,True,-1,ça | tm | ayacak | t | ın,5,False,False,False,0,çat | mayacak | tın,3,True,True,True,-2,çat | mayacak | tın,3,True,True,True,-2,çat | mayacak | tın,3,True,True,True,-2,çat | mayacak | tın,3,True,True,True,-2,çatma | acak | t | ün,4,False,False,False,-1
titremek,titre,titremeyecekti,V,V;PROSP;DECL;IND;SG;3;NEG;PST,4,ti | treme | yecek | ti,4,False,False,False,-1,ti | tre | meye | cek | ti,5,True,False,False,0,tit | rem | eyecek | ti,4,False,False,False,-1,tit | rem | eyecek | ti,4,False,False,False,-1,titre | meyecek | ti,3,True,True,True,-2,tit | reme | ye | cek | ti,5,False,False,False,0,titreme | acak | dü,3,False,False,False,-2
bohça,bohça,bohçalarımız,N,N;NOM;PL;PSS1P,3,bo | h | ça | ları | mız,5,True,False,False,1,bo | h | ça | lar | ımız,5,True,False,False,1,boh | çalar | ımız,3,False,False,False,-1,b | oh | çalar | ımız,4,False,False,False,0,bo | h | ça | larımız,4,True,False,False,0,bo | h | çal | arım | ız,5,False,False,False,1,bohça | lar | ımız,3,True,True,True,-1
tip,tip,tiplerinizden,N,N;ABL;PL;PSS2P,3,tip | lerin | iz | den,4,True,True,True,0,tip | lerini | zden,3,True,True,True,-1,tip | leriniz | den,3,True,True,True,-1,tip | leriniz | den,3,True,True,True,-1,tipleri | nizden,2,False,False,False,-2,tipleri | niz | den,3,False,False,False,-1,tip | lar | iniz | dan,4,True,True,True,0
doğruculuk,doğruculuk,doğruculuğuna,N,N;DAT;SG;PSS3S,3,doğru | cu | luğuna,3,False,False,False,-1,doğru | cu | luğu | na,4,False,False,False,0,doğru | c | uluğuna,3,False,False,False,-1,doğru | c | uluğuna,3,False,False,False,-1,doğru | cu | luğuna,3,False,False,False,-1,doğru | culuğu | na,3,False,False,False,-1,doğru | cü | lık | una,4,False,False,False,0
öldürtülmek,öldürtül,öldürtülecekmişsiniz,V,V;DECL;PL;2;POS;FUT;LGSPEC03,3,öldür | tül | ecek | miş | siniz,5,True,False,False,1,öldü | rt | ül | ecek | miş | sini | z,7,True,False,False,3,öldür | tü | le | cek | miş | siniz,6,False,False,False,2,öl | dür | tü | le | cek | miş | siniz,7,False,False,False,3,öldür | tül | ecek | miş | siniz,5,True,False,False,1,öldürt | ülecek | miş | siniz,4,False,False,False,0,öldür | dü | l | acak | müş | sin | üz,7,False,False,False,3
kolika,kolika,kolikandan,N,N;ABL;SG;PSS2S,3,ko | l | ikan | dan,4,False,False,False,0,kol | i | kandan,3,False,False,False,-1,kol | ik | andan,3,False,False,False,-1,k | olik | andan,3,False,False,False,-1,kol | ika | ndan,3,True,False,False,-1,kol | ikan | dan,3,False,False,False,-1,kolik | an | dan,3,False,False,False,-1
laço,laço,laçolarımız,N,N;NOM;PL;PSS1P,3,la | ço | ları | mız,4,True,False,False,0,la | ço | lar | ımız,4,True,False,False,0,la | ç | olar | ımız,4,False,False,False,0,laç | olar | ımız,3,False,False,False,-1,la | ço | larımız,3,True,False,False,-1,la | ço | larımız,3,True,False,False,-1,la | ço | lar | ımız,4,True,False,False,0
kozmonot,kozmonot,kozmonotunuzdan,N,N;ABL;SG;PSS2P,3,kozmonot | unu | z | dan,4,True,True,True,0,kozm | on | ot | unu | z | dan,6,True,False,False,2,kozmonot | unuz | dan,3,True,True,True,-1,koz | mon | ot | unuz | dan,5,True,False,False,1,kozmonot | un | uz | dan,4,True,True,True,0,kozmonot | unuz | dan,3,True,True,True,-1,kozmonot | unuz | dan,3,True,True,True,-1
sığmak,sığ,sığmalıymışız,V,V;DECL;OBLIG;PL;1;POS;PST;LGSPEC03,4,sığ | malı | y | mış | ız,5,True,True,True,0,sığ | malı | y | mış | ız,5,True,True,True,0,sığ | mal | ıymış | ız,4,True,True,True,-1,sığ | mal | ıymış | ız,4,True,True,True,-1,sığ | malı | ymış | ız,4,True,True,True,-1,sığ | malı | ymış | ız,4,True,True,True,-1,sığ | malı | y | müş | üz,5,True,True,True,0
salam,salam,salamız,N,N;ARGNO1P;SG;PRS,3,sal | a | mız,3,False,False,False,-1,sal | am | ız,3,True,False,False,-1,sal | amız,2,False,False,False,-2,sal | amız,2,False,False,False,-2,salam | ız,2,True,True,True,-2,sal | amız,2,False,False,False,-2,salam | üz,2,True,True,True,-2
kusmak,kus,kusmayınız,V,V;DECL;IMP;PL;2;NEG;LGSPEC02,3,kus | may | ınız,3,True,True,True,-1,kusma | yı | nız,3,False,False,False,-1,kus | may | ınız,3,True,True,True,-1,kus | may | ınız,3,True,True,True,-1,kusma | yı | nız,3,False,False,False,-1,kusma | yı | nı | z,4,False,False,False,0,kus | mak | ınız,3,True,True,True,-1
ölümsüzleştirmek,ölümsüzleştir,ölümsüzleştirirdim,V,V;HAB;DECL;IND;SG;1;POS;PST,4,ölüm | süz | le | ştir | irdim,5,True,False,False,0,ölüm | süz | leştir | irdi | m,5,True,False,False,0,ölümsüz | leştirir | dim,3,False,False,False,-2,ölüm | süz | leştirir | dim,4,False,False,False,-1,ölümsüz | leştirir | dim,3,False,False,False,-2,ölümsüz | leştirir | dim,3,False,False,False,-2,ölümsüzleş | dür | ird | üm,4,False,False,False,-1
zarf,zarf,zarfları,N,N;ACC;PL,2,zarf | ları,2,True,True,True,-1,zar | f | ları,3,True,False,False,0,zarf | ları,2,True,True,True,-1,zar | f | ları,3,True,False,False,0,zarf | ları,2,True,True,True,-1,zarf | ları,2,True,True,True,-1,zarf | ları,2,True,True,True,-1
boyacı,boyacı,boyacıda,N,N;LOC;SG,2,boy | acı | da,3,True,False,False,0,boy | acı | da,3,True,False,False,0,boya | cı | da,3,True,False,False,0,boya | cı | da,3,True,False,False,0,boya | cı | da,3,True,False,False,0,boya | cı | da,3,True,False,False,0,boya | cü | da,3,False,False,False,0
karıştırmak,karıştır,karıştırmazdınız,V,V;HAB;DECL;IND;PL;2;NEG;PST,4,karıştır | mazd | ınız,3,True,True,True,-2,karış | tır | maz | dı | nız,5,True,False,False,0,karıştır | maz | dınız,3,True,True,True,-2,kar | ıştır | maz | dınız,4,True,False,False,-1,karıştırma | z | dınız,3,False,False,False,-2,karıştırma | z | dınız,3,False,False,False,-2,karış | dür | maz | d | ınız,5,False,False,False,0
cinsellik,cinsellik,cinsellikleri,N,N;ACC;PL,2,cinsel | lik | leri,3,True,False,False,0,cinsel | likleri,2,False,False,False,-1,cinsel | likleri,2,False,False,False,-1,cinsel | likleri,2,False,False,False,-1,cinsellik | leri,2,True,True,True,-1,cinsellik | leri,2,True,True,True,-1,cinsel | lık | leri,3,False,False,False,0
damlamak,damla,damlamamışım,V,V;DECL;SG;1;NEG;PST;LGSPEC03,3,damla | ma | mış | ım,4,True,True,True,0,damla | ma | mış | ım,4,True,True,True,0,dam | lam | amış | ım,4,False,False,False,0,dam | lam | amış | ım,4,False,False,False,0,damla | ma | mışım,3,True,True,True,-1,damla | mamış | ım,3,True,True,True,-1,damla | ma | müş | üm,4,True,True,True,0
hamburger,hamburger,hamburgerinizde,N,N;LOC;SG;PSS2P,3,ham | bur | gerinizde,3,False,False,False,-1,hamburg | eri | niz | de,4,False,False,False,0,hamburger | inizde,2,True,True,True,-2,ham | burger | inizde,3,True,False,False,-1,hamburger | iniz | de,3,True,True,True,-1,ham | burger | inizde,3,True,False,False,-1,hamburger | iniz | da,3,True,True,True,-1
levrek,levrek,levreklerimizi,N,N;ACC;PL;PSS1P,3,levrek | leri | mizi,3,True,True,True,-1,l | evre | kleri | mizi,4,False,False,False,0,levrek | lerimizi,2,True,True,True,-2,lev | rek | lerimizi,3,True,False,False,-1,levrek | lerimizi,2,True,True,True,-2,levrek | lerimizi,2,True,True,True,-2,levrek | lar | üm | izi,4,True,True,True,0
düşünmek,düşün,düşünecektin,V,V;PROSP;DECL;IND;SG;2;POS;PST,4,düşün | ecek | tin,3,True,True,True,-2,düşün | ecek | tin,3,True,True,True,-2,düşün | ec | ektin,3,True,True,True,-2,düşün | ec | ekt | in,4,True,True,True,-1,düşünecek | tin,2,False,False,False,-3,düşün | ecekti | n,3,True,True,True,-2,düşün | acak | tin,3,True,True,True,-2
enfeksiyon,enfeksiyon,enfeksiyonda,N,N;LOC;SG,2,enfeksiyon | da,2,True,True,True,-1,enfeksiyon | da,2,True,True,True,-1,enfeksiyon | da,2,True,True,True,-1,enf | eksiyon | da,3,True,False,False,0,enfeksiyon | da,2,True,True,True,-1,enfeksiyon | da,2,True,True,True,-1,enfeksiyon | da,2,True,True,True,-1
aldırtmak,aldırt,aldırtacakmışsınız,V,V;DECL;PL;2;POS;FUT;LGSPEC03,3,al | dırt | acak | mış | sınız,5,True,False,False,1,aldı | rt | acak | mış | sı | nız,6,True,False,False,2,aldır | t | acak | mış | sınız,5,True,False,False,1,al | dır | t | acak | mış | sınız,6,True,False,False,2,aldı | rt | acak | mış | sınız,5,True,False,False,1,aldır | tacak | mış | sınız,4,False,False,False,0,aldırt | acak | müş | s | ınız,5,True,True,True,1
şaşırttırmak,şaşırttır,şaşırttırmaz,V,V;HAB;DECL;IND;SG;3;NEG;PRS,4,şaşırt | tır | maz,3,True,False,False,-2,şaş | ır | t | tır | maz,5,True,False,False,0,şaşırt | tır | maz,3,True,False,False,-2,ş | aşır | t | tır | maz,5,True,False,False,0,şaşırttı | r | maz,3,True,False,False,-2,şaşırt | tır | maz,3,True,False,False,-2,şaşırt | dür | maz,3,False,False,False,-2
alkış,alkış,alkışımızın,N,N;GEN;SG;PSS1P,3,al | kış | ımızı | n,4,True,False,False,0,al | kış | ımızın,3,True,False,False,-1,alkış | ımızın,2,True,True,True,-2,al | kış | ımızın,3,True,False,False,-1,alkış | ımızın,2,True,True,True,-2,alkış | ımızın,2,True,True,True,-2,alkış | ımız | ün,3,True,True,True,-1
müşteri,müşteri,müşterilerdim,N,N;ARGNO1S;PL;PST,3,müşteri | ler | dim,3,True,True,True,-1,müşteri | ler | dim,3,True,True,True,-1,müşteriler | dim,2,False,False,False,-2,müş | teriler | dim,3,False,False,False,-1,müşteriler | dim,2,False,False,False,-2,müşteriler | dim,2,False,False,False,-2,müşteri | lar | dim,3,True,True,True,-1
yalvarmak,yalvar,yalvarmayacakmışım,V,V;DECL;SG;1;NEG;FUT;LGSPEC03,3,yalvar | may | acak | mış | ım,5,True,True,True,1,yal | var | m | ayacak | mış | ım,6,True,False,False,2,yalvar | mayacak | mışım,3,True,True,True,-1,yal | var | mayacak | mış | ım,5,True,False,False,1,yalvar | mayacak | mışım,3,True,True,True,-1,yalvar | mayacak | mış | ım,4,True,True,True,0,yalvar | mak | acak | müş | üm,5,True,True,True,1
bakıcı,bakıcı,bakıcılarsın,N,N;ARGNO2S;PL;PRS,3,bak | ıcı | lar | sın,4,True,False,False,0,bak | ıcı | lar | sın,4,True,False,False,0,bak | ıcılar | sın,3,False,False,False,-1,bak | ıcılar | sın,3,False,False,False,-1,bakıcı | lar | sın,3,True,True,True,-1,bakıcı | lar | sın,3,True,True,True,-1,bakı | cü | lars | ün,4,False,False,False,0
bıçak,bıçak,bıçaklarımıza,N,N;DAT;PL;PSS1P,3,bıçak | lar | ımıza,3,True,True,True,-1,bıçak | ları | mıza,3,True,True,True,-1,bıçaklar | ımıza,2,False,False,False,-2,bı | çak | lar | ımıza,4,True,False,False,0,bıçak | larımız | a,3,True,True,True,-1,bıçak | larımız | a,3,True,True,True,-1,bıçak | lar | üm | ıza,4,True,True,True,0
cami,cami,caminde,N,N;LOC;SG;PSS2S,3,cami | nde,2,True,True,True,-2,cam | inde,2,False,False,False,-2,cam | inde,2,False,False,False,-2,cam | inde,2,False,False,False,-2,cami | nde,2,True,True,True,-2,cami | nd | e,3,True,True,True,-1,cam | inde,2,False,False,False,-2
kurbağalama,kurbağalama,kurbağalamalarının,N,N;GEN;PL;PSS3S,3,kurbağ | alama | larının,3,True,False,False,-1,kurbağa | lama | larının,3,True,False,False,-1,kurbağ | alam | alarının,3,False,False,False,-1,kur | bağ | alam | alarının,4,False,False,False,0,kurbağalama | larının,2,True,True,True,-2,kurbağa | lamaları | nı | n,4,False,False,False,0,kurbağalama | ları | nün,3,True,True,True,-1
zafer,zafer,zaferdi,N,N;ARGNO3S;SG;PST,3,zafer | di,2,True,True,True,-2,zafer | di,2,True,True,True,-2,zafer | di,2,True,True,True,-2,z | afer | di,3,True,False,False,-1,zafer | di,2,True,True,True,-2,zafer | di,2,True,True,True,-2,zafer | dü,2,True,True,True,-2
kullanılmak,kullanıl,kullanılmamıştı,V,V;PFV;DECL;SG;3;NEG;PST;LGSPEC03,4,kullanıl | ma | mış | tı,4,True,True,True,-1,kullanıl | ma | mış | tı,4,True,True,True,-1,kullanılm | amıştı,2,False,False,False,-3,kullan | ılmamış | tı,3,False,False,False,-2,kullanılmamış | tı,2,False,False,False,-3,kullanıl | mamıştı,2,True,True,True,-3,kullanıl | ma | müş | dü,4,True,True,True,-1
kenar,kenar,kenarlarınızda,N,N;LOC;PL;PSS2P,3,kenar | larını | zda,3,True,True,True,-1,kenar | ları | nız | da,4,True,True,True,0,kenar | larınız | da,3,True,True,True,-1,kenar | larınız | da,3,True,True,True,-1,kenarları | nızda,2,False,False,False,-2,kenarları | nı | zda,3,False,False,False,-1,kenar | lar | ınız | da,4,True,True,True,0
video,video,videomuzdan,N,N;ABL;SG;PSS1P,3,video | muz | dan,3,True,True,True,-1,video | m | uz | dan,4,True,True,True,0,vide | om | uz | dan,4,False,False,False,0,v | ide | om | uz | dan,5,False,False,False,1,video | muz | dan,3,True,True,True,-1,video | muz | dan,3,True,True,True,-1,video | muz | dan,3,True,True,True,-1
midye,midye,midyenden,N,N;ABL;SG;PSS2S,3,midyen | den,2,False,False,False,-2,mid | ye | nden,3,True,False,False,-1,mid | yen | den,3,False,False,False,-1,mid | yen | den,3,False,False,False,-1,midye | nden,2,True,True,True,-2,mid | yen | den,3,False,False,False,-1,midye | nden,2,True,True,True,-2
Mogadişulu,Mogadişulu,Mogadişulularından,N,N;ABL;PL;PSS3S,3,Mogadişulu | larından,2,True,True,True,-2,mo | ga | diş | ulu | larından,5,True,False,False,1,m | og | adiş | ulu | larından,5,True,False,False,1,m | og | adiş | ulu | larından,5,True,False,False,1,mo | ga | diş | ulu | larından,5,True,False,False,1,mo | ga | diş | ulu | larından,5,True,False,False,1,<uppercase> | mo | ga | dü | şu | lü | lar | ün | dan,9,False,False,False,5
beyit,beyit,beyitlerinden,N,N;ABL;PL;PSS2S,3,beyit | lerinden,2,True,True,True,-2,beyi | t | lerinden,3,True,False,False,-1,beyit | lerinden,2,True,True,True,-2,bey | it | lerinden,3,True,False,False,-1,beyit | lerinden,2,True,True,True,-2,beyi | tler | inden,3,False,False,False,-1,beyit | lar | ün | dan,4,True,True,True,0
hazcılık,hazcılık,hazcılıklarından,N,N;ABL;PL;PSS2S,3,haz | cılık | larından,3,True,False,False,-1,haz | cılık | larından,3,True,False,False,-1,haz | cılık | larından,3,True,False,False,-1,haz | cılık | larından,3,True,False,False,-1,haz | cılık | larından,3,True,False,False,-1,haz | cılık | larından,3,True,False,False,-1,haz | cü | lık | lar | ün | dan,6,False,False,False,2
yoldurmak,yoldur,yoldurmamalıymışsın,V,V;DECL;OBLIG;SG;2;NEG;PST;LGSPEC03,4,yol | dur | ma | malı | y | mış | sın,7,True,False,False,2,yol | durma | malı | y | mış | sın,6,False,False,False,1,yoldur | mam | al | ıymış | sın,5,True,True,True,0,yol | dur | mam | al | ıymış | sın,6,True,False,False,1,yoldur | ma | malı | ymış | sın,5,True,True,True,0,yoldur | mamalı | ymış | sın,4,True,True,True,-1,yol | dür | ma | malı | y | müş | s | ün,8,False,False,False,3
çizmeci,çizmeci,çizmeciyiz,N,N;ARGNO1P;SG;PRS,3,çiz | me | ci | yi | z,5,True,False,False,1,çiz | meci | yi | z,4,True,False,False,0,çizm | ec | iyiz,3,False,False,False,-1,ç | izm | ec | iyiz,4,False,False,False,0,çizme | ci | yiz,3,True,False,False,-1,çiz | me | ciyi | z,4,False,False,False,0,çizme | cü | yiz,3,False,False,False,-1
bay,bay,baydık,N,N;ARGNO1P;SG;PST,3,bay | dık,2,True,True,True,-2,bay | dık,2,True,True,True,-2,bay | dık,2,True,True,True,-2,bay | dık,2,True,True,True,-2,bay | dık,2,True,True,True,-2,bay | dık,2,True,True,True,-2,bay | dü | k,3,True,True,True,-1
batmak,bat,batıyormuşsunuz,V,V;PROG;DECL;PL;2;POS;PRS;LGSPEC03,4,batı | yor | muş | sun | uz,5,False,False,False,0,batı | yor | muş | sun | uz,5,False,False,False,0,bat | ıyor | muş | sunuz,4,True,True,True,-1,bat | ıyor | muş | sunuz,4,True,True,True,-1,batı | yormuş | sunuz,3,False,False,False,-2,batı | yor | muş | sunuz,4,False,False,False,-1,batı | yor | müş | sun | üz,5,False,False,False,0
güzelleştirmek,güzelleştir,güzelleştirecekti,V,V;PROSP;DECL;IND;SG;3;POS;PST,4,güzel | le | ştir | ecek | ti,5,True,False,False,0,güzel | leştir | ecek | ti,4,True,False,False,-1,güzel | leştir | ecekti,3,True,False,False,-2,güzel | leştir | ecekti,3,True,False,False,-2,güzel | leştirecek | ti,3,False,False,False,-2,güzel | leştir | ecekti,3,True,False,False,-2,güzel | laş | dür | acak | dü,5,False,False,False,0
İngilizceleştirmek,İngilizceleştir,İngilizceleştirmemişim,V,V;DECL;SG;1;NEG;PST;LGSPEC03,3,İngilizce | leştir | memiş | im,4,True,False,False,0,ingilizce | leştir | memiş | im,4,True,False,False,0,ingiliz | cel | eştir | mem | işim,5,True,False,False,1,ingiliz | cel | eştir | mem | işim,5,True,False,False,1,ingilizce | leştirme | mişim,3,False,False,False,-1,ingilizce | leştirme | miş | im,4,False,False,False,0,<uppercase> | ingilizce | laş | dür | ma | müş | üm,7,False,False,False,3
bitirtmek,bitirt,bitirtmişler,V,V;DECL;PL;3;POS;PST;LGSPEC03,3,bitir | t | miş | ler,4,True,False,False,0,bitir | t | miş | ler,4,True,False,False,0,bitir | t | mişler,3,True,False,False,-1,b | itir | t | mişler,4,True,False,False,0,bitir | t | miş | ler,4,True,False,False,0,bitir | t | mişler,3,True,False,False,-1,bi | dür | t | müş | lar,5,False,False,False,1
ağlamak,ağla,ağlamamışmış,V,V;DECL;SG;3;NEG;PST;LGSPEC01;LGSPEC03,3,ağ | lama | mış | mış,4,False,False,False,0,ağ | lama | mış | mış,4,False,False,False,0,ağlam | amış | mış,3,False,False,False,-1,ağ | lam | amış | mış,4,False,False,False,0,ağlama | mış | mış,3,False,False,False,-1,ağlama | mış | mış,3,False,False,False,-1,ağla | ma | müş | müş,4,True,True,True,0
doymak,doy,doymamış,V,V;DECL;SG;3;NEG;PST;LGSPEC03,3,doy | ma | mış,3,True,True,True,-1,doy | ma | mış,3,True,True,True,-1,doymamış,1,False,False,False,-3,d | oy | mamış,3,True,False,False,-1,doymamış,1,False,False,False,-3,doymamış,1,False,False,False,-3,doyma | müş,2,False,False,False,-2
dağıtım,dağıtım,dağıtımlarımız,N,N;NOM;PL;PSS1P,3,dağıtım | ları | mız,3,True,True,True,-1,dağıtım | lar | ımız,3,True,True,True,-1,dağıtım | larımız,2,True,True,True,-2,dağı | tım | larımız,3,True,False,False,-1,dağıtım | larımız,2,True,True,True,-2,dağıtım | larımız,2,True,True,True,-2,dağıt | üm | lar | ımız,4,False,False,False,0
baldız,baldız,baldızınızın,N,N;GEN;SG;PSS2P,3,bal | dız | ın | ız | ın,5,True,False,False,1,bal | dı | zı | nız | ın,5,False,False,False,1,bal | dız | ınızın,3,True,False,False,-1,bal | dız | ınızın,3,True,False,False,-1,ba | ldız | ınız | ın,4,True,False,False,0,bal | dız | ınızın,3,True,False,False,-1,baldız | ınız | ün,3,True,True,True,-1
yetersizlik,yetersizlik,yetersizliklerimize,N,N;DAT;PL;PSS1P,3,yetersiz | likler | imiz | e,4,False,False,False,0,yetersiz | likleri | miz | e,4,False,False,False,0,yetersiz | likler | imize,3,False,False,False,-1,yet | ersiz | likler | imize,4,False,False,False,0,yetersizlik | lerimiz | e,3,True,True,True,-1,yetersizlik | lerimize,2,True,True,True,-2,yeter | süz | lık | lar | üm | ize,6,False,False,False,2
otostopçu,otostopçu,otostopçularmışsınız,N,N;ARGNO2P;PL;LGSPEC02,2,otos | topçu | lar | mış | sınız,5,True,False,False,2,oto | s | top | çu | lar | mış | sı | nız,8,True,False,False,5,otostop | çular | mış | sınız,4,False,False,False,1,ot | ostop | çular | mış | sınız,5,False,False,False,2,otostopçu | lar | mış | sınız,4,True,True,True,1,otostop | çular | mış | sınız,4,False,False,False,1,otostop | cü | lar | müş | s | ınız,6,False,False,False,3
misket,misket,misketlersin,N,N;ARGNO2S;PL;PRS,3,misket | ler | sin,3,True,True,True,-1,mis | k | et | ler | sin,5,True,False,False,1,misket | ler | sin,3,True,True,True,-1,mis | ket | ler | sin,4,True,False,False,0,misket | ler | sin,3,True,True,True,-1,misket | lers | in,3,True,True,True,-1,misket | lers | ün,3,True,True,True,-1
itilmek,itil,itilmemişim,V,V;DECL;SG;1;NEG;PST;LGSPEC03,3,it | ilme | miş | im,4,False,False,False,0,it | ilme | miş | im,4,False,False,False,0,it | ilmem | işim,3,False,False,False,-1,it | ilmem | işim,3,False,False,False,-1,it | ilmemiş | im,3,False,False,False,-1,iti | l | memiş | im,4,True,False,False,0,i | til | ma | müş | üm,5,True,False,False,1
zafer,zafer,zaferine,N,N;DAT;SG;PSS3S,3,zafer | ine,2,True,True,True,-2,zafer | ine,2,True,True,True,-2,zafer | ine,2,True,True,True,-2,z | afer | ine,3,True,False,False,-1,zaferi | ne,2,False,False,False,-2,zaferin | e,2,False,False,False,-2,zafer | ine,2,True,True,True,-2
tüy,tüy,tüyümüzün,N,N;GEN;SG;PSS1P,3,tüy | ümüz | ün,3,True,True,True,-1,tüy | ümüzün,2,True,True,True,-2,tüy | ümüzün,2,True,True,True,-2,t | üy | ümüzün,3,True,False,False,-1,tüyü | müzü | n,3,False,False,False,-1,tüy | ümüzü | n,3,True,True,True,-1,tüy | ümüz | ün,3,True,True,True,-1
kırdırmak,kırdır,kırdırırız,V,V;HAB;DECL;IND;PL;1;POS;PRS,4,kır | dır | ır | ız,4,True,False,False,-1,kır | dır | ır | ız,4,True,False,False,-1,kır | dır | ır | ız,4,True,False,False,-1,kır | dır | ır | ız,4,True,False,False,-1,kırdı | rır | ız,3,False,False,False,-2,kırdı | rı | rı | z,4,False,False,False,-1,kır | dür | ır | üz,4,False,False,False,-1
oturmak,otur,oturmazmışsınız,V,V;HAB;DECL;PL;2;NEG;PRS;LGSPEC03,4,otur | maz | mış | sınız,4,True,True,True,-1,otur | maz | mış | sı | nız,5,True,True,True,0,otur | maz | mış | sınız,4,True,True,True,-1,o | tur | maz | mış | sınız,5,True,False,False,0,oturma | z | mış | sınız,4,False,False,False,-1,oturma | zm | ış | sınız,4,False,False,False,-1,otur | maz | müş | s | ınız,5,True,True,True,0
haç,haç,haçlarından,N,N;ABL;PL;PSS3S,3,haç | larından,2,True,True,True,-2,haç | larından,2,True,True,True,-2,haç | larından,2,True,True,True,-2,haç | larından,2,True,True,True,-2,haç | larından,2,True,True,True,-2,haç | larından,2,True,True,True,-2,haç | lar | ün | dan,4,True,True,True,0
piskopos,piskopos,piskoposlarınızda,N,N;LOC;PL;PSS2P,3,piskopos | lar | ını | zda,4,True,True,True,0,piskop | os | ları | nız | da,5,True,False,False,1,piskopos | larınız | da,3,True,True,True,-1,p | iskopos | larınız | da,4,True,False,False,0,piskopos | ları | nızda,3,True,True,True,-1,piskopos | larınız | da,3,True,True,True,-1,piskopos | lar | ınız | da,4,True,True,True,0
fortlamak,fortla,fortlayacakmışsınız,V,V;DECL;PL;2;POS;FUT;LGSPEC03,3,for | t | lay | acak | mış | sınız,6,False,False,False,2,for | t | layacak | mış | sı | nız,6,False,False,False,2,f | ort | layacak | mış | sınız,5,False,False,False,1,fort | layacak | mış | sınız,4,False,False,False,0, | fort | layacak | mış | sınız,5,False,False,False,1,for | tl | ayacak | mış | sınız,5,False,False,False,1,fort | la | acak | müş | s | ınız,6,True,False,False,2
konmak,kon,konmadıydım,V,V;PFV;DECL;IND;SG;1;NEG;PST,4,kon | madı | ydım,3,True,True,True,-2,kon | madı | ydı | m,4,True,True,True,-1,kon | madı | ydım,3,True,True,True,-2,kon | madı | ydım,3,True,True,True,-2,konma | dı | ydı | m,4,False,False,False,-1,kon | madı | ydım,3,True,True,True,-2,kon | ma | dü | yd | üm,5,True,True,True,0
kakmak,kak,kakmamışlarmış,V,V;DECL;PL;3;NEG;PST;LGSPEC01;LGSPEC03,3,k | akma | mış | lar | mış,5,False,False,False,1,k | akm | amış | lar | mış,5,False,False,False,1,kak | mamış | lar | mış,4,True,True,True,0,kak | mamış | lar | mış,4,True,True,True,0, | ka | k | mamış | lar | mış,6,True,False,False,2,kak | mamış | lar | mış,4,True,True,True,0,kakma | müş | lar | müş,4,False,False,False,0
dürmek,dür,dürmemeliyim,V,V;DECL;OBLIG;SG;1;NEG;PRS,4,dür | memeli | yim,3,True,True,True,-2,dür | meme | li | yim,4,True,True,True,-1,dür | mem | eliyim,3,True,True,True,-2,dür | mem | el | iyim,4,True,True,True,-1, | dür | memeli | yim,4,True,True,False,-1,dür | memeli | yim,3,True,True,True,-2,dür | ma | malı | yim,4,True,True,True,-1
verdirtmek,verdirt,verdirtmemiş,V,V;DECL;SG;3;NEG;PST;LGSPEC03,3,verdi | rtme | miş,3,False,False,False,-1,verdi | rt | memiş,3,True,False,False,-1,verdir | t | memiş,3,True,False,False,-1,ver | dir | t | memiş,4,True,False,False,0,verdi | rt | memiş,3,True,False,False,-1,verdir | t | memiş,3,True,False,False,-1,ver | dür | t | ma | müş,5,False,False,False,1
kaynaştırmak,kaynaştır,kaynaştırmak,V,V;NFIN,1,kaynaştır | mak,2,True,True,True,0,kayna | ştırma | k,3,False,False,False,1,kayn | aştır | mak,3,True,False,False,1,kay | n | aştır | mak,4,True,False,False,2,kaynaş | tır | mak,3,True,False,False,1,kaynaş | tır | mak,3,True,False,False,1,kaynaştırma | k,2,False,False,False,0
asker,asker,askerimizden,N,N;ABL;SG;PSS1P,3,asker | imiz | den,3,True,True,True,-1,asker | imiz | den,3,True,True,True,-1,asker | imizden,2,True,True,True,-2,asker | imizden,2,True,True,True,-2,askeri | mizden,2,False,False,False,-2,askeri | mi | z | den,4,False,False,False,0,asker | imiz | dan,3,True,True,True,-1
sapmak,sap,sapmadıydık,V,V;PFV;DECL;IND;PL;1;NEG;PST,4,sap | madı | ydı | k,4,True,True,True,-1,sap | madı | ydı | k,4,True,True,True,-1,sap | madı | y | dık,4,True,True,True,-1,sap | madı | y | dık,4,True,True,True,-1,sapma | dı | ydı | k,4,False,False,False,-1,sapma | dı | ydı | k,4,False,False,False,-1,sapma | dü | y | dü | k,5,False,False,False,0
depresyon,depresyon,depresyonlarda,N,N;LOC;PL,2,depresyon | larda,2,True,True,True,-1,depresyon | larda,2,True,True,True,-1,depresyon | larda,2,True,True,True,-1,de | presyon | larda,3,True,False,False,0,depresyon | larda,2,True,True,True,-1,depresyon | larda,2,True,True,True,-1,depresyon | lar | da,3,True,True,True,0
cezalandırmak,cezalandır,cezalandırmadıydım,V,V;PFV;DECL;IND;SG;1;NEG;PST,4,cezalandır | madı | ydı | m,4,True,True,True,-1,ceza | landır | madı | ydı | m,5,True,False,False,0,cezalandır | madı | ydım,3,True,True,True,-2,cez | alandır | madı | ydım,4,True,False,False,-1,cezalandırma | dı | ydı | m,4,False,False,False,-1,cezalandır | madı | ydım,3,True,True,True,-2,ceza | lan | dür | ma | dü | yd | üm,7,False,False,False,2
nişanlı,nişanlı,nişanlınızın,N,N;GEN;SG;PSS2P,3,nişan | lı | n | ızın,4,True,False,False,0,nişan | lı | nız | ın,4,True,False,False,0,nişan | l | ınızın,3,False,False,False,-1,n | işan | l | ınızın,4,False,False,False,0,nişanlı | nızın,2,True,True,True,-2,nişanlı | nı | zı | n,4,True,True,True,0,nişanlı | n | üz | ün,4,True,True,True,0
boğmak,boğ,boğmadıydım,V,V;PFV;DECL;IND;SG;1;NEG;PST,4,bo | ğ | madı | ydı | m,5,True,False,False,0,bo | ğ | madı | ydı | m,5,True,False,False,0,boğ | madı | ydım,3,True,True,True,-2,b | oğ | madı | ydım,4,True,False,False,-1,boğma | dı | ydı | m,4,False,False,False,-1,boğ | madı | ydım,3,True,True,True,-2,boğ | ma | dü | yd | üm,5,True,True,True,0
aldırtmak,aldırt,aldırtıyorlar,V,V;PROG;DECL;IND;PL;3;POS;PRS,4,aldırt | ıyor | lar,3,True,True,True,-2,aldı | rt | ıyor | lar,4,True,False,False,-1,aldır | tıyor | lar,3,False,False,False,-2,al | dır | tıyor | lar,4,False,False,False,-1,aldı | rt | ıyorlar,3,True,False,False,-2,aldır | tıyor | lar,3,False,False,False,-2,aldırt | ıyor | lar,3,True,True,True,-2
lavaş,lavaş,lavaşlarda,N,N;LOC;PL,2,lavaş | larda,2,True,True,True,-1,lav | aş | larda,3,True,False,False,0,lav | aş | larda,3,True,False,False,0,lav | aş | larda,3,True,False,False,0,la | vaş | larda,3,True,False,False,0,lav | aş | larda,3,True,False,False,0,lavaş | lar | da,3,True,True,True,0
sızmak,sız,sızacağım,V,V;DECL;IND;SG;1;POS;FUT,3,sız | acağı | m,3,True,True,True,-1,sız | a | cağım,3,True,True,True,-1,sız | acağım,2,True,True,True,-2,sız | acağım,2,True,True,True,-2, | sız | acağım,3,True,True,False,-1,sız | acağım,2,True,True,True,-2,s | üz | acak | üm,4,False,False,False,0
katılaşmak,katılaş,katılaştı,V,V;DECL;IND;SG;3;POS;PST,3,katıl | aştı,2,False,False,False,-2,katı | laşt | ı,3,False,False,False,-1,katılaş | tı,2,True,True,True,-2,kat | ılaş | tı,3,True,False,False,-1,katı | laştı,2,False,False,False,-2,katıl | aş | tı,3,True,False,False,-1,katı | laş | dü,3,True,False,False,-1
geciktirtmek,geciktirt,geciktirtmediydik,V,V;PFV;DECL;IND;PL;1;NEG;PST,4,gecikti | rtmedi | ydik,3,False,False,False,-2,ge | cik | tir | tme | diy | dik,6,False,False,False,1,geciktir | t | m | ediy | dik,5,True,False,False,0,g | ecik | tir | t | med | iy | dik,7,True,False,False,2,geciktir | t | medi | ydi | k,5,True,False,False,0,geciktir | t | medi | ydi | k,5,True,False,False,0,ge | cık | dür | t | ma | diy | dik,7,False,False,False,2
bezmek,bez,bezmiyorduk,V,V;PROG;DECL;IND;PL;1;NEG;PST,4,be | z | mi | yordu | k,5,True,False,False,0,bez | m | iyor | duk,4,True,True,True,-1,bez | miyordu | k,3,True,True,True,-2,b | ez | miyordu | k,4,True,False,False,-1,bez | miyordu | k,3,True,True,True,-2,bez | miyordu | k,3,True,True,True,-2,bezm | iyor | duk,3,False,False,False,-2
ölçüşmek,ölçüş,ölçüşmemişti,V,V;PFV;DECL;SG;3;NEG;PST;LGSPEC03,4,ölçüş | memişt | i,3,True,True,True,-2,ölçü | ş | memiş | ti,4,True,False,False,-1,ölç | üş | memişti,3,True,False,False,-2,ölç | üş | memişti,3,True,False,False,-2,ölçü | ş | memişti,3,True,False,False,-2,ölçü | ş | memişti,3,True,False,False,-2,ölçüş | ma | müş | dü,4,True,True,True,-1
pim,pim,pimleriz,N,N;ARGNO1P;PL;PRS,3,p | im | ler | iz,4,True,False,False,0,p | im | leri | z,4,True,False,False,0,p | imler | iz,3,False,False,False,-1,p | imler | iz,3,False,False,False,-1,pim | leri | z,3,True,True,True,-1,pi | mler | iz,3,False,False,False,-1,pim | lar | üz,3,True,True,True,-1
panda,panda,pandaları,N,N;ACC;PL,2,panda | ları,2,True,True,True,-1,pa | nda | ları,3,True,False,False,0,panda | ları,2,True,True,True,-1,p | and | aları,3,False,False,False,0,pan | da | ları,3,True,False,False,0,pan | dala | rı,3,False,False,False,0,panda | ları,2,True,True,True,-1
giysi,giysi,giysinde,N,N;LOC;SG;PSS2S,3,giysi | nde,2,True,True,True,-2,giy | sinde,2,False,False,False,-2,giy | sinde,2,False,False,False,-2,g | iy | sinde,3,False,False,False,-1,giysi | nde,2,True,True,True,-2,giysi | nd | e,3,True,True,True,-1,giysi | nde,2,True,True,True,-2
açılmak,açıl,açılmeliyim,V,V;DECL;OBLIG;SG;1;POS;PRS,4,açıl | meli | yim,3,True,True,True,-2,açıl | me | li | yim,4,True,True,True,-1,aç | ılm | eliyim,3,False,False,False,-2,aç | ılm | el | iyim,4,False,False,False,-1,açı | lme | liyim,3,False,False,False,-2,açı | l | meliy | im,4,True,False,False,-1,açı | l | malı | yim,4,True,False,False,-1
sermek,ser,sermezmişiz,V,V;HAB;DECL;PL;1;NEG;PRS;LGSPEC03,4,ser | mez | miş | iz,4,True,True,True,-1,ser | mez | miş | iz,4,True,True,True,-1,ser | mez | miş | iz,4,True,True,True,-1,ser | mez | miş | iz,4,True,True,True,-1,ser | mez | miş | iz,4,True,True,True,-1,ser | mez | miş | iz,4,True,True,True,-1,ser | mez | müş | üz,4,True,True,True,-1
bulmak,bul,buluyormuşsunuz,V,V;PROG;DECL;PL;2;POS;PRS;LGSPEC03,4,bulu | yor | muş | sun | uz,5,False,False,False,0,bu | luyor | muş | sun | uz,5,False,False,False,0,bul | uyormuş | sunuz,3,True,True,True,-2,bul | uyormuş | sunuz,3,True,True,True,-2,buluyor | muş | sunuz,3,False,False,False,-2,buluyor | muş | sunuz,3,False,False,False,-2,bu | lü | yor | müş | sun | üz,6,False,False,False,1
ders,ders,derste,N,N;LOC;SG,2,ders | te,2,True,True,True,-1,ders | te,2,True,True,True,-1,der | ste,2,False,False,False,-1,der | ste,2,False,False,False,-1,ders | te,2,True,True,True,-1,ders | te,2,True,True,True,-1,ders | da,2,True,True,True,-1
mandalina,mandalina,mandalinasının,N,N;GEN;SG;PSS3S,3,mandalina | sının,2,True,True,True,-2,manda | lin | asının,3,False,False,False,-1,manda | lin | asının,3,False,False,False,-1,man | dal | in | asının,4,False,False,False,0,mandalina | sının,2,True,True,True,-2,mandal | inas | ının,3,False,False,False,-1,mandalina | sü | nün,3,True,True,True,-1
ısırmak,ısır,ısırıyormuş,V,V;PROG;DECL;SG;3;POS;PRS;LGSPEC03,4,ısır | ıyor | muş,3,True,True,True,-2,ıs | ırıyor | muş,3,False,False,False,-2,ısır | ıyor | muş,3,True,True,True,-2,ısır | ıyor | muş,3,True,True,True,-2,ısı | rıyor | muş,3,False,False,False,-2,ısır | ıyor | muş,3,True,True,True,-2,ısır | ıyor | müş,3,True,True,True,-2
otostop,otostop,otostopta,N,N;LOC;SG,2,otostop | ta,2,True,True,True,-1,oto | s | top | ta,4,True,False,False,1,otostop | ta,2,True,True,True,-1,ot | ostop | ta,3,True,False,False,0,otostop | ta,2,True,True,True,-1,otostop | ta,2,True,True,True,-1,otostop | da,2,True,True,True,-1
gözlemek,gözle,gözlemem,V,V;HAB;DECL;IND;SG;1;NEG;PRS,4,gözlem | em,2,False,False,False,-3,gözlem | em,2,False,False,False,-3,gözlem | em,2,False,False,False,-3,göz | lem | em,3,False,False,False,-2,gözlem | em,2,False,False,False,-3,gözlem | em,2,False,False,False,-3,gözleme | m,2,False,False,False,-3
mana,mana,manaymışız,N,N;ARGNO1P;SG;LGSPEC02,2,man | ay | mış | ız,4,False,False,False,1,man | ay | mış | ız,4,False,False,False,1,man | ay | mış | ız,4,False,False,False,1,man | ay | mış | ız,4,False,False,False,1,mana | ymış | ız,3,True,True,True,0,mana | ymış | ız,3,True,True,True,0,mana | y | müş | üz,4,True,True,True,1
gizlemek,gizle,gizlemeyeceklermiş,V,V;DECL;PL;3;NEG;FUT;LGSPEC03,3,g | izleme | yecek | ler | miş,5,False,False,False,1,g | izleme | yecek | ler | miş,5,False,False,False,1,giz | lem | eyecek | ler | miş,5,False,False,False,1,giz | lem | eyecek | ler | miş,5,False,False,False,1,gizleme | yecek | ler | miş,4,False,False,False,0,giz | lemeye | cek | ler | miş,5,False,False,False,1,giz | leme | acak | lar | müş,5,False,False,False,1
serpmek,serp,serperdim,V,V;HAB;DECL;IND;SG;1;POS;PST,4,ser | per | dim,3,False,False,False,-2,ser | per | dim,3,False,False,False,-2,ser | per | dim,3,False,False,False,-2,ser | per | dim,3,False,False,False,-2,ser | per | dim,3,False,False,False,-2,serp | erd | im,3,True,True,True,-2,serper | dim,2,False,False,False,-3
fibrinojen,fibrinojen,fibrinojeni,N,N;NOM;SG;PSS3S,3,fi | br | in | ojen | i,5,True,False,False,1,f | ibr | ino | jen | i,5,True,False,False,1,fib | r | ino | jeni,4,False,False,False,0,f | ibr | ino | jeni,4,False,False,False,0,fibr | in | ojen | i,4,True,False,False,0,fib | rin | ojen | i,4,True,False,False,0,fibrinojen | i,2,True,True,True,-2
aygır,aygır,aygırında,N,N;LOC;SG;PSS2S,3,ayg | ır | ında,3,True,False,False,-1,ay | gır | ında,3,True,False,False,-1,aygır | ında,2,True,True,True,-2,ay | gır | ında,3,True,False,False,-1,aygırı | nda,2,False,False,False,-2,aygır | ında,2,True,True,True,-2,aygır | ında,2,True,True,True,-2
kalpak,kalpak,kalpaklarınızdan,N,N;ABL;PL;PSS2P,3,kalp | ak | lar | ınız | dan,5,True,False,False,1,kalp | ak | ları | nız | dan,5,True,False,False,1,kalp | ak | larınız | dan,4,True,False,False,0,kal | pak | larınız | dan,4,True,False,False,0,kalp | a | kları | nızdan,4,False,False,False,0,kalp | akların | ız | dan,4,False,False,False,0,kalpak | lar | ınız | dan,4,True,True,True,0
ombudsman,ombudsman,ombudsmanlarında,N,N;LOC;PL;PSS2S,3,o | m | bu | d | s | man | larında,7,True,False,False,3,om | bud | s | man | larında,5,True,False,False,1, | omb | ud | sman | larında,5,True,False,False,1,omb | ud | sman | larında,4,True,False,False,0, | omb | ud | sman | larında,5,True,False,False,1,om | bud | s | manları | nd | a,6,False,False,False,2,ombudsman | lar | ında,3,True,True,True,-1
fakirleştirmek,fakirleştir,fakirleştirmemeliymişsiniz,V,V;DECL;OBLIG;PL;2;NEG;PST;LGSPEC03,4,fakir | leştir | memeli | y | miş | siniz,6,True,False,False,1,fakir | leştir | meme | liy | miş | sini | z,7,True,False,False,2,fakir | leştir | mem | el | iymiş | siniz,6,True,False,False,1,fak | ir | leştir | mem | el | iymiş | siniz,7,True,False,False,2,fakir | leştirme | meli | ymiş | siniz,5,False,False,False,0,fakir | leştirme | meliy | miş | siniz,5,False,False,False,0,fakir | laş | dür | ma | malı | y | müş | sin | üz,9,False,False,False,4
evcikkıran,evcikkıran,evcikkıranlardınız,N,N;ARGNO2P;PL;PST,3,ev | cik | kır | anl | ard | ınız,6,False,False,False,2,ev | cik | k | ıran | lar | dı | nız,7,True,False,False,3,ev | cik | kır | anlar | dınız,5,False,False,False,1,ev | cik | kır | anlar | dınız,5,False,False,False,1,ev | cik | kıran | lar | dınız,5,True,False,False,1,ev | cik | kıran | lardı | nı | z,6,True,False,False,2,ev | cık | k | ır | an | lard | ınız,7,False,False,False,3
bulmak,bul,bulmamıştın,V,V;PFV;DECL;SG;2;NEG;PST;LGSPEC03,4,bulma | mış | tın,3,False,False,False,-2,bu | lmamış | t | ın,4,False,False,False,-1,bul | mamış | tın,3,True,True,True,-2,bul | mamış | tın,3,True,True,True,-2,bulma | mıştı | n,3,False,False,False,-2,bulma | mıştı | n,3,False,False,False,-2,bul | ma | müş | t | ün,5,True,True,True,0
göçmek,göç,göçmüyorlarmış,V,V;PROG;DECL;PL;3;NEG;PRS;LGSPEC03,4,göç | m | üyor | lar | mış,5,True,True,True,0,göç | mü | yorlar | mış,4,True,True,True,-1,göç | müyor | lar | mış,4,True,True,True,-1,gö | ç | müyor | lar | mış,5,True,False,False,0,göç | müyor | lar | mış,4,True,True,True,-1,göç | müyor | lar | mış,4,True,True,True,-1,göç | m | üyor | lar | müş,5,True,True,True,0
çimke,çimke,çimkeniz,N,N;NOM;SG;PSS2P,3,çim | keniz,2,False,False,False,-2,çim | ken | iz,3,False,False,False,-1,çim | ken | iz,3,False,False,False,-1,ç | im | ken | iz,4,False,False,False,0,çim | ken | iz,3,False,False,False,-1,çim | keni | z,3,False,False,False,-1,çim | kan | üz,3,False,False,False,-1
katil,katil,katillerdik,N,N;ARGNO1P;PL;PST,3,katil | ler | dik,3,True,True,True,-1,katil | ler | dik,3,True,True,True,-1,kat | iller | dik,3,False,False,False,-1,kat | iller | dik,3,False,False,False,-1,katil | ler | dik,3,True,True,True,-1,katil | lerdi | k,3,True,True,True,-1,katil | lar | dik,3,True,True,True,-1
çıt,çıt,çıtta,N,N;LOC;SG,2,çı | t | ta,3,True,False,False,0,çı | t | ta,3,True,False,False,0,çıt | ta,2,True,True,True,-1,çı | t | ta,3,True,False,False,0, | çı | tta,3,False,False,False,0,çı | tt | a,3,False,False,False,0,çıt | da,2,True,True,True,-1
yoldurtmak,yoldurt,yoldurtmayacaktın,V,V;PROSP;DECL;IND;SG;2;NEG;PST,4,yol | durt | may | acak | tın,5,True,False,False,0,yol | dur | tm | ayacak | t | ın,6,False,False,False,1,yoldur | t | mayacak | tın,4,True,False,False,-1,yol | dur | t | mayacak | tın,5,True,False,False,0,yoldur | tma | yacaktı | n,4,False,False,False,-1,yoldur | tma | yacak | tın,4,False,False,False,-1,yol | dür | t | mak | acak | t | ün,7,False,False,False,2
binek,binek,beneğinin,N,N;GEN;SG;PSS3S,3,ben | e | ğinin,3,False,False,False,-1,ben | eği | nin,3,False,False,False,-1,ben | eğinin,2,False,False,False,-2,ben | eğinin,2,False,False,False,-2,ben | eği | nin,3,False,False,False,-1,ben | eğin | in,3,False,False,False,-1,benek | inin,2,False,False,False,-2
savaşmak,savaş,savaştı,V,V;DECL;IND;SG;3;POS;PST,3,savaş | tı,2,True,True,True,-2,savaş | tı,2,True,True,True,-2,savaştı,1,False,False,False,-3,savaş | tı,2,True,True,True,-2,savaştı,1,False,False,False,-3,savaştı,1,False,False,False,-3,savaş | dü,2,True,True,True,-2
çökelek,çökelek,çökeleklermişsiniz,N,N;ARGNO2P;PL;LGSPEC02,2,çökel | ekler | miş | siniz,4,False,False,False,1,ç | ök | el | ekler | miş | sini | z,7,False,False,False,4,çökel | ekler | miş | siniz,4,False,False,False,1,ç | ök | el | ekler | miş | siniz,6,False,False,False,3,çökel | ekler | miş | siniz,4,False,False,False,1,çökel | ekler | miş | siniz,4,False,False,False,1,çökelek | lar | müş | sin | üz,5,True,True,True,2
gelmek,gel,gelmiyordum,V,V;PROG;DECL;IND;SG;1;NEG;PST,4,gelmi | yordu | m,3,False,False,False,-2,gelmi | yor | du | m,4,False,False,False,-1,gelmiyor | dum,2,False,False,False,-3,gel | miyor | dum,3,True,True,True,-2,gelmiyor | dum,2,False,False,False,-3,gelmiyor | dum,2,False,False,False,-3,gel | mi | yor | dum,4,True,True,True,-1
koklamak,kokla,kokluyorum,V,V;PROG;DECL;IND;SG;1;POS;PRS,4,ko | klu | yorum,3,False,False,False,-2,ko | k | lu | yorum,4,False,False,False,-1,kok | lu | yorum,3,False,False,False,-2,kok | lu | yorum,3,False,False,False,-2,kok | lu | yorum,3,False,False,False,-2,kok | lu | yorum,3,False,False,False,-2,koku | lü | yor | üm,4,False,False,False,-1
bazalt,bazalt,bazaltta,N,N;LOC;SG,2,baz | alt | ta,3,True,False,False,0,b | azalt | ta,3,True,False,False,0,bazalt | ta,2,True,True,True,-1,baz | alt | ta,3,True,False,False,0,bazalt | ta,2,True,True,True,-1,bazalt | ta,2,True,True,True,-1,bazalt | da,2,True,True,True,-1
tanımak,tanı,tanıma,V,V;DECL;IMP;SG;2;NEG,3,tanım | a,2,False,False,False,-2,tanım | a,2,False,False,False,-2,tanıma,1,False,False,False,-3,tan | ıma,2,False,False,False,-2,tanıma,1,False,False,False,-3,tanıma,1,False,False,False,-3,tanı | ma,2,True,True,True,-2
maşa,maşa,maşalarımızı,N,N;ACC;PL;PSS1P,3,maşa | lar | ımızı,3,True,True,True,-1,ma | şa | lar | ımız | ı,5,True,False,False,1,maş | alar | ımızı,3,False,False,False,-1,maş | alar | ımızı,3,False,False,False,-1,maşa | larımızı,2,True,True,True,-2,maş | aları | mızı,3,False,False,False,-1,maşa | lar | üm | ızı,4,True,True,True,0
itilmek,itil,itilmemelisin,V,V;DECL;OBLIG;SG;2;NEG;PRS,4,i | til | memeli | sin,4,True,False,False,-1,it | ilme | me | li | sin,5,False,False,False,0,it | ilmem | el | isin,4,False,False,False,-1,it | ilmem | el | isin,4,False,False,False,-1, | i | til | memeli | sin,5,True,False,False,0,iti | l | memeli | sin,4,True,False,False,-1,i | til | ma | malı | sin,5,True,False,False,0
ekşimek,ekşi,ekşiyecektiniz,V,V;PROSP;DECL;IND;PL;2;POS;PST,4,ekş | i | yecek | t | iniz,5,True,False,False,0,ekşi | yecek | tiniz,3,True,True,True,-2,ekş | iye | c | ekt | iniz,5,False,False,False,0,ek | ş | iye | c | ekt | iniz,6,False,False,False,1,ekşi | yecek | ti | niz,4,True,True,True,-1,ekşi | ye | cek | tiniz,4,True,True,True,-1,ekşi | acak | tin | üz,4,True,True,True,-1
itilmek,itil,itildilerdi,V,V;PFV;DECL;IND;PL;3;POS;PST,4,it | ildi | ler | di,4,False,False,False,-1,it | ildi | ler | di,4,False,False,False,-1,it | ildiler | di,3,False,False,False,-2,it | ildiler | di,3,False,False,False,-2,it | ildi | lerdi,3,False,False,False,-2,iti | ld | iler | di,4,False,False,False,-1,i | til | dü | lar | dü,5,True,False,False,0
dağıtmak,dağıt,dağıtmamıştık,V,V;PFV;DECL;PL;1;NEG;PST;LGSPEC03,4,dağı | tma | mış | tık,4,False,False,False,-1,dağı | tma | mış | tık,4,False,False,False,-1,dağıt | mamış | tık,3,True,True,True,-2,da | ğıt | mamış | tık,4,True,False,False,-1,dağıtma | mıştı | k,3,False,False,False,-2,dağıt | mamıştı | k,3,True,True,True,-2,dağıt | ma | müş | dü | k,5,True,True,True,0
takmak,tak,taktı,V,V;DECL;IND;SG;3;POS;PST,3,takt | ı,2,False,False,False,-2,tak | tı,2,True,True,True,-2,taktı,1,False,False,False,-3,tak | tı,2,True,True,True,-2,taktı,1,False,False,False,-3,tak | tı,2,True,True,True,-2,tak | dü,2,True,True,True,-2
yoldurmak,yoldur,yoldurmalıydı,V,V;DECL;OBLIG;SG;3;POS;PST,4,yoldur | malı | ydı,3,True,True,True,-2,yol | durma | lı | ydı,4,False,False,False,-1,yoldur | malıydı,2,True,True,True,-3,yol | dur | malıydı,3,True,False,False,-2,yoldur | malı | ydı,3,True,True,True,-2,yoldur | malı | ydı,3,True,True,True,-2,yol | dür | malı | ydı,4,False,False,False,-1
mesuliyet,mesuliyet,mesuliyetlerde,N,N;LOC;PL,2,mesul | iyet | lerde,3,True,False,False,0,me | sul | iyet | lerde,4,True,False,False,1,mes | ul | iyet | lerde,4,True,False,False,1,mes | ul | iyet | lerde,4,True,False,False,1,mes | ul | iyet | lerde,4,True,False,False,1,mes | uli | yet | lerde,4,True,False,False,1,mesuliyet | lar | da,3,True,True,True,0
lezbiyen,lezbiyen,lezbiyenimizden,N,N;ABL;SG;PSS1P,3,lezbiyen | imiz | den,3,True,True,True,-1,lezbi | yeni | miz | den,4,False,False,False,0,lezbiyen | imizden,2,True,True,True,-2,lez | biyen | imizden,3,True,False,False,-1,lezbiyen | imiz | den,3,True,True,True,-1,lezbiyen | imizden,2,True,True,True,-2,lezbiyen | imiz | dan,3,True,True,True,-1
kazımak,kazı,kazıyormuşsunuz,V,V;PROG;DECL;PL;2;POS;PRS;LGSPEC03,4,kaz | ıyor | muş | sun | uz,5,False,False,False,0,kaz | ıyor | muş | sun | uz,5,False,False,False,0,kaz | ıyor | muş | sunuz,4,False,False,False,-1,kaz | ıyor | muş | sunuz,4,False,False,False,-1,kazı | yormuş | sunuz,3,True,True,True,-2,kazı | yor | muş | sunuz,4,True,True,True,-1,kazı | yor | müş | sun | üz,5,True,True,True,0
demek,de,diyeceklerdi,V,V;PROSP;DECL;IND;PL;3;POS;PST,4,di | yecek | ler | di,4,False,False,False,-1,diyecek | ler | di,3,False,False,False,-2,diyecek | lerdi,2,False,False,False,-3,diye | cek | lerdi,3,False,False,False,-2,diyecekler | di,2,False,False,False,-3,diyecek | lerdi,2,False,False,False,-3,diy | acak | lar | dü,4,False,False,False,-1
yasak,yasak,yasaklarında,N,N;LOC;PL;PSS2S,3,yasak | larında,2,True,True,True,-2,yasak | larında,2,True,True,True,-2,yasak | larında,2,True,True,True,-2,yas | ak | larında,3,True,False,False,-1,yasak | larında,2,True,True,True,-2,yasaklar | ında,2,False,False,False,-2,yasak | lar | ında,3,True,True,True,-1
kanmak,kan,kanmıyorlar,V,V;PROG;DECL;IND;PL;3;NEG;PRS,4,kan | mıyor | lar,3,True,True,True,-2,kan | mı | yorlar,3,True,True,True,-2,kan | mıyor | lar,3,True,True,True,-2,kan | mıyor | lar,3,True,True,True,-2,kan | mıyor | lar,3,True,True,True,-2,kan | mıyor | lar,3,True,True,True,-2,kan | m | ıyor | lar,4,True,True,True,-1
ceylan,ceylan,ceylanında,N,N;LOC;SG;PSS2S,3,ce | ylan | ında,3,True,False,False,-1,ceylanı | nda,2,False,False,False,-2,ceylan | ında,2,True,True,True,-2,c | eylan | ında,3,True,False,False,-1,ceylan | ında,2,True,True,True,-2,cey | lanın | da,3,False,False,False,-1,ceylan | ında,2,True,True,True,-2
kırdırmak,kırdır,kırdırmayacaktı,V,V;PROSP;DECL;IND;SG;3;NEG;PST,4,kır | dır | may | acak | tı,5,True,False,False,0,kır | dır | m | ayacak | tı,5,True,False,False,0,kır | dır | may | acaktı,4,True,False,False,-1,kır | dır | mayacak | tı,4,True,False,False,-1,kırdı | rma | yacaktı,3,False,False,False,-2,kırdı | r | mayacak | tı,4,True,False,False,-1,kır | dür | mak | acak | dü,5,False,False,False,0
sarılmak,sarıl,sarılmamalıymışsınız,V,V;DECL;OBLIG;PL;2;NEG;PST;LGSPEC03,4,sarıl | ma | malı | y | mış | sınız,6,True,True,True,1,sarı | lmama | lı | y | mış | sı | nız,7,False,False,False,2,sar | ılmam | al | ıymış | sınız,5,False,False,False,0,sar | ılm | am | al | ıymış | sınız,6,False,False,False,1,sarılma | malı | ymış | sınız,4,False,False,False,-1,sarı | l | mamalı | ymış | sınız,5,True,False,False,0,sarıl | ma | malı | y | müş | s | ınız,7,True,True,True,2
mutfak,mutfak,mutfakta,N,N;LOC;SG,2,mut | f | akta,3,False,False,False,0,mutfak | ta,2,True,True,True,-1,mutfak | ta,2,True,True,True,-1,mut | fak | ta,3,True,False,False,0,mutfak | ta,2,True,True,True,-1,mutfak | ta,2,True,True,True,-1,mutfak | da,2,True,True,True,-1
enjeksiyon,enjeksiyon,enjeksiyonlarında,N,N;LOC;PL;PSS2S,3,enjeksiyon | larında,2,True,True,True,-2,enjeks | iyon | larında,3,True,False,False,-1,enjeksiyon | larında,2,True,True,True,-2,enj | eksiyon | larında,3,True,False,False,-1,enjeksiyon | larında,2,True,True,True,-2,enjeksiyon | larında,2,True,True,True,-2,enjeksiyon | lar | ında,3,True,True,True,-1
baytar,baytar,baytarlarından,N,N;ABL;PL;PSS2S,3,baytar | larından,2,True,True,True,-2,bay | tar | larından,3,True,False,False,-1,bay | tar | larından,3,True,False,False,-1,bay | tar | larından,3,True,False,False,-1,bayt | ar | larından,3,True,False,False,-1,bayt | arları | nd | an,4,False,False,False,0,baytar | lar | ün | dan,4,True,True,True,0
gelişmek,geliş,gelişmişmişsin,V,V;DECL;SG;2;POS;PST;LGSPEC01;LGSPEC03,3,gelişmiş | miş | sin,3,False,False,False,-1,gelişmiş | miş | sin,3,False,False,False,-1,gelişmiş | miş | sin,3,False,False,False,-1,gel | işmiş | miş | sin,4,False,False,False,0,gelişmiş | miş | sin,3,False,False,False,-1,gelişmiş | miş | sin,3,False,False,False,-1,geliş | müş | müş | sin,4,True,True,True,0
adam,adam,adamınızda,N,N;LOC;SG;PSS2P,3,adam | ınız | da,3,True,True,True,-1,adam | ı | nız | da,4,True,True,True,0,adam | ınızda,2,True,True,True,-2,adam | ınızda,2,True,True,True,-2,adamı | nızda,2,False,False,False,-2,adamın | ız | da,3,False,False,False,-1,adam | ınız | da,3,True,True,True,-1
zağar,zağar,zağarlarmışsınız,N,N;ARGNO2P;PL;LGSPEC02,2,z | ağar | lar | mış | sınız,5,True,False,False,2,z | ağa | r | lar | mış | sı | nız,7,True,False,False,4,z | ağ | arlar | mış | sınız,5,False,False,False,2,z | ağ | arlar | mış | sınız,5,False,False,False,2, | z | ağa | rlar | mış | sınız,6,False,False,False,3,za | ğa | r | lar | mış | sınız,6,True,False,False,3,za | ğ | ar | lar | müş | s | ınız,7,True,False,False,4
uyumak,uyu,uyumuyorduk,V,V;PROG;DECL;IND;PL;1;NEG;PST,4,uyum | u | yordu | k,4,False,False,False,-1,uyum | u | yor | duk,4,False,False,False,-1,uyum | uyordu | k,3,False,False,False,-2,uyum | uyordu | k,3,False,False,False,-2,uyumu | yordu | k,3,False,False,False,-2,uyumu | yordu | k,3,False,False,False,-2,uyum | uyor | duk,3,False,False,False,-2
eğlenmek,eğlen,eğlenmişsin,V,V;DECL;SG;2;POS;PST;LGSPEC03,3,eğ | lenmiş | sin,3,False,False,False,-1,eğ | lenmiş | sin,3,False,False,False,-1,eğ | lenmiş | sin,3,False,False,False,-1,eğ | lenmiş | sin,3,False,False,False,-1,eğlen | miş | sin,3,True,True,True,-1,eğlen | miş | sin,3,True,True,True,-1,eğlen | müş | sin,3,True,True,True,-1
erimek,eri,eriyorlar,V,V;PROG;DECL;IND;PL;3;POS;PRS,4,er | iyor | lar,3,False,False,False,-2,eri | yorlar,2,True,True,True,-3,er | iyorlar,2,False,False,False,-3,er | iyorlar,2,False,False,False,-3, | er | iyorlar,3,False,False,False,-2,eriy | orlar,2,False,False,False,-3,eri | yor | lar,3,True,True,True,-2
küsmek,küs,küstülerdi,V,V;PFV;DECL;IND;PL;3;POS;PST,4,k | üstül | er | di,4,False,False,False,-1,k | üstü | ler | di,4,False,False,False,-1,k | üst | üler | di,4,False,False,False,-1,k | üst | üler | di,4,False,False,False,-1, | k | üstü | lerdi,4,False,False,False,-1,küs | tü | lerdi,3,True,True,True,-2,küstü | lar | dü,3,False,False,False,-2
çakal,çakal,çakalınızın,N,N;GEN;SG;PSS2P,3,ça | kal | ın | ız | ın,5,True,False,False,1,ça | kalın | ız | ın,4,False,False,False,0,çakal | ınızın,2,True,True,True,-2,çak | al | ınızın,3,True,False,False,-1,çakal | ınız | ın,3,True,True,True,-1,çakal | ınızın,2,True,True,True,-2,çakal | ınız | ün,3,True,True,True,-1
ayrımcılık,ayrımcılık,ayrımcılığının,N,N;GEN;SG;PSS3S,3,ayrımcı | lığı | nın,3,False,False,False,-1,ayrım | cı | lığı | nın,4,False,False,False,0,ayrım | cılığının,2,False,False,False,-2,ayr | ım | cılığının,3,False,False,False,-1,ayrımcılığı | nın,2,False,False,False,-2,ayrımcılığı | nı | n,3,False,False,False,-1,ayrım | cü | lığı | nün,4,False,False,False,0
hastalık,hastalık,hastalıkta,N,N;LOC;SG,2,hastalık | ta,2,True,True,True,-1,hastalık | ta,2,True,True,True,-1,hastalık | ta,2,True,True,True,-1,has | talık | ta,3,True,False,False,0,hastalık | ta,2,True,True,True,-1,hastalık | ta,2,True,True,True,-1,hastalık | da,2,True,True,True,-1
sürülmek,sürül,sürüleceğim,V,V;DECL;IND;SG;1;POS;FUT,3,sürül | eceği | m,3,True,True,True,-1,sürül | eceği | m,3,True,True,True,-1,sür | üle | ceğim,3,False,False,False,-1,sür | üle | ceğim,3,False,False,False,-1,sürü | leceği | m,3,False,False,False,-1,sürül | eceğim,2,True,True,True,-2,sürü | l | acak | üm,4,True,False,False,0
yıldırım,yıldırım,yıldırımına,N,N;DAT;SG;PSS3S,3,yıldır | ım | ına,3,True,False,False,-1,yıldırım | ına,2,True,True,True,-2,yıldır | ımına,2,False,False,False,-2,yıl | dır | ımına,3,False,False,False,-1,yıldırım | ına,2,True,True,True,-2,yıldırım | ına,2,True,True,True,-2,yıldırım | ına,2,True,True,True,-2
ekşitmek,ekşit,ekşitmemişmişiz,V,V;DECL;PL;1;NEG;PST;LGSPEC01;LGSPEC03,3,ekş | i | tme | miş | miş | iz,6,False,False,False,2,ekşi | t | memiş | miş | iz,5,True,False,False,1,ekş | it | memiş | miş | iz,5,True,False,False,1,ek | şit | memiş | miş | iz,5,True,False,False,1,ekşi | t | memiş | miş | iz,5,True,False,False,1,ekşi | t | memiş | miş | iz,5,True,False,False,1,ekşi | t | ma | müş | müş | üz,6,True,False,False,2
kurul,kurul,kurulunda,N,N;LOC;SG;PSS2S,3,kurulu | nda,2,False,False,False,-2,kurulu | nda,2,False,False,False,-2,kurulunda,1,False,False,False,-3,kur | ul | unda,3,True,False,False,-1,kurulunda,1,False,False,False,-3,kurulunda,1,False,False,False,-3,kurul | unda,2,True,True,True,-2
çakıl,çakıl,çakılınızdan,N,N;ABL;SG;PSS2P,3,çakıl | ınız | dan,3,True,True,True,-1,çakıl | ı | nız | dan,4,True,True,True,0,çakıl | ınızdan,2,True,True,True,-2,çak | ıl | ınızdan,3,True,False,False,-1,çakıl | ınız | dan,3,True,True,True,-1,çakıl | ınızdan,2,True,True,True,-2,çakıl | ınız | dan,3,True,True,True,-1
kuvvet,kuvvet,kuvvetinizin,N,N;GEN;SG;PSS2P,3,kuvvet | in | izin,3,True,True,True,-1,kuvvet | in | izin,3,True,True,True,-1,kuvvet | inizin,2,True,True,True,-2,kuvvet | inizin,2,True,True,True,-2,kuvveti | nizin,2,False,False,False,-2,kuvvetini | zin,2,False,False,False,-2,kuvvet | iniz | ün,3,True,True,True,-1
üzmek,üz,üzüyormuşuz,V,V;PROG;DECL;PL;1;POS;PRS;LGSPEC03,4,üz | üyor | muş | uz,4,True,True,True,-1,üz | üyor | muş | uz,4,True,True,True,-1,üz | üy | ormuş | uz,4,True,True,True,-1,üz | üy | ormuş | uz,4,True,True,True,-1, | üz | ü | yormuş | uz,5,True,True,False,0,üz | üyor | muş | uz,4,True,True,True,-1,üz | üyor | müş | üz,4,True,True,True,-1
forumdaş,forumdaş,forumdaşlarında,N,N;LOC;PL;PSS2S,3,forum | daş | larında,3,True,False,False,-1,for | um | daş | larında,4,True,False,False,0,forum | daş | larında,3,True,False,False,-1,f | orum | daş | larında,4,True,False,False,0,forum | daş | larında,3,True,False,False,-1,forum | daş | larında,3,True,False,False,-1,forum | daş | lar | ında,4,True,False,False,0
süs,süs,süslerdik,N,N;ARGNO1P;PL;PST,3,süs | ler | dik,3,True,True,True,-1,süs | ler | dik,3,True,True,True,-1,süs | ler | dik,3,True,True,True,-1,s | üs | ler | dik,4,True,False,False,0,süs | ler | dik,3,True,True,True,-1,süs | lerdi | k,3,True,True,True,-1,süs | lar | dik,3,True,True,True,-1
haberleşmek,haberleş,haberleşmediydik,V,V;PFV;DECL;IND;PL;1;NEG;PST,4,haber | leşme | diydi | k,4,False,False,False,-1,haber | leşme | diy | dik,4,False,False,False,-1,haberleş | m | ediy | dik,4,True,True,True,-1,haber | leş | med | iy | dik,5,True,False,False,0,haberleşme | di | ydi | k,4,False,False,False,-1,haberleşme | diy | dik,3,False,False,False,-2,haberleş | ma | diy | dik,4,True,True,True,-1
çıldırtmak,çıldırt,çıldırtıyor,V,V;PROG;DECL;IND;SG;3;POS;PRS,4,çıldır | t | ıyor,3,True,False,False,-2,çıl | dır | t | ıyor,4,True,False,False,-1,çıldır | tıyor,2,False,False,False,-3,çıl | dır | tıyor,3,False,False,False,-2,çıldır | tıyor,2,False,False,False,-3,çıldır | tıyor,2,False,False,False,-3,çıldır | dü | yor,3,False,False,False,-2
kaynaştırtmak,kaynaştırt,kaynaştırtmelisin,V,V;DECL;OBLIG;SG;2;POS;PRS,4,kay | n | aştır | tmeli | sin,5,False,False,False,0,kayna | ş | tır | tme | li | sin,6,False,False,False,1,kayn | aştır | t | mel | isin,5,True,False,False,0,kay | n | aştır | t | mel | isin,6,True,False,False,1,kaynaş | tır | tme | li | sin,5,False,False,False,0,kaynaş | tır | t | meli | sin,5,True,False,False,0,kaynaş | dür | t | malı | sin,5,False,False,False,0
tatlı,tatlı,tatlılarımız,N,N;NOM;PL;PSS1P,3,tatlı | ları | mız,3,True,True,True,-1,tatlı | lar | ımız,3,True,True,True,-1,tatlılar | ımız,2,False,False,False,-2,tat | lılar | ımız,3,False,False,False,-1,tatlı | larımız,2,True,True,True,-2,tatlı | larımız,2,True,True,True,-2,tatlı | lar | ımız,3,True,True,True,-1
toz,toz,tozlardınız,N,N;ARGNO2P;PL;PST,3,toz | lard | ınız,3,True,True,True,-1,toz | lar | dı | nız,4,True,True,True,0,toz | lard | ınız,3,True,True,True,-1,toz | lard | ınız,3,True,True,True,-1,toz | lar | dınız,3,True,True,True,-1,toz | lardı | nı | z,4,True,True,True,0,toz | lard | ınız,3,True,True,True,-1
öpüşmek,öpüş,öpüşüyor,V,V;PROG;DECL;IND;SG;3;POS;PRS,4,öpüş | ü | yor,3,True,True,True,-2,öpüş | üyor,2,True,True,True,-3,öpüş | üyor,2,True,True,True,-3,öp | üş | üyor,3,True,False,False,-2,öpüş | üyor,2,True,True,True,-3,öpüş | üyor,2,True,True,True,-3,öpüş | üyor,2,True,True,True,-3
delmek,del,delmem,V,V;HAB;DECL;IND;SG;1;NEG;PRS,4,de | l | me | m,4,True,False,False,-1,del | mem,2,True,True,True,-3,del | mem,2,True,True,True,-3,del | mem,2,True,True,True,-3,delme | m,2,False,False,False,-3,del | mem,2,True,True,True,-3,delme | m,2,False,False,False,-3
temsilci,temsilci,temsilcinden,N,N;ABL;SG;PSS2S,3,temsilci | nden,2,True,True,True,-2,temsilci | nden,2,True,True,True,-2,temsilc | inden,2,False,False,False,-2,tem | sil | c | inden,4,False,False,False,0,temsilci | nden,2,True,True,True,-2,temsilci | nd | en,3,True,True,True,-1,temsil | cin | dan,3,False,False,False,-1
abartmak,abart,abartmadım,V,V;DECL;IND;SG;1;NEG;PST,3,ab | artm | adım,3,False,False,False,-1,a | bart | madım,3,True,False,False,-1,abart | madım,2,True,True,True,-2,ab | art | madım,3,True,False,False,-1,abartma | dım,2,False,False,False,-2,abart | madım,2,True,True,True,-2,abart | mad | üm,3,True,True,True,-1
aikido,aikido,aikidolarınızdan,N,N;ABL;PL;PSS2P,3,a | iki | do | lar | ınız | dan,6,True,False,False,2,a | iki | do | ları | nız | dan,6,True,False,False,2,a | ik | id | olar | ınızdan,5,False,False,False,1,a | ik | id | olar | ınızdan,5,False,False,False,1, | a | iki | do | ları | nızdan,6,True,False,False,2,ai | ki | do | larınız | dan,5,True,False,False,1,ai | kid | olar | ınız | dan,5,False,False,False,1
çalgı,çalgı,çalgılardı,N,N;ARGNO3S;PL;PST,3,çalgı | lar | dı,3,True,True,True,-1,çalgı | lar | dı,3,True,True,True,-1,çalgı | lardı,2,True,True,True,-2,çal | gı | lardı,3,True,False,False,-1,çalgılar | dı,2,False,False,False,-2,çalgılar | dı,2,False,False,False,-2,çalgı | lar | dü,3,True,True,True,-1
yendirmek,yendir,yendirmeliyiz,V,V;DECL;OBLIG;PL;1;POS;PRS,4,yen | dir | meli | yi | z,5,True,False,False,0,yendi | rme | liy | iz,4,False,False,False,-1,yen | dir | meliyiz,3,True,False,False,-2,yen | dir | meliyiz,3,True,False,False,-2,yendi | rme | liyiz,3,False,False,False,-2,yendi | r | meliy | iz,4,True,False,False,-1,yen | dür | malı | yiz,4,False,False,False,-1
eskimek,eski,eskimeliyiz,V,V;DECL;OBLIG;PL;1;POS;PRS,4,eski | meli | yi | z,4,True,True,True,-1,eski | me | liy | iz,4,True,True,True,-1,eskim | eliyiz,2,False,False,False,-3,esk | im | eliyiz,3,False,False,False,-2,eski | me | liyiz,3,True,True,True,-2,eskim | eli | yiz,3,False,False,False,-2,eski | malı | yiz,3,True,True,True,-2
köpürtmek,köpürt,köpürtmemeliymişsiniz,V,V;DECL;OBLIG;PL;2;NEG;PST;LGSPEC03,4,köpürt | memeli | y | miş | siniz,5,True,True,True,0,kö | p | ür | t | meme | liy | miş | sini | z,9,True,False,False,4,köp | ürt | mem | el | iymiş | siniz,6,True,False,False,1,köp | ürt | mem | el | iymiş | siniz,6,True,False,False,1,köpür | t | memeli | ymiş | siniz,5,True,False,False,0,köp | ürt | memeli | ym | iş | siniz,6,True,False,False,1,köpürtme | malı | y | müş | sin | üz,6,False,False,False,1
kullanmak,kullan,kullanacakmışsınız,V,V;DECL;PL;2;POS;FUT;LGSPEC03,3,kullan | acak | mış | sınız,4,True,True,True,0,kullan | acak | mış | sı | nız,5,True,True,True,1,kullanacak | mış | sınız,3,False,False,False,-1,kul | lanacak | mış | sınız,4,False,False,False,0,kullanacak | mış | sınız,3,False,False,False,-1,kullanacak | mış | sınız,3,False,False,False,-1,kullan | acak | müş | s | ınız,5,True,True,True,1
ölmek,öl,ölmeyecekmiş,V,V;DECL;SG;3;NEG;FUT;LGSPEC03,3,ölme | yecek | miş,3,False,False,False,-1,ölme | yecek | miş,3,False,False,False,-1,öl | meyecek | miş,3,True,True,True,-1,öl | meyecek | miş,3,True,True,True,-1,ölme | yecek | miş,3,False,False,False,-1,öl | meyecek | miş,3,True,True,True,-1,ölme | acak | müş,3,False,False,False,-1
yazmak,yaz,yazar,V,V;HAB;DECL;IND;SG;3;POS;PRS,4,yazar,1,False,False,False,-4,yazar,1,False,False,False,-4,yazar,1,False,False,False,-4,yazar,1,False,False,False,-4,yazar,1,False,False,False,-4,yazar,1,False,False,False,-4,yazar,1,False,False,False,-4
barış,barış,barışları,N,N;ACC;PL,2,barış | ları,2,True,True,True,-1,barış | ları,2,True,True,True,-1,barış | ları,2,True,True,True,-1,barış | ları,2,True,True,True,-1,barış | ları,2,True,True,True,-1,barış | ları,2,True,True,True,-1,barış | ları,2,True,True,True,-1
gaflet,gaflet,gafletlerinizden,N,N;ABL;PL;PSS2P,3,ga | flet | lerin | iz | den,5,True,False,False,1,ga | f | let | lerini | zden,5,True,False,False,1,g | af | let | leriniz | den,5,True,False,False,1,g | af | let | leriniz | den,5,True,False,False,1,gaf | let | leri | nizden,4,True,False,False,0,ga | fle | tler | inizden,4,False,False,False,0,gaflet | lar | iniz | dan,4,True,True,True,0
kılıf,kılıf,kılıflara,N,N;DAT;PL,2,kılıf | lara,2,True,True,True,-1,kıl | ıf | lara,3,True,False,False,0,kılıf | lara,2,True,True,True,-1,kılı | f | lara,3,True,False,False,0,kılıf | lara,2,True,True,True,-1,kılıf | lara,2,True,True,True,-1,kılıf | lara,2,True,True,True,-1
acıktırmak,acıktır,acıktırmayacakmış,V,V;DECL;SG;3;NEG;FUT;LGSPEC03,3,acı | k | tır | may | acak | mış,6,True,False,False,2,acı | k | tır | m | ayacak | mış,6,True,False,False,2,ac | ık | tır | mayacak | mış,5,True,False,False,1,acık | tır | mayacak | mış,4,True,False,False,0,acı | ktır | mayacak | mış,4,True,False,False,0,acı | kt | ırma | yacak | mış,5,False,False,False,1,acık | dür | mak | acak | müş,5,False,False,False,1
sikişmek,sikiş,sikişiyormuşuz,V,V;PROG;DECL;PL;1;POS;PRS;LGSPEC03,4,si | kiş | iyor | muş | uz,5,True,False,False,0,si | kişi | yor | muş | uz,5,False,False,False,0,sik | iş | iyor | muş | uz,5,True,False,False,0,sik | iş | iyor | muş | uz,5,True,False,False,0,siki | şi | yormuş | uz,4,False,False,False,-1,sik | işi | yor | muş | uz,5,False,False,False,0,si | ki | şi | yor | müş | üz,6,False,False,False,1
mezarlık,mezarlık,mezarlıklarmışız,N,N;ARGNO1P;PL;LGSPEC02,2,mezar | lık | lar | mış | ız,5,True,False,False,2,mezar | lıklar | mış | ız,4,False,False,False,1,mezar | lıklar | mış | ız,4,False,False,False,1,mez | ar | lıklar | mış | ız,5,False,False,False,2,mezarlık | lar | mış | ız,4,True,True,True,1,mezarlık | lar | mış | ız,4,True,True,True,1,mezar | lık | lar | müş | üz,5,True,False,False,2
özlem,özlem,özlemlerimiz,N,N;NOM;PL;PSS1P,3,özlem | ler | imiz,3,True,True,True,-1,özlem | leri | miz,3,True,True,True,-1,özlem | lerimiz,2,True,True,True,-2,öz | lem | lerimiz,3,True,False,False,-1,özlem | lerimiz,2,True,True,True,-2,özlem | lerimiz,2,True,True,True,-2,özlem | lar | imiz,3,True,True,True,-1
üzmek,üz,üzmemişmişiz,V,V;DECL;PL;1;NEG;PST;LGSPEC01;LGSPEC03,3,ü | z | me | miş | miş | iz,6,True,False,False,2,üz | memiş | miş | iz,4,True,True,True,0,üz | memiş | miş | iz,4,True,True,True,0,üz | memiş | miş | iz,4,True,True,True,0,üzme | miş | miş | iz,4,False,False,False,0,üz | memiş | miş | iz,4,True,True,True,0,üzme | müş | müş | üz,4,False,True,False,0
kural,kural,kuralımızın,N,N;GEN;SG;PSS1P,3,kural | ımızı | n,3,True,True,True,-1,kural | ımızın,2,True,True,True,-2,kural | ımızın,2,True,True,True,-2,kur | al | ımızın,3,True,False,False,-1,kuralı | mızın,2,False,False,False,-2,kuralı | mızın,2,False,False,False,-2,kural | ımız | ün,3,True,True,True,-1
kılık,kılık,kılığınızdan,N,N;ABL;SG;PSS2P,3,kıl | ığınız | dan,3,False,False,False,-1,kı | lığı | nız | dan,4,False,False,False,0,kılı | ğını | z | dan,4,False,False,False,0,k | ılığını | z | dan,4,False,False,False,0,kılığın | ız | dan,3,False,False,False,-1,kılı | ğını | zda | n,4,False,False,False,0,kılık | ınız | dan,3,True,True,True,-1
ilginç,ilginç,ilginçmişim,ADJ,ADJ;DECL;SG;1;POS;LGSPEC01;LGSPEC02,2,ilginç | miş | im,3,True,True,True,0,ilgi | nç | miş | im,4,True,False,False,1,ilginç | miş | im,3,True,True,True,0,il | ginç | miş | im,4,True,False,False,1,ilginç | mişim,2,True,True,True,-1,ilginç | miş | im,3,True,True,True,0,ilginç | müş | üm,3,True,True,True,0
yetiştirmek,yetiştir,yetiştirmemelisin,V,V;DECL;OBLIG;SG;2;NEG;PRS,4,yeti | ştir | memeli | sin,4,True,False,False,-1,yetiştir | meme | li | sin,4,True,True,True,-1,yetiştir | mem | el | isin,4,True,True,True,-1,yet | iştir | mem | el | isin,5,True,False,False,0,yetiştirme | meli | sin,3,False,False,False,-2,yetiştirme | meli | sin,3,False,False,False,-2,yetiştir | ma | malı | sin,4,True,True,True,-1
ekstremum,ekstremum,ekstremumlara,N,N;DAT;PL,2,ekstrem | um | lara,3,True,False,False,0,ek | s | tre | mum | lara,5,True,False,False,2,ekstrem | um | lara,3,True,False,False,0,ek | str | em | um | lara,5,True,False,False,2,ekstrem | um | lara,3,True,False,False,0,ekstrem | uml | ara,3,False,False,False,0,ekstrem | üm | lara,3,False,False,False,0
paylaştırma,paylaştırma,paylaştırmandan,N,N;ABL;SG;PSS2S,3,paylaş | tırma | n | dan,4,True,False,False,0,payla | ştırma | ndan,3,True,False,False,-1,paylaştır | man | dan,3,False,False,False,-1,pay | laştır | man | dan,4,False,False,False,0,pay | laştırma | ndan,3,True,False,False,-1,paylaştı | r | mand | an,4,False,False,False,0,paylaş | dür | mand | an,4,False,False,False,0
batarya,batarya,bataryalardın,N,N;ARGNO2S;PL;PST,3,batarya | l | ard | ın,4,True,True,True,0,bat | ar | yal | ardın,4,False,False,False,0,batary | alar | dın,3,False,False,False,-1,bat | ary | alar | dın,4,False,False,False,0,batarya | lardı | n,3,True,True,True,-1,batarya | lardı | n,3,True,True,True,-1,batarya | lard | ün,3,True,True,True,-1
gerekmek,gerek,gerekmiyormuşsunuz,V,V;PROG;DECL;PL;2;NEG;PRS;LGSPEC03,4,gerek | m | iyor | muş | sun | uz,6,True,True,True,1,gerek | m | iyor | muş | sun | uz,6,True,True,True,1,gerek | miyor | muş | sunuz,4,True,True,True,-1,gerek | miyor | muş | sunuz,4,True,True,True,-1,gerekmiyor | muş | sunuz,3,False,False,False,-2,gerek | miyor | muş | sunuz,4,True,True,True,-1,gerek | mi | yor | müş | sun | üz,6,True,True,True,1
atılmak,atıl,atılmaz,V,V;HAB;DECL;IND;SG;3;NEG;PRS,4,atıl | maz,2,True,True,True,-3,atı | lmaz,2,False,False,False,-3,at | ılmaz,2,False,False,False,-3,at | ılmaz,2,False,False,False,-3,atılma | z,2,False,False,False,-3,atıl | maz,2,True,True,True,-3,atıl | maz,2,True,True,True,-3
sözcü,sözcü,sözcünüzü,N,N;ACC;SG;PSS2P,3,sözcü | nüz | ü,3,True,True,True,-1,sözcü | nüz | ü,3,True,True,True,-1,sözc | ünüzü,2,False,False,False,-2,söz | c | ünüzü,3,False,False,False,-1,sözcü | nü | zü,3,True,True,True,-1,sözcü | nü | z | ü,4,True,True,True,0,söz | c | ün | üz | ü,5,False,False,False,1
tornavida,tornavida,tornavidandan,N,N;ABL;SG;PSS2S,3,to | rna | vi | dan | dan,5,False,False,False,1,tor | na | vi | dan | dan,5,False,False,False,1,torn | avi | dan | dan,4,False,False,False,0,tor | n | avi | dan | dan,5,False,False,False,1,tornavida | ndan,2,True,True,True,-2,torn | avi | dan | dan,4,False,False,False,0,tornavida | ndan,2,True,True,True,-2
sindirim,sindirim,sindiriminize,N,N;DAT;SG;PSS2P,3,sin | dir | im | in | ize,5,True,False,False,1,sindirim | in | ize,3,True,True,True,-1,sindir | imin | ize,3,False,False,False,-1,sin | dir | imin | ize,4,False,False,False,0,sindirim | in | ize,3,True,True,True,-1,sindirim | inize,2,True,True,True,-2,sindirim | ün | ize,3,True,True,True,-1
jeoloji,jeoloji,jeolojilere,N,N;DAT;PL,2,jeoloji | lere,2,True,True,True,-1,je | oloji | lere,3,True,False,False,0,je | oloj | ilere,3,False,False,False,0,je | oloj | ilere,3,False,False,False,0,jeoloji | lere,2,True,True,True,-1,jeoloji | lere,2,True,True,True,-1,jeoloji | lere,2,True,True,True,-1
çöl,çöl,çölünde,N,N;LOC;SG;PSS2S,3,çöl | ünde,2,True,True,True,-2,çöl | ünde,2,True,True,True,-2,çöl | ünde,2,True,True,True,-2,ç | öl | ünde,3,True,False,False,-1,çölün | de,2,False,False,False,-2,çöl | ünde,2,True,True,True,-2,çöl | ünde,2,True,True,True,-2
cumhur,cumhur,cumhurlarmış,N,N;ARGNO3P;PL;LGSPEC02,2,cumhur | lar | mış,3,True,True,True,0,cumhur | lar | mış,3,True,True,True,0,cumhur | lar | mış,3,True,True,True,0,cumhur | lar | mış,3,True,True,True,0,cumhur | lar | mış,3,True,True,True,0,cumhur | lar | mış,3,True,True,True,0,cumhur | lar | müş,3,True,True,True,0
sahip,sahip,sahiplerimize,N,N;DAT;PL;PSS1P,3,sahip | ler | imiz | e,4,True,True,True,0,sahip | leri | miz | e,4,True,True,True,0,sahip | lerimize,2,True,True,True,-2,sah | ip | lerimize,3,True,False,False,-1,sahipleri | mize,2,False,False,False,-2,sahipleri | mi | ze,3,False,False,False,-1,sahip | lar | üm | ize,4,True,True,True,0
dize,dize,dizeleri,N,N;ACC;PL,2,dize | leri,2,True,True,True,-1,diz | e | leri,3,True,False,False,0,diz | eleri,2,False,False,False,-1,diz | eleri,2,False,False,False,-1,dizeleri,1,False,False,False,-2,dizel | eri,2,False,False,False,-1,dizel | eri,2,False,False,False,-1
acıktırtmak,acıktırt,acıktırtmayacağım,V,V;DECL;IND;SG;1;NEG;FUT,3,acı | k | tır | tm | ayacağım,5,False,False,False,1,acı | k | tır | t | maya | cağım,6,True,False,False,2,ac | ık | tır | t | mayacağım,5,True,False,False,1,acık | tır | t | mayacağım,4,True,False,False,0,acı | ktır | t | mayacağım,4,True,False,False,0,acı | kt | ırt | maya | cağım,5,True,False,False,1,acık | dür | t | mak | acak | üm,6,False,False,False,2
taklit,taklit,taklitlerinizde,N,N;LOC;PL;PSS2P,3,taklit | lerini | zde,3,True,True,True,-1,taklit | lerin | izde,3,True,True,True,-1,taklit | leriniz | de,3,True,True,True,-1,tak | lit | lerin | izde,4,True,False,False,0,taklit | leri | nizde,3,True,True,True,-1,taklit | leriniz | de,3,True,True,True,-1,taklit | lar | iniz | da,4,True,True,True,0
solumak,solu,solumuşlar,V,V;DECL;PL;3;POS;PST;LGSPEC03,3,s | olu | muş | lar,4,True,False,False,0,solu | muş | lar,3,True,True,True,-1,sol | um | uş | lar,4,False,False,False,0,sol | um | uş | lar,4,False,False,False,0,solu | muş | lar,3,True,True,True,-1,solu | muş | lar,3,True,True,True,-1,solum | uş | lar,3,False,False,False,-1
arzu,arzu,arzularımızı,N,N;ACC;PL;PSS1P,3,arzu | lar | ımızı,3,True,True,True,-1,arzu | lar | ımız | ı,4,True,True,True,0,arz | ular | ımızı,3,False,False,False,-1,ar | z | ular | ımızı,4,False,False,False,0,arzu | larımızı,2,True,True,True,-2,arzu | larımız | ı,3,True,True,True,-1,arzu | lar | üm | ızı,4,True,True,True,0
düşman,düşman,düşmanlarmışsın,N,N;ARGNO2S;PL;LGSPEC02,2,düşman | lar | mış | sın,4,True,True,True,1,düşman | lar | mış | sın,4,True,True,True,1,düşmanlar | mış | sın,3,False,False,False,0,düş | manlar | mış | sın,4,False,False,False,1,düşman | lar | mış | sın,4,True,True,True,1,düşman | lar | mış | sın,4,True,True,True,1,düşman | lar | müş | s | ün,5,True,True,True,2
sattırtmak,sattırt,sattırtmamış,V,V;DECL;SG;3;NEG;PST;LGSPEC03,3,sat | tır | tma | mış,4,False,False,False,0,sat | tır | tma | mış,4,False,False,False,0,sat | tır | t | mamış,4,True,False,False,0,sat | tır | t | mamış,4,True,False,False,0,sattı | rtma | mış,3,False,False,False,-1,sattı | rt | mamış,3,True,False,False,-1,sat | dür | t | ma | müş,5,False,False,False,1
çevirmek,çevir,çevirmiyordun,V,V;PROG;DECL;IND;SG;2;NEG;PST,4,çevir | mi | yordu | n,4,True,True,True,-1,çevir | m | iyor | dun,4,True,True,True,-1,çevir | miyor | dun,3,True,True,True,-2,çev | ir | miyor | dun,4,True,False,False,-1,çevir | miyordu | n,3,True,True,True,-2,çevir | miyordu | n,3,True,True,True,-2,çevir | mi | yor | dun,4,True,True,True,-1
kaynamak,kayna,kaynamadın,V,V;DECL;IND;SG;2;NEG;PST,3,kayna | madı | n,3,True,True,True,-1,kayna | madı | n,3,True,True,True,-1,kayn | am | adın,3,False,False,False,-1,kay | nam | adın,3,False,False,False,-1,kaynama | d | ın,3,False,False,False,-1,kaynama | dın,2,False,False,False,-2,kayna | mad | ün,3,True,True,True,-1
bıçaklamak,bıçakla,bıçaklamazmışsınız,V,V;HAB;DECL;PL;2;NEG;PRS;LGSPEC03,4,bıçak | la | maz | mış | sınız,5,True,False,False,0,bıçak | lama | z | mış | sı | nız,6,False,False,False,1,bıçak | lamaz | mış | sınız,4,False,False,False,-1,bı | çak | lamaz | mış | sınız,5,False,False,False,0,bıçakla | maz | mış | sınız,4,True,True,True,-1,bıçak | lamaz | mış | sınız,4,False,False,False,-1,bıçak | la | maz | müş | s | ınız,6,True,False,False,1
müge,müge,mügelermişim,N,N;ARGNO1S;PL;LGSPEC02,2,mü | ge | ler | miş | im,5,True,False,False,2,mü | ge | ler | miş | im,5,True,False,False,2,mü | geler | miş | im,4,False,False,False,1,mü | geler | miş | im,4,False,False,False,1,mü | ge | ler | mişim,4,True,False,False,1,mü | geler | miş | im,4,False,False,False,1,müge | lar | müş | üm,4,True,True,True,1
mezarlık,mezarlık,mezarlıklara,N,N;DAT;PL,2,mezar | lık | lara,3,True,False,False,0,mezar | lık | lara,3,True,False,False,0,mezarlık | lara,2,True,True,True,-1,mez | arlık | lara,3,True,False,False,0,mezarlık | lara,2,True,True,True,-1,mezarlık | lara,2,True,True,True,-1,mezar | lık | lara,3,True,False,False,0
fakirleştirmek,fakirleştir,fakirleştirecekmişsiniz,V,V;DECL;PL;2;POS;FUT;LGSPEC03,3,fakir | le | ştir | ecek | miş | siniz,6,True,False,False,2,fakir | leştir | ecek | miş | sini | z,6,True,False,False,2,fakir | leştir | ecek | miş | siniz,5,True,False,False,1,fak | ir | leştir | ecek | miş | siniz,6,True,False,False,2,fakir | leştirecek | miş | siniz,4,False,False,False,0,fakir | leştir | ecek | miş | siniz,5,True,False,False,1,fakir | laş | dür | acak | müş | sin | üz,7,False,False,False,3
solucan,solucan,solucanlarından,N,N;ABL;PL;PSS3S,3,s | olucan | larından,3,True,False,False,-1,solu | can | larından,3,True,False,False,-1,solucan | larından,2,True,True,True,-2,sol | ucan | larından,3,True,False,False,-1,solucan | larından,2,True,True,True,-2,solucan | larından,2,True,True,True,-2,solucan | lar | ün | dan,4,True,True,True,0
yaptırtmak,yaptırt,yaptırtacağım,V,V;DECL;IND;SG;1;POS;FUT,3,yaptı | rt | acağı | m,4,True,False,False,0,yap | tır | ta | cağım,4,False,False,False,0,yaptır | t | acağım,3,True,False,False,-1,yap | tır | t | acağım,4,True,False,False,0,yaptı | rt | acağım,3,True,False,False,-1,yaptır | tac | ağı | m,4,False,False,False,0,yap | dür | t | acak | üm,5,False,False,False,1
şelale,şelale,şelalemizden,N,N;ABL;SG;PSS1P,3,şelale | miz | den,3,True,True,True,-1,şelale | miz | den,3,True,True,True,-1,şelal | emiz | den,3,False,False,False,-1,ş | elal | emiz | den,4,False,False,False,0,şelale | mizden,2,True,True,True,-2,şelale | mi | z | den,4,True,True,True,0,şelale | m | üz | dan,4,True,True,True,0
ilke,ilke,ilkelerinden,N,N;ABL;PL;PSS3S,3,ilke | lerinden,2,True,True,True,-2,ilke | lerinden,2,True,True,True,-2,ilk | elerinden,2,False,False,False,-2,ilk | elerinden,2,False,False,False,-2,ilkeleri | nden,2,False,False,False,-2,ilkeleri | nd | en,3,False,False,False,-1,ilkel | erin | dan,3,False,False,False,-1
ittirtilmek,ittirtil,ittirtilirdi,V,V;HAB;DECL;IND;SG;3;POS;PST,4,it | tir | tilir | di,4,False,False,False,-1,it | tir | t | ilir | di,5,False,False,False,0,ittir | t | ilirdi,3,False,False,False,-2,ittir | t | ilirdi,3,False,False,False,-2,itti | rt | ilir | di,4,False,False,False,-1,ittir | til | irdi,3,True,False,False,-2,it | dür | dü | lir | dü,5,False,False,False,0
firavun,firavun,firavununuzu,N,N;ACC;SG;PSS2P,3,f | ir | av | un | unuzu,5,True,False,False,1,fir | av | unun | uz | u,5,False,False,False,1,firav | unun | uzu,3,False,False,False,-1,fir | av | unun | uzu,4,False,False,False,0,firavun | un | uzu,3,True,True,True,-1,firavun | unuz | u,3,True,True,True,-1,firavun | ün | uzu,3,True,True,True,-1
altdil,altdil,altdilinize,N,N;DAT;SG;PSS2P,3,alt | dil | in | ize,4,True,False,False,0,alt | dilin | ize,3,False,False,False,-1,alt | d | ilin | ize,4,False,False,False,0,alt | d | ilin | ize,4,False,False,False,0,alt | di | li | nize,4,False,False,False,0,alt | dili | niz | e,4,False,False,False,0,alt | dil | ün | ize,4,True,False,False,0
yaymak,yay,yayın,V,V;DECL;IMP;PL;2;POS,3,yayın,1,False,False,False,-3,yayın,1,False,False,False,-3,yayın,1,False,False,False,-3,yayın,1,False,False,False,-3,yayın,1,False,False,False,-3,yayın,1,False,False,False,-3,yayın,1,False,False,False,-3
Mogadişulu,Mogadişulu,Mogadişuluları,N,N;ACC;PL,2,Mogadişulu | ları,2,True,True,True,-1,mo | ga | diş | ulu | ları,5,True,False,False,2,m | og | adiş | ulu | ları,5,True,False,False,2,m | og | adiş | ulu | ları,5,True,False,False,2,mo | ga | diş | ulu | ları,5,True,False,False,2,mo | ga | diş | ulu | ları,5,True,False,False,2,<uppercase> | mo | ga | dü | şu | lü | ları,7,False,False,False,4
onarmak,onar,onarmamıştınız,V,V;PFV;DECL;PL;2;NEG;PST;LGSPEC03,4,ona | rma | mış | t | ınız,5,False,False,False,0,onar | ma | mış | tı | nız,5,True,True,True,0,onar | mamış | tınız,3,True,True,True,-2,on | ar | mamış | tınız,4,True,False,False,-1,ona | rma | mıştı | nız,4,False,False,False,-1,onar | mamıştı | nı | z,4,True,True,True,-1,onar | ma | müş | t | ınız,5,True,True,True,0
kural,kural,kurallarının,N,N;GEN;PL;PSS3S,3,kural | larının,2,True,True,True,-2,kural | larının,2,True,True,True,-2,kurallarının,1,False,False,False,-3,kur | al | larının,3,True,False,False,-1,kurallarının,1,False,False,False,-3,kurallarının,1,False,False,False,-3,kural | ları | nün,3,True,True,True,-1
sıçan,sıçan,sıçanınızın,N,N;GEN;SG;PSS2P,3,sı | çanın | ızın,3,False,False,False,-1,sıç | anı | nız | ın,4,False,False,False,0,sıçan | ınızın,2,True,True,True,-2,sı | çan | ınızın,3,True,False,False,-1,sıçan | ınız | ın,3,True,True,True,-1,sıçan | ınızın,2,True,True,True,-2,sıçan | ınız | ün,3,True,True,True,-1
kırdırtmak,kırdırt,kırdırtmazsın,V,V;HAB;DECL;IND;SG;2;NEG;PRS,4,kır | dır | t | maz | sın,5,True,False,False,0,kır | dır | t | maz | sın,5,True,False,False,0,kır | dır | t | maz | sın,5,True,False,False,0,kır | dır | t | maz | sın,5,True,False,False,0,kırdı | rtma | z | sın,4,False,False,False,-1,kırdı | rt | maz | sın,4,True,False,False,-1,kır | dür | t | maz | s | ün,6,False,False,False,1
eğilmek,eğil,eğilmediydiniz,V,V;PFV;DECL;IND;PL;2;NEG;PST,4,eğil | medi | ydi | niz,4,True,True,True,-1,eği | lme | di | ydi | niz,5,False,False,False,0,eğ | ilm | ediy | diniz,4,False,False,False,-1,eğ | ilm | ediy | diniz,4,False,False,False,-1,eğilme | di | ydi | niz,4,False,False,False,-1,eğil | medi | ydi | niz,4,True,True,True,-1,eğilme | diy | din | üz,4,False,False,False,-1
temsilcilik,temsilcilik,temsilciliklere,N,N;DAT;PL,2,temsil | cilik | lere,3,True,False,False,0,temsilci | lik | lere,3,True,False,False,0,temsilcilik | lere,2,True,True,True,-1,tem | sil | cilik | lere,4,True,False,False,1,temsilcilik | lere,2,True,True,True,-1,temsilcilik | lere,2,True,True,True,-1,temsil | cü | lık | lere,4,False,False,False,1
klişe,klişe,klişelerdi,N,N;ARGNO3S;PL;PST,3,klişe | ler | di,3,True,True,True,-1,klişe | ler | di,3,True,True,True,-1,kliş | eler | di,3,False,False,False,-1,kl | iş | eler | di,4,False,False,False,0,klişe | lerdi,2,True,True,True,-2,klişe | lerdi,2,True,True,True,-2,klişe | lar | dü,3,True,True,True,-1
parasızlık,parasızlık,parasızlıklarınızda,N,N;LOC;PL;PSS2P,3,para | sızlık | larını | zda,4,True,False,False,0,para | sız | lık | ları | nız | da,6,True,False,False,2,parasız | lık | larınız | da,4,True,False,False,0,p | arası | z | lık | larınız | da,6,True,False,False,2,parasız | lıkları | nızda,3,False,False,False,-1,parasız | lıkların | ız | da,4,False,False,False,0,para | süz | lık | lar | ınız | da,6,False,False,False,2
silkmek,silk,silkmezdin,V,V;HAB;DECL;IND;SG;2;NEG;PST,4,s | ilk | mez | din,4,True,False,False,-1,s | ilk | mez | din,4,True,False,False,-1,silk | mez | din,3,True,True,True,-2,sil | k | mez | din,4,True,False,False,-1,silkme | z | din,3,False,False,False,-2,silk | mez | din,3,True,True,True,-2,silkme | zd | ün,3,False,False,False,-2
cümle,cümle,cümlelermiş,N,N;ARGNO3P;PL;LGSPEC02,2,cümle | ler | miş,3,True,True,True,0,cümle | ler | miş,3,True,True,True,0,cümleler | miş,2,False,False,False,-1,c | üm | l | eler | miş,5,False,False,False,2,cümleler | miş,2,False,False,False,-1,cümleler | miş,2,False,False,False,-1,cümle | lar | müş,3,True,True,True,0
karadul,karadul,karadullarımıza,N,N;DAT;PL;PSS1P,3,kara | dul | lar | ımıza,4,True,False,False,0,kara | dul | ları | mıza,4,True,False,False,0,kar | ad | ul | lar | ımıza,5,True,False,False,1,kar | ad | ullar | ımıza,4,False,False,False,0,kara | dul | larımız | a,4,True,False,False,0,kara | du | ll | arım | ıza,5,False,False,False,1,kara | dul | lar | üm | ıza,5,True,False,False,1
katılmak,katıl,katılmeliler,V,V;DECL;OBLIG;PL;3;POS;PRS,4,katıl | meli | ler,3,True,True,True,-2,katıl | me | liler,3,True,True,True,-2,katılm | eliler,2,False,False,False,-3,kat | ılm | eliler,3,False,False,False,-2,katıl | meli | ler,3,True,True,True,-2,katıl | meli | ler,3,True,True,True,-2,katıl | malı | lar,3,True,True,True,-2
salmak,sal,salmamalıymışsın,V,V;DECL;OBLIG;SG;2;NEG;PST;LGSPEC03,4,sal | ma | malı | y | mış | sın,6,True,True,True,1,sa | lmama | lı | y | mış | sın,6,False,False,False,1,sal | mam | al | ıymış | sın,5,True,True,True,0,sal | mam | al | ıymış | sın,5,True,True,True,0,salma | malı | ymış | sın,4,False,False,False,-1,salma | malı | ymış | sın,4,False,False,False,-1,sal | ma | malı | y | müş | s | ün,7,True,True,True,2
avokado,avokado,avokadolarından,N,N;ABL;PL;PSS3S,3,avoka | do | larından,3,True,False,False,-1,avokado | larından,2,True,True,True,-2,av | ok | ad | olarından,4,False,False,False,0,av | ok | ad | olarından,4,False,False,False,0,avokado | larından,2,True,True,True,-2,av | oka | do | larından,4,True,False,False,0,avokado | lar | ün | dan,4,True,True,True,0
sözleşme,sözleşme,sözleşmelerinizde,N,N;LOC;PL;PSS2P,3,sözleşme | lerin | i | zde,4,True,True,True,0,sözleşme | lerin | izde,3,True,True,True,-1,sözleş | melerin | izde,3,False,False,False,-1,söz | leş | melerin | izde,4,False,False,False,0,sözleşmeleri | nizde,2,False,False,False,-2,sözleşmeleri | niz | de,3,False,False,False,-1,sözleş | ma | lar | iniz | da,5,False,False,False,1
umur,umur,umuru,N,N;NOM;SG;PSS3S,3,umur | u,2,True,True,True,-2,umu | ru,2,False,False,False,-2,um | uru,2,False,False,False,-2,um | uru,2,False,False,False,-2, | um | uru,3,False,False,False,-1,umur | u,2,True,True,True,-2,umur | u,2,True,True,True,-2
ahize,ahize,ahizelerimizi,N,N;ACC;PL;PSS1P,3,ahize | leri | mizi,3,True,True,True,-1,ah | ize | leri | mizi,4,True,False,False,0,ah | iz | eler | imizi,4,False,False,False,0,ah | iz | eler | imizi,4,False,False,False,0,ah | ize | lerimizi,3,True,False,False,-1,ah | ize | lerimizi,3,True,False,False,-1,ahize | lar | üm | izi,4,True,True,True,0
şuur,şuur,şuurlarınızda,N,N;LOC;PL;PSS2P,3,şu | ur | larını | zda,4,True,False,False,0,şu | ur | ları | nız | da,5,True,False,False,1,şu | ur | larınız | da,4,True,False,False,0,şu | ur | larınız | da,4,True,False,False,0,şu | ur | ları | nızda,4,True,False,False,0,şu | urlar | ınızda,3,False,False,False,-1,şuur | lar | ınız | da,4,True,True,True,0
şaşılmak,şaşıl,şaşılırdınız,V,V;HAB;DECL;IND;PL;2;POS;PST,4,ş | aşı | lı | rd | ınız,5,False,False,False,0,şa | şılır | dı | nız,4,False,False,False,-1,şaş | ılır | dınız,3,False,False,False,-2,ş | aş | ılır | dınız,4,False,False,False,-1,şaş | ılır | dınız,3,False,False,False,-2,şaş | ılırdı | nı | z,4,False,False,False,-1,şaşı | lır | d | ınız,4,False,False,False,-1
ekstremum,ekstremum,ekstremumunun,N,N;GEN;SG;PSS3S,3,ekstrem | um | unun,3,True,False,False,-1,ek | s | tre | mum | unun,5,True,False,False,1,ekstrem | um | unun,3,True,False,False,-1,ek | str | em | um | unun,5,True,False,False,1,ekstrem | umu | nun,3,False,False,False,-1,ekstrem | umun | un,3,False,False,False,-1,ekstrem | umu | nün,3,False,False,False,-1
sınır,sınır,sınırı,N,N;NOM;SG;PSS3S,3,sınır | ı,2,True,True,True,-2,sınır | ı,2,True,True,True,-2,sınırı,1,False,False,False,-3,sınır | ı,2,True,True,True,-2,sınırı,1,False,False,False,-3,sınırı,1,False,False,False,-3,sınır | ı,2,True,True,True,-2
laterna,laterna,laternamızdan,N,N;ABL;SG;PSS1P,3,la | ter | na | mız | dan,5,True,False,False,1,la | ter | na | mızda | n,5,True,False,False,1,l | ater | nam | ız | dan,5,False,False,False,1,lat | ern | amız | dan,4,False,False,False,0,la | ter | na | mızdan,4,True,False,False,0,lat | ern | amızda | n,4,False,False,False,0,la | tern | amız | dan,4,False,False,False,0
saydırmak,saydır,saydırmazdın,V,V;HAB;DECL;IND;SG;2;NEG;PST,4,saydır | maz | dı | n,4,True,True,True,-1,say | dır | maz | dı | n,5,True,False,False,0,say | dır | maz | dın,4,True,False,False,-1,say | dır | maz | dın,4,True,False,False,-1,say | dır | maz | d | ın,5,True,False,False,0,say | dırma | z | dın,4,False,False,False,-1,saydırma | zd | ün,3,False,False,False,-2
yer,yer,yerlermişsiniz,N,N;ARGNO2P;PL;LGSPEC02,2,yer | ler | miş | siniz,4,True,True,True,1,yer | ler | miş | sini | z,5,True,True,True,2,yerler | miş | siniz,3,False,False,False,0,y | erler | miş | siniz,4,False,False,False,1,yerler | miş | siniz,3,False,False,False,0,yerler | miş | siniz,3,False,False,False,0,yer | lar | müş | sin | üz,5,True,True,True,2
irdelemek,irdele,irdelemeyecek,V,V;DECL;IND;SG;3;NEG;FUT,3,ir | de | leme | yecek,4,False,False,False,0,irdele | meye | cek,3,True,True,True,-1,irde | lem | eyecek,3,False,False,False,-1,ir | del | emeyecek,3,False,False,False,-1,irdele | meyecek,2,True,True,True,-2,irde | lemeye | cek,3,False,False,False,-1,irdeleme | acak,2,False,False,False,-2
buharlaşmak,buharlaş,buharlaşacakmışsınız,V,V;DECL;PL;2;POS;FUT;LGSPEC03,3,buhar | laş | acak | mış | sınız,5,True,False,False,1,buhar | laş | acak | mış | sı | nız,6,True,False,False,2,buharlaş | acak | mış | sınız,4,True,True,True,0,b | uh | ar | laş | acak | mış | sınız,7,True,False,False,3,buhar | laşacak | mış | sınız,4,False,False,False,0,buhar | laşa | cak | mış | sınız,5,False,False,False,1,buhar | laş | acak | müş | s | ınız,6,True,False,False,2
bükmek,bük,bükecek,V,V;DECL;IND;SG;3;POS;FUT,3,bük | ecek,2,True,True,True,-2,bük | ecek,2,True,True,True,-2,bük | ecek,2,True,True,True,-2,bük | ecek,2,True,True,True,-2, | bük | ecek,3,True,True,False,-1,bük | ecek,2,True,True,True,-2,bük | acak,2,True,True,True,-2
yardımcı,yardımcı,yardımcılardın,N,N;ARGNO2S;PL;PST,3,yardımcı | lar | dı | n,4,True,True,True,0,yardımcı | l | ardın,3,True,True,True,-1,yardımcı | lar | dın,3,True,True,True,-1,yardım | cılar | dın,3,False,False,False,-1,yardımcı | lardı | n,3,True,True,True,-1,yardımcı | lardı | n,3,True,True,True,-1,yardımcı | lard | ün,3,True,True,True,-1
çatal,çatal,çatalınızı,N,N;ACC;SG;PSS2P,3,çatal | ınız | ı,3,True,True,True,-1,çatal | ını | zı,3,True,True,True,-1,çatal | ınızı,2,True,True,True,-2,ç | atal | ınızı,3,True,False,False,-1,çatalı | nızı,2,False,False,False,-2,çatal | ınızı,2,True,True,True,-2,çatal | ün | ızı,3,True,True,True,-1
mastürbasyon,mastürbasyon,mastürbasyonda,N,N;LOC;SG,2,mastürbasyon | da,2,True,True,True,-1,mas | tür | b | asyon | da,5,True,False,False,2,mas | türb | asyonda,3,False,False,False,0,mas | türb | asyonda,3,False,False,False,0,mastürbasyon | da,2,True,True,True,-1,mastür | basyon | da,3,True,False,False,0,mastürbasyon | da,2,True,True,True,-1
mahzen,mahzen,mahzeniniz,N,N;NOM;SG;PSS2P,3,mah | ze | niniz,3,False,False,False,-1,mah | ze | nin | iz,4,False,False,False,0,mah | z | enin | iz,4,False,False,False,0,mah | z | enin | iz,4,False,False,False,0,mahzen | iniz,2,True,True,True,-2,mah | zen | iniz,3,True,False,False,-1,mahzen | iniz,2,True,True,True,-2
çift,çift,çiftmişiz,N,N;ARGNO1P;SG;LGSPEC02,2,çift | miş | iz,3,True,True,True,0,çift | miş | iz,3,True,True,True,0,çift | miş | iz,3,True,True,True,0,çift | miş | iz,3,True,True,True,0,çift | miş | iz,3,True,True,True,0,çift | miş | iz,3,True,True,True,0,çift | müş | üz,3,True,True,True,0
birliktelik,birliktelik,birlikteliğinde,N,N;LOC;SG;PSS2S,3,birlikte | liğinde,2,False,False,False,-2,birlikte | liğinde,2,False,False,False,-2,birlikt | eliğ | inde,3,True,False,False,-1,birlik | t | eliğ | inde,4,True,False,False,0,birlikte | liğinde,2,False,False,False,-2,birlikte | liğinde,2,False,False,False,-2,birliktelik | inde,2,True,True,True,-2
zağar,zağar,zağarınız,N,N;NOM;SG;PSS2P,3,z | ağar | ınız,3,True,False,False,-1,z | ağ | arı | nız,4,False,False,False,0,z | ağ | ar | ınız,4,True,False,False,0,z | ağ | ar | ınız,4,True,False,False,0, | z | ağa | r | ınız,5,True,False,False,1,za | ğa | rını | z,4,False,False,False,0,za | ğ | arın | üz,4,False,False,False,0
sapan,sapan,sapanız,N,N;ARGNO1P;SG;PRS,3,sap | anız,2,False,False,False,-2,sap | a | nız,3,False,False,False,-1,sapan | ız,2,True,True,True,-2,sap | anız,2,False,False,False,-2,sapan | ız,2,True,True,True,-2,sapan | ız,2,True,True,True,-2,sapan | üz,2,True,True,True,-2
uyanmak,uyan,uyanmadıydım,V,V;PFV;DECL;IND;SG;1;NEG;PST,4,uyan | madı | ydım,3,True,True,True,-2,uyan | madı | ydı | m,4,True,True,True,-1,uyan | madı | ydım,3,True,True,True,-2,uyan | madı | ydım,3,True,True,True,-2,uyanma | dı | ydı | m,4,False,False,False,-1,uyan | madı | ydım,3,True,True,True,-2,uyan | ma | dü | yd | üm,5,True,True,True,0
kapama,kapama,kapamalardık,N,N;ARGNO1P;PL;PST,3,kapa | ma | lar | dık,4,True,False,False,0,kapa | malar | dık,3,False,False,False,-1,kap | amalar | dık,3,False,False,False,-1,kap | amalar | dık,3,False,False,False,-1,kapama | lardı | k,3,True,True,True,-1,kap | amalar | dık,3,False,False,False,-1,kapama | lar | dü | k,4,True,True,True,0
pisletmek,pislet,pisletmemiştin,V,V;PFV;DECL;SG;2;NEG;PST;LGSPEC03,4,p | isl | etme | mişt | in,5,False,False,False,0,pi | s | let | memiş | tin,5,True,False,False,0,pis | let | memiş | tin,4,True,False,False,-1,pis | let | memiş | tin,4,True,False,False,-1,pis | letme | mişti | n,4,False,False,False,-1,pis | letme | mişti | n,4,False,False,False,-1,pis | let | ma | müş | tin,5,True,False,False,0
gün,gün,gününün,N,N;GEN;SG;PSS3S,3,gün | ünün,2,True,True,True,-2,gün | ünün,2,True,True,True,-2,gününün,1,False,False,False,-3,g | ününün,2,False,False,False,-2,gününün,1,False,False,False,-3,gününün,1,False,False,False,-3,günü | nün,2,False,False,False,-2
bükülmek,bükül,bükülmeliymişsiniz,V,V;DECL;OBLIG;PL;2;POS;PST;LGSPEC03,4,bük | ül | meli | y | miş | siniz,6,True,False,False,1,bük | ülme | liy | miş | sini | z,6,False,False,False,1,bük | ül | mel | iymiş | siniz,5,True,False,False,0,bük | ül | mel | iymiş | siniz,5,True,False,False,0,bükülme | li | ymiş | siniz,4,False,False,False,-1,bük | ülme | liy | miş | siniz,5,False,False,False,0,bükül | malı | y | müş | sin | üz,6,True,True,True,1
seslenmek,seslen,seslenmişti,V,V;PFV;DECL;SG;3;POS;PST;LGSPEC03,4,ses | lenmiş | ti,3,False,False,False,-2,ses | lenmiş | ti,3,False,False,False,-2,ses | lenmişti,2,False,False,False,-3,ses | lenmişti,2,False,False,False,-3,ses | lenmişti,2,False,False,False,-3,seslen | mişti,2,True,True,True,-3,ses | len | müş | dü,4,True,False,False,-1
atıştırmak,atıştır,atıştırmayacaksın,V,V;DECL;IND;SG;2;NEG;FUT,3,atıştır | may | acak | sın,4,True,True,True,0,at | ıştır | m | ayacak | sın,5,True,False,False,1,atıştır | mayacak | sın,3,True,True,True,-1,at | ıştır | mayacak | sın,4,True,False,False,0,atı | ştırma | yacaksın,3,False,False,False,-1,atıştır | mayacak | sın,3,True,True,True,-1,atıştırma | acak | s | ün,4,False,False,False,0
acıkmak,acık,acıkacaktın,V,V;PROSP;DECL;IND;SG;2;POS;PST,4,acı | k | acak | tın,4,True,False,False,-1,acı | kac | akt | ın,4,False,False,False,-1,ac | ık | acak | tın,4,True,False,False,-1,acık | acak | tın,3,True,True,True,-2,acı | k | acaktı | n,4,True,False,False,-1,acı | ka | cak | tın,4,False,False,False,-1,acık | acak | t | ün,4,True,True,True,-1
veteriner,veteriner,veterinerinize,N,N;DAT;SG;PSS2P,3,veteriner | in | ize,3,True,True,True,-1,veteriner | in | ize,3,True,True,True,-1,veteriner | inize,2,True,True,True,-2,vet | er | iner | inize,4,True,False,False,0,veteriner | in | ize,3,True,True,True,-1,veteriner | inize,2,True,True,True,-2,veteriner | ün | ize,3,True,True,True,-1
neden,neden,nedeninde,N,N;LOC;SG;PSS2S,3,neden | inde,2,True,True,True,-2,neden | inde,2,True,True,True,-2,neden | inde,2,True,True,True,-2,neden | inde,2,True,True,True,-2,nedeni | nde,2,False,False,False,-2,nedeni | nd | e,3,False,False,False,-1,neden | inde,2,True,True,True,-2
kıyafet,kıyafet,kıyafetmişiz,N,N;ARGNO1P;SG;LGSPEC02,2,kıyafet | miş | iz,3,True,True,True,0,kıyafet | miş | iz,3,True,True,True,0,kıyafet | miş | iz,3,True,True,True,0,kıya | fet | miş | iz,4,True,False,False,1,kıyafet | miş | iz,3,True,True,True,0,kıyafet | miş | iz,3,True,True,True,0,kıyafet | müş | üz,3,True,True,True,0
dolmak,dol,dolmadıydınız,V,V;PFV;DECL;IND;PL;2;NEG;PST,4,d | olmadı | ydı | nız,4,False,False,False,-1,dol | madı | ydı | nız,4,True,True,True,-1,dol | madı | yd | ınız,4,True,True,True,-1,dol | madı | yd | ınız,4,True,True,True,-1,dolma | dı | ydı | nız,4,False,False,False,-1,dolma | dı | ydı | nı | z,5,False,False,False,0,dolma | dü | ydın | üz,4,False,False,False,-1
karıştırmak,karıştır,karıştıracaktık,V,V;PROSP;DECL;IND;PL;1;POS;PST,4,karıştır | acak | tık,3,True,True,True,-2,karış | t | ıracak | tık,4,False,False,False,-1,karıştır | acak | tık,3,True,True,True,-2,kar | ıştır | acak | tık,4,True,False,False,-1,karıştır | acaktı | k,3,True,True,True,-2,karıştır | acaktı | k,3,True,True,True,-2,karış | dür | acak | dü | k,5,False,False,False,0
boşalmak,boşal,boşalmışım,V,V;DECL;SG;1;POS;PST;LGSPEC03,3,boşal | mış | ım,3,True,True,True,-1,boş | almış | ım,3,False,False,False,-1,boşal | mışım,2,True,True,True,-2,boş | al | mış | ım,4,True,False,False,0,boşalmış | ım,2,False,False,False,-2,boşal | mış | ım,3,True,True,True,-1,boşal | müş | üm,3,True,True,True,-1
sararmak,sarar,sararıyor,V,V;PROG;DECL;IND;SG;3;POS;PRS,4,sarar | ıyor,2,True,True,True,-3,sa | rar | ıyor,3,True,False,False,-2,sarar | ıyor,2,True,True,True,-3,sar | ar | ıyor,3,True,False,False,-2,sarar | ıyor,2,True,True,True,-3,sarar | ıyor,2,True,True,True,-3,sarar | ıyor,2,True,True,True,-3
söyleşi,söyleşi,söyleşiniz,N,N;NOM;SG;PSS2P,3,söyle | şi | niz,3,True,False,False,-1,söyle | şi | niz,3,True,False,False,-1,söyleş | iniz,2,False,False,False,-2,söy | leş | iniz,3,False,False,False,-1,söyleşi | niz,2,True,True,True,-2,söyleşi | niz,2,True,True,True,-2,söyleş | iniz,2,False,False,False,-2
gelinmek,gelin,gelinmemişmiş,V,V;DECL;SG;3;NEG;PST;LGSPEC01;LGSPEC03,3,gelin | me | miş | miş,4,True,True,True,0,geli | n | memiş | miş,4,True,False,False,0,gelin | memiş | miş,3,True,True,True,-1,gel | in | memiş | miş,4,True,False,False,0,gelin | memiş | miş,3,True,True,True,-1,gelin | memiş | miş,3,True,True,True,-1,gelin | ma | müş | müş,4,True,True,True,0
volkan,volkan,volkanınızda,N,N;LOC;SG;PSS2P,3,volkan | ınız | da,3,True,True,True,-1,volkan | ı | nız | da,4,True,True,True,0,volkan | ınızda,2,True,True,True,-2,vol | kan | ınızda,3,True,False,False,-1,volkan | ınız | da,3,True,True,True,-1,volkan | ınızda,2,True,True,True,-2,volkan | ınız | da,3,True,True,True,-1
kavun,kavun,kavunlara,N,N;DAT;PL,2,kavun | lara,2,True,True,True,-1,kav | un | lara,3,True,False,False,0,kavun | lara,2,True,True,True,-1,k | avun | lara,3,True,False,False,0,kavun | lara,2,True,True,True,-1,kavun | lara,2,True,True,True,-1,kavun | lara,2,True,True,True,-1
site,site,sitelerinde,N,N;LOC;PL;PSS2S,3,site | lerinde,2,True,True,True,-2,site | lerinde,2,True,True,True,-2,sitelerinde,1,False,False,False,-3,sit | elerinde,2,False,False,False,-2,sitelerinde,1,False,False,False,-3,sitelerinde,1,False,False,False,-3,site | lar | inde,3,True,True,True,-1
buharlaşmak,buharlaş,buharlaşmayacağız,V,V;DECL;IND;PL;1;NEG;FUT,3,buhar | laşm | ayacağı | z,4,False,False,False,0,buhar | laşma | yacağı | z,4,False,False,False,0,buharlaş | mayacağız,2,True,True,True,-2,b | uh | ar | laş | mayacağız,5,True,False,False,1,buharlaşma | ya | cağız,3,False,False,False,-1,buharlaşma | ya | cağız,3,False,False,False,-1,buhar | laş | mak | acak | üz,5,True,False,False,1
alındırmak,alındır,alındırmazsın,V,V;HAB;DECL;IND;SG;2;NEG;PRS,4,alındır | maz | sın,3,True,True,True,-2,alın | dır | maz | sın,4,True,False,False,-1,alın | dır | maz | sın,4,True,False,False,-1,al | ındır | maz | sın,4,True,False,False,-1,alındı | r | maz | sın,4,True,False,False,-1,alındı | r | maz | sın,4,True,False,False,-1,alın | dür | maz | s | ün,5,False,False,False,0
sinematograf,sinematograf,sinematografınızdan,N,N;ABL;SG;PSS2P,3,sinema | tograf | ınız | dan,4,True,False,False,0,sinema | to | gra | fın | ız | dan,6,False,False,False,2,sinemat | ograf | ınızdan,3,True,False,False,-1,sin | emat | ograf | ınızdan,4,True,False,False,0,sinema | tograf | ınız | dan,4,True,False,False,0,sinemat | ograf | ınızdan,3,True,False,False,-1,sinema | tog | raf | ınız | dan,5,True,False,False,1
barışmak,barış,barışmalıydın,V,V;DECL;OBLIG;SG;2;POS;PST,4,barış | malı | ydı | n,4,True,True,True,-1,barış | malı | ydı | n,4,True,True,True,-1,barış | mal | ıy | dın,4,True,True,True,-1,barış | mal | ıy | dın,4,True,True,True,-1,barış | malı | ydı | n,4,True,True,True,-1,barış | malı | ydı | n,4,True,True,True,-1,barış | malı | ydın,3,True,True,True,-2
mermi,mermi,mermilersiniz,N,N;ARGNO2P;PL;PRS,3,mermi | ler | siniz,3,True,True,True,-1,mermi | ler | sini | z,4,True,True,True,0,mermiler | siniz,2,False,False,False,-2,mer | m | iler | siniz,4,False,False,False,0,mermiler | siniz,2,False,False,False,-2,mermi | lers | iniz,3,True,True,True,-1,mermi | lers | iniz,3,True,True,True,-1
kaçmak,kaç,kaçacağız,V,V;DECL;IND;PL;1;POS;FUT,3,kaç | acağı | z,3,True,True,True,-1,k | açacağı | z,3,False,False,False,-1,kaç | acağız,2,True,True,True,-2,kaç | acağız,2,True,True,True,-2,kaç | acağız,2,True,True,True,-2,kaç | acağız,2,True,True,True,-2,kaç | acak | üz,3,True,True,True,-1
emmi,emmi,emmiymişler,N,N;ARGNO3P;SG;LGSPEC02,2,em | mi | y | miş | ler,5,True,False,False,2,em | mi | y | miş | ler,5,True,False,False,2,em | miy | mişler,3,False,False,False,0,em | miy | mişler,3,False,False,False,0,em | mi | ymiş | ler,4,True,False,False,1,em | mi | ym | işler,4,True,False,False,1,emmi | y | müş | lar,4,True,True,True,1
monolog,monolog,monoloğumuz,N,N;NOM;SG;PSS1P,3,mono | lo | ğu | muz,4,False,False,False,0,mon | olo | ğ | umuz,4,True,False,False,0,mon | ol | oğ | umuz,4,True,False,False,0,mon | ol | oğ | umuz,4,True,False,False,0,mono | loğu | muz,3,False,False,False,-1,mono | lo | ğumuz,3,False,False,False,-1,mon | olo | ğ | umuz,4,True,False,False,0
işçi,işçi,işçi,N,N;NOM;SG,2,işçi,1,True,True,True,-2,işçi,1,True,True,True,-2,işçi,1,True,True,True,-2,iş | çi,2,True,False,False,-1,işçi,1,True,True,True,-2,işçi,1,True,True,True,-2,işçi,1,True,True,True,-2
sattırtmak,sattırt,sattırtmazlardı,V,V;HAB;DECL;IND;PL;3;NEG;PST,4,sat | tır | t | maz | lar | dı,6,True,False,False,1,sat | tır | t | maz | lar | dı,6,True,False,False,1,sat | tır | t | maz | lardı,5,True,False,False,0,sat | tır | t | maz | lardı,5,True,False,False,0,sattı | rtma | z | lardı,4,False,False,False,-1,sattı | rt | mazlar | dı,4,True,False,False,-1,sat | dür | t | maz | lar | dü,6,False,False,False,1
gecikmek,gecik,gecikmişmişsiniz,V,V;DECL;PL;2;POS;PST;LGSPEC01;LGSPEC03,3,gecik | miş | miş | siniz,4,True,True,True,0,gecikm | iş | miş | sini | z,5,False,False,False,1,gecik | miş | miş | siniz,4,True,True,True,0,g | ecik | miş | miş | siniz,5,True,False,False,1,gecikmiş | miş | siniz,3,False,False,False,-1,gecik | miş | miş | siniz,4,True,True,True,0,ge | cık | müş | müş | sin | üz,6,False,False,False,2
parçalanmak,parçalan,parçalanmazdım,V,V;HAB;DECL;IND;SG;1;NEG;PST,4,parça | lan | maz | dım,4,True,False,False,-1,parça | lanma | z | dım,4,False,False,False,-1,parçalan | maz | dım,3,True,True,True,-2,par | ç | alan | maz | dım,5,True,False,False,0,parçalanma | z | dım,3,False,False,False,-2,parçalan | maz | dım,3,True,True,True,-2,parça | lan | maz | d | üm,5,True,False,False,0
süpürge,süpürge,süpürgeye,N,N;DAT;SG,2,süpürge | ye,2,True,True,True,-1,süpürge | ye,2,True,True,True,-1,süpür | g | eye,3,False,False,False,0,s | üp | ür | g | eye,5,False,False,False,2,süpürge | ye,2,True,True,True,-1,süpür | ge | ye,3,True,False,False,0,süpürge | ya,2,True,True,True,-1
interfaz,interfaz,interfazlarının,N,N;GEN;PL;PSS2S,3,interfaz | larının,2,True,True,True,-2,in | ter | faz | larının,4,True,False,False,0,inter | faz | larının,3,True,False,False,-1,inter | faz | larının,3,True,False,False,-1,inter | faz | larının,3,True,False,False,-1,inter | fa | z | larının,4,True,False,False,0,int | er | faz | ları | nün,5,True,False,False,1
örmek,ör,örmezlerdi,V,V;HAB;DECL;IND;PL;3;NEG;PST,4,ör | mez | ler | di,4,True,True,True,-1,ör | mez | ler | di,4,True,True,True,-1,ör | mez | lerdi,3,True,True,True,-2,ör | mez | lerdi,3,True,True,True,-2,örme | z | lerdi,3,False,False,False,-2,ör | mezler | di,3,True,True,True,-2,örme | zler | dü,3,False,False,False,-2
karamel,karamel,karamelden,N,N;ABL;SG,2,kara | mel | den,3,True,False,False,0,kara | m | elden,3,False,False,False,0,karamel | den,2,True,True,True,-1,kar | amel | den,3,True,False,False,0,karamel | den,2,True,True,True,-1,karam | eld | en,3,False,False,False,0,karamel | dan,2,True,True,True,-1
almak,al,alırsınız,V,V;HAB;DECL;IND;PL;2;POS;PRS,4,alır | sınız,2,False,False,False,-3,alır | sı | nız,3,False,False,False,-2,alır | sınız,2,False,False,False,-3,al | ır | sınız,3,True,True,True,-2,alır | sınız,2,False,False,False,-3,alır | sınız,2,False,False,False,-3,alır | s | ınız,3,False,False,False,-2
kullanılmak,kullanıl,kullanılıyorsun,V,V;PROG;DECL;IND;SG;2;POS;PRS,4,kullanıl | ı | yorsun,3,True,True,True,-2,kullanıl | ıyor | sun,3,True,True,True,-2,kullanılıyor | sun,2,False,False,False,-3,kullan | ılıyor | sun,3,False,False,False,-2,kullanılıyor | sun,2,False,False,False,-3,kullanılıyor | sun,2,False,False,False,-3,kullanıl | ıyor | sun,3,True,True,True,-2
yörünge,yörünge,yörüngenin,N,N;GEN;SG;PSS2S,3,yörünge | nin,2,True,True,True,-2,yörünge | nin,2,True,True,True,-2,yörüng | enin,2,False,False,False,-2,y | örün | genin,3,False,False,False,-1,yörünge | nin,2,True,True,True,-2,yörünge | nin,2,True,True,True,-2,yörünge | nün,2,True,True,True,-2
cezalandırmak,cezalandır,cezalandırmayacaklardı,V,V;PROSP;DECL;IND;PL;3;NEG;PST,4,cezalandır | may | acak | lar | dı,5,True,True,True,0,ceza | landır | m | ayacak | lar | dı,6,True,False,False,1,cezalandır | mayacak | lardı,3,True,True,True,-2,cez | alandır | mayacak | lardı,4,True,False,False,-1,cezalandırma | yacak | lardı,3,False,False,False,-2,cezalandır | mayacak | lardı,3,True,True,True,-2,ceza | lan | dür | mak | acak | lar | dü,7,False,False,False,2
hıçkırık,hıçkırık,hıçkırıklarınıza,N,N;DAT;PL;PSS2P,3,h | ıçkırık | larını | za,4,True,False,False,0,hıç | kırık | ları | nıza,4,True,False,False,0,h | ıç | kır | ık | larını | za,6,True,False,False,2,h | ıç | kır | ık | larını | za,6,True,False,False,2,hı | ç | kırık | larını | za,5,True,False,False,1,hı | ç | kırı | klarını | za,5,False,False,False,1,hıçkırık | lar | ün | ıza,4,True,True,True,0
sekmek,sek,sekmeyecekmişsiniz,V,V;DECL;PL;2;NEG;FUT;LGSPEC03,3,sek | me | yecek | miş | siniz,5,True,True,True,1,sekme | yecek | miş | sini | z,5,False,False,False,1,sek | meyecek | miş | siniz,4,True,True,True,0,sek | meyecek | miş | siniz,4,True,True,True,0,sek | meyecek | miş | siniz,4,True,True,True,0,sek | meyecek | miş | siniz,4,True,True,True,0,sekme | acak | müş | sin | üz,5,False,False,False,1
güvenmek,güven,güveniniz,V,V;DECL;IMP;PL;2;POS;LGSPEC02,3,güven | iniz,2,True,True,True,-2,güven | i | niz,3,True,True,True,-1,güv | enin | iz,3,False,False,False,-1,g | üv | enin | iz,4,False,False,False,0,güvenini | z,2,False,False,False,-2,güvenini | z,2,False,False,False,-2,güven | iniz,2,True,True,True,-2
ermek,er,ermelilermiş,V,V;DECL;OBLIG;PL;3;POS;PST;LGSPEC03,4,er | meli | ler | miş,4,True,True,True,-1,er | me | liler | miş,4,True,True,True,-1,er | mel | iler | miş,4,True,True,True,-1,er | mel | iler | miş,4,True,True,True,-1, | er | meli | ler | miş,5,True,True,False,0,er | meli | ler | miş,4,True,True,True,-1,er | malı | lar | müş,4,True,True,True,-1
erik,erik,eriğini,N,N;ACC;SG;PSS3S,3,eri | ğini,2,False,False,False,-2,eri | ğin | i,3,False,False,False,-1,eri | ğini,2,False,False,False,-2,eri | ğini,2,False,False,False,-2, | eri | ğini,3,False,False,False,-1,eri | ğini,2,False,False,False,-2,erik | ini,2,True,True,True,-2
brokoli,brokoli,brokolilerinize,N,N;DAT;PL;PSS2P,3,bro | kol | i | lerin | ize,5,True,False,False,1,b | ro | kol | i | lerin | ize,6,True,False,False,2,br | okol | ilerin | ize,4,False,False,False,0,br | okol | ilerin | ize,4,False,False,False,0, | bro | ko | lilerin | ize,5,False,False,False,1,bro | kol | ilerini | ze,4,False,False,False,0,brokoli | lar | ün | ize,4,True,True,True,0
göndermek,gönder,göndereceklermiş,V,V;DECL;PL;3;POS;FUT;LGSPEC03,3,gönder | ecek | ler | miş,4,True,True,True,0,gönder | ecek | ler | miş,4,True,True,True,0,gönder | ecekler | miş,3,True,True,True,-1,gön | der | ecekler | miş,4,True,False,False,0,gönderecek | ler | miş,3,False,False,False,-1,göndere | cek | ler | miş,4,False,False,False,0,gönder | acak | lar | müş,4,True,True,True,0
helikopter,helikopter,helikopterler,N,N;NOM;PL,2,helikopter | ler,2,True,True,True,-1,he | lik | o | p | ter | ler,6,True,False,False,3,helikopterler,1,False,False,False,-2,h | elikopter | ler,3,True,False,False,0,helikopterler,1,False,False,False,-2,helikopter | ler,2,True,True,True,-1,helikopter | lar,2,True,True,True,-1
istemci,istemci,istemcilersiniz,N,N;ARGNO2P;PL;PRS,3,iste | m | ciler | siniz,4,False,False,False,0,istem | ciler | sini | z,4,False,False,False,0,istem | ciler | siniz,3,False,False,False,-1,istem | ciler | siniz,3,False,False,False,-1,istemci | ler | siniz,3,True,True,True,-1,istemci | lers | iniz,3,True,True,True,-1,istem | cü | lers | iniz,4,False,False,False,0
bedevi,bedevi,bedevilerdi,N,N;ARGNO3P;PL;PST,3,bedevi | ler | di,3,True,True,True,-1,bed | evi | ler | di,4,True,False,False,0,bede | v | iler | di,4,False,False,False,0,b | edev | iler | di,4,False,False,False,0,bedevi | lerdi,2,True,True,True,-2,bede | vil | erd | i,4,False,False,False,0,bedevi | lar | dü,3,True,True,True,-1
obje,obje,objelermiş,N,N;ARGNO3S;PL;LGSPEC02,2,obje | ler | miş,3,True,True,True,0,obje | ler | miş,3,True,True,True,0,objeler | miş,2,False,False,False,-1,ob | j | eler | miş,4,False,False,False,1,objeler | miş,2,False,False,False,-1,objeler | miş,2,False,False,False,-1,obje | lar | müş,3,True,True,True,0
sattırmak,sattır,sattırmelisiniz,V,V;DECL;OBLIG;PL;2;POS;PRS,4,sat | tır | meli | siniz,4,True,False,False,-1,sat | tır | me | lisi | niz,5,True,False,False,0,sat | tır | mel | isiniz,4,True,False,False,-1,sat | tır | mel | isiniz,4,True,False,False,-1,sattı | rme | li | siniz,4,False,False,False,-1,sattı | r | meli | siniz,4,True,False,False,-1,sat | dür | malı | sin | üz,5,False,False,False,0
yıpratmak,yıprat,yıpratmamışsın,V,V;DECL;SG;2;NEG;PST;LGSPEC03,3,yı | pr | atma | mış | sın,5,False,False,False,1,yıpratma | mış | sın,3,False,False,False,-1,yıprat | mamış | sın,3,True,True,True,-1,y | ıp | rat | mamış | sın,5,True,False,False,1,yıpratma | mış | sın,3,False,False,False,-1,yıpr | atma | mış | sın,4,False,False,False,0,yıpratma | müş | s | ün,4,False,False,False,0
penisilin,penisilin,penisilinlerinizi,N,N;ACC;PL;PSS2P,3,pen | isi | lin | ler | inizi,5,True,False,False,1,pen | i | silin | leri | nizi,5,True,False,False,1,penis | ilin | lerinizi,3,True,False,False,-1,pen | is | ilin | lerinizi,4,True,False,False,0,penisilin | lerinizi,2,True,True,True,-2,penis | ilin | lerinizi,3,True,False,False,-1,penisilin | lar | ün | izi,4,True,True,True,0
ayakkabı,ayakkabı,ayakkabıymışlar,N,N;ARGNO3P;SG;LGSPEC02,2,ayakkabı | y | mış | lar,4,True,True,True,1,ayak | kab | ıy | mış | lar,5,False,False,False,2,ayakkab | ıy | mışlar,3,False,False,False,0,ay | akk | ab | ıy | mışlar,5,False,False,False,2,ayakkabı | ymış | lar,3,True,True,True,0,ayakkabı | ymış | lar,3,True,True,True,0,ayakkabı | y | müş | lar,4,True,True,True,1
model,model,modelden,N,N;ABL;SG,2,model | den,2,True,True,True,-1,model | den,2,True,True,True,-1,model | den,2,True,True,True,-1,mod | elden,2,False,False,False,-1,model | den,2,True,True,True,-1,modelde | n,2,False,False,False,-1,model | dan,2,True,True,True,-1
ettirtmek,ettirt,ettirtmemeliydik,V,V;DECL;OBLIG;PL;1;NEG;PST,4,ettir | t | memeli | ydi | k,5,True,False,False,0,ettir | t | meme | liy | dik,5,True,False,False,0,ettir | t | mem | el | iy | dik,6,True,False,False,1,et | tir | t | mem | el | iy | dik,7,True,False,False,2,etti | rt | memeli | ydi | k,5,True,False,False,0,ettir | t | memeli | ydi | k,5,True,False,False,0,et | dür | t | ma | malı | y | dik,7,False,False,False,2
süsmek,süs,süsmemeliydiniz,V,V;DECL;OBLIG;PL;2;NEG;PST,4,süs | memeli | ydi | niz,4,True,True,True,-1,süs | meme | li | ydi | niz,5,True,True,True,0,süs | mem | el | iy | diniz,5,True,True,True,0,s | üs | mem | el | iy | diniz,6,True,False,False,1,süs | memeli | ydi | niz,4,True,True,True,-1,süs | memeli | ydi | niz,4,True,True,True,-1,süs | ma | malı | yd | iniz,5,True,True,True,0
kıl,kıl,kılın,N,N;GEN;SG,2,kıl | ın,2,True,True,True,-1,kıl | ın,2,True,True,True,-1,kılın,1,False,False,False,-2,kıl | ın,2,True,True,True,-1,kılın,1,False,False,False,-2,kılın,1,False,False,False,-2,kıl | ün,2,True,True,True,-1
sapmak,sap,sapmamalıydık,V,V;DECL;OBLIG;PL;1;NEG;PST,4,sap | ma | malı | ydı | k,5,True,True,True,0,sap | mama | lı | ydı | k,5,True,True,True,0,sap | mam | al | ıy | dık,5,True,True,True,0,sap | mam | al | ıy | dık,5,True,True,True,0,sapma | malı | ydı | k,4,False,False,False,-1,sapma | malı | ydı | k,4,False,False,False,-1,sapma | malı | y | dü | k,5,False,False,False,0
eğitim,eğitim,eğitimler,N,N;NOM;PL,2,eğitim | ler,2,True,True,True,-1,eğitim | ler,2,True,True,True,-1,eğitimler,1,False,False,False,-2,eğ | it | imler,3,False,False,False,0,eğitim | ler,2,True,True,True,-1,eğitimler,1,False,False,False,-2,eğitim | lar,2,True,True,True,-1
diş,diş,dişleri,N,N;NOM;PL;PSS3S,3,diş | leri,2,True,True,True,-2,diş | leri,2,True,True,True,-2,dişleri,1,False,False,False,-3,d | işleri,2,False,False,False,-2,dişleri,1,False,False,False,-3,dişleri,1,False,False,False,-3,diş | leri,2,True,True,True,-2
makara,makara,makaraları,N,N;NOM;PL;PSS3S,3,makara | ları,2,True,True,True,-2,ma | kara | ları,3,True,False,False,-1,makar | aları,2,False,False,False,-2,mak | ar | aları,3,False,False,False,-1,makara | ları,2,True,True,True,-2,maka | ralar | ı,3,False,False,False,-1,makara | ları,2,True,True,True,-2
taklit,taklit,taklitten,N,N;ABL;SG,2,taklit | ten,2,True,True,True,-1,taklit | ten,2,True,True,True,-1,taklit | ten,2,True,True,True,-1,tak | lit | ten,3,True,False,False,0,taklit | ten,2,True,True,True,-1,taklit | ten,2,True,True,True,-1,taklit | dan,2,True,True,True,-1
ellemek,elle,ellemişlerdi,V,V;PFV;DECL;PL;3;POS;PST;LGSPEC03,4,el | lemiş | ler | di,4,False,False,False,-1,elle | miş | ler | di,4,True,True,True,-1,el | lemiş | lerdi,3,False,False,False,-2,el | lemiş | lerdi,3,False,False,False,-2,elle | mişlerdi,2,True,True,True,-3,elle | mişler | di,3,True,True,True,-2,el | la | müş | lar | dü,5,False,False,False,0
ejderha,ejderha,ejderhayım,N,N;ARGNO1S;SG;PRS,3,ejderha | yım,2,True,True,True,-2,ejderha | yı | m,3,True,True,True,-1,ejder | hay | ım,3,False,False,False,-1,ej | der | hay | ım,4,False,False,False,0,ejderha | yım,2,True,True,True,-2,ejderha | yım,2,True,True,True,-2,ejderha | y | üm,3,True,True,True,-1
numaralama,numaralama,numaralamalarını,N,N;ACC;PL;PSS3S,3,numara | lama | larını,3,True,False,False,-1,numara | lama | larını,3,True,False,False,-1,numar | alam | alarını,3,False,False,False,-1,num | ar | alam | alarını,4,False,False,False,0,numara | lama | larını,3,True,False,False,-1,numara | lamaları | nı,3,False,False,False,-1,numara | lama | lar | ını,4,True,False,False,0
sürüngen,sürüngen,sürüngeni,N,N;ACC;SG,2,sürü | ngen | i,3,True,False,False,0,sürüngen | i,2,True,True,True,-1,sürün | geni,2,False,False,False,-1,sür | ün | geni,3,False,False,False,0,sürüngen | i,2,True,True,True,-1,sürüngen | i,2,True,True,True,-1,sürüngen | i,2,True,True,True,-1
oyalamak,oyala,oyalamadılar,V,V;DECL;IND;PL;3;NEG;PST,3,oya | lama | dı | lar,4,False,False,False,0,oya | lama | dı | lar,4,False,False,False,0,oy | al | amadılar,3,False,False,False,-1,oy | al | amadılar,3,False,False,False,-1,o | ya | lama | dılar,4,False,False,False,0,oy | alama | dılar,3,False,False,False,-1,oyala | madı | lar,3,True,True,True,-1
çoban,çoban,çobansın,N,N;ARGNO2S;SG;PRS,3,çoban | sın,2,True,True,True,-2,çoban | sın,2,True,True,True,-2,çob | ansın,2,False,False,False,-2,ç | ob | ansın,3,False,False,False,-1,çoban | sın,2,True,True,True,-2,çoban | sın,2,True,True,True,-2,çoban | s | ün,3,True,True,True,-1
argo,argo,argo,N,N;NOM;SG,2,ar | go,2,True,False,False,-1,argo,1,True,True,True,-2,argo,1,True,True,True,-2,ar | go,2,True,False,False,-1,argo,1,True,True,True,-2,argo,1,True,True,True,-2,argo,1,True,True,True,-2
yaratmak,yarat,yaratmamalıymışım,V,V;DECL;OBLIG;SG;1;NEG;PST;LGSPEC03,4,yaratma | ma | lı | y | mış | ım,6,False,False,False,1,yara | tma | malı | y | mış | ım,6,False,False,False,1,yarat | mam | al | ıymış | ım,5,True,True,True,0,y | arat | mam | al | ıymış | ım,6,True,False,False,1,yaratma | malı | y | mışım,4,False,False,False,-1,yaratma | malı | ymış | ım,4,False,False,False,-1,yarat | ma | malı | y | müş | üm,6,True,True,True,1
çökelek,çökelek,çökeleğinin,N,N;GEN;SG;PSS2S,3,çökel | e | ğinin,3,False,False,False,-1,ç | ök | el | eği | nin,5,False,False,False,1,çökel | eğinin,2,False,False,False,-2,ç | ök | el | eğinin,4,False,False,False,0,çökel | eği | nin,3,False,False,False,-1,çökel | eğin | in,3,False,False,False,-1,çökelek | inin,2,True,True,True,-2
eğlenmek,eğlen,eğleniyordum,V,V;PROG;DECL;IND;SG;1;POS;PST,4,eğ | len | iyor | dum,4,True,False,False,-1,eğ | len | iyor | du | m,5,True,False,False,0,eğlen | iyordum,2,True,True,True,-3,eğ | leniyor | dum,3,False,False,False,-2,eğleniyor | dum,2,False,False,False,-3,eğlen | iyordum,2,True,True,True,-3,eğleni | yor | dum,3,False,False,False,-2
kazma,kazma,kazmalarımızdan,N,N;ABL;PL;PSS1P,3,kaz | ma | ları | mız | dan,5,True,False,False,1,kaz | malar | ımız | dan,4,False,False,False,0,kaz | malar | ımızdan,3,False,False,False,-1,kaz | malar | ımızdan,3,False,False,False,-1,kazma | larımız | dan,3,True,True,True,-1,kaz | maları | mız | dan,4,False,False,False,0,kazma | lar | ımız | dan,4,True,True,True,0
süngü,süngü,süngülerin,N,N;GEN;PL,2,süngü | lerin,2,True,True,True,-1,sün | gü | lerin,3,True,False,False,0,sün | gü | lerin,3,True,False,False,0,sün | gü | lerin,3,True,False,False,0,süngü | lerin,2,True,True,True,-1,sün | gül | erin,3,False,False,False,0,süngü | lar | ün,3,True,True,True,0
peri,peri,periymişler,N,N;ARGNO3P;SG;LGSPEC02,2,peri | y | miş | ler,4,True,True,True,1,peri | y | miş | ler,4,True,True,True,1,periy | mişler,2,False,False,False,-1,per | iy | mişler,3,False,False,False,0,peri | ymiş | ler,3,True,True,True,0,periy | mişler,2,False,False,False,-1,peri | y | müş | lar,4,True,True,True,1
şimal,şimal,şimallerin,N,N;GEN;PL,2,şimal | lerin,2,True,True,True,-1,şim | al | lerin,3,True,False,False,0,şim | al | lerin,3,True,False,False,0,ş | imal | lerin,3,True,False,False,0,şi | mal | lerin,3,True,False,False,0,şim | aller | in,3,False,False,False,0,şimal | lar | ün,3,True,True,True,0
kapama,kapama,kapamayım,N,N;ARGNO1S;SG;PRS,3,kapa | mayı | m,3,False,False,False,-1,kapa | mayı | m,3,False,False,False,-1,kap | amay | ım,3,False,False,False,-1,kap | amay | ım,3,False,False,False,-1,kapama | yım,2,True,True,True,-2,kap | amayı | m,3,False,False,False,-1,kapama | y | üm,3,True,True,True,-1
badana,badana,badanalardan,N,N;ABL;PL,2,badana | lardan,2,True,True,True,-1,badana | lardan,2,True,True,True,-1,b | adan | alardan,3,False,False,False,0,b | adan | alardan,3,False,False,False,0,ba | da | na | lardan,4,True,False,False,1,bad | ana | lardan,3,True,False,False,0,badana | lar | dan,3,True,True,True,0
getirmek,getir,getirmemişsiniz,V,V;DECL;PL;2;NEG;PST;LGSPEC03,3,getir | me | miş | siniz,4,True,True,True,0,getir | memiş | sini | z,4,True,True,True,0,getir | memiş | siniz,3,True,True,True,-1,g | etir | memiş | siniz,4,True,False,False,0,getirme | miş | siniz,3,False,False,False,-1,getirme | miş | siniz,3,False,False,False,-1,getir | ma | müş | sin | üz,5,True,True,True,1
çarmıh,çarmıh,çarmıhından,N,N;ABL;SG;PSS3S,3,çar | mıh | ından,3,True,False,False,-1,ç | ar | mı | h | ından,5,True,False,False,1,çar | m | ıh | ından,4,True,False,False,0,ç | arm | ıh | ından,4,True,False,False,0,çarmıh | ından,2,True,True,True,-2,çarmı | h | ından,3,True,False,False,-1,çarmıh | ün | dan,3,True,True,True,-1
savaşçı,savaşçı,savaşçılarınız,N,N;NOM;PL;PSS2P,3,savaşçı | lar | ınız,3,True,True,True,-1,savaşçı | ları | nız,3,True,True,True,-1,savaşçı | larınız,2,True,True,True,-2,savaş | çı | larınız,3,True,False,False,-1,savaşçıları | nız,2,False,False,False,-2,savaşçıları | nı | z,3,False,False,False,-1,savaşçı | lar | ınız,3,True,True,True,-1
giymek,giy,giymezdi,V,V;HAB;DECL;IND;SG;3;NEG;PST,4,giyme | zdi,2,False,False,False,-3,giy | mez | di,3,True,True,True,-2,giy | mez | di,3,True,True,True,-2,g | iy | mez | di,4,True,False,False,-1,giy | mezdi,2,True,True,True,-3,giyme | z | di,3,False,False,False,-2,giy | mez | dü,3,True,True,True,-2
buzul,buzul,buzullarımızın,N,N;GEN;PL;PSS1P,3,buzul | ları | mız | ın,4,True,True,True,0,buzul | lar | ımızın,3,True,True,True,-1,buzullar | ımızın,2,False,False,False,-2,buz | ullar | ımızın,3,False,False,False,-1,buzul | larımızın,2,True,True,True,-2,buzullar | ımızın,2,False,False,False,-2,buzul | lar | ımız | ün,4,True,True,True,0
bellek,bellek,belleğini,N,N;ACC;SG;PSS3S,3,bell | e | ğini,3,False,False,False,-1,bell | eği | ni,3,False,False,False,-1,belle | ğini,2,False,False,False,-2,belle | ğini,2,False,False,False,-2,belleğin | i,2,False,False,False,-2,belleği | ni,2,False,False,False,-2,bellek | ini,2,True,True,True,-2
parçalanma,parçalanma,parçalanmanı,N,N;ACC;SG;PSS2S,3,parça | lanman | ı,3,False,False,False,-1,parça | lanma | nı,3,True,False,False,-1,parçalan | manı,2,False,False,False,-2,par | ç | alan | manı,4,False,False,False,0,parçalanma | nı,2,True,True,True,-2,parçalan | manı,2,False,False,False,-2,parça | lan | manı,3,False,False,False,-1
yeterlilik,yeterlilik,yeterliliklerimizde,N,N;LOC;PL;PSS1P,3,yeterli | likleri | mizde,3,False,False,False,-1,yeterli | likleri | miz | de,4,False,False,False,0,yeterlilik | ler | imizde,3,True,True,True,-1,yet | er | lilik | ler | imizde,5,True,False,False,1,yeterlilik | lerimiz | de,3,True,True,True,-1,yeterlilik | lerimiz | de,3,True,True,True,-1,yeter | lü | lık | lar | imiz | da,6,False,False,False,2
varmak,var,varıyordum,V,V;PROG;DECL;IND;SG;1;POS;PST,4,var | ıyor | du | m,4,True,True,True,-1,var | ıyor | du | m,4,True,True,True,-1,var | ıyor | dum,3,True,True,True,-2,var | ıyor | dum,3,True,True,True,-2,var | ıyordu | m,3,True,True,True,-2,varı | yordu | m,3,False,False,False,-2,var | ıyor | dum,3,True,True,True,-2
katılmak,katıl,katılmayacaklardı,V,V;PROSP;DECL;IND;PL;3;NEG;PST,4,katıl | may | acak | lar | dı,5,True,True,True,0,katılmaya | cak | lar | dı,4,False,False,False,-1,katılm | ayacak | lardı,3,False,False,False,-2,kat | ılm | ayacak | lardı,4,False,False,False,-1,katılma | yacak | lardı,3,False,False,False,-2,katılmaya | cak | lardı,3,False,False,False,-2,katıl | mak | acak | lar | dü,5,True,True,True,0
dizmek,diz,dizecekler,V,V;DECL;IND;PL;3;POS;FUT,3,diz | ecek | ler,3,True,True,True,-1,diz | ecek | ler,3,True,True,True,-1,diz | ecekler,2,True,True,True,-2,diz | ecekler,2,True,True,True,-2,diz | ecek | ler,3,True,True,True,-1,dize | cek | ler,3,False,False,False,-1,diz | acak | lar,3,True,True,True,-1
kartal,kartal,kartalımızı,N,N;ACC;SG;PSS1P,3,kartal | ımızı,2,True,True,True,-2,kartal | ımız | ı,3,True,True,True,-1,kartal | ımızı,2,True,True,True,-2,kart | alım | ızı,3,False,False,False,-1,kartalı | mızı,2,False,False,False,-2,kartal | ımızı,2,True,True,True,-2,kartal | üm | ızı,3,True,True,True,-1
topçu,topçu,topçusunda,N,N;LOC;SG;PSS3S,3,topçu | sunda,2,True,True,True,-2,top | çu | sunda,3,True,False,False,-1,topç | usunda,2,False,False,False,-2,top | ç | usunda,3,False,False,False,-1,topçusu | nda,2,False,False,False,-2,topçu | sun | da,3,True,True,True,-1,top | cü | sun | da,4,False,False,False,0
vurmak,vur,vuruyormuşum,V,V;PROG;DECL;SG;1;POS;PRS;LGSPEC03,4,vuru | yor | muş | um,4,False,False,False,-1,vuru | yor | muş | um,4,False,False,False,-1,vur | uyormuş | um,3,True,True,True,-2,vur | uyormuş | um,3,True,True,True,-2,vuruyor | muşum,2,False,False,False,-3,vur | uyor | muşum,3,True,True,True,-2,vuru | yor | müş | üm,4,False,False,False,-1
yemiş,yemiş,yemişlerine,N,N;DAT;PL;PSS3S,3,yemiş | lerine,2,True,True,True,-2,ye | miş | lerine,3,True,False,False,-1,yemiş | lerine,2,True,True,True,-2,y | emiş | lerine,3,True,False,False,-1,yemiş | lerine,2,True,True,True,-2,yemiş | lerine,2,True,True,True,-2,yemiş | lar | ine,3,True,True,True,-1
bükmek,bük,bükmemelilermiş,V,V;DECL;OBLIG;PL;3;NEG;PST;LGSPEC03,4,bük | memeli | ler | miş,4,True,True,True,-1,bük | memeliler | miş,3,True,True,True,-2,bük | mem | eliler | miş,4,True,True,True,-1,bük | mem | eliler | miş,4,True,True,True,-1,bükme | meli | ler | miş,4,False,False,False,-1,bük | memeli | ler | miş,4,True,True,True,-1,bükme | malı | lar | müş,4,False,False,False,-1
kazımak,kazı,kazımameliyiz,V,V;DECL;OBLIG;PL;1;NEG;PRS,4,kazı | mameli | yi | z,4,True,True,True,-1,kazı | mame | liy | iz,4,True,True,True,-1,kazım | amel | iyiz,3,False,False,False,-2,kaz | ım | amel | iyiz,4,False,False,False,-1,kazı | ma | me | liyiz,4,True,True,True,-1,kazı | mam | eli | yiz,4,True,True,True,-1,kazıma | malı | yiz,3,False,False,False,-2
sos,sos,sosunda,N,N;LOC;SG;PSS3S,3,sos | unda,2,True,True,True,-2,so | sunda,2,False,False,False,-2,s | osunda,2,False,False,False,-2,s | osunda,2,False,False,False,-2,sosu | nda,2,False,False,False,-2,sosu | nd | a,3,False,False,False,-1,sos | unda,2,True,True,True,-2
kaçırmak,kaçır,kaçırmıyordunuz,V,V;PROG;DECL;IND;PL;2;NEG;PST,4,kaçır | mı | yordu | n | uz,5,True,True,True,0,kaç | ır | m | ıyor | dun | uz,6,True,False,False,1,kaçır | mıyor | dunuz,3,True,True,True,-2,kaç | ır | mıyor | dunuz,4,True,False,False,-1,kaçır | mıyordu | nuz,3,True,True,True,-2,kaçır | mıyordu | nu | z,4,True,True,True,-1,kaçır | m | ıyor | dun | üz,5,True,True,True,0
hasta,hasta,hastadan,N,N;ABL;SG,2,hasta | dan,2,True,True,True,-1,hasta | dan,2,True,True,True,-1,has | tadan,2,False,False,False,-1,has | tadan,2,False,False,False,-1,hasta | dan,2,True,True,True,-1,hastada | n,2,False,False,False,-1,hasta | dan,2,True,True,True,-1
kurumak,kuru,kuruyacaklar,V,V;DECL;IND;PL;3;POS;FUT,3,kuru | y | acak | lar,4,True,True,True,0,kuru | ya | cak | lar,4,True,True,True,0,kuru | ya | cak | lar,4,True,True,True,0,kuru | yacak | lar,3,True,True,True,-1,kuru | yacak | lar,3,True,True,True,-1,kuruy | acaklar,2,False,False,False,-2,kuru | acak | lar,3,True,True,True,-1
ütü,ütü,ütüleri,N,N;NOM;PL;PSS3S,3,ü | tü | leri,3,True,False,False,-1,ü | tü | leri,3,True,False,False,-1,üt | ü | leri,3,True,False,False,-1,üt | ü | leri,3,True,False,False,-1,ütü | leri,2,True,True,True,-2,ü | tü | leri,3,True,False,False,-1,ütü | leri,2,True,True,True,-2
kuyumcu,kuyumcu,kuyumcuydunuz,N,N;ARGNO2P;SG;PST,3,kuyu | mc | uydu | n | uz,5,False,False,False,1,k | uyum | cu | ydu | n | uz,6,True,False,False,2,kuy | um | c | uy | dunuz,5,False,False,False,1,k | uyum | c | uy | dunuz,5,False,False,False,1,kuyumcu | y | dunuz,3,True,True,True,-1,kuyu | m | cu | ydu | nu | z,6,True,False,False,2,kuyumcu | yd | unuz,3,True,True,True,-1
kötüleşmek,kötüleş,kötüleşmiyordunuz,V,V;PROG;DECL;IND;PL;2;NEG;PST,4,kötü | leş | mi | yordu | n | uz,6,True,False,False,1,kötü | leş | m | iyor | dun | uz,6,True,False,False,1,kötüleş | miyor | dunuz,3,True,True,True,-2,kötü | leş | miyor | dunuz,4,True,False,False,-1,kötü | leş | miyordu | nuz,4,True,False,False,-1,kötü | leş | miyordu | nu | z,5,True,False,False,0,kötüleş | mi | yor | dun | üz,5,True,True,True,0
sendrom,sendrom,sendromları,N,N;NOM;PL;PSS3S,3,sendrom | ları,2,True,True,True,-2,sendrom | ları,2,True,True,True,-2,sendrom | ları,2,True,True,True,-2,send | rom | ları,3,True,False,False,-1,sendrom | ları,2,True,True,True,-2,sendrom | ları,2,True,True,True,-2,sendrom | ları,2,True,True,True,-2
memleket,memleket,memleketleriniz,N,N;NOM;PL;PSS2P,3,memleket | lerin | iz,3,True,True,True,-1,memleket | lerini | z,3,True,True,True,-1,memleket | leriniz,2,True,True,True,-2,mem | lek | et | leriniz,4,True,False,False,0,memleket | lerini | z,3,True,True,True,-1,memleket | leriniz,2,True,True,True,-2,memleket | lar | iniz,3,True,True,True,-1
tütmek,tüt,tütmüyormuş,V,V;PROG;DECL;SG;3;NEG;PRS;LGSPEC03,4,tü | t | m | üyor | muş,5,True,False,False,0,tü | tm | üyor | muş,4,False,False,False,-1,tüt | m | üy | ormuş,4,True,True,True,-1,t | üt | m | üy | ormuş,5,True,False,False,0, | tü | t | müyor | muş,5,True,False,False,0,tüt | müyor | muş,3,True,True,True,-2,tüt | m | üyor | müş,4,True,True,True,-1
dindarlık,dindarlık,dindarlıklarında,N,N;LOC;PL;PSS3S,3,dindar | lık | larında,3,True,False,False,-1,din | dar | lık | larında,4,True,False,False,0,dindar | lık | larında,3,True,False,False,-1,din | dar | lık | larında,4,True,False,False,0,dindar | lık | larında,3,True,False,False,-1,dindar | lıkların | da,3,False,False,False,-1,dindar | lık | lar | ında,4,True,False,False,0
semerci,semerci,semercilerinizi,N,N;ACC;PL;PSS2P,3,semer | ciler | inizi,3,False,False,False,-1,se | merci | leri | nizi,4,True,False,False,0,sem | er | cilerin | izi,4,False,False,False,0,sem | er | cilerin | izi,4,False,False,False,0, | se | mer | ci | lerinizi,5,True,False,False,1,sem | er | cilerin | izi,4,False,False,False,0,semer | cü | lar | ün | izi,5,False,False,False,1
çökmek,çök,çökerler,V,V;HAB;DECL;IND;PL;3;POS;PRS,4,çöker | ler,2,False,False,False,-3,ç | ök | er | ler,4,True,False,False,-1,çök | erler,2,True,True,True,-3,ç | ök | erler,3,True,False,False,-2,çöker | ler,2,False,False,False,-3,çöker | ler,2,False,False,False,-3,çöker | lar,2,False,False,False,-3
burkmak,burk,burkuyorsun,V,V;PROG;DECL;IND;SG;2;POS;PRS,4,bur | ku | yorsun,3,False,False,False,-2,bur | ku | yor | sun,4,False,False,False,-1,bur | k | uyorsun,3,True,False,False,-2,bur | k | uyorsun,3,True,False,False,-2,bu | r | ku | yorsun,4,False,False,False,-1,bur | kuy | ors | un,4,False,False,False,-1,burk | uyor | sun,3,True,True,True,-2
iblis,iblis,iblisler,N,N;NOM;PL,2,iblis | ler,2,True,True,True,-1,i | b | lis | ler,4,True,False,False,1,iblis | ler,2,True,True,True,-1,ib | lis | ler,3,True,False,False,0,iblisler,1,False,False,False,-2,iblis | ler,2,True,True,True,-1,iblis | lar,2,True,True,True,-1
gaf,gaf,gaflarımızda,N,N;LOC;PL;PSS1P,3,ga | f | ları | mız | da,5,True,False,False,1,ga | f | ları | mızda,4,True,False,False,0,g | af | larımız | da,4,True,False,False,0,g | af | larımız | da,4,True,False,False,0,gaf | larımız | da,3,True,True,True,-1,ga | f | larımız | da,4,True,False,False,0,gaf | lar | ımız | da,4,True,True,True,0
sahip,sahip,sahipleriniz,N,N;NOM;PL;PSS2P,3,sahip | lerin | iz,3,True,True,True,-1,sahip | lerini | z,3,True,True,True,-1,sahip | leriniz,2,True,True,True,-2,sah | ip | leriniz,3,True,False,False,-1,sahipleri | niz,2,False,False,False,-2,sahiplerini | z,2,False,False,False,-2,sahip | lar | iniz,3,True,True,True,-1
işitmek,işit,işitmeyin,V,V;DECL;IMP;PL;2;NEG,3,iş | it | meyi | n,4,True,False,False,0,işi | tm | eyin,3,False,False,False,-1,işit | meyin,2,True,True,True,-2,iş | it | meyin,3,True,False,False,-1,işitme | yin,2,False,False,False,-2,işitme | yin,2,False,False,False,-2,işitme | yin,2,False,False,False,-2
voleybol,voleybol,voleybolların,N,N;GEN;PL,2,voleybol | ların,2,True,True,True,-1,voleybol | ların,2,True,True,True,-1,voleybol | ların,2,True,True,True,-1,vol | eybol | ların,3,True,False,False,0,voleybol | ların,2,True,True,True,-1,voleybol | ların,2,True,True,True,-1,voleybol | lar | ün,3,True,True,True,0
kıllık,kıllık,kıllığında,N,N;LOC;SG;PSS3S,3,kıl | l | ığında,3,False,False,False,-1,kıl | lığı | nda,3,False,False,False,-1,kıl | lığında,2,False,False,False,-2,kıl | lığında,2,False,False,False,-2,kıl | lığında,2,False,False,False,-2,kıl | lığında,2,False,False,False,-2,kıl | lık | ında,3,True,False,False,-1
hüzün,hüzün,hüzünlerinizi,N,N;ACC;PL;PSS2P,3,hüzün | ler | inizi,3,True,True,True,-1,hüzün | leri | nizi,3,True,True,True,-1,hüzün | lerinizi,2,True,True,True,-2,h | üzün | lerinizi,3,True,False,False,-1,hüzün | lerinizi,2,True,True,True,-2,hüzün | lerinizi,2,True,True,True,-2,hüzün | lar | ün | izi,4,True,True,True,0
solmak,sol,solmamalıydım,V,V;DECL;OBLIG;SG;1;NEG;PST,4,sol | ma | malı | ydı | m,5,True,True,True,0,s | olma | malı | ydı | m,5,False,False,False,0,sol | mam | al | ıy | dım,5,True,True,True,0,sol | mam | al | ıy | dım,5,True,True,True,0,sol | ma | malı | ydı | m,5,True,True,True,0,sol | mamalı | ydım,3,True,True,True,-2,sol | ma | malı | yd | üm,5,True,True,True,0
sevap,sevap,sevabında,N,N;LOC;SG;PSS3S,3,sevab | ında,2,True,True,True,-2,sev | ab | ında,3,True,False,False,-1,sev | abında,2,False,False,False,-2,sev | abında,2,False,False,False,-2,sev | abı | nda,3,False,False,False,-1,sev | abında,2,False,False,False,-2,sevap | ında,2,True,True,True,-2
fulya,fulya,fulyaya,N,N;DAT;SG,2,fulya | ya,2,True,True,True,-1,ful | ya | ya,3,True,False,False,0,ful | yaya,2,False,False,False,-1,ful | yaya,2,False,False,False,-1, | ful | ya | ya,4,True,False,False,1,ful | yaya,2,False,False,False,-1,fulya | ya,2,True,True,True,-1
parasızlık,parasızlık,parasızlığa,N,N;DAT;SG,2,para | sız | lığa,3,False,False,False,0,para | sız | lığa,3,False,False,False,0,parasız | lığa,2,False,False,False,-1,p | arası | z | lığa,4,False,False,False,1,parasız | lığa,2,False,False,False,-1,parasız | lığa,2,False,False,False,-1,para | süz | lık | a,4,False,False,False,1
korsan,korsan,korsanlardı,N,N;ARGNO3P;PL;PST,3,kor | san | lar | dı,4,True,False,False,0,korsan | lar | dı,3,True,True,True,-1,korsan | lardı,2,True,True,True,-2,kor | san | lardı,3,True,False,False,-1,korsan | lardı,2,True,True,True,-2,korsan | lardı,2,True,True,True,-2,korsan | lar | dü,3,True,True,True,-1
gidilmek,gidil,gidiliyorlardı,V,V;PROG;DECL;IND;PL;3;POS;PST,4,gid | il | iyor | lar | dı,5,True,False,False,0,gid | iliyor | lar | dı,4,False,False,False,-1,gid | iliyor | lardı,3,False,False,False,-2,g | id | iliyor | lardı,4,False,False,False,-1,gidil | iyorlardı,2,True,True,True,-3,gidi | liyor | lardı,3,False,False,False,-2,gi | dü | lü | yor | lar | dü,6,False,False,False,1
verimsizleştirmek,verimsizleştir,verimsizleştirmişlermiş,V,V;DECL;PL;3;POS;PST;LGSPEC01;LGSPEC03,3,verim | sizle | ştir | miş | ler | miş,6,True,False,False,2,veri | m | siz | leştir | miş | ler | miş,7,True,False,False,3,verimsiz | leştir | mişler | miş,4,True,False,False,0,ver | imsiz | leştir | mişler | miş,5,True,False,False,1,verimsiz | leştirmiş | ler | miş,4,False,False,False,0,verimsiz | leştir | mişler | miş,4,True,False,False,0,verim | süz | laş | dür | müş | lar | müş,7,False,False,False,3
programlattırmak,programlattır,programlattırmadı,V,V;DECL;IND;SG;3;NEG;PST,3,program | lat | tır | madı,4,True,False,False,0,program | lat | tır | madı,4,True,False,False,0,program | lat | tır | madı,4,True,False,False,0,program | lat | tır | madı,4,True,False,False,0,program | lat | tır | madı,4,True,False,False,0,program | lattı | r | madı,4,True,False,False,0,program | lat | dür | madı,4,False,False,False,0
yendirmek,yendir,yendirmiyor,V,V;PROG;DECL;IND;SG;3;NEG;PRS,4,yen | dir | m | iyor,4,True,False,False,-1,yendi | rm | iyor,3,False,False,False,-2,yen | dir | miyor,3,True,False,False,-2,yen | dir | miyor,3,True,False,False,-2,yen | dir | miyor,3,True,False,False,-2,yendi | r | miyor,3,True,False,False,-2,yen | dür | mi | yor,4,False,False,False,-1
manti,manti,mantimiz,N,N;NOM;SG;PSS1P,3,man | timiz,2,False,False,False,-2,man | ti | miz,3,True,False,False,-1,mant | imiz,2,False,False,False,-2,man | t | imiz,3,False,False,False,-1, | man | ti | miz,4,True,False,False,0,mant | imiz,2,False,False,False,-2,manti | m | üz,3,True,True,True,-1
olmak,ol,olmuyordu,V,V;PROG;DECL;IND;SG;3;NEG;PST,4,olmu | yordu,2,False,False,False,-3,olmu | yor | du,3,False,False,False,-2,olm | uyordu,2,False,False,False,-3,olm | uyordu,2,False,False,False,-3,olmuyor | du,2,False,False,False,-3,olmuyor | du,2,False,False,False,-3,ol | mu | yor | dü,4,True,True,True,-1
dalmak,dal,daldık,V,V;DECL;IND;PL;1;POS;PST,3,dal | dık,2,True,True,True,-2,dal | dık,2,True,True,True,-2,dal | dık,2,True,True,True,-2,dal | dık,2,True,True,True,-2,dal | dık,2,True,True,True,-2,dal | dık,2,True,True,True,-2,dal | dü | k,3,True,True,True,-1
ağ,ağ,ağlarını,N,N;ACC;PL;PSS2S,3,ağ | larını,2,True,True,True,-2,ağ | larını,2,True,True,True,-2,ağ | larını,2,True,True,True,-2,ağ | larını,2,True,True,True,-2,ağ | larını,2,True,True,True,-2,ağları | nı,2,False,False,False,-2,ağ | lar | ını,3,True,True,True,-1
polinom,polinom,polinomunu,N,N;ACC;SG;PSS3S,3,poli | nom | unu,3,True,False,False,-1,poli | nom | unu,3,True,False,False,-1,polinom | unu,2,True,True,True,-2,pol | inom | unu,3,True,False,False,-1,polinomun | u,2,False,False,False,-2,polinom | unu,2,True,True,True,-2,polinom | unu,2,True,True,True,-2
karıştırmak,karıştır,karıştırmayacaktınız,V,V;PROSP;DECL;IND;PL;2;NEG;PST,4,karıştır | may | acak | t | ınız,5,True,True,True,0,karış | tır | m | ayacak | tı | nız,6,True,False,False,1,karıştır | mayacak | tınız,3,True,True,True,-2,kar | ıştır | mayacak | tınız,4,True,False,False,-1,karıştırma | yacaktı | nız,3,False,False,False,-2,karıştırma | yacak | tınız,3,False,False,False,-2,karış | dür | mak | acak | t | ınız,6,False,False,False,1
eğlenmek,eğlen,eğlenmeyiz,V,V;HAB;DECL;IND;PL;1;NEG;PRS,4,eğ | lenme | yi | z,4,False,False,False,-1,eğ | len | meyi | z,4,True,False,False,-1,eğlen | meyiz,2,True,True,True,-3,eğ | len | meyiz,3,True,False,False,-2,eğlenme | yiz,2,False,False,False,-3,eğlen | meyi | z,3,True,True,True,-2,eğlen | mak | üz,3,True,True,True,-2
saban,saban,sabanlarımızın,N,N;GEN;PL;PSS1P,3,saban | ları | mız | ın,4,True,True,True,0,saba | n | lar | ımızın,4,True,False,False,0,s | aban | lar | ımızın,4,True,False,False,0,s | aban | lar | ımızın,4,True,False,False,0,saban | larımızın,2,True,True,True,-2,sab | anları | mızın,3,False,False,False,-1,saban | lar | ımız | ün,4,True,True,True,0
oyalamak,oyala,oyalameli,V,V;DECL;OBLIG;SG;3;POS;PRS,4,oya | la | meli,3,True,False,False,-2,oya | lam | eli,3,False,False,False,-2,oy | alam | eli,3,False,False,False,-2,oy | alam | eli,3,False,False,False,-2,oy | ala | meli,3,True,False,False,-2,oy | alam | eli,3,False,False,False,-2,oyala | malı,2,True,True,True,-3
süngü,süngü,süngü,N,N;NOM;SG,2,sün | gü,2,True,False,False,-1,sün | gü,2,True,False,False,-1,sün | gü,2,True,False,False,-1,sün | gü,2,True,False,False,-1,süngü,1,True,True,True,-2,sün | gü,2,True,False,False,-1,süngü,1,True,True,True,-2
bluzsuz,bluzsuz,bluzsuzlarında,N,N;LOC;PL;PSS3S,3,b | luz | suz | larında,4,True,False,False,0,blu | z | suz | larında,4,True,False,False,0,bl | uz | suz | larında,4,True,False,False,0,bl | uz | suz | larında,4,True,False,False,0,blu | z | suz | larında,4,True,False,False,0,blu | z | suz | larında,4,True,False,False,0,bluz | süz | lar | ında,4,False,False,False,0
güdüm,güdüm,güdümlerini,N,N;ACC;PL;PSS2S,3,güdüm | lerini,2,True,True,True,-2,gü | dü | m | lerini,4,True,False,False,0,güdüm | lerini,2,True,True,True,-2,güdüm | lerini,2,True,True,True,-2,güdüm | lerini,2,True,True,True,-2,güdüm | lerini,2,True,True,True,-2,güdüm | lar | ini,3,True,True,True,-1
sunucu,sunucu,sunucularınızı,N,N;ACC;PL;PSS2P,3,sunucu | ların | ızı,3,True,True,True,-1,sunucu | larını | zı,3,True,True,True,-1,sunucu | larınızı,2,True,True,True,-2,s | unucu | larınızı,3,True,False,False,-1,sunucu | larınızı,2,True,True,True,-2,sunucuları | nı | zı,3,False,False,False,-1,sunu | cü | lar | ün | ızı,5,False,False,False,1
böcek,böcek,böceklerinin,N,N;GEN;PL;PSS2S,3,böcek | lerinin,2,True,True,True,-2,böcek | lerinin,2,True,True,True,-2,böcek | lerinin,2,True,True,True,-2,böcek | lerinin,2,True,True,True,-2,böcekleri | nin,2,False,False,False,-2,böceklerin | in,2,False,False,False,-2,böcek | leri | nün,3,True,True,True,-1
kısrak,kısrak,kısrağından,N,N;ABL;SG;PSS3S,3,kısrağ | ından,2,True,True,True,-2,kıs | r | ağ | ından,4,True,False,False,0,kıs | r | ağından,3,False,False,False,-1,kıs | r | ağından,3,False,False,False,-1,kıs | ra | ğından,3,False,False,False,-1,kıs | rağın | dan,3,False,False,False,-1,kısrak | ün | dan,3,True,True,True,-1
penis,penis,penisimiz,N,N;NOM;SG;PSS1P,3,pen | isimiz,2,False,False,False,-2,pen | isim | iz,3,False,False,False,-1,penis | imiz,2,True,True,True,-2,pen | is | imiz,3,True,False,False,-1,penis | imiz,2,True,True,True,-2,penis | imiz,2,True,True,True,-2,penis | imiz,2,True,True,True,-2
damat,damat,damatmışsınız,N,N;ARGNO2P;SG;LGSPEC02,2,da | mat | mış | sınız,4,True,False,False,1,dam | atmış | sı | nız,4,False,False,False,1,damat | mış | sınız,3,True,True,True,0,dam | at | mış | sınız,4,True,False,False,1,damat | mış | sınız,3,True,True,True,0,damat | mış | sınız,3,True,True,True,0,damat | müş | s | ınız,4,True,True,True,1
bekleme,bekleme,beklemeyi,N,N;ACC;SG,2,bekle | meyi,2,False,False,False,-1,bekle | meyi,2,False,False,False,-1,beklem | eyi,2,False,False,False,-1,bek | lemeyi,2,False,False,False,-1,bekleme | yi,2,True,True,True,-1,bekleme | yi,2,True,True,True,-1,bekle | meyi,2,False,False,False,-1
onur,onur,onurlar,N,N;NOM;PL,2,onur | lar,2,True,True,True,-1,onur | lar,2,True,True,True,-1,onur | lar,2,True,True,True,-1,on | urlar,2,False,False,False,-1,onur | lar,2,True,True,True,-1,onur | lar,2,True,True,True,-1,onur | lar,2,True,True,True,-1
nergis,nergis,nergisleri,N,N;NOM;PL;PSS3S,3,nergis | leri,2,True,True,True,-2,ner | gi | s | leri,4,True,False,False,0,ner | gis | leri,3,True,False,False,-1,ner | g | isleri,3,False,False,False,-1, | ner | gis | leri,4,True,False,False,0,ner | gis | leri,3,True,False,False,-1,nergis | leri,2,True,True,True,-2
durmak,dur,durmalıymış,V,V;DECL;OBLIG;SG;3;POS;PST;LGSPEC03,4,durma | lı | y | mış,4,False,False,False,-1,durma | lı | y | mış,4,False,False,False,-1,dur | mal | ıymış,3,True,True,True,-2,dur | mal | ıymış,3,True,True,True,-2,durma | lı | ymış,3,False,False,False,-2,durma | lı | ymış,3,False,False,False,-2,dur | malı | y | müş,4,True,True,True,-1
doymak,doy,doymayacaklar,V,V;DECL;IND;PL;3;NEG;FUT,3,doy | may | acak | lar,4,True,True,True,0,doy | m | ayacak | lar,4,True,True,True,0,doy | mayacak | lar,3,True,True,True,-1,d | oy | mayacak | lar,4,True,False,False,0,doyma | yacak | lar,3,False,False,False,-1,doy | mayacak | lar,3,True,True,True,-1,doyma | acak | lar,3,False,False,False,-1
doğu,doğu,doğuymuşum,N,N;ARGNO1S;SG;LGSPEC02,2,doğu | y | muş | um,4,True,True,True,1,doğu | y | muş | um,4,True,True,True,1,doğ | uy | muş | um,4,False,False,False,1,doğ | uy | muş | um,4,False,False,False,1,doğu | y | muşum,3,True,True,True,0,doğu | ym | uşu | m,4,True,True,True,1,doğu | y | müş | üm,4,True,True,True,1
emlakçı,emlakçı,emlakçılarını,N,N;ACC;PL;PSS3S,3,emla | k | çı | larını,4,True,False,False,0,em | lak | çı | larını,4,True,False,False,0,emlak | çı | larını,3,True,False,False,-1,em | lak | çı | larını,4,True,False,False,0,emlakçı | larını,2,True,True,True,-2,emlak | çıların | ı,3,False,False,False,-1,emlak | cü | lar | ını,4,False,False,False,0
keş,keş,keşimize,N,N;DAT;SG;PSS1P,3,keşim | ize,2,False,False,False,-2,k | eşim | ize,3,False,False,False,-1,keş | imize,2,True,True,True,-2,keş | imize,2,True,True,True,-2, | keş | imiz | e,4,True,True,False,0,keş | imize,2,True,True,True,-2,keş | üm | ize,3,True,True,True,-1
birleştirtmek,birleştirt,birleştirtiyorduk,V,V;PROG;DECL;IND;PL;1;POS;PST,4,birleştir | ti | yordu | k,4,False,False,False,-1,birleş | tir | t | iyor | duk,5,True,False,False,0,birleştir | t | iyordu | k,4,True,False,False,-1,bir | leştir | t | iyorduk,4,True,False,False,-1,birleşti | rt | iyordu | k,4,True,False,False,-1,birleştir | tiy | ordu | k,4,False,False,False,-1,birleş | dür | dü | yor | duk,5,False,False,False,0
izolasyon,izolasyon,izolasyonumuz,N,N;NOM;SG;PSS1P,3,izolasyon | u | muz,3,True,True,True,-1,izo | l | asyon | umuz,4,True,False,False,0,izolasyon | umuz,2,True,True,True,-2,izol | asyon | umuz,3,True,False,False,-1,izolasyonu | muz,2,False,False,False,-2,izolasyon | umuz,2,True,True,True,-2,izolasyon | umuz,2,True,True,True,-2
zağar,zağar,zağarlarsınız,N,N;ARGNO2P;PL;PRS,3,z | ağar | lar | sınız,4,True,False,False,0,z | ağa | r | lar | sı | nız,6,True,False,False,2,z | ağ | arlar | sınız,4,False,False,False,0,z | ağ | arlar | sınız,4,False,False,False,0, | z | ağa | rlar | sınız,5,False,False,False,1,za | ğa | r | lar | sınız,5,True,False,False,1,za | ğ | ar | lars | ınız,5,True,False,False,1
cennet,cennet,cennetlerin,N,N;GEN;PL,2,cennet | lerin,2,True,True,True,-1,cennet | lerin,2,True,True,True,-1,cennet | lerin,2,True,True,True,-1,c | ennet | lerin,3,True,False,False,0,cennet | lerin,2,True,True,True,-1,cennet | lerin,2,True,True,True,-1,cennet | lar | ün,3,True,True,True,0
taşmak,taş,taşmayacakmışız,V,V;DECL;PL;1;NEG;FUT;LGSPEC03,3,taş | may | acak | mış | ız,5,True,True,True,1,taş | m | ayacak | mış | ız,5,True,True,True,1,taş | mayacak | mış | ız,4,True,True,True,0,taş | mayacak | mış | ız,4,True,True,True,0,taş | mayacak | mış | ız,4,True,True,True,0,taş | mayacak | mış | ız,4,True,True,True,0,taşma | acak | müş | üz,4,False,False,False,0
kanıtlamak,kanıtla,kanıtlarlardı,V,V;HAB;DECL;IND;PL;3;POS;PST,4,kanıt | lar | lar | dı,4,False,False,False,-1,kanıt | lar | lar | dı,4,False,False,False,-1,kanıtlar | lardı,2,False,False,False,-3,kanı | tlar | lardı,3,False,False,False,-2,kanıtlar | lardı,2,False,False,False,-3,kanıtlar | lardı,2,False,False,False,-3,kanıt | lar | lar | dü,4,False,False,False,-1
kötüleşmek,kötüleş,kötüleşiyordu,V,V;PROG;DECL;IND;SG;3;POS;PST,4,kötü | leş | i | yordu,4,True,False,False,-1,kötü | leş | iyor | du,4,True,False,False,-1,kötüleş | iyordu,2,True,True,True,-3,kötü | leş | iyordu,3,True,False,False,-2,kötü | leşiyor | du,3,False,False,False,-2,kötü | leş | iyordu,3,True,False,False,-2,kötüleş | iyor | dü,3,True,True,True,-2
hayırsever,hayırsever,hayırseverin,N,N;NOM;SG;PSS2S,3,hayırsever | in,2,True,True,True,-2,hayır | sever | in,3,True,False,False,-1,hayırsever | in,2,True,True,True,-2,hayır | sever | in,3,True,False,False,-1,hayırsever | in,2,True,True,True,-2,hayırsever | in,2,True,True,True,-2,hayırsever | ün,2,True,True,True,-2
acıtmak,acıt,acıtmayın,V,V;DECL;IMP;PL;2;NEG,3,acıt | mayın,2,True,True,True,-2,acı | tm | ayın,3,False,False,False,-1,acı | t | mayın,3,True,False,False,-1,acı | t | mayın,3,True,False,False,-1,acı | t | mayın,3,True,False,False,-1,acı | tma | yı | n,4,False,False,False,0,acıt | mak | ün,3,True,True,True,-1
gondol,gondol,gondollarınızın,N,N;GEN;PL;PSS2P,3,g | ond | ol | ların | ızın,5,True,False,False,1,go | n | dol | ları | nız | ın,6,True,False,False,2,g | ond | ol | larınızın,4,True,False,False,0,g | ond | ol | larınız | ın,5,True,False,False,1,gondol | larınızı | n,3,True,True,True,-1,gon | do | ll | arı | nı | zı | n,7,False,False,False,3,gondol | lar | ınız | ün,4,True,True,True,0
süründürmek,süründür,süründürmeliydik,V,V;DECL;OBLIG;PL;1;POS;PST,4,sürün | dür | meli | ydi | k,5,True,False,False,0,sürü | n | dür | me | liy | dik,6,True,False,False,1,sürün | dür | mel | iy | dik,5,True,False,False,0,sür | ün | dür | mel | iy | dik,6,True,False,False,1,sürün | dür | meli | ydi | k,5,True,False,False,0,sürün | dür | meliy | dik,4,True,False,False,-1,süründürme | liy | dik,3,False,False,False,-2
kaynaştırmak,kaynaştır,kaynaştırdılar,V,V;DECL;IND;PL;3;POS;PST,3,kaynaştır | dı | lar,3,True,True,True,-1,kayna | ş | tır | dı | lar,5,True,False,False,1,kayn | aştır | dılar,3,True,False,False,-1,kay | n | aştır | dılar,4,True,False,False,0,kaynaş | tır | dılar,3,True,False,False,-1,kaynaş | tır | dılar,3,True,False,False,-1,kaynaş | dür | dü | lar,4,False,False,False,0
mevzu,mevzu,mevzularınızın,N,N;GEN;PL;PSS2P,3,mevzu | ların | ızın,3,True,True,True,-1,mevzu | ları | nız | ın,4,True,True,True,0,mevzu | larınızın,2,True,True,True,-2,mev | zu | larınız | ın,4,True,False,False,0,mevzu | larınızı | n,3,True,True,True,-1,mevzu | larınızı | n,3,True,True,True,-1,mevzu | lar | ınız | ün,4,True,True,True,0
sanmak,san,sanmayacaklar,V,V;DECL;IND;PL;3;NEG;FUT,3,san | may | acak | lar,4,True,True,True,0,san | m | ayacak | lar,4,True,True,True,0,san | mayacak | lar,3,True,True,True,-1,san | mayacak | lar,3,True,True,True,-1,san | mayacak | lar,3,True,True,True,-1,san | mayacak | lar,3,True,True,True,-1,san | mak | acak | lar,4,True,True,True,0
önemsizlik,önemsizlik,önemsizliklerimizden,N,N;ABL;PL;PSS1P,3,önem | sizlik | ler | imiz | den,5,True,False,False,1,önem | sizlik | leri | miz | den,5,True,False,False,1,önem | sizlik | lerimiz | den,4,True,False,False,0,ön | em | sizlik | lerimiz | den,5,True,False,False,1,önemsiz | likleri | mizden,3,False,False,False,-1,önemsiz | likleri | mi | z | den,5,False,False,False,1,önem | süz | lık | lar | imiz | dan,6,False,False,False,2
bıçak,bıçak,bıçağına,N,N;DAT;SG;PSS2S,3,b | ıçağ | ına,3,True,False,False,-1,bı | çağ | ına,3,True,False,False,-1,bıç | ağına,2,False,False,False,-2,bı | ç | ağına,3,False,False,False,-1,bıçağı | na,2,False,False,False,-2,bıçağı | na,2,False,False,False,-2,bıçak | ına,2,True,True,True,-2
yermek,yer,yermemeliydik,V,V;DECL;OBLIG;PL;1;NEG;PST,4,yer | memeli | ydi | k,4,True,True,True,-1,yer | meme | liy | dik,4,True,True,True,-1,yer | mem | el | iy | dik,5,True,True,True,0,yer | mem | el | iy | dik,5,True,True,True,0,yer | memeli | ydi | k,4,True,True,True,-1,yer | memeli | ydi | k,4,True,True,True,-1,yer | ma | malı | y | dik,5,True,True,True,0
avcı,avcı,avcı,N,N;NOM;SG,2,avcı,1,True,True,True,-2,avcı,1,True,True,True,-2,avcı,1,True,True,True,-2,av | cı,2,True,False,False,-1,avcı,1,True,True,True,-2,avcı,1,True,True,True,-2,av | cü,2,False,False,False,-1
öneri,öneri,önerilerin,N,N;NOM;PL;PSS2S,3,öneri | lerin,2,True,True,True,-2,öner | i | lerin,3,True,False,False,-1,öner | ilerin,2,False,False,False,-2,ön | er | ilerin,3,False,False,False,-1,öneriler | in,2,False,False,False,-2,önerileri | n,2,False,False,False,-2,öneri | lar | ün,3,True,True,True,-1
gizlenmek,gizlen,gizlendim,V,V;DECL;IND;SG;1;POS;PST,3,giz | lendi | m,3,False,False,False,-1,g | izlen | dim,3,True,False,False,-1,giz | len | dim,3,True,False,False,-1,giz | len | dim,3,True,False,False,-1, | giz | lendi | m,4,False,False,False,0,giz | lendi | m,3,False,False,False,-1,gizlen | dim,2,True,True,True,-2
boşalmak,boşal,boşalmalıydım,V,V;DECL;OBLIG;SG;1;POS;PST,4,boşalma | lı | ydı | m,4,False,False,False,-1,boş | alma | lı | ydı | m,5,False,False,False,0,boşal | mal | ıy | dım,4,True,True,True,-1,boş | al | mal | ıy | dım,5,True,False,False,0,boşalma | lıydı | m,3,False,False,False,-2,boşal | malı | ydım,3,True,True,True,-2,boşal | malı | yd | üm,4,True,True,True,-1
salam,salam,salamlar,N,N;NOM;PL,2,salam | lar,2,True,True,True,-1,sal | amlar,2,False,False,False,-1,sal | am | lar,3,True,False,False,0,sal | amlar,2,False,False,False,-1,salam | lar,2,True,True,True,-1,sal | am | lar,3,True,False,False,0,salam | lar,2,True,True,True,-1
yumurta,yumurta,yumurtaların,N,N;NOM;PL;PSS2S,3,yumurta | ların,2,True,True,True,-2,yumurta | ların,2,True,True,True,-2,yumurt | aların,2,False,False,False,-2,yum | urt | aların,3,False,False,False,-1,yumurta | ların,2,True,True,True,-2,yumurtaları | n,2,False,False,False,-2,yumurta | lar | ün,3,True,True,True,-1
ongun,ongun,ongunlarına,N,N;DAT;PL;PSS2S,3,ongun | larına,2,True,True,True,-2,on | gun | larına,3,True,False,False,-1,on | gun | larına,3,True,False,False,-1,ong | un | larına,3,True,False,False,-1,on | gun | larına,3,True,False,False,-1,on | gun | larına,3,True,False,False,-1,ongun | lar | ına,3,True,True,True,-1
karşılık,karşılık,karşılıklarımızda,N,N;LOC;PL;PSS1P,3,karşı | lık | ları | mız | da,5,True,False,False,1,karşı | lık | ları | mızda,4,True,False,False,0,karşılık | larımız | da,3,True,True,True,-1,karş | ılık | larımız | da,4,True,False,False,0,karşılık | larımız | da,3,True,True,True,-1,karşılık | larımız | da,3,True,True,True,-1,karşılık | lar | ımız | da,4,True,True,True,0
tanımak,tanı,tanımadıydı,V,V;PFV;DECL;IND;SG;3;NEG;PST,4,tanım | adı | ydı,3,False,False,False,-2,tanım | adı | ydı,3,False,False,False,-2,tanımadı | ydı,2,False,False,False,-3,tanım | adı | ydı,3,False,False,False,-2,tanıma | dı | ydı,3,False,False,False,-2,tanıma | dı | ydı,3,False,False,False,-2,tanı | ma | dü | ydı,4,True,True,True,-1
sürtmek,sürt,sürtmezmiş,V,V;HAB;DECL;SG;3;NEG;PRS;LGSPEC03,4,sürt | mez | miş,3,True,True,True,-2,sür | t | mez | miş,4,True,False,False,-1,sürt | mez | miş,3,True,True,True,-2,s | ürt | mez | miş,4,True,False,False,-1,sür | t | mez | miş,4,True,False,False,-1,sürt | mez | miş,3,True,True,True,-2,sürtme | z | müş,3,False,False,False,-2
dalgalandırmak,dalgalandır,dalgalandırmayacaklardı,V,V;PROSP;DECL;IND;PL;3;NEG;PST,4,dalga | landır | may | acak | lar | dı,6,True,False,False,1,dalga | landır | m | ayacak | lar | dı,6,True,False,False,1,dalg | alandır | mayacak | lardı,4,True,False,False,-1,dal | g | alandır | mayacak | lardı,5,True,False,False,0,dalga | landırma | yacak | lardı,4,False,False,False,-1,dalgalan | dırma | yacak | lardı,4,False,False,False,-1,dalga | lan | dür | mak | acak | lar | dü,7,False,False,False,2
yarasa,yarasa,yarasadan,N,N;ABL;SG,2,yarasa | dan,2,True,True,True,-1,yara | sa | dan,3,True,False,False,0,yaras | adan,2,False,False,False,-1,yar | as | adan,3,False,False,False,0,yarasa | dan,2,True,True,True,-1,yarasa | dan,2,True,True,True,-1,yarasa | dan,2,True,True,True,-1
plektrum,plektrum,plektrumların,N,N;NOM;PL;PSS2S,3,plektrum | ların,2,True,True,True,-2,p | lek | t | rum | ların,5,True,False,False,1,pl | ekt | rum | ların,4,True,False,False,0,pl | ekt | rum | ların,4,True,False,False,0,p | lekt | rum | ların,4,True,False,False,0,pl | ekt | rum | ların,4,True,False,False,0,p | lekt | rum | lar | ün,5,True,False,False,1
dönmek,dön,döndüm,V,V;DECL;IND;SG;1;POS;PST,3,döndü | m,2,False,False,False,-2,döndü | m,2,False,False,False,-2,dön | düm,2,True,True,True,-2,dön | düm,2,True,True,True,-2,döndü | m,2,False,False,False,-2,döndü | m,2,False,False,False,-2,dön | d | üm,3,True,True,True,-1
doymak,doy,doyuyorlarmış,V,V;PROG;DECL;PL;3;POS;PRS;LGSPEC03,4,doy | uyor | lar | mış,4,True,True,True,-1,doy | u | yorlar | mış,4,True,True,True,-1,doy | uyorlar | mış,3,True,True,True,-2,d | oy | uyorlar | mış,4,True,False,False,-1,do | yu | yorlar | mış,4,False,False,False,-1,doy | uyorlar | mış,3,True,True,True,-2,do | yü | yor | lar | müş,5,False,False,False,0
satmak,sat,satmayacaksınız,V,V;DECL;IND;PL;2;NEG;FUT,3,sat | may | acak | sınız,4,True,True,True,0,sat | m | ayacak | sı | nız,5,True,True,True,1,sat | mayacak | sınız,3,True,True,True,-1,sat | mayacak | sınız,3,True,True,True,-1,satma | yacaksınız,2,False,False,False,-2,satmaya | cak | sınız,3,False,False,False,-1,sat | mak | acak | s | ınız,5,True,True,True,1
Cakartalı,Cakartalı,Cakartalıymışsın,N,N;ARGNO2S;SG;LGSPEC02,2,Ca | kart | alı | y | mış | sın,6,True,False,False,3,ca | kartal | ıy | mış | sın,5,False,False,False,2,c | ak | art | al | ıymış | sın,6,False,False,False,3,cak | art | al | ıymış | sın,5,False,False,False,2, | ca | kart | alı | ymış | sın,6,True,False,False,3,ca | kar | tal | ıy | mış | sın,6,False,False,False,3,<uppercase> | caka | r | da | lü | y | müş | s | ün,9,False,False,False,6
yatak,yatak,yatağına,N,N;DAT;SG;PSS2S,3,yat | ağına,2,False,False,False,-2,yatağı | na,2,False,False,False,-2,yat | ağına,2,False,False,False,-2,yat | ağına,2,False,False,False,-2,yatağı | na,2,False,False,False,-2,yatağı | na,2,False,False,False,-2,yatak | ına,2,True,True,True,-2
dalgalanmak,dalgalan,dalgalandıydın,V,V;PFV;DECL;IND;SG;2;POS;PST,4,dalga | landı | ydı | n,4,False,False,False,-1,dalga | landı | ydı | n,4,False,False,False,-1,dalg | alandı | y | dın,4,False,False,False,-1,dal | g | alandı | y | dın,5,False,False,False,0,dalga | landı | ydı | n,4,False,False,False,-1,dalgalan | dı | ydı | n,4,True,True,True,-1,dalga | lan | dü | ydın,4,True,False,False,-1
kamçı,kamçı,kamçılarına,N,N;DAT;PL;PSS3S,3,kam | çı | larına,3,True,False,False,-1,kam | çı | larına,3,True,False,False,-1,kam | çı | larına,3,True,False,False,-1,kam | çı | larına,3,True,False,False,-1,kamçı | larına,2,True,True,True,-2,kam | çıların | a,3,False,False,False,-1,kamçı | lar | ına,3,True,True,True,-1
düzenlenebilirlik,düzenlenebilirlik,düzenlenebilirliğinden,N,N;ABL;SG;PSS3S,3,düzenlen | ebilir | liğinden,3,False,False,False,-1,düzenlen | ebilir | liğinden,3,False,False,False,-1,düzenlenebilir | liğinden,2,False,False,False,-2,düzen | lenebilir | liğinden,3,False,False,False,-1,düzenlenebilir | liğinden,2,False,False,False,-2,düzenlen | ebilir | liğinden,3,False,False,False,-1,düzen | lene | bi | lir | lık | ün | dan,7,False,False,False,3
cephe,cephe,cephelerini,N,N;ACC;PL;PSS3S,3,cephe | lerini,2,True,True,True,-2,cephe | lerini,2,True,True,True,-2,ceph | elerini,2,False,False,False,-2,ceph | elerini,2,False,False,False,-2,cephe | lerini,2,True,True,True,-2,cephe | lerini,2,True,True,True,-2,cephe | lar | ini,3,True,True,True,-1
doymak,doy,doyacağız,V,V;DECL;IND;PL;1;POS;FUT,3,doy | acağı | z,3,True,True,True,-1,do | yacağı | z,3,False,False,False,-1,d | oya | cağız,3,False,False,False,-1,do | yac | ağız,3,False,False,False,-1,do | ya | cağız,3,False,False,False,-1,doy | acağız,2,True,True,True,-2,doy | acak | üz,3,True,True,True,-1
salmak,sal,salıyormuşum,V,V;PROG;DECL;SG;1;POS;PRS;LGSPEC03,4,sal | ıyor | muş | um,4,True,True,True,-1,sal | ıyor | muş | um,4,True,True,True,-1,sal | ıyor | muş | um,4,True,True,True,-1,sal | ıyor | muş | um,4,True,True,True,-1,salı | yormuş | um,3,False,False,False,-2,salı | yor | muşum,3,False,False,False,-2,salı | yor | müş | üm,4,False,False,False,-1
saksafon,saksafon,saksafonlarını,N,N;ACC;PL;PSS3S,3,saksa | fon | larını,3,True,False,False,-1,sak | sa | fon | larını,4,True,False,False,0,saksafon | larını,2,True,True,True,-2,s | aks | afon | larını,4,True,False,False,0,saksafon | larını,2,True,True,True,-2,saksafon | larını,2,True,True,True,-2,saksafon | lar | ını,3,True,True,True,-1
bezmek,bez,bezmemeliler,V,V;DECL;OBLIG;PL;3;NEG;PRS,4,be | z | memeli | ler,4,True,False,False,-1,bez | memeliler,2,True,True,True,-3,bez | mem | eliler,3,True,True,True,-2,b | ez | mem | eliler,4,True,False,False,-1,bez | memeli | ler,3,True,True,True,-2,bez | memeli | ler,3,True,True,True,-2,bez | ma | malı | lar,4,True,True,True,-1
mutfak,mutfak,mutfaklarının,N,N;GEN;PL;PSS2S,3,mutfak | larının,2,True,True,True,-2,mutfak | larının,2,True,True,True,-2,mutfak | larının,2,True,True,True,-2,mut | fak | larının,3,True,False,False,-1,mutfak | larının,2,True,True,True,-2,mutfak | larının,2,True,True,True,-2,mutfak | ları | nün,3,True,True,True,-1
eğilmek,eğil,eğildiniz,V,V;DECL;IND;PL;2;POS;PST,3,eğil | din | iz,3,True,True,True,-1,eği | ldi | niz,3,False,False,False,-1,eğil | diniz,2,True,True,True,-2,eğ | il | diniz,3,True,False,False,-1,eğ | ildi | niz,3,False,False,False,-1,eğil | diniz,2,True,True,True,-2,eğil | din | üz,3,True,True,True,-1
sarılmak,sarıl,sarılmamışlar,V,V;DECL;PL;3;NEG;PST;LGSPEC03,3,sarıl | ma | mış | lar,4,True,True,True,0,sarı | lmamış | lar,3,False,False,False,-1,sar | ılmamış | lar,3,False,False,False,-1,sar | ılmamış | lar,3,False,False,False,-1,sarılma | mışlar,2,False,False,False,-2,sarı | l | mamış | lar,4,True,False,False,0,sarıl | ma | müş | lar,4,True,True,True,0
hiperbol,hiperbol,hiperbole,N,N;DAT;SG,2,hiper | bol | e,3,True,False,False,0,hip | er | bol | e,4,True,False,False,1,hiper | bol | e,3,True,False,False,0,h | iper | bol | e,4,True,False,False,1,hiperbol | e,2,True,True,True,-1,hiper | bol | e,3,True,False,False,0,hiperbol | e,2,True,True,True,-1
kirletmek,kirlet,kirletmişmişim,V,V;DECL;SG;1;POS;PST;LGSPEC01;LGSPEC03,3,kir | l | etmiş | miş | im,5,False,False,False,1,kirlet | miş | miş | im,4,True,True,True,0,kirlet | miş | miş | im,4,True,True,True,0,kir | let | miş | miş | im,5,True,False,False,1,kirlet | miş | mişim,3,True,True,True,-1,kirlet | miş | miş | im,4,True,True,True,0,kirlet | müş | müş | üm,4,True,True,True,0
viski,viski,viskiydim,N,N;ARGNO1S;SG;PST,3,vi | sk | i | ydi | m,5,True,False,False,1,viski | ydi | m,3,True,True,True,-1,visk | iy | dim,3,False,False,False,-1,v | isk | iy | dim,4,False,False,False,0,viski | ydi | m,3,True,True,True,-1,viski | ydi | m,3,True,True,True,-1,viski | yd | üm,3,True,True,True,-1
saldırmak,saldır,saldırmadılardı,V,V;PFV;DECL;IND;PL;3;NEG;PST,4,saldır | madı | lar | dı,4,True,True,True,-1,saldır | madı | lar | dı,4,True,True,True,-1,saldır | madı | lardı,3,True,True,True,-2,sal | dır | madı | lardı,4,True,False,False,-1,saldırma | dı | lardı,3,False,False,False,-2,saldır | madılar | dı,3,True,True,True,-2,saldır | madı | lar | dü,4,True,True,True,-1
ayakkabı,ayakkabı,ayakkabıymışsın,N,N;ARGNO2S;SG;LGSPEC02,2,ayakkabı | y | mış | sın,4,True,True,True,1,ayak | kab | ıy | mış | sın,5,False,False,False,2,ayakkab | ıymış | sın,3,False,False,False,0,ay | akk | ab | ıymış | sın,5,False,False,False,2,ayakkabı | ymış | sın,3,True,True,True,0,ayakkabı | ymış | sın,3,True,True,True,0,ayakkabı | y | müş | s | ün,5,True,True,True,2
moda,moda,modalarımızda,N,N;LOC;PL;PSS1P,3,moda | ları | mız | da,4,True,True,True,0,moda | ları | mızda,3,True,True,True,-1,moda | larımız | da,3,True,True,True,-1,mod | alar | ımızda,3,False,False,False,-1,moda | larımız | da,3,True,True,True,-1,moda | larımız | da,3,True,True,True,-1,moda | lar | ımız | da,4,True,True,True,0
takmak,tak,takarmış,V,V;HAB;DECL;SG;3;POS;PRS;LGSPEC03,4,ta | kar | mış,3,False,False,False,-2,tak | armış,2,True,True,True,-3,takar | mış,2,False,False,False,-3,tak | ar | mış,3,True,True,True,-2,takar | mış,2,False,False,False,-3,takar | mış,2,False,False,False,-3,tak | ar | müş,3,True,True,True,-2
dolmuş,dolmuş,dolmuşum,N,N;ARGNO1S;SG;PRS,3,d | olmuş | um,3,True,False,False,-1,d | olmuş | um,3,True,False,False,-1,dolmuş | um,2,True,True,True,-2,dol | muş | um,3,True,False,False,-1,dolmuş | um,2,True,True,True,-2,dolmuş | um,2,True,True,True,-2,dolmuş | üm,2,True,True,True,-2
vermek,ver,vereceğiz,V,V;DECL;IND;PL;1;POS;FUT,3,vereceği | z,2,False,False,False,-2,ver | eceği | z,3,True,True,True,-1,ver | eceğiz,2,True,True,True,-2,ver | eceğiz,2,True,True,True,-2,vereceği | z,2,False,False,False,-2,vereceği | z,2,False,False,False,-2,ver | acak | üz,3,True,True,True,-1
erkecel,erkecel,erkecelsin,N,N;ARGNO2S;SG;PRS,3,er | ke | cel | sin,4,True,False,False,0,er | ke | cel | sin,4,True,False,False,0,erk | ec | el | sin,4,True,False,False,0,erk | ec | el | sin,4,True,False,False,0, | erke | cel | sin,4,True,False,False,0,erke | cel | sin,3,True,False,False,-1,erk | e | cel | sin,4,True,False,False,0
onamak,ona,onamamalıymış,V,V;DECL;OBLIG;SG;3;NEG;PST;LGSPEC03,4,ona | mamalı | y | mış,4,True,True,True,-1,ona | mama | lı | y | mış,5,True,True,True,0,on | amam | al | ıymış,4,False,False,False,-1,on | amam | al | ıymış,4,False,False,False,-1,ona | ma | malı | ymış,4,True,True,True,-1,ona | mamalı | ymış,3,True,True,True,-2,ona | ma | malı | y | müş,5,True,True,True,0
başlangıç,başlangıç,başlangıcını,N,N;ACC;SG;PSS3S,3,başlangıcı | nı,2,False,False,False,-2,başlangıc | ını,2,True,True,True,-2,başlangıcını,1,False,False,False,-3,baş | langı | cını,3,False,False,False,-1,başlangıcını,1,False,False,False,-3,başlangıcını,1,False,False,False,-3,başlangıç | ını,2,True,True,True,-2
sultan,sultan,sultanlardır,N,N;ARGNO3P;PL;PRS,3,sultan | lar | dır,3,True,True,True,-1,sultan | lar | dır,3,True,True,True,-1,sultan | lardır,2,True,True,True,-2,sultan | lardır,2,True,True,True,-2,sultan | lardır,2,True,True,True,-2,sultan | lardır,2,True,True,True,-2,sultan | lar | dür,3,True,True,True,-1
kayık,kayık,kayıktan,N,N;ABL;SG,2,kay | ıktan,2,False,False,False,-1,k | ayı | ktan,3,False,False,False,0,kay | ıktan,2,False,False,False,-1,k | ayık | tan,3,True,False,False,0,kayık | tan,2,True,True,True,-1,kayık | tan,2,True,True,True,-1,kayık | dan,2,True,True,True,-1
günebakan,günebakan,günebakanların,N,N;GEN;PL,2,güne | bakan | ların,3,True,False,False,0,gün | e | bakan | ların,4,True,False,False,1,gün | eb | ak | anların,4,False,False,False,1,gün | eb | ak | anların,4,False,False,False,1,güne | bakan | ların,3,True,False,False,0,güne | bakan | ların,3,True,False,False,0,gün | eba | kan | lar | ün,5,True,False,False,2
ermek,er,ermeliydim,V,V;DECL;OBLIG;SG;1;POS;PST,4,er | meli | ydi | m,4,True,True,True,-1,er | me | liy | dim,4,True,True,True,-1,er | mel | iy | dim,4,True,True,True,-1,er | mel | iy | dim,4,True,True,True,-1, | er | meli | ydi | m,5,True,True,False,0,er | meliy | dim,3,True,True,True,-2,er | malı | yd | üm,4,True,True,True,-1
kovmamak,kovma,kovmadılar,V,V;DECL;IND;PL;3;POS;PST,3,kov | madı | lar,3,False,False,False,-1,kov | madı | lar,3,False,False,False,-1,kov | madılar,2,False,False,False,-2,kov | madılar,2,False,False,False,-2,kovma | dılar,2,True,True,True,-2,kov | madılar,2,False,False,False,-2,kov | madı | lar,3,False,False,False,-1
teyze,teyze,teyzelerin,N,N;GEN;PL,2,teyze | lerin,2,True,True,True,-1,teyze | lerin,2,True,True,True,-1,teyz | elerin,2,False,False,False,-1,t | ey | z | elerin,4,False,False,False,1,teyze | lerin,2,True,True,True,-1,teyze | lerin,2,True,True,True,-1,teyze | lar | ün,3,True,True,True,0
mayonez,mayonez,mayonezlerine,N,N;DAT;PL;PSS3S,3,may | onez | lerine,3,True,False,False,-1,ma | yon | ez | lerine,4,True,False,False,0,may | onez | lerine,3,True,False,False,-1,may | onez | lerine,3,True,False,False,-1,mayonez | lerine,2,True,True,True,-2,mayo | nez | lerine,3,True,False,False,-1,mayonez | lar | ine,3,True,True,True,-1
kuma,kuma,kumalarınızı,N,N;ACC;PL;PSS2P,3,kum | a | ların | ızı,4,True,False,False,0,kuma | larını | zı,3,True,True,True,-1,kum | alarını | zı,3,False,False,False,-1,kum | alarını | zı,3,False,False,False,-1,kum | a | larınızı,3,True,False,False,-1,kuma | larınızı,2,True,True,True,-2,kuma | lar | ün | ızı,4,True,True,True,0
sempozyum,sempozyum,sempozyuma,N,N;DAT;SG,2,sempozyum | a,2,True,True,True,-1,semp | ozy | u | ma,4,False,False,False,1,sempozyum | a,2,True,True,True,-1,sem | poz | yum | a,4,True,False,False,1,sempozyum | a,2,True,True,True,-1,sempozyum | a,2,True,True,True,-1,sempozyum | a,2,True,True,True,-1
başkan,başkan,başkanmışlar,N,N;ARGNO3P;SG;LGSPEC02,2,başkan | mış | lar,3,True,True,True,0,başka | n | mış | lar,4,True,False,False,1,başkan | mışlar,2,True,True,True,-1,başkan | mışlar,2,True,True,True,-1,başkan | mışlar,2,True,True,True,-1,başkan | mışlar,2,True,True,True,-1,başkan | müş | lar,3,True,True,True,0
yanardağ,yanardağ,yanardağlarınızın,N,N;GEN;PL;PSS2P,3,yan | ardağ | ların | ızın,4,True,False,False,0,yan | ar | dağ | ları | nız | ın,6,True,False,False,2,yanardağ | larınızın,2,True,True,True,-2,yan | ar | dağ | larınız | ın,5,True,False,False,1,yanardağ | larınızı | n,3,True,True,True,-1,yanardağ | larınızı | n,3,True,True,True,-1,yanardağ | lar | ınız | ün,4,True,True,True,0
kese,kese,keselerinde,N,N;LOC;PL;PSS3S,3,kes | e | lerinde,3,True,False,False,-1,kese | lerinde,2,True,True,True,-2,kes | elerinde,2,False,False,False,-2,kes | elerinde,2,False,False,False,-2,kese | lerinde,2,True,True,True,-2,kes | elerinde,2,False,False,False,-2,kesel | erin | da,3,False,False,False,-1
dolap,dolap,dolaplarınızı,N,N;ACC;PL;PSS2P,3,dolap | ların | ızı,3,True,True,True,-1,dol | ap | larını | zı,4,True,False,False,0,dolap | larınızı,2,True,True,True,-2,dol | ap | larınızı,3,True,False,False,-1,dolap | larınızı,2,True,True,True,-2,dolap | larınızı,2,True,True,True,-2,dolap | lar | ün | ızı,4,True,True,True,0
gelincik,gelincik,gelinciklerimizin,N,N;GEN;PL;PSS1P,3,gelin | cik | ler | imiz | in,5,True,False,False,1,geli | nci | kleri | miz | in,5,False,False,False,1,gel | inc | ikler | imizin,4,False,False,False,0,gel | inc | ikler | imizin,4,False,False,False,0,gelincik | lerimizin,2,True,True,True,-2,gelin | cik | lerimizi | n,4,True,False,False,0,gelincik | lar | imiz | ün,4,True,True,True,0
bamya,bamya,bamyanın,N,N;GEN;SG;PSS2S,3,bamya | nın,2,True,True,True,-2,ba | m | ya | nın,4,True,False,False,0,bam | yanın,2,False,False,False,-2,b | am | yanın,3,False,False,False,-1,ba | m | ya | nın,4,True,False,False,0,bam | yanın,2,False,False,False,-2,bamya | nün,2,True,True,True,-2
katmak,kat,katarsınız,V,V;HAB;DECL;IND;PL;2;POS;PRS,4,k | atar | sınız,3,False,False,False,-2,katar | sı | nız,3,False,False,False,-2,kat | arsınız,2,True,True,True,-3,kat | arsınız,2,True,True,True,-3,katar | sınız,2,False,False,False,-3,katar | sınız,2,False,False,False,-3,katar | s | ınız,3,False,False,False,-2
kalkmak,kalk,kalkmayacaktık,V,V;PROSP;DECL;IND;PL;1;NEG;PST,4,kalk | may | acak | tık,4,True,True,True,-1,kalk | m | ayacak | tık,4,True,True,True,-1,kalk | mayacak | tık,3,True,True,True,-2,kal | k | mayacak | tık,4,True,False,False,-1,kalkma | yacaktı | k,3,False,False,False,-2,kalk | mayacak | tık,3,True,True,True,-2,kalk | mak | acak | dü | k,5,True,True,True,0
ölçmek,ölç,ölçünüz,V,V;DECL;IMP;PL;2;POS;LGSPEC02,3,ölçü | nüz,2,False,False,False,-2,ölçü | nüz,2,False,False,False,-2,ölç | ünüz,2,True,True,True,-2,ölç | ünüz,2,True,True,True,-2,ölçü | nüz,2,False,False,False,-2,ölçü | nü | z,3,False,False,False,-1,ölçün | üz,2,False,False,False,-2
şarkıcı,şarkıcı,şarkıcılarınızın,N,N;GEN;PL;PSS2P,3,şarkıcı | ların | ızın,3,True,True,True,-1,şarkıcı | ları | nız | ın,4,True,True,True,0,şarkıcı | larınızın,2,True,True,True,-2,şarkı | cı | larınız | ın,4,True,False,False,0,şarkıcı | larınızı | n,3,True,True,True,-1,şarkıcılar | ınızın,2,False,False,False,-2,şarkı | cü | lar | ınız | ün,5,False,False,False,1
yumurtalık,yumurtalık,yumurtalıklarınızın,N,N;GEN;PL;PSS2P,3,yumurta | lık | ların | ızın,4,True,False,False,0,yumurta | lık | ları | nız | ın,5,True,False,False,1,yumurtalık | larınızın,2,True,True,True,-2,yum | ur | talık | larınız | ın,5,True,False,False,1,yumurtalık | larınızı | n,3,True,True,True,-1,yumurtalık | larınızı | n,3,True,True,True,-1,yumurta | lık | lar | ınız | ün,5,True,False,False,1
kaşımak,kaşı,kaşıyacakmışsın,V,V;DECL;SG;2;POS;FUT;LGSPEC03,3,k | aşıy | acak | mış | sın,5,False,False,False,1,kaş | ıy | acak | mış | sın,5,False,False,False,1,kaşı | ya | cak | mış | sın,5,True,True,True,1,k | aşı | yacak | mış | sın,5,True,False,False,1,kaşı | yacak | mış | sın,4,True,True,True,0,kaşı | yacak | mış | sın,4,True,True,True,0,kaş | ı | acak | müş | s | ün,6,True,False,False,2
kestirme,kestirme,kestirmelerine,N,N;DAT;PL;PSS3S,3,kestir | me | lerine,3,True,False,False,-1,kes | tir | me | lerine,4,True,False,False,0,kestir | melerine,2,False,False,False,-2,kes | tir | melerine,3,False,False,False,-1,kestirme | lerine,2,True,True,True,-2,kestir | melerine,2,False,False,False,-2,kestirme | lar | ine,3,True,True,True,-1
güvenlilik,güvenlilik,güvenliliklerinin,N,N;GEN;PL;PSS2S,3,güvenli | lik | lerinin,3,True,False,False,-1,güvenli | lik | lerinin,3,True,False,False,-1,güven | lilik | lerinin,3,True,False,False,-1,güven | lilik | lerinin,3,True,False,False,-1,güvenli | lik | lerinin,3,True,False,False,-1,güvenli | liklerini | n,3,False,False,False,-1,güven | lü | lık | leri | nün,5,False,False,False,1
koku,koku,kokusunu,N,N;ACC;SG;PSS3S,3,koku | sunu,2,True,True,True,-2,kokusu | nu,2,False,False,False,-2,kokusunu,1,False,False,False,-3,kok | usunu,2,False,False,False,-2,kokusunu,1,False,False,False,-3,kokusunu,1,False,False,False,-3,koku | s | unu,3,True,True,True,-1
çift,çift,çiftmişler,N,N;ARGNO3P;SG;LGSPEC02,2,çift | miş | ler,3,True,True,True,0,çift | miş | ler,3,True,True,True,0,çift | mişler,2,True,True,True,-1,çift | mişler,2,True,True,True,-1,çift | miş | ler,3,True,True,True,0,çift | mişler,2,True,True,True,-1,çift | müş | lar,3,True,True,True,0
köygöçüren,köygöçüren,köygöçürenin,N,N;GEN;SG,2,köy | göç | üre | nin,4,False,False,False,1,köy | göçü | re | nin,4,False,False,False,1,köy | gö | ç | ür | enin,5,False,False,False,2,köy | gö | ç | ür | enin,5,False,False,False,2,köy | gö | çü | re | nin,5,False,False,False,2,köy | gö | çü | renin,4,False,False,False,1,köy | gö | cü | ren | ün,5,False,False,False,2
müstahdem,müstahdem,müstahdemdiler,N,N;ARGNO3P;SG;PST,3,m | üst | ah | dem | di | ler,6,True,False,False,2,m | üst | ah | dem | di | ler,6,True,False,False,2,müst | ah | dem | diler,4,True,False,False,0,m | üst | ah | dem | diler,5,True,False,False,1,m | üstah | dem | diler,4,True,False,False,0,müstah | dem | diler,3,True,False,False,-1,müstahdem | dü | lar,3,True,True,True,-1
karnabahar,karnabahar,karnabaharlarınıza,N,N;DAT;PL;PSS2P,3,kar | na | bahar | larını | za,5,True,False,False,1,kar | na | bahar | ları | nıza,5,True,False,False,1,karn | abah | ar | larını | za,5,True,False,False,1,kar | nab | ahar | larını | za,5,True,False,False,1,kar | na | bahar | larını | za,5,True,False,False,1,karn | aba | har | larınız | a,5,True,False,False,1,karnabahar | lar | ün | ıza,4,True,True,True,0
irkenek,irkenek,irkeneklermiş,N,N;ARGNO3S;PL;LGSPEC02,2,i | rkenek | ler | miş,4,True,False,False,1,irken | ekler | miş,3,False,False,False,0,ir | ken | ekler | miş,4,False,False,False,1,irken | ekler | miş,3,False,False,False,0, | irken | ekler | miş,4,False,False,False,1,ir | ken | ekler | miş,4,False,False,False,1,irk | enek | lar | müş,4,True,False,False,1
delirmek,delir,delirmelisiniz,V,V;DECL;OBLIG;PL;2;POS;PRS,4,delir | meli | siniz,3,True,True,True,-2,de | lir | me | lisi | niz,5,True,False,False,0,delir | mel | isiniz,3,True,True,True,-2,del | ir | mel | isiniz,4,True,False,False,-1,delir | meli | siniz,3,True,True,True,-2,delir | meli | siniz,3,True,True,True,-2,delir | malı | sin | üz,4,True,True,True,-1
kanamak,kana,kanarmışsınız,V,V;HAB;DECL;PL;2;POS;PRS;LGSPEC03,4,kanar | mış | sınız,3,False,False,False,-2,kan | armış | sı | nız,4,False,False,False,-1,kan | ar | mış | sınız,4,False,False,False,-1,kan | ar | mış | sınız,4,False,False,False,-1,kan | ar | mış | sınız,4,False,False,False,-1,kana | r | mış | sınız,4,True,True,True,-1,kan | ar | müş | s | ınız,5,False,False,False,0
viski,viski,viskiye,N,N;DAT;SG,2,vi | sk | iye,3,False,False,False,0,viski | ye,2,True,True,True,-1,visk | iye,2,False,False,False,-1,v | isk | iye,3,False,False,False,0,viski | ye,2,True,True,True,-1,viski | ye,2,True,True,True,-1,viski | ya,2,True,True,True,-1
sürtmek,sürt,sürttünüz,V,V;DECL;IND;PL;2;POS;PST,3,sürt | tü | nüz,3,True,True,True,-1,sür | t | tü | nüz,4,True,False,False,0,sürt | t | ünüz,3,True,True,True,-1,s | ürt | t | ünüz,4,True,False,False,0,sür | tt | ünüz,3,False,False,False,-1,sürt | tü | nü | z,4,True,True,True,0,sürt | t | ünüz,3,True,True,True,-1
sermek,ser,sererler,V,V;HAB;DECL;IND;PL;3;POS;PRS,4,ser | er | ler,3,True,True,True,-2,ser | er | ler,3,True,True,True,-2,ser | erler,2,True,True,True,-3,ser | erler,2,True,True,True,-3,ser | erler,2,True,True,True,-3,ser | erler,2,True,True,True,-3,ser | er | lar,3,True,True,True,-2
koza,koza,kozalarınızın,N,N;GEN;PL;PSS2P,3,koza | ların | ızın,3,True,True,True,-1,koza | ları | nız | ın,4,True,True,True,0,koz | alar | ınızın,3,False,False,False,-1,koz | alarını | zın,3,False,False,False,-1,koz | a | larınızı | n,4,True,False,False,0,koz | aları | nı | zı | n,5,False,False,False,1,koza | lar | ınız | ün,4,True,True,True,0
mağara,mağara,mağaralar,N,N;NOM;PL,2,mağara | lar,2,True,True,True,-1,mağara | lar,2,True,True,True,-1,mağaralar,1,False,False,False,-2,mağ | ar | alar,3,False,False,False,0,mağaralar,1,False,False,False,-2,mağaralar,1,False,False,False,-2,mağara | lar,2,True,True,True,-1
koy,koy,koylarında,N,N;LOC;PL;PSS3S,3,koy | larında,2,True,True,True,-2,koy | larında,2,True,True,True,-2,koy | larında,2,True,True,True,-2,k | oy | larında,3,True,False,False,-1,koy | larında,2,True,True,True,-2,koy | larında,2,True,True,True,-2,koy | lar | ında,3,True,True,True,-1
uğratmak,uğrat,uğratırlardı,V,V;HAB;DECL;IND;PL;3;POS;PST,4,uğra | tır | lar | dı,4,False,False,False,-1,uğra | tır | lar | dı,4,False,False,False,-1,uğrat | ırlar | dı,3,True,True,True,-2,u | ğr | at | ırlar | dı,5,True,False,False,0,uğrat | ır | lardı,3,True,True,True,-2,uğrat | ırlar | dı,3,True,True,True,-2,uğra | dür | lar | dü,4,False,False,False,-1
bürokrat,bürokrat,bürokrattan,N,N;ABL;SG,2,bürokrat | tan,2,True,True,True,-1,bürokrat | tan,2,True,True,True,-1,bürokrat | tan,2,True,True,True,-1,bür | okrat | tan,3,True,False,False,0,bürokrat | tan,2,True,True,True,-1,bürokrat | tan,2,True,True,True,-1,bürokrat | dan,2,True,True,True,-1
mama,mama,mamaya,N,N;DAT;SG,2,ma | maya,2,False,False,False,-1,ma | maya,2,False,False,False,-1,m | amaya,2,False,False,False,-1,mamaya,1,False,False,False,-2,mama | ya,2,True,True,True,-1,mama | ya,2,True,True,True,-1,mama | ya,2,True,True,True,-1
dünya,dünya,dünya,N,N;NOM;SG,2,dünya,1,True,True,True,-2,dünya,1,True,True,True,-2,dünya,1,True,True,True,-2,dünya,1,True,True,True,-2,dünya,1,True,True,True,-2,dünya,1,True,True,True,-2,dünya,1,True,True,True,-2
verdirmek,verdir,verdirirmişsiniz,V,V;HAB;DECL;PL;2;POS;PRS;LGSPEC03,4,verdi | rir | miş | siniz,4,False,False,False,-1,ver | dir | ir | miş | sini | z,6,True,False,False,1,verdir | ir | miş | siniz,4,True,True,True,-1,ver | dir | ir | miş | siniz,5,True,False,False,0,verdi | rir | miş | siniz,4,False,False,False,-1,verdir | ir | miş | siniz,4,True,True,True,-1,ver | diri | r | müş | sin | üz,6,False,False,False,1
sakal,sakal,sakallar,N,N;NOM;PL,2,sa | kal | lar,3,True,False,False,0,sak | al | lar,3,True,False,False,0,sakal | lar,2,True,True,True,-1,sak | allar,2,False,False,False,-1,sakal | lar,2,True,True,True,-1,sakal | lar,2,True,True,True,-1,sakal | lar,2,True,True,True,-1
katılaşmak,katılaş,katılaşmadı,V,V;DECL;IND;SG;3;NEG;PST,3,katı | laşma | dı,3,False,False,False,-1,katı | laşma | dı,3,False,False,False,-1,katılaş | madı,2,True,True,True,-2,kat | ılaş | madı,3,True,False,False,-1,katı | laşma | dı,3,False,False,False,-1,katıl | aş | madı,3,True,False,False,-1,katı | laş | madı,3,True,False,False,-1
çıkarmak,çıkar,çıkardınız,V,V;DECL;IND;PL;2;POS;PST,3,çıkar | d | ınız,3,True,True,True,-1,çıkar | dı | nız,3,True,True,True,-1,çıkard | ınız,2,False,False,False,-2,çık | ard | ınız,3,False,False,False,-1,çıkardı | nız,2,False,False,False,-2,çıkardı | nı | z,3,False,False,False,-1,çıkar | d | ınız,3,True,True,True,-1
papaz,papaz,papazlarmış,N,N;ARGNO3S;PL;LGSPEC02,2,papaz | lar | mış,3,True,True,True,0,papa | z | lar | mış,4,True,False,False,1,pap | azlar | mış,3,False,False,False,0,p | ap | azlar | mış,4,False,False,False,1,papaz | lar | mış,3,True,True,True,0,papaz | lar | mış,3,True,True,True,0,papaz | lar | müş,3,True,True,True,0
tutku,tutku,tutkumuza,N,N;DAT;SG;PSS1P,3,tutku | muz | a,3,True,True,True,-1,tutku | m | uza,3,True,True,True,-1,tutk | umuz | a,3,False,False,False,-1,tut | k | umuz | a,4,False,False,False,0,tutku | muz | a,3,True,True,True,-1,tutku | muz | a,3,True,True,True,-1,tutuk | üm | uza,3,False,False,False,-1
alıç,alıç,alıçlarımızda,N,N;LOC;PL;PSS1P,3,alıç | ları | mız | da,4,True,True,True,0,alı | ç | ları | mızda,4,True,False,False,0,alı | ç | larımız | da,4,True,False,False,0,alı | ç | larımız | da,4,True,False,False,0,al | ıç | larımız | da,4,True,False,False,0,alı | çlar | ımızda,3,False,False,False,-1,alıç | lar | ımız | da,4,True,True,True,0
üşenmek,üşen,üşenmezmiş,V,V;HAB;DECL;SG;3;NEG;PRS;LGSPEC03,4,üşen | mez | miş,3,True,True,True,-2,üşe | n | mez | miş,4,True,False,False,-1,üş | en | mez | miş,4,True,False,False,-1,üş | en | mez | miş,4,True,False,False,-1,üşen | mez | miş,3,True,True,True,-2,üş | en | mez | miş,4,True,False,False,-1,üşen | mez | müş,3,True,True,True,-2
kızmak,kız,kızmamışmışsın,V,V;DECL;SG;2;NEG;PST;LGSPEC01;LGSPEC03,3,kız | ma | mış | mış | sın,5,True,True,True,1,kız | ma | mış | mış | sın,5,True,True,True,1,kız | mamış | mış | sın,4,True,True,True,0,kız | mamış | mış | sın,4,True,True,True,0,kız | mamış | mış | sın,4,True,True,True,0,kız | mamış | mış | sın,4,True,True,True,0,kız | ma | müş | müş | s | ün,6,True,True,True,2
mektup,mektup,mektuplarınıza,N,N;DAT;PL;PSS2P,3,mektup | larını | za,3,True,True,True,-1,mektup | ları | nıza,3,True,True,True,-1,mektup | larını | za,3,True,True,True,-1,mekt | up | larını | za,4,True,False,False,0,mektupları | nıza,2,False,False,False,-2,mektupları | nı | za,3,False,False,False,-1,mektup | lar | ün | ıza,4,True,True,True,0
bitmek,bit,bitmiyordunuz,V,V;PROG;DECL;IND;PL;2;NEG;PST,4,bit | mi | yordu | n | uz,5,True,True,True,0,bit | m | iyor | dun | uz,5,True,True,True,0,bit | miyor | dunuz,3,True,True,True,-2,bit | miyor | dunuz,3,True,True,True,-2,bitmiyor | dunuz,2,False,False,False,-3,bit | miyordu | nu | z,4,True,True,True,-1,bit | mi | yor | dun | üz,5,True,True,True,0
deşmek,deş,deşecekmiş,V,V;DECL;SG;3;POS;FUT;LGSPEC03,3,deş | ecek | miş,3,True,True,True,-1,de | ş | ecek | miş,4,True,False,False,0,de | ş | ecek | miş,4,True,False,False,0,deş | ecek | miş,3,True,True,True,-1,de | ş | ecek | miş,4,True,False,False,0,de | şe | cek | miş,4,False,False,False,0,deş | acak | müş,3,True,True,True,-1
gelir,gelir,gelirlerin,N,N;NOM;PL;PSS2S,3,gelir | lerin,2,True,True,True,-2,gelir | lerin,2,True,True,True,-2,gelir | lerin,2,True,True,True,-2,gel | ir | lerin,3,True,False,False,-1,gelir | lerin,2,True,True,True,-2,gelirleri | n,2,False,False,False,-2,gelir | lar | ün,3,True,True,True,-1
ayarlatmak,ayarlat,ayarlatmazdım,V,V;HAB;DECL;IND;SG;1;NEG;PST,4,ayar | lat | maz | dım,4,True,False,False,-1,ayar | lat | maz | dım,4,True,False,False,-1,ayar | lat | maz | dım,4,True,False,False,-1,ayar | lat | maz | dım,4,True,False,False,-1,ayar | latma | z | dım,4,False,False,False,-1,ayar | latma | z | dım,4,False,False,False,-1,ayar | lat | maz | d | üm,5,True,False,False,0
deli,deli,delilerinin,N,N;GEN;PL;PSS2S,3,deli | lerinin,2,True,True,True,-2,de | li | lerinin,3,True,False,False,-1,del | ilerinin,2,False,False,False,-2,del | ilerinin,2,False,False,False,-2,deli | lerinin,2,True,True,True,-2,delil | erin | in,3,False,False,False,-1,delil | erin | ün,3,False,False,False,-1
pipet,pipet,pipetmişler,N,N;ARGNO3P;SG;LGSPEC02,2,p | ipetmiş | ler,3,False,False,False,0,p | ip | etmiş | ler,4,False,False,False,1,p | ip | et | mişler,4,True,False,False,1,p | ip | et | mişler,4,True,False,False,1,pi | pet | miş | ler,4,True,False,False,1,pip | et | mişler,3,True,False,False,0,pipet | müş | lar,3,True,True,True,0
dürmek,dür,dürmüştük,V,V;PFV;DECL;PL;1;POS;PST;LGSPEC03,4,dü | rmüş | tü | k,4,False,False,False,-1,dür | müş | tü | k,4,True,True,True,-1,dür | müş | tük,3,True,True,True,-2,dür | müş | tük,3,True,True,True,-2, | dür | müştü | k,4,True,True,False,-1,dür | müştü | k,3,True,True,True,-2,dür | müş | dü | k,4,True,True,True,-1
küme,küme,kümelerini,N,N;ACC;PL;PSS2S,3,küme | lerini,2,True,True,True,-2,küme | lerini,2,True,True,True,-2,küm | elerini,2,False,False,False,-2,küm | elerini,2,False,False,False,-2,küme | lerini,2,True,True,True,-2,kümeleri | ni,2,False,False,False,-2,küme | lar | ini,3,True,True,True,-1
fahişe,fahişe,fahişemiz,N,N;NOM;SG;PSS1P,3,fahiş | emiz,2,False,False,False,-2,f | ah | işe | miz,4,True,False,False,0,fahiş | emiz,2,False,False,False,-2,fah | iş | emiz,3,False,False,False,-1,fahişe | miz,2,True,True,True,-2,fahiş | emiz,2,False,False,False,-2,fahişe | m | üz,3,True,True,True,-1
koltuk,koltuk,koltuğun,N,N;GEN;SG,2,kol | tuğu | n,3,False,False,False,0,koltuğu | n,2,False,False,False,-1,koltuğ | un,2,True,True,True,-1,kol | tuğ | un,3,True,False,False,0,koltuğu | n,2,False,False,False,-1,koltuğu | n,2,False,False,False,-1,koltuk | ün,2,True,True,True,-1
yüzüncü,yüzüncü,yüzüncüyüm,N,N;ARGNO1S;SG;PRS,3,yüz | ün | cü | yüm,4,True,False,False,0,yüzü | ncü | yü | m,4,True,False,False,0,yüz | ünc | üy | üm,4,False,False,False,0,yüz | ünc | üy | üm,4,False,False,False,0,yüz | üncü | yü | m,4,True,False,False,0,yüzün | cü | y | üm,4,True,False,False,0,yüzüncü | y | üm,3,True,True,True,-1
sıcaklık,sıcaklık,sıcaklığı,N,N;ACC;SG,2,sıcak | lığı,2,False,False,False,-1,sıcaklığı,1,False,False,False,-2,sıcaklığı,1,False,False,False,-2,sıcak | lığı,2,False,False,False,-1,sıcaklığı,1,False,False,False,-2,sıcaklığı,1,False,False,False,-2,sıcak | lığı,2,False,False,False,-1
günahkâr,günahkâr,günahkârı,N,N;ACC;SG,2,gün | ah | kâr | ı,4,True,False,False,1,günah | kâr | ı,3,True,False,False,0,günah | k | ârı,3,False,False,False,0,gün | ah | k | ârı,4,False,False,False,1,günah | kâr | ı,3,True,False,False,0,günah | kâr | ı,3,True,False,False,0,günahk | âr | ı,3,True,False,False,0
dağlı,dağlı,dağlıya,N,N;DAT;SG,2,dağ | lı | ya,3,True,False,False,0,dağ | lı | ya,3,True,False,False,0,dağ | lı | ya,3,True,False,False,0,dağ | lı | ya,3,True,False,False,0,dağ | lı | ya,3,True,False,False,0,dağ | lı | ya,3,True,False,False,0,dağ | lü | ya,3,False,False,False,0
donatım,donatım,donatımın,N,N;GEN;SG,2,donatım | ın,2,True,True,True,-1,don | atı | m | ın,4,True,False,False,1,donat | ımın,2,False,False,False,-1,don | at | ımın,3,False,False,False,0,donatı | mın,2,False,False,False,-1,donat | ımın,2,False,False,False,-1,donatım | ün,2,True,True,True,-1
dildo,dildo,dildolarına,N,N;DAT;PL;PSS3S,3,dil | do | larına,3,True,False,False,-1,dil | do | larına,3,True,False,False,-1,dil | d | olarına,3,False,False,False,-1,d | ild | olarına,3,False,False,False,-1,dil | do | larına,3,True,False,False,-1,dil | do | larına,3,True,False,False,-1,dil | dol | ar | ına,4,False,False,False,0
bardak,bardak,bardaklar,N,N;NOM;PL,2,bar | da | klar,3,False,False,False,0,bardak | lar,2,True,True,True,-1,bardak | lar,2,True,True,True,-1,bard | aklar,2,False,False,False,-1,bardak | lar,2,True,True,True,-1,bardak | lar,2,True,True,True,-1,bardak | lar,2,True,True,True,-1
delik,delik,deliğin,N,N;NOM;SG;PSS2S,3,de | liğin,2,False,False,False,-2,de | liğin,2,False,False,False,-2,deliğin,1,False,False,False,-3,d | eliğin,2,False,False,False,-2,de | liğin,2,False,False,False,-2,deliğin,1,False,False,False,-3,delik | ün,2,True,True,True,-2
iblis,iblis,iblisin,N,N;NOM;SG;PSS2S,3,iblis | in,2,True,True,True,-2,i | b | li | sin,4,False,False,False,0,iblis | in,2,True,True,True,-2,ib | lis | in,3,True,False,False,-1,iblis | in,2,True,True,True,-2,iblis | in,2,True,True,True,-2,iblis | ün,2,True,True,True,-2
karaciğer,karaciğer,karaciğeri,N,N;ACC;SG,2,kara | ciğeri,2,False,False,False,-1,kara | ciğer | i,3,True,False,False,0,kar | ac | iğeri,3,False,False,False,0,kar | ac | iğeri,3,False,False,False,0,karaciğer | i,2,True,True,True,-1,karaciğer | i,2,True,True,True,-1,karaciğer | i,2,True,True,True,-1
dermek,der,dermeyecektiniz,V,V;PROSP;DECL;IND;PL;2;NEG;PST,4,der | me | yecek | tiniz,4,True,True,True,-1,der | meye | cek | tiniz,4,True,True,True,-1,der | mey | ec | ekt | iniz,5,True,True,True,0,der | mey | ec | ekt | iniz,5,True,True,True,0,der | meyecek | ti | niz,4,True,True,True,-1,der | meyecek | tiniz,3,True,True,True,-2,der | mak | acak | tin | üz,5,True,True,True,0
sıvılaşmak,sıvılaş,sıvılaştılar,V,V;DECL;IND;PL;3;POS;PST,3,sıvı | laş | tı | lar,4,True,False,False,0,sıvı | laşt | ı | lar,4,False,False,False,0,sıv | ılaş | tılar,3,True,False,False,-1,sı | v | ılaş | tılar,4,True,False,False,0,sıvı | laştı | lar,3,False,False,False,-1,sıvı | laştı | lar,3,False,False,False,-1,sıvı | laş | dü | lar,4,True,False,False,0
kırdırmak,kırdır,kırdıracakmışız,V,V;DECL;PL;1;POS;FUT;LGSPEC03,3,kır | dır | acak | mış | ız,5,True,False,False,1,kır | dır | acak | mış | ız,5,True,False,False,1,kır | dır | acak | mış | ız,5,True,False,False,1,kır | dır | acak | mış | ız,5,True,False,False,1,kırdı | racak | mış | ız,4,False,False,False,0,kırdı | rac | ak | mış | ız,5,False,False,False,1,kır | dür | acak | müş | üz,5,False,False,False,1
papatya,papatya,papatyasında,N,N;LOC;SG;PSS3S,3,papatya | sında,2,True,True,True,-2,papa | tya | sında,3,True,False,False,-1,pap | at | y | asında,4,False,False,False,0,p | ap | at | y | asında,5,False,False,False,1,papatya | sında,2,True,True,True,-2,papatya | sında,2,True,True,True,-2,papatya | s | ında,3,True,True,True,-1
vakit,vakit,vakit,N,N;NOM;SG,2,vak | it,2,True,False,False,-1,vakit,1,True,True,True,-2,vakit,1,True,True,True,-2,vak | it,2,True,False,False,-1,vakit,1,True,True,True,-2,vakit,1,True,True,True,-2,vakit,1,True,True,True,-2
klatrat,klatrat,klatratının,N,N;GEN;SG;PSS2S,3,klatrat | ının,2,True,True,True,-2,k | lat | rat | ının,4,True,False,False,0,k | lat | rat | ının,4,True,False,False,0,k | lat | rat | ının,4,True,False,False,0, | kla | tra | tı | nın,5,False,False,False,1,kl | atra | tının,3,False,False,False,-1,k | lat | rat | ının,4,True,False,False,0
seslenmek,seslen,seslenmemişmişsiniz,V,V;DECL;PL;2;NEG;PST;LGSPEC01;LGSPEC03,3,ses | lenme | miş | miş | siniz,5,False,False,False,1,ses | lenme | miş | miş | sini | z,6,False,False,False,2,ses | lenmemiş | miş | siniz,4,False,False,False,0,ses | lenmemiş | miş | siniz,4,False,False,False,0,ses | lenmemiş | miş | siniz,4,False,False,False,0,seslen | memiş | miş | siniz,4,True,True,True,0,ses | len | ma | müş | müş | sin | üz,7,True,False,False,3
ayarlanmak,ayarlan,ayarlanmıyor,V,V;PROG;DECL;IND;SG;3;NEG;PRS,4,ayar | lan | mıyor,3,True,False,False,-2,ayar | lanm | ıyor,3,False,False,False,-2,ayar | lan | mıyor,3,True,False,False,-2,ayar | lan | mıyor,3,True,False,False,-2,ayar | lanmıyor,2,False,False,False,-3,ayar | lan | mıyor,3,True,False,False,-2,ayarl | an | m | ıyor,4,True,False,False,-1
yolundurmak,yolundur,yolundururmuşsunuz,V,V;HAB;DECL;PL;2;POS;PRS;LGSPEC03,4,yolu | n | durur | muş | sun | uz,6,False,False,False,1,yolu | n | durur | muş | sun | uz,6,False,False,False,1,yolun | dur | ur | muş | sunuz,5,True,False,False,0,yol | un | dur | ur | muş | sunuz,6,True,False,False,1,yolun | dur | ur | muş | sunuz,5,True,False,False,0,yolun | dur | ur | muş | sunuz,5,True,False,False,0,yol | ün | dür | ur | müş | sun | üz,7,False,False,False,2
filozof,filozof,filozofumuza,N,N;DAT;SG;PSS1P,3,filozof | umu | za,3,True,True,True,-1,filozof | umuz | a,3,True,True,True,-1,filozof | umuz | a,3,True,True,True,-1,fil | ozof | umuz | a,4,True,False,False,0,filozof | umuz | a,3,True,True,True,-1,filozofu | muz | a,3,False,False,False,-1,filozof | üm | uza,3,True,True,True,-1
menekşe,menekşe,menekşesini,N,N;ACC;SG;PSS3S,3,menekşe | sini,2,True,True,True,-2,menekşe | sini,2,True,True,True,-2,men | ek | ş | esini,4,False,False,False,0,men | ek | ş | esini,4,False,False,False,0,menekşe | sini,2,True,True,True,-2,men | ek | şe | sini,4,True,False,False,0,menekşe | sini,2,True,True,True,-2
babacan,babacan,babacansınız,ADJ,ADJ;DECL;PL;2;POS;PRS;LGSPEC01,3,baba | can | sınız,3,True,False,False,-1,baba | can | sı | nız,4,True,False,False,0,bab | ac | ans | ınız,4,False,False,False,0,bab | ac | ans | ınız,4,False,False,False,0,babacan | sınız,2,True,True,True,-2,baba | can | sınız,3,True,False,False,-1,babacan | s | ınız,3,True,True,True,-1
kürk,kürk,kürkler,N,N;NOM;PL,2,k | ürk | ler,3,True,False,False,0,k | ür | k | ler,4,True,False,False,1,kürk | ler,2,True,True,True,-1,k | ürk | ler,3,True,False,False,0,kürk | ler,2,True,True,True,-1,kürk | ler,2,True,True,True,-1,kürk | lar,2,True,True,True,-1
yangın,yangın,yangınına,N,N;DAT;SG;PSS2S,3,yangın | ına,2,True,True,True,-2,yangın | ına,2,True,True,True,-2,yangın | ına,2,True,True,True,-2,yan | gın | ına,3,True,False,False,-1,yangının | a,2,False,False,False,-2,yangının | a,2,False,False,False,-2,yangın | ına,2,True,True,True,-2
seslenmek,seslen,seslenmiyoruz,V,V;PROG;DECL;IND;PL;1;NEG;PRS,4,ses | len | mi | yoruz,4,True,False,False,-1,ses | len | mi | yoruz,4,True,False,False,-1,seslen | miyor | uz,3,True,True,True,-2,ses | len | miyoruz,3,True,False,False,-2,sesle | n | miyoruz,3,True,False,False,-2,seslen | miyor | uz,3,True,True,True,-2,ses | len | mi | yor | üz,5,True,False,False,0
tıkmak,tık,tıkmayacakmışsınız,V,V;DECL;PL;2;NEG;FUT;LGSPEC03,3,tık | may | acak | mış | sınız,5,True,True,True,1,tık | m | ayacak | mış | sı | nız,6,True,True,True,2,tık | mayacak | mış | sınız,4,True,True,True,0,tık | mayacak | mış | sınız,4,True,True,True,0,tık | mayacak | mış | sınız,4,True,True,True,0,tık | mayacak | mış | sınız,4,True,True,True,0,tık | mak | acak | müş | s | ınız,6,True,True,True,2
ölçmek,ölç,ölçmüyordunuz,V,V;PROG;DECL;IND;PL;2;NEG;PST,4,ölç | mü | yordu | n | uz,5,True,True,True,0,öl | ç | m | üyor | dun | uz,6,True,False,False,1,ölç | m | üy | ord | unuz,5,True,True,True,0,ölç | m | üy | ord | unuz,5,True,True,True,0,ölç | müyor | dunuz,3,True,True,True,-2,ölç | müyor | dunuz,3,True,True,True,-2,ölç | m | üyor | dun | üz,5,True,True,True,0
verilmek,veril,verilmezdik,V,V;HAB;DECL;IND;PL;1;NEG;PST,4,veril | mez | dik,3,True,True,True,-2,veril | mez | dik,3,True,True,True,-2,verilmez | dik,2,False,False,False,-3,ver | ilmez | dik,3,False,False,False,-2,verilmez | dik,2,False,False,False,-3,verilmez | dik,2,False,False,False,-3,veril | mez | dik,3,True,True,True,-2
üzmek,üz,üzecekmişsin,V,V;DECL;SG;2;POS;FUT;LGSPEC03,3,üz | ecek | miş | sin,4,True,True,True,0,üz | ecek | miş | sin,4,True,True,True,0,üz | ecek | miş | sin,4,True,True,True,0,üz | ecek | miş | sin,4,True,True,True,0, | üz | ecek | miş | sin,5,True,True,False,1,üz | ecek | miş | sin,4,True,True,True,0,üz | acak | müş | sin,4,True,True,True,0
attırmak,attır,attırmelisiniz,V,V;DECL;OBLIG;PL;2;POS;PRS,4,at | tır | meli | siniz,4,True,False,False,-1,attı | rme | lisi | niz,4,False,False,False,-1,attır | mel | isiniz,3,True,True,True,-2,attır | mel | isiniz,3,True,True,True,-2,attı | rme | li | siniz,4,False,False,False,-1,attır | meli | siniz,3,True,True,True,-2,at | dür | malı | sin | üz,5,False,False,False,0
fener,fener,fenerlerin,N,N;GEN;PL,2,fener | lerin,2,True,True,True,-1,fener | lerin,2,True,True,True,-1,fener | lerin,2,True,True,True,-1,fener | lerin,2,True,True,True,-1,fener | lerin,2,True,True,True,-1,fener | lerin,2,True,True,True,-1,fener | lar | ün,3,True,True,True,0
dişlek,dişlek,dişleklerine,N,N;DAT;PL;PSS3S,3,diş | lek | lerine,3,True,False,False,-1,dişle | k | lerine,3,True,False,False,-1,diş | lek | lerine,3,True,False,False,-1,diş | lek | lerine,3,True,False,False,-1,diş | lek | lerine,3,True,False,False,-1,diş | lek | lerine,3,True,False,False,-1,diş | lak | lar | ine,4,False,False,False,0
kıskanmak,kıskan,kıskanmıyor,V,V;PROG;DECL;IND;SG;3;NEG;PRS,4,kıskan | mıyor,2,True,True,True,-3,kıska | nm | ıyor,3,False,False,False,-2,kıskan | mıyor,2,True,True,True,-3,kıs | kan | mıyor,3,True,False,False,-2,kıskan | mıyor,2,True,True,True,-3,kıskan | mıyor,2,True,True,True,-3,kıskan | m | ıyor,3,True,True,True,-2
fırın,fırın,fırınımızı,N,N;ACC;SG;PSS1P,3,f | ır | ın | ımızı,4,True,False,False,0,fır | ın | ımız | ı,4,True,False,False,0,fırın | ımızı,2,True,True,True,-2,fır | ın | ımızı,3,True,False,False,-1,fırını | mızı,2,False,False,False,-2,fırın | ımızı,2,True,True,True,-2,fırın | üm | ızı,3,True,True,True,-1
dilber,dilber,dilberinde,N,N;LOC;SG;PSS3S,3,dil | ber | inde,3,True,False,False,-1,dil | ber | inde,3,True,False,False,-1,dil | ber | inde,3,True,False,False,-1,dil | ber | inde,3,True,False,False,-1,dil | beri | nde,3,False,False,False,-1,dil | beri | nd | e,4,False,False,False,0,dilber | inde,2,True,True,True,-2
dışkı,dışkı,dışkısından,N,N;ABL;SG;PSS3S,3,dışkı | sından,2,True,True,True,-2,dışkı | sından,2,True,True,True,-2,dışk | ısından,2,False,False,False,-2,dış | k | ısından,3,False,False,False,-1,dışkı | sından,2,True,True,True,-2,dışkı | sında | n,3,True,True,True,-1,dışkı | s | ün | dan,4,True,True,True,0
değişken,değişken,değişkendiniz,N,N;ARGNO2P;SG;PST,3,değişkendi | niz,2,False,False,False,-2,değiş | kendi | niz,3,False,False,False,-1,değişken | diniz,2,True,True,True,-2,değ | işken | diniz,3,True,False,False,-1,değişken | diniz,2,True,True,True,-2,değişken | diniz,2,True,True,True,-2,değişken | din | üz,3,True,True,True,-1
havuz,havuz,havuzlarımızdan,N,N;ABL;PL;PSS1P,3,havuz | ları | mız | dan,4,True,True,True,0,havuz | lar | ımız | dan,4,True,True,True,0,havuz | larımız | dan,3,True,True,True,-1,h | avuz | larımız | dan,4,True,False,False,0,havuzları | mızdan,2,False,False,False,-2,havuz | larımız | dan,3,True,True,True,-1,havuz | lar | ımız | dan,4,True,True,True,0
canlandırmak,canlandır,canlandırmayacaklar,V,V;DECL;IND;PL;3;NEG;FUT,3,canlandır | may | acak | lar,4,True,True,True,0,canlandır | m | ayacak | lar,4,True,True,True,0,canlandır | mayacak | lar,3,True,True,True,-1,can | landır | mayacak | lar,4,True,False,False,0,canlandırma | yacak | lar,3,False,False,False,-1,canlandırma | yacak | lar,3,False,False,False,-1,can | lan | dür | mak | acak | lar,6,False,False,False,2
yağmak,yağ,yağınız,V,V;DECL;IMP;PL;2;POS;LGSPEC02,3,yağ | ınız,2,True,True,True,-2,yağ | ı | nız,3,True,True,True,-1,yağ | ınız,2,True,True,True,-2,yağ | ınız,2,True,True,True,-2,yağı | nız,2,False,False,False,-2,yağı | nı | z,3,False,False,False,-1,yağ | ınız,2,True,True,True,-2
dadı,dadı,dadılarına,N,N;DAT;PL;PSS2S,3,da | dı | larına,3,True,False,False,-1,da | dı | larına,3,True,False,False,-1,da | dı | larına,3,True,False,False,-1,da | dı | larına,3,True,False,False,-1,da | dı | larına,3,True,False,False,-1,da | dılar | ına,3,False,False,False,-1,dadı | lar | ına,3,True,True,True,-1
âlim,âlim,âlimlerdi,N,N;ARGNO3P;PL;PST,3,âl | im | ler | di,4,True,False,False,0,âli | m | ler | di,4,True,False,False,0,âlim | lerdi,2,True,True,True,-2,â | lim | lerdi,3,True,False,False,-1,âlim | lerdi,2,True,True,True,-2,âlim | lerdi,2,True,True,True,-2,â | lim | lar | dü,4,True,False,False,0
taşak,taşak,taşağın,N,N;NOM;SG;PSS2S,3,t | aşağı | n,3,False,False,False,-1,t | aşağı | n,3,False,False,False,-1,taş | ağın,2,False,False,False,-2,taş | ağın,2,False,False,False,-2,taş | ağın,2,False,False,False,-2,taşa | ğın,2,False,False,False,-2,taşak | ün,2,True,True,True,-2
lügatçe,lügatçe,lügatçemiz,N,N;NOM;SG;PSS1P,3,lü | ga | t | çe | miz,5,True,False,False,1,lü | g | at | çe | miz,5,True,False,False,1,lü | gat | ç | emiz,4,False,False,False,0,lü | gat | ç | emiz,4,False,False,False,0, | lü | gat | çe | miz,5,True,False,False,1,lü | gat | çe | mi | z,5,True,False,False,1,lügat | ça | m | üz,4,False,False,False,0
boğmak,boğ,boğmalıymış,V,V;DECL;OBLIG;SG;3;POS;PST;LGSPEC03,4,bo | ğ | malı | y | mış,5,True,False,False,0,bo | ğ | malı | y | mış,5,True,False,False,0,boğ | mal | ıymış,3,True,True,True,-2,b | oğ | mal | ıymış,4,True,False,False,-1,boğma | lı | ymış,3,False,False,False,-2,boğ | malı | ymış,3,True,True,True,-2,boğ | malı | y | müş,4,True,True,True,-1
süründürmek,süründür,süründürmemeliyiz,V,V;DECL;OBLIG;PL;1;NEG;PRS,4,sürün | dür | memeli | yi | z,5,True,False,False,0,sürü | n | dür | meme | liy | iz,6,True,False,False,1,sürün | dür | mem | eliyiz,4,True,False,False,-1,sür | ün | dür | mem | eliyiz,5,True,False,False,0,sürün | dür | memeli | yiz,4,True,False,False,-1,sürün | dür | memeli | yiz,4,True,False,False,-1,süründürme | malı | yiz,3,False,False,False,-2
korkmak,kork,korkarmışız,V,V;HAB;DECL;PL;1;POS;PRS;LGSPEC03,4,kor | kar | mış | ız,4,False,False,False,-1,kor | k | armış | ız,4,True,False,False,-1,korkar | mış | ız,3,False,False,False,-2,kork | ar | mış | ız,4,True,True,True,-1,korkar | mış | ız,3,False,False,False,-2,korkar | mış | ız,3,False,False,False,-2,korkar | müş | üz,3,False,False,False,-2
atmamak,atma,atmazlar,V,V;HAB;DECL;IND;PL;3;POS;PRS,4,at | maz | lar,3,False,False,False,-2,at | maz | lar,3,False,False,False,-2,at | mazlar,2,False,False,False,-3,at | mazlar,2,False,False,False,-3,atma | zlar,2,True,True,True,-3,atma | z | lar,3,True,True,True,-2,at | maz | lar,3,False,False,False,-2
verdirmek,verdir,verdirecekmiş,V,V;DECL;SG;3;POS;FUT;LGSPEC03,3,ver | dir | ecek | miş,4,True,False,False,0,ver | dir | ecek | miş,4,True,False,False,0,verdir | ecek | miş,3,True,True,True,-1,ver | dir | ecek | miş,4,True,False,False,0,verdi | r | ecek | miş,4,True,False,False,0,verdir | ecek | miş,3,True,True,True,-1,ver | dür | acak | müş,4,False,False,False,0
dondurmak,dondur,donduracağız,V,V;DECL;IND;PL;1;POS;FUT,3,don | dur | acağı | z,4,True,False,False,0,don | dur | acağı | z,4,True,False,False,0,dondur | acağız,2,True,True,True,-2,don | dur | acağız,3,True,False,False,-1,dondur | acağız,2,True,True,True,-2,dondur | acağız,2,True,True,True,-2,don | dür | acak | üz,4,False,False,False,0
sanmak,san,sanmışız,V,V;DECL;PL;1;POS;PST;LGSPEC03,3,san | mış | ız,3,True,True,True,-1,san | mış | ız,3,True,True,True,-1,san | mış | ız,3,True,True,True,-1,san | mış | ız,3,True,True,True,-1,san | mış | ız,3,True,True,True,-1,san | mış | ız,3,True,True,True,-1,san | müş | üz,3,True,True,True,-1
emetofobi,emetofobi,emetofobiler,N,N;NOM;PL,2,eme | to | fo | bi | ler,5,True,False,False,2,e | met | of | o | bi | ler,6,True,False,False,3,em | et | ofob | iler,4,False,False,False,1,emet | of | ob | iler,4,False,False,False,1, | e | met | ofobi | ler,5,True,False,False,2,eme | to | fo | bil | er,5,False,False,False,2,e | met | of | obil | er,5,False,False,False,2
sabah,sabah,sabahlarında,N,N;LOC;PL;PSS3S,3,sabah | larında,2,True,True,True,-2,sabah | larında,2,True,True,True,-2,sabah | larında,2,True,True,True,-2,sabah | larında,2,True,True,True,-2,sabah | larında,2,True,True,True,-2,sabah | larında,2,True,True,True,-2,sabah | lar | ında,3,True,True,True,-1
şehir,şehir,şehirlerinizin,N,N;GEN;PL;PSS2P,3,şehir | lerin | izin,3,True,True,True,-1,şehir | lerin | izin,3,True,True,True,-1,şehirlerin | izin,2,False,False,False,-2,şehir | lerin | izin,3,True,True,True,-1,şehirleri | nizin,2,False,False,False,-2,şehirlerini | zin,2,False,False,False,-2,şehir | lar | iniz | ün,4,True,True,True,0
muz,muz,muzun,N,N;GEN;SG,2,m | uzun,2,False,False,False,-1,m | uzun,2,False,False,False,-1,muz | un,2,True,True,True,-1,muz | un,2,True,True,True,-1, | muzun,2,False,False,False,-1,muz | un,2,True,True,True,-1,muz | ün,2,True,True,True,-1
işkenceci,işkenceci,işkencecimize,N,N;DAT;SG;PSS1P,3,işkence | cimiz | e,3,False,False,False,-1,işkence | ci | miz | e,4,True,False,False,0,işkence | c | imize,3,False,False,False,-1,işken | ce | c | imize,4,False,False,False,0,işkence | ci | mize,3,True,False,False,-1,işkence | cim | ize,3,False,False,False,-1,işkence | cim | ize,3,False,False,False,-1
cezalandırmak,cezalandır,cezalandırdılar,V,V;DECL;IND;PL;3;POS;PST,3,cezalandır | dı | lar,3,True,True,True,-1,ceza | landır | dı | lar,4,True,False,False,0,cezalandır | dılar,2,True,True,True,-2,cez | alandır | dılar,3,True,False,False,-1,cezalandır | dılar,2,True,True,True,-2,cezalandır | dılar,2,True,True,True,-2,ceza | lan | dür | dü | lar,5,False,False,False,1
mühendis,mühendis,mühendislerin,N,N;NOM;PL;PSS2S,3,mühendis | lerin,2,True,True,True,-2,mühendis | lerin,2,True,True,True,-2,mühendis | lerin,2,True,True,True,-2,mü | hendis | lerin,3,True,False,False,-1,mühendisler | in,2,False,False,False,-2,mühendisleri | n,2,False,False,False,-2,mühendis | lar | ün,3,True,True,True,-1
saklamak,sakla,saklıyormuşum,V,V;PROG;DECL;SG;1;POS;PRS;LGSPEC03,4,sak | lı | yor | muş | um,5,False,False,False,0,sak | lıyor | muş | um,4,False,False,False,-1,saklı | y | ormuş | um,4,False,False,False,-1,sak | lı | y | ormuş | um,5,False,False,False,0,saklıyor | muşum,2,False,False,False,-3,saklı | yor | muşum,3,False,False,False,-2,saklı | yor | müş | üm,4,False,False,False,-1
kırık,kırık,kırıklarımızda,N,N;LOC;PL;PSS1P,3,kırık | ları | mız | da,4,True,True,True,0,kırık | ları | mızda,3,True,True,True,-1,kırık | larımız | da,3,True,True,True,-1,kır | ıklar | ımızda,3,False,False,False,-1,kırık | larımız | da,3,True,True,True,-1,kırık | larımız | da,3,True,True,True,-1,kırık | lar | ımız | da,4,True,True,True,0
bayılma,bayılma,bayılmalarını,N,N;ACC;PL;PSS3S,3,bay | ılma | larını,3,True,False,False,-1,bay | ılma | larını,3,True,False,False,-1,bayıl | malarını,2,False,False,False,-2,bay | ıl | malarını,3,False,False,False,-1,bayıl | ma | larını,3,True,False,False,-1,bay | ılmaları | nı,3,False,False,False,-1,bayıl | ma | lar | ını,4,True,False,False,0
aile,aile,aileden,N,N;ABL;SG,2,aile | den,2,True,True,True,-1,aile | den,2,True,True,True,-1,aileden,1,False,False,False,-2,ail | eden,2,False,False,False,-1,aileden,1,False,False,False,-2,aileden,1,False,False,False,-2,aile | dan,2,True,True,True,-1
satış,satış,satışlarsınız,N,N;ARGNO2P;PL;PRS,3,satış | lar | sınız,3,True,True,True,-1,s | atış | lar | sı | nız,5,True,False,False,1,satışlar | sınız,2,False,False,False,-2,sat | ışlar | sınız,3,False,False,False,-1,satışlar | sınız,2,False,False,False,-2,satışlar | sınız,2,False,False,False,-2,satış | lars | ınız,3,True,True,True,-1
bıçaklamak,bıçakla,bıçaklamışmışız,V,V;DECL;PL;1;POS;PST;LGSPEC01;LGSPEC03,3,bıçak | lamış | mış | ız,4,False,False,False,0,bıçak | lamış | mış | ız,4,False,False,False,0,bıçak | lamış | mış | ız,4,False,False,False,0,bı | çak | lamış | mış | ız,5,False,False,False,1,bıçakla | mış | mış | ız,4,True,True,True,0,bıçak | lamış | mış | ız,4,False,False,False,0,bıçak | la | müş | müş | üz,5,True,False,False,1
yendirtmek,yendirt,yendirtmediniz,V,V;DECL;IND;PL;2;NEG;PST,3,yen | dir | t | medi | niz,5,True,False,False,1,yen | dir | tme | din | iz,5,False,False,False,1,yen | dir | t | mediniz,4,True,False,False,0,yen | dir | t | med | iniz,5,True,False,False,1,yendi | rt | me | diniz,4,True,False,False,0,yendi | rt | medi | niz,4,True,False,False,0,yen | dür | t | med | iniz,5,False,False,False,1
lokanta,lokanta,lokantalarınızı,N,N;ACC;PL;PSS2P,3,lokanta | ların | ızı,3,True,True,True,-1,lok | an | ta | larını | zı,5,True,False,False,1,lokant | alarını | zı,3,False,False,False,-1,lok | ant | alarını | zı,4,False,False,False,0,lokanta | larınızı,2,True,True,True,-2,lokanta | larınızı,2,True,True,True,-2,lokanta | lar | ün | ızı,4,True,True,True,0
yarak,yarak,yarağından,N,N;ABL;SG;PSS3S,3,yarağ | ından,2,True,True,True,-2,yara | ğında | n,3,False,False,False,-1,yar | ağından,2,False,False,False,-2,yar | ağından,2,False,False,False,-2,yara | ğından,2,False,False,False,-2,yara | ğından,2,False,False,False,-2,yarak | ün | dan,3,True,True,True,-1
zürriyet,zürriyet,zürriyetinde,N,N;LOC;SG;PSS3S,3,zürriyet | inde,2,True,True,True,-2,z | ür | r | iyet | inde,5,True,False,False,1,z | ür | riyet | inde,4,True,False,False,0,z | ür | riyet | inde,4,True,False,False,0, | zü | rr | iyeti | nde,5,False,False,False,1,z | ür | riyet | inde,4,True,False,False,0,zürriyet | inde,2,True,True,True,-2
kırtasiye,kırtasiye,kırtasiyeymişsiniz,N,N;ARGNO2P;SG;LGSPEC02,2,kır | tasiyey | miş | siniz,4,False,False,False,1,kır | tas | iye | y | miş | sini | z,7,True,False,False,4,kır | tas | iy | ey | miş | siniz,6,False,False,False,3,kır | tas | iy | ey | miş | siniz,6,False,False,False,3,kırtasiye | ymiş | siniz,3,True,True,True,0,kır | tas | iye | ym | iş | siniz,6,True,False,False,3,kırtasiye | y | müş | sin | üz,5,True,True,True,2
görüntü,görüntü,görüntüleri,N,N;NOM;PL;PSS3S,3,görüntü | leri,2,True,True,True,-2,görüntü | leri,2,True,True,True,-2,görüntüleri,1,False,False,False,-3,gör | üntü | leri,3,True,False,False,-1,görüntüleri,1,False,False,False,-3,görüntüleri,1,False,False,False,-3,görüntü | leri,2,True,True,True,-2
yazmak,yaz,yazmamalıydın,V,V;DECL;OBLIG;SG;2;NEG;PST,4,yaz | mama | lı | ydı | n,5,True,True,True,0,yazma | malı | ydı | n,4,False,False,False,-1,yaz | mam | al | ıy | dın,5,True,True,True,0,yaz | mam | al | ıy | dın,5,True,True,True,0,yazma | malı | ydı | n,4,False,False,False,-1,yazma | malı | ydı | n,4,False,False,False,-1,yaz | ma | malı | ydın,4,True,True,True,-1
öğretmek,öğret,öğretirmişim,V,V;HAB;DECL;SG;1;POS;PRS;LGSPEC03,4,öğre | tir | miş | im,4,False,False,False,-1,öğre | tir | miş | im,4,False,False,False,-1,öğretir | miş | im,3,False,False,False,-2,öğr | etir | miş | im,4,False,False,False,-1,öğretir | mişim,2,False,False,False,-3,öğret | ir | miş | im,4,True,True,True,-1,öğretir | müş | üm,3,False,False,False,-2
kıskanmak,kıskan,kıskanmışmışım,V,V;DECL;SG;1;POS;PST;LGSPEC01;LGSPEC03,3,kıskan | mış | mış | ım,4,True,True,True,0,kıska | n | mış | mış | ım,5,True,False,False,1,kıskan | mış | mışım,3,True,True,True,-1,kıs | kan | mış | mış | ım,5,True,False,False,1,kıskan | mış | mışım,3,True,True,True,-1,kıskan | mış | mış | ım,4,True,True,True,0,kıskan | müş | müş | üm,4,True,True,True,0
yapmak,yap,yapmayacaklar,V,V;DECL;IND;PL;3;NEG;FUT,3,yap | may | acak | lar,4,True,True,True,0,yap | m | ayacak | lar,4,True,True,True,0,yap | mayacak | lar,3,True,True,True,-1,yap | mayacak | lar,3,True,True,True,-1,yapmayacak | lar,2,False,False,False,-2,yapmaya | cak | lar,3,False,False,False,-1,yap | mak | acak | lar,4,True,True,True,0
çekiç,çekiç,çekicimize,N,N;DAT;SG;PSS1P,3,çekic | imiz | e,3,True,True,True,-1,çekici | miz | e,3,False,False,False,-1,çekic | imize,2,True,True,True,-2,çek | ic | imize,3,True,False,False,-1,çekici | mize,2,False,False,False,-2,çekici | mi | ze,3,False,False,False,-1,çekiç | üm | ize,3,True,True,True,-1
öğütmek,öğüt,öğütmemeliydim,V,V;DECL;OBLIG;SG;1;NEG;PST,4,öğüt | memeli | ydi | m,4,True,True,True,-1,öğ | ü | t | meme | liy | dim,6,True,False,False,1,öğüt | mem | el | iy | dim,5,True,True,True,0,öğüt | mem | el | iy | dim,5,True,True,True,0,öğütme | meli | ydi | m,4,False,False,False,-1,öğüt | memeli | ydi | m,4,True,True,True,-1,öğütme | malı | yd | üm,4,False,False,False,-1
memleket,memleket,memleketin,N,N;GEN;SG,2,memleketi | n,2,False,False,False,-1,memleket | in,2,True,True,True,-1,memleketin,1,False,False,False,-2,mem | lek | etin,3,False,False,False,0,memleketin,1,False,False,False,-2,memleketin,1,False,False,False,-2,memleket | ün,2,True,True,True,-1
sinirlendirmek,sinirlendir,sinirlendirmemeliydik,V,V;DECL;OBLIG;PL;1;NEG;PST,4,sinir | lendirme | meli | ydi | k,5,False,False,False,0,sinir | lendirme | me | liy | dik,5,False,False,False,0,sinir | lendir | mem | el | iy | dik,6,True,False,False,1,sin | ir | lendir | mem | el | iy | dik,7,True,False,False,2,sinir | lendirme | meli | ydi | k,5,False,False,False,0,sinir | lendirme | meliy | dik,4,False,False,False,-1,sinirlen | dür | ma | malı | y | dik,6,False,False,False,1
imam,imam,imamlarınızı,N,N;ACC;PL;PSS2P,3,imam | ların | ızı,3,True,True,True,-1,imam | larını | zı,3,True,True,True,-1,imam | larınızı,2,True,True,True,-2,im | am | larınızı,3,True,False,False,-1,imam | larınızı,2,True,True,True,-2,imam | larınızı,2,True,True,True,-2,imam | lar | ün | ızı,4,True,True,True,0
döndürmek,döndür,döndürmedi,V,V;DECL;IND;SG;3;NEG;PST,3,döndü | r | medi,3,True,False,False,-1,döndü | rme | di,3,False,False,False,-1,döndür | medi,2,True,True,True,-2,dön | dür | medi,3,True,False,False,-1,döndürme | di,2,False,False,False,-2,döndür | medi,2,True,True,True,-2,dön | dür | medi,3,True,False,False,-1
varmak,var,varmazlar,V,V;HAB;DECL;IND;PL;3;NEG;PRS,4,var | maz | lar,3,True,True,True,-2,var | maz | lar,3,True,True,True,-2,var | mazlar,2,True,True,True,-3,var | mazlar,2,True,True,True,-3,var | maz | lar,3,True,True,True,-2,var | mazlar,2,True,True,True,-3,var | maz | lar,3,True,True,True,-2
çıkarmak,çıkar,çıkarırmışsınız,V,V;HAB;DECL;PL;2;POS;PRS;LGSPEC03,4,çıkar | ır | mış | sınız,4,True,True,True,-1,çıkar | ır | mış | sı | nız,5,True,True,True,0,çıkarır | mış | sınız,3,False,False,False,-2,çık | ar | ır | mış | sınız,5,True,False,False,0,çıkarır | mış | sınız,3,False,False,False,-2,çıkarır | mış | sınız,3,False,False,False,-2,çıkar | ır | müş | s | ınız,5,True,True,True,0
vibratör,vibratör,vibratörler,N,N;NOM;PL,2,vi | bratör | ler,3,True,False,False,0,v | ibr | at | ör | ler,5,True,False,False,2,vib | r | atörler,3,False,False,False,0,v | ibr | atörler,3,False,False,False,0,vibr | atörler,2,False,False,False,-1,vi | bra | tör | ler,4,True,False,False,1,vibratör | lar,2,True,True,True,-1
tıklamak,tıkla,tıklamıyormuş,V,V;PROG;DECL;SG;3;NEG;PRS;LGSPEC03,4,tık | la | mıyor | muş,4,True,False,False,-1,tık | lam | ıyor | muş,4,False,False,False,-1,tık | lam | ıyor | muş,4,False,False,False,-1,tık | lam | ıyor | muş,4,False,False,False,-1,tık | lamıyor | muş,3,False,False,False,-2,tık | lamıyor | muş,3,False,False,False,-2,tıkla | m | ıyor | müş,4,True,True,True,-1
küsmek,küs,küsmeyecekler,V,V;DECL;IND;PL;3;NEG;FUT,3,küsme | yecek | ler,3,False,False,False,-1,k | üs | meye | cek | ler,5,True,False,False,1,küs | meyecek | ler,3,True,True,True,-1,k | üs | meyecek | ler,4,True,False,False,0,küs | meyecek | ler,3,True,True,True,-1,küs | meyecek | ler,3,True,True,True,-1,küsme | acak | lar,3,False,False,False,-1
iğde,iğde,iğdelerden,N,N;ABL;PL,2,iğde | lerden,2,True,True,True,-1,iğ | de | lerden,3,True,False,False,0,iğ | de | lerden,3,True,False,False,0,iğ | d | elerden,3,False,False,False,0, | i | ğ | de | lerden,5,True,False,False,2,iğ | dele | rd | en,4,False,False,False,1,iğde | lar | dan,3,True,True,True,0
yaratma,yaratma,yaratmalardan,N,N;ABL;PL,2,yaratma | lardan,2,True,True,True,-1,yara | tma | lardan,3,True,False,False,0,yarat | malardan,2,False,False,False,-1,y | arat | malardan,3,False,False,False,0,yaratma | lardan,2,True,True,True,-1,yaratma | lardan,2,True,True,True,-1,yarat | ma | lar | dan,4,True,False,False,1
asit,asit,asidi,N,N;ACC;SG,2,a | si | di,3,False,False,False,0,asi | di,2,False,False,False,-1,asidi,1,False,False,False,-2,as | idi,2,False,False,False,-1,asidi,1,False,False,False,-2,asidi,1,False,False,False,-2,asi | dü,2,False,False,False,-1
askı,askı,askıdan,N,N;ABL;SG,2,ask | ıdan,2,False,False,False,-1,as | kı | dan,3,True,False,False,0,ask | ı | dan,3,True,False,False,0,as | kı | dan,3,True,False,False,0,askı | dan,2,True,True,True,-1,ask | ıda | n,3,False,False,False,0,askı | dan,2,True,True,True,-1
tütmek,tüt,tüttüm,V,V;DECL;IND;SG;1;POS;PST,3,tü | t | tüm,3,True,False,False,-1,tü | t | tüm,3,True,False,False,-1,tüt | tüm,2,True,True,True,-2,t | üt | tüm,3,True,False,False,-1, | tü | t | tüm,4,True,False,False,0,tüt | tü | m,3,True,True,True,-1,tüt | t | üm,3,True,True,True,-1
lunapark,lunapark,lunaparkları,N,N;NOM;PL;PSS3S,3,lu | na | park | ları,4,True,False,False,0,lu | na | park | ları,4,True,False,False,0,lun | ap | ark | ları,4,True,False,False,0,lun | ap | ark | ları,4,True,False,False,0, | lu | na | park | ları,5,True,False,False,1,lu | na | park | ları,4,True,False,False,0,lunapark | ları,2,True,True,True,-2
sürücü,sürücü,sürücülermiş,N,N;ARGNO3S;PL;LGSPEC02,2,sürücü | ler | miş,3,True,True,True,0,sürücü | ler | miş,3,True,True,True,0,sürücüler | miş,2,False,False,False,-1,sür | ücüler | miş,3,False,False,False,0,sürücüler | miş,2,False,False,False,-1,sürücüler | miş,2,False,False,False,-1,sürü | cü | lar | müş,4,True,False,False,1
zurna,zurna,zurnalarımızda,N,N;LOC;PL;PSS1P,3,zurna | ları | mız | da,4,True,True,True,0,zu | rna | ları | mızda,4,True,False,False,0,z | urn | alar | ımızda,4,False,False,False,0,z | urn | alar | ımızda,4,False,False,False,0,zurna | larımız | da,3,True,True,True,-1,zur | nal | arım | ız | da,5,False,False,False,1,zurna | lar | ımız | da,4,True,True,True,0
ilerletmek,ilerlet,ilerletmişlermiş,V,V;DECL;PL;3;POS;PST;LGSPEC01;LGSPEC03,3,ilerle | t | miş | ler | miş,5,True,False,False,1,ilerle | t | miş | ler | miş,5,True,False,False,1,ilerlet | mişler | miş,3,True,True,True,-1,iler | let | mişler | miş,4,True,False,False,0,ilerlet | miş | ler | miş,4,True,True,True,0,ilerlet | mişler | miş,3,True,True,True,-1,ilerle | t | müş | lar | müş,5,True,False,False,1
diyapazon,diyapazon,diyapazonlarımızın,N,N;GEN;PL;PSS1P,3,di | ya | paz | on | ları | mız | ın,7,True,False,False,3,di | yap | az | onlar | ımızın,5,False,False,False,1,diy | ap | az | onlar | ımızın,5,False,False,False,1,diy | ap | az | onlar | ımızın,5,False,False,False,1,diya | pa | zon | larımızın,4,True,False,False,0,diy | apa | zon | larımızın,4,True,False,False,0,diyapazon | lar | ımız | ün,4,True,True,True,0
pasif,pasif,pasifler,ADJ,ADJ;DECL;PL;3;POS;PRS;LGSPEC01,3,pasif | ler,2,True,True,True,-2,pasif | ler,2,True,True,True,-2,pasif | ler,2,True,True,True,-2,pas | if | ler,3,True,False,False,-1,pasif | ler,2,True,True,True,-2,pasif | ler,2,True,True,True,-2,pasif | lar,2,True,True,True,-2
katamaran,katamaran,katamaranının,N,N;GEN;SG;PSS2S,3,kat | amar | an | ının,4,True,False,False,0,kata | mara | n | ının,4,True,False,False,0,kat | am | aran | ının,4,True,False,False,0,kat | am | aran | ının,4,True,False,False,0,kata | mara | nın | ın,4,False,False,False,0,kata | mara | nı | nı | n,5,False,False,False,1,katamaran | ının,2,True,True,True,-2
taban,taban,tabanlarınız,N,N;NOM;PL;PSS2P,3,taban | lar | ınız,3,True,True,True,-1,taban | ları | nız,3,True,True,True,-1,taban | larınız,2,True,True,True,-2,taban | larınız,2,True,True,True,-2,tabanları | nız,2,False,False,False,-2,taban | larınız,2,True,True,True,-2,taban | lar | ınız,3,True,True,True,-1
pastırma,pastırma,pastırmadan,N,N;ABL;SG,2,pas | tırma | dan,3,True,False,False,0,pas | tır | madan,3,False,False,False,0,pas | tır | madan,3,False,False,False,0,p | astır | madan,3,False,False,False,0,pastırma | dan,2,True,True,True,-1,past | ırma | dan,3,True,False,False,0,pastırma | dan,2,True,True,True,-1
pişirmek,pişir,pişirirsiniz,V,V;HAB;DECL;IND;PL;2;POS;PRS,4,p | işirir | siniz,3,False,False,False,-2,pişiri | r | sini | z,4,False,False,False,-1,pişir | ir | siniz,3,True,True,True,-2,p | iş | ir | ir | siniz,5,True,False,False,0,pişir | ir | siniz,3,True,True,True,-2,pişir | irs | iniz,3,True,True,True,-2,pişirir | sin | üz,3,False,False,False,-2
susmak,sus,susmuyormuş,V,V;PROG;DECL;SG;3;NEG;PRS;LGSPEC03,4,su | s | m | uyor | muş,5,True,False,False,0,su | s | mu | yor | muş,5,True,False,False,0,sus | m | uyormuş,3,True,True,True,-2,sus | m | uyormuş,3,True,True,True,-2,sus | muyor | muş,3,True,True,True,-2,sus | muyor | muş,3,True,True,True,-2,sus | mu | yor | müş,4,True,True,True,-1
soğurmak,soğur,soğurdum,V,V;DECL;IND;SG;1;POS;PST,3,soğ | ur | dum,3,True,False,False,-1,soğu | rd | um,3,False,False,False,-1,soğur | dum,2,True,True,True,-2,s | oğ | ur | dum,4,True,False,False,0,soğur | dum,2,True,True,True,-2,soğur | dum,2,True,True,True,-2,soğur | dum,2,True,True,True,-2
kovdurtmak,kovdurt,kovdurtuyorsun,V,V;PROG;DECL;IND;SG;2;POS;PRS,4,kov | dur | tu | yorsun,4,False,False,False,-1,kov | dur | tu | yor | sun,5,False,False,False,0,kov | dur | t | uyorsun,4,True,False,False,-1,kov | dur | t | uyorsun,4,True,False,False,-1,kovdu | r | tu | yorsun,4,False,False,False,-1,kov | dur | tu | yorsun,4,False,False,False,-1,kov | dür | dü | yor | sun,5,False,False,False,0
Musevi,Musevi,Museviyi,N,N;ACC;SG,2,Musevi | yi,2,True,True,True,-1,mus | evi | yi,3,True,False,False,0,mus | ev | iyi,3,False,False,False,0,mus | ev | iyi,3,False,False,False,0, | mus | evi | yi,4,True,False,False,1,mus | evi | yi,3,True,False,False,0,<uppercase> | musevi | yü,3,False,True,False,0
üzülmek,üzül,üzülmüyoruz,V,V;PROG;DECL;IND;PL;1;NEG;PRS,4,ü | zül | mü | yoruz,4,True,False,False,-1,üzülm | ü | yoruz,3,False,False,False,-2,üzül | müyor | uz,3,True,True,True,-2,üz | ül | müyor | uz,4,True,False,False,-1,üzül | müyor | uz,3,True,True,True,-2,üzül | müyor | uz,3,True,True,True,-2,üz | ül | m | üyor | üz,5,True,False,False,0
koruyucu,koruyucu,koruyucularının,N,N;GEN;PL;PSS2S,3,koruy | ucu | larının,3,True,False,False,-1,koruyucu | larının,2,True,True,True,-2,koruyucu | larının,2,True,True,True,-2,kor | uyucu | larının,3,True,False,False,-1,koruyucu | larının,2,True,True,True,-2,koruyucu | larının,2,True,True,True,-2,koru | yü | cü | ları | nün,5,False,False,False,1
güzelleştirmek,güzelleştir,güzelleştirmiştik,V,V;PFV;DECL;PL;1;POS;PST;LGSPEC03,4,güzel | le | ştir | miş | tik,5,True,False,False,0,güzel | leştir | miş | tik,4,True,False,False,-1,güzel | leştir | miş | tik,4,True,False,False,-1,güzel | leştir | miş | tik,4,True,False,False,-1,güzel | leştirmiş | tik,3,False,False,False,-2,güzel | leştir | miştik,3,True,False,False,-2,güzel | laş | dür | müş | tik,5,False,False,False,0
öğütmek,öğüt,öğütürmüşüm,V,V;HAB;DECL;SG;1;POS;PRS;LGSPEC03,4,öğütür | müş | üm,3,False,False,False,-2,öğ | ü | tür | müş | üm,5,False,False,False,0,öğüt | ür | müş | üm,4,True,True,True,-1,öğüt | ür | müş | üm,4,True,True,True,-1,öğüt | ür | müş | üm,4,True,True,True,-1,öğüt | ür | müş | üm,4,True,True,True,-1,öğüt | ür | müş | üm,4,True,True,True,-1
silkmek,silk,silkmemişler,V,V;DECL;PL;3;NEG;PST;LGSPEC03,3,s | ilk | me | miş | ler,5,True,False,False,1,s | ilk | memiş | ler,4,True,False,False,0,silk | memiş | ler,3,True,True,True,-1,sil | k | memiş | ler,4,True,False,False,0,silkme | miş | ler,3,False,False,False,-1,silk | memiş | ler,3,True,True,True,-1,silkme | müş | lar,3,False,False,False,-1
geçmiş,geçmiş,geçmişlerini,N,N;ACC;PL;PSS3S,3,geçmiş | lerini,2,True,True,True,-2,geçmiş | lerini,2,True,True,True,-2,geçmiş | lerini,2,True,True,True,-2,geçmiş | lerini,2,True,True,True,-2,geçmiş | lerini,2,True,True,True,-2,geçmiş | lerini,2,True,True,True,-2,geçmiş | lar | ini,3,True,True,True,-1
yapmak,yap,yapmazmış,V,V;HAB;DECL;SG;3;NEG;PRS;LGSPEC03,4,yap | maz | mış,3,True,True,True,-2,yap | maz | mış,3,True,True,True,-2,yapmaz | mış,2,False,False,False,-3,yap | maz | mış,3,True,True,True,-2,yapmaz | mış,2,False,False,False,-3,yapmaz | mış,2,False,False,False,-3,yap | maz | müş,3,True,True,True,-2
gondol,gondol,gondolunun,N,N;GEN;SG;PSS2S,3,g | ond | olu | nun,4,False,False,False,0,go | n | dol | unun,4,True,False,False,0,g | ond | ol | unun,4,True,False,False,0,g | ond | ol | unun,4,True,False,False,0,gondol | unun,2,True,True,True,-2,gon | do | lunun,3,False,False,False,-1,gondol | unun,2,True,True,True,-2
kovdurtmak,kovdurt,kovdurtmameliler,V,V;DECL;OBLIG;PL;3;NEG;PRS,4,kov | dur | tma | meli | ler,5,False,False,False,0,kov | dur | tma | me | liler,5,False,False,False,0,kov | dur | t | mam | eliler,5,True,False,False,0,kov | dur | t | mam | eliler,5,True,False,False,0,kovdu | rtma | meli | ler,4,False,False,False,-1,kov | dur | tma | meli | ler,5,False,False,False,0,kov | dür | t | ma | malı | lar,6,False,False,False,1
götürmek,götür,götürmeyecekmişiz,V,V;DECL;PL;1;NEG;FUT;LGSPEC03,3,götür | me | yecek | miş | iz,5,True,True,True,1,götü | rme | yecek | miş | iz,5,False,False,False,1,götür | meyecek | miş | iz,4,True,True,True,0,gö | tür | meyecek | miş | iz,5,True,False,False,1,götürme | yecek | miş | iz,4,False,False,False,0,götür | meyecek | miş | iz,4,True,True,True,0,götür | mak | acak | müş | üz,5,True,True,True,1
kırılmak,kırıl,kırılmamalılarmış,V,V;DECL;OBLIG;PL;3;NEG;PST;LGSPEC03,4,kırıl | mama | lı | lar | mış,5,True,True,True,0,kırı | lmama | lılar | mış,4,False,False,False,-1,kır | ılmam | alılar | mış,4,False,False,False,-1,kır | ılm | am | alılar | mış,5,False,False,False,0,kırılma | malı | lar | mış,4,False,False,False,-1,kırılma | malı | lar | mış,4,False,False,False,-1,kır | ıl | ma | malı | lar | müş,6,True,False,False,1
ölçmek,ölç,ölçmüşüz,V,V;DECL;PL;1;POS;PST;LGSPEC03,3,ölç | müş | ü | z,4,True,True,True,0,öl | ç | müş | üz,4,True,False,False,0,ölç | müş | üz,3,True,True,True,-1,ölç | müş | üz,3,True,True,True,-1,ölç | müş | üz,3,True,True,True,-1,ölç | müş | üz,3,True,True,True,-1,ölç | müş | üz,3,True,True,True,-1
binek,binek,beneğini,N,N;ACC;SG;PSS3S,3,ben | e | ğini,3,False,False,False,-1,ben | eği | ni,3,False,False,False,-1,ben | eğini,2,False,False,False,-2,b | ene | ğini,3,False,False,False,-1,ben | e | ğini,3,False,False,False,-1,ben | eğin | i,3,False,False,False,-1,benek | ini,2,False,False,False,-2
diyapazon,diyapazon,diyapazonların,N,N;GEN;PL,2,di | yap | az | on | ların,5,True,False,False,2,di | yap | a | zon | ların,5,True,False,False,2,diy | ap | azon | ların,4,True,False,False,1,diy | ap | azon | ların,4,True,False,False,1,diya | pa | zon | ların,4,True,False,False,1,diy | apa | zon | ların,4,True,False,False,1,diyapazon | lar | ün,3,True,True,True,0
düzeltmek,düzelt,düzeltecekmişiz,V,V;DECL;PL;1;POS;FUT;LGSPEC03,3,düzelt | ecek | miş | iz,4,True,True,True,0,düz | elt | ecek | miş | iz,5,True,False,False,1,düzel | tecek | miş | iz,4,False,False,False,0,d | üzel | tecek | miş | iz,5,False,False,False,1,düzelt | ecek | miş | iz,4,True,True,True,0,düzelt | ecek | miş | iz,4,True,True,True,0,düzelt | acak | müş | üz,4,True,True,True,0
ölçülmek,ölçül,ölçülüyorlarmış,V,V;PROG;DECL;PL;3;POS;PRS;LGSPEC03,4,ölçül | üyor | lar | mış,4,True,True,True,-1,ölçü | lü | yorlar | mış,4,False,False,False,-1,ölçül | üyorlar | mış,3,True,True,True,-2,ölç | ül | üyorlar | mış,4,True,False,False,-1,ölçülü | yorlar | mış,3,False,False,False,-2,ölçül | üyorlar | mış,3,True,True,True,-2,ölçülü | yor | lar | müş,4,False,False,False,-1
dörtgen,dörtgen,dörtgenden,N,N;ABL;SG,2,dörtgen | den,2,True,True,True,-1,dört | gen | den,3,True,False,False,0,dörtgen | den,2,True,True,True,-1,dörtgen | den,2,True,True,True,-1,dörtgen | den,2,True,True,True,-1,dörtgen | den,2,True,True,True,-1,dörtgen | dan,2,True,True,True,-1
nişanlı,nişanlı,nişanlıymışlar,N,N;ARGNO3P;SG;LGSPEC02,2,nişanlı | y | mış | lar,4,True,True,True,1,nişan | lı | y | mış | lar,5,True,False,False,2,nişanlı | y | mışlar,3,True,True,True,0,niş | anlı | y | mışlar,4,True,False,False,1,nişanlı | ymış | lar,3,True,True,True,0,nişanlı | ymış | lar,3,True,True,True,0,nişanlı | y | müş | lar,4,True,True,True,1
oturmak,otur,oturmadı,V,V;DECL;IND;SG;3;NEG;PST,3,oturma | dı,2,False,False,False,-2,otur | madı,2,True,True,True,-2,otur | madı,2,True,True,True,-2,o | tur | madı,3,True,False,False,-1,oturma | dı,2,False,False,False,-2,oturma | dı,2,False,False,False,-2,otur | madı,2,True,True,True,-2
kaçmak,kaç,kaçtık,V,V;DECL;IND;PL;1;POS;PST,3,kaçtı | k,2,False,False,False,-2,kaçtı | k,2,False,False,False,-2,kaç | tık,2,True,True,True,-2,kaç | tık,2,True,True,True,-2,kaçtı | k,2,False,False,False,-2,kaçtı | k,2,False,False,False,-2,kaç | dü | k,3,True,True,True,-1
kılıç,kılıç,kılıcı,N,N;ACC;SG,2,kıl | ıcı,2,False,False,False,-1,kıl | ıcı,2,False,False,False,-1,kılıcı,1,False,False,False,-2,kılı | cı,2,False,False,False,-1,kılıcı,1,False,False,False,-2,kılıcı,1,False,False,False,-2,kılıç | ı,2,True,True,True,-1
kırılmak,kırıl,kırılmıyormuş,V,V;PROG;DECL;SG;3;NEG;PRS;LGSPEC03,4,kırıl | mıyor | muş,3,True,True,True,-2,kırı | lm | ıyor | muş,4,False,False,False,-1,kır | ılmıyor | muş,3,False,False,False,-2,kır | ılmıyor | muş,3,False,False,False,-2,kırıl | mıyor | muş,3,True,True,True,-2,kırıl | mıyor | muş,3,True,True,True,-2,kır | ıl | m | ıyor | müş,5,True,False,False,0
kırıtmak,kırıt,kırıtmalıydık,V,V;DECL;OBLIG;PL;1;POS;PST,4,kırıt | malı | ydı | k,4,True,True,True,-1,kırı | tma | lı | ydı | k,5,False,False,False,0,kır | ıt | mal | ıy | dık,5,True,False,False,0,kır | ıt | mal | ıy | dık,5,True,False,False,0, | kırı | tma | lıydı | k,5,False,False,False,0,kır | ıt | malı | ydı | k,5,True,False,False,0,kır | ıt | malı | y | dü | k,6,True,False,False,1
kıl,kıl,kıllarımızın,N,N;GEN;PL;PSS1P,3,kıl | ları | mız | ın,4,True,True,True,0,kıl | lar | ımızın,3,True,True,True,-1,kıl | lar | ımızın,3,True,True,True,-1,kıl | lar | ımızın,3,True,True,True,-1,kıl | larımızın,2,True,True,True,-2,kıl | larımızın,2,True,True,True,-2,kıl | lar | ımız | ün,4,True,True,True,0
bükülme,bükülme,bükülmelerine,N,N;DAT;PL;PSS2S,3,bük | ül | me | lerine,4,True,False,False,0,bük | ülme | lerine,3,True,False,False,-1,bük | ül | melerine,3,False,False,False,-1,bük | ül | melerine,3,False,False,False,-1,bükülme | lerine,2,True,True,True,-2,bük | ülme | lerine,3,True,False,False,-1,bükül | ma | lar | ine,4,False,False,False,0
üşenmek,üşen,üşenmelisiniz,V,V;DECL;OBLIG;PL;2;POS;PRS,4,üşen | meli | siniz,3,True,True,True,-2,üşe | nme | lisi | niz,4,False,False,False,-1,üş | en | mel | isiniz,4,True,False,False,-1,üş | en | mel | isiniz,4,True,False,False,-1,üşen | meli | siniz,3,True,True,True,-2,üş | en | meli | siniz,4,True,False,False,-1,üşen | malı | sin | üz,4,True,True,True,-1
yıpranmak,yıpran,yıpranıyordunuz,V,V;PROG;DECL;IND;PL;2;POS;PST,4,yıpranı | yordu | n | uz,4,False,False,False,-1,yı | p | ran | ıyor | dun | uz,6,True,False,False,1,yıp | ranı | y | ord | unuz,5,False,False,False,0,y | ıp | ranı | y | ord | unuz,6,False,False,False,1,yıpran | ıyordu | nuz,3,True,True,True,-2,yıpran | ıyordu | nu | z,4,True,True,True,-1,yıpran | ıyor | dun | üz,4,True,True,True,-1
fahişe,fahişe,fahişelerine,N,N;DAT;PL;PSS3S,3,fahişe | lerine,2,True,True,True,-2,f | ah | işe | lerine,4,True,False,False,0,fahiş | elerine,2,False,False,False,-2,fah | iş | elerine,3,False,False,False,-1,fahişe | lerine,2,True,True,True,-2,fahiş | elerine,2,False,False,False,-2,fahişe | lar | ine,3,True,True,True,-1
taç,taç,tacını,N,N;ACC;SG;PSS2S,3,tac | ını,2,True,True,True,-2,ta | cı | nı,3,False,False,False,-1,tacını,1,False,False,False,-3,t | ac | ını,3,True,False,False,-1,tacını,1,False,False,False,-3,tacını,1,False,False,False,-3,tacın | ı,2,False,False,False,-2
bakıcı,bakıcı,bakıcısınız,N,N;ARGNO2P;SG;PRS,3,bak | ıcı | sınız,3,True,False,False,-1,bak | ı | cısı | nız,4,False,False,False,0,bak | ı | c | ısınız,4,False,False,False,0,bak | ı | c | ısınız,4,False,False,False,0,bakıcı | sınız,2,True,True,True,-2,bakıcı | sınız,2,True,True,True,-2,bakı | cü | s | ınız,4,False,False,False,0
önem,önem,önemden,N,N;ABL;SG,2,önem | den,2,True,True,True,-1,önem | den,2,True,True,True,-1,önem | den,2,True,True,True,-1,ön | em | den,3,True,False,False,0,önem | den,2,True,True,True,-1,önem | den,2,True,True,True,-1,önem | dan,2,True,True,True,-1
kalıp,kalıp,kalıba,N,N;DAT;SG,2,kalıb | a,2,True,True,True,-1,ka | lı | ba,3,False,False,False,0,kalı | ba,2,False,False,False,-1,kalı | ba,2,False,False,False,-1,kalıba,1,False,False,False,-2,kalıb | a,2,True,True,True,-1,kalıp | a,2,True,True,True,-1
flaş,flaş,flaşlarmış,N,N;ARGNO3S;PL;LGSPEC02,2,f | laş | lar | mış,4,True,False,False,1,f | laş | lar | mış,4,True,False,False,1,flaş | lar | mış,3,True,True,True,0,f | laş | lar | mış,4,True,False,False,1,flaş | lar | mış,3,True,True,True,0,flaş | lar | mış,3,True,True,True,0,flaş | lar | müş,3,True,True,True,0
velet,velet,veledini,N,N;ACC;SG;PSS2S,3,ve | le | dini,3,False,False,False,-1,ve | ledi | ni,3,False,False,False,-1,vel | ed | ini,3,True,False,False,-1,vel | ed | ini,3,True,False,False,-1,ve | ledi | ni,3,False,False,False,-1,vel | edin | i,3,False,False,False,-1,ve | led | ini,3,True,False,False,-1
cehennem,cehennem,cehenneme,N,N;DAT;SG,2,cehennem | e,2,True,True,True,-1,cehennem | e,2,True,True,True,-1,cehenneme,1,False,False,False,-2,ce | h | enn | eme,4,False,False,False,1,cehenneme,1,False,False,False,-2,cehenneme,1,False,False,False,-2,cehennem | e,2,True,True,True,-1
kusmak,kus,kusmazlardı,V,V;HAB;DECL;IND;PL;3;NEG;PST,4,kus | maz | lar | dı,4,True,True,True,-1,kusma | z | lar | dı,4,False,False,False,-1,kus | maz | lardı,3,True,True,True,-2,kus | maz | lardı,3,True,True,True,-2,kusma | z | lardı,3,False,False,False,-2,kusma | z | lardı,3,False,False,False,-2,kus | maz | lar | dü,4,True,True,True,-1
zaman,zaman,zamanımız,N,N;NOM;SG;PSS1P,3,zaman | ı | mız,3,True,True,True,-1,zaman | ımız,2,True,True,True,-2,zaman | ımız,2,True,True,True,-2,zaman | ımız,2,True,True,True,-2,zaman | ımız,2,True,True,True,-2,zamanı | mız,2,False,False,False,-2,zaman | ımız,2,True,True,True,-2
canlandırılmak,canlandırıl,canlandırılmalıydım,V,V;DECL;OBLIG;SG;1;POS;PST,4,canlandır | ılma | lı | ydı | m,5,False,False,False,0,canlandırıl | malı | ydı | m,4,True,True,True,-1,canlandır | ılm | al | ıy | dım,5,False,False,False,0,can | landır | ılm | al | ıy | dım,6,False,False,False,1,canlandırıl | malı | ydı | m,4,True,True,True,-1,canlandır | ılmalı | ydım,3,False,False,False,-2,can | lan | dür | ıl | malı | yd | üm,7,False,False,False,2
yardım,yardım,yardımdan,N,N;ABL;SG,2,yardım | dan,2,True,True,True,-1,yardım | dan,2,True,True,True,-1,yardım | dan,2,True,True,True,-1,yardım | dan,2,True,True,True,-1,yardım | dan,2,True,True,True,-1,yardımda | n,2,False,False,False,-1,yardım | dan,2,True,True,True,-1
sökmek,sök,sökmelilermiş,V,V;DECL;OBLIG;PL;3;POS;PST;LGSPEC03,4,sök | meli | ler | miş,4,True,True,True,-1,sök | me | liler | miş,4,True,True,True,-1,sök | mel | iler | miş,4,True,True,True,-1,s | ök | mel | iler | miş,5,True,False,False,0,sökme | liler | miş,3,False,False,False,-2,sök | meli | ler | miş,4,True,True,True,-1,sökme | lü | lar | müş,4,False,False,False,-1
şarapçı,şarapçı,şarapçıları,N,N;NOM;PL;PSS3S,3,şarap | çı | ları,3,True,False,False,-1,şarap | çı | ları,3,True,False,False,-1,şarap | çıları,2,False,False,False,-2,şar | ap | çıları,3,False,False,False,-1,şarap | çı | ları,3,True,False,False,-1,şarap | çıları,2,False,False,False,-2,şarap | cü | ları,3,False,False,False,-1
klişe,klişe,klişeleriniz,N,N;NOM;PL;PSS2P,3,klişe | lerin | iz,3,True,True,True,-1,klişe | lerini | z,3,True,True,True,-1,kliş | elerin | iz,3,False,False,False,-1,kl | iş | elerin | iz,4,False,False,False,0,klişe | lerini | z,3,True,True,True,-1,klişe | leriniz,2,True,True,True,-2,klişe | lar | iniz,3,True,True,True,-1
masa,masa,masa,N,N;NOM;SG,2,masa,1,True,True,True,-2,masa,1,True,True,True,-2,masa,1,True,True,True,-2,masa,1,True,True,True,-2,masa,1,True,True,True,-2,masa,1,True,True,True,-2,masa,1,True,True,True,-2
otocu,otocu,otocuymuşsunuz,N,N;ARGNO2P;SG;LGSPEC02,2,oto | cu | y | muş | sun | uz,6,True,False,False,3,oto | cu | y | muş | sun | uz,6,True,False,False,3,ot | oc | uy | muş | sunuz,5,False,False,False,2,ot | oc | uy | muş | sunuz,5,False,False,False,2,oto | cu | ymuş | sunuz,4,True,False,False,1,oto | cu | ym | uş | sunuz,5,True,False,False,2,oto | cü | y | müş | sun | üz,6,False,False,False,3
emmek,em,emmeyecekmişsin,V,V;DECL;SG;2;NEG;FUT;LGSPEC03,3,em | meyecek | miş | sin,4,True,True,True,0,em | meye | cek | miş | sin,5,True,True,True,1,em | meyecek | miş | sin,4,True,True,True,0,em | meyecek | miş | sin,4,True,True,True,0,em | meyecek | miş | sin,4,True,True,True,0,emme | ye | cek | miş | sin,5,False,False,False,1,em | mak | acak | müş | sin,5,True,True,True,1
değişmek,değiş,değişmişlerdi,V,V;PFV;DECL;PL;3;POS;PST;LGSPEC03,4,değiş | miş | ler | di,4,True,True,True,-1,değiş | miş | ler | di,4,True,True,True,-1,değişmiş | lerdi,2,False,False,False,-3,değ | işmiş | lerdi,3,False,False,False,-2,değişmiş | lerdi,2,False,False,False,-3,değişmiş | lerdi,2,False,False,False,-3,değiş | müş | lar | dü,4,True,True,True,-1
taklitçi,taklitçi,taklitçilermiş,N,N;ARGNO3S;PL;LGSPEC02,2,taklit | çi | ler | miş,4,True,False,False,1,taklit | çiler | miş,3,False,False,False,0,taklit | çiler | miş,3,False,False,False,0,tak | lit | çiler | miş,4,False,False,False,1,taklit | çiler | miş,3,False,False,False,0,taklit | çiler | miş,3,False,False,False,0,taklit | cü | lar | müş,4,False,False,False,1
kedicik,kedicik,kediciği,N,N;ACC;SG,2,kedi | ci | ği,3,False,False,False,0,kedi | ci | ği,3,False,False,False,0,ked | ici | ği,3,False,False,False,0,k | ed | ici | ği,4,False,False,False,1,kedi | ciği,2,False,False,False,-1,kedi | ci | ği,3,False,False,False,0,kedi | cık | i,3,False,False,False,0
fıstık,fıstık,fıstıkların,N,N;GEN;PL,2,fıs | tıkları | n,3,False,False,False,0,fıstık | ların,2,True,True,True,-1,fıstık | ların,2,True,True,True,-1,f | ıs | tık | ların,4,True,False,False,1,fıstık | ların,2,True,True,True,-1,fıstık | ların,2,True,True,True,-1,fıstık | lar | ün,3,True,True,True,0
yardımcılık,yardımcılık,yardımcılıklarınızın,N,N;GEN;PL;PSS2P,3,yardımcı | lık | ların | ızın,4,True,False,False,0,yardımcı | lık | ları | nız | ın,5,True,False,False,1,yardım | cılık | larınızın,3,True,False,False,-1,yardım | cılık | larınız | ın,4,True,False,False,0,yardımcı | lıkları | nızın,3,False,False,False,-1,yardımcı | lıkların | ızı | n,4,False,False,False,0,yardımcı | lık | lar | ınız | ün,5,True,False,False,1
klatrat,klatrat,klatratlarınız,N,N;NOM;PL;PSS2P,3,kla | trat | lar | ınız,4,True,False,False,0,k | lat | rat | ları | nız,5,True,False,False,1,k | lat | rat | larınız,4,True,False,False,0,k | lat | rat | larınız,4,True,False,False,0, | k | lat | rat | larını | z,6,True,False,False,2,kl | atra | tları | nı | z,5,False,False,False,1,k | lat | rat | lar | ınız,5,True,False,False,1
soğurmak,soğur,soğururmuş,V,V;HAB;DECL;SG;3;POS;PRS;LGSPEC03,4,soğ | urur | muş,3,False,False,False,-2,soğu | rur | muş,3,False,False,False,-2,soğur | ur | muş,3,True,True,True,-2,s | oğ | ur | ur | muş,5,True,False,False,0,soğur | ur | muş,3,True,True,True,-2,soğur | ur | muş,3,True,True,True,-2,soğur | ur | müş,3,True,True,True,-2
kurtçuk,kurtçuk,kurtçuktular,N,N;ARGNO3P;SG;PST,3,kurtçuk | tu | lar,3,True,True,True,-1,kurt | çuk | tu | lar,4,True,False,False,0,kurt | çuk | tular,3,True,False,False,-1,kurt | çuk | tular,3,True,False,False,-1,kurt | çuk | tu | lar,4,True,False,False,0,kurt | çuk | tul | ar,4,True,False,False,0,kurtçuk | dü | lar,3,True,True,True,-1
çevre,çevre,çevreye,N,N;DAT;SG,2,çevre | ye,2,True,True,True,-1,çevre | ye,2,True,True,True,-1,çevreye,1,False,False,False,-2,çev | reye,2,False,False,False,-1,çevreye,1,False,False,False,-2,çevreye,1,False,False,False,-2,çevre | ya,2,True,True,True,-1
bezmek,bez,beziyordu,V,V;PROG;DECL;IND;SG;3;POS;PST,4,be | zi | yordu,3,False,False,False,-2,bezi | yor | du,3,False,False,False,-2,bez | iyordu,2,True,True,True,-3,b | ez | iyordu,3,True,False,False,-2,bezi | yordu,2,False,False,False,-3,bezi | yordu,2,False,False,False,-3,beze | yor | dü,3,False,False,False,-2
keşkek,keşkek,keşkeklerden,N,N;ABL;PL,2,keşkek | lerden,2,True,True,True,-1,keşke | k | lerden,3,True,False,False,0,keş | kek | lerden,3,True,False,False,0,keş | k | ek | lerden,4,True,False,False,1,keşke | k | lerden,3,True,False,False,0,keşke | kler | den,3,False,False,False,0,keşkek | lar | dan,3,True,True,True,0
düşmek,düş,düşermiş,V,V;HAB;DECL;SG;3;POS;PRS;LGSPEC03,4,düş | er | miş,3,True,True,True,-2,düş | er | miş,3,True,True,True,-2,düşer | miş,2,False,False,False,-3,düş | er | miş,3,True,True,True,-2,düşer | miş,2,False,False,False,-3,düşer | miş,2,False,False,False,-3,düş | er | müş,3,True,True,True,-2
arşiv,arşiv,arşive,N,N;DAT;SG,2,arşiv | e,2,True,True,True,-1,arşiv | e,2,True,True,True,-1,ar | ş | ive,3,False,False,False,0,arş | ive,2,False,False,False,-1,arşiv | e,2,True,True,True,-1,arşiv | e,2,True,True,True,-1,arşiv | e,2,True,True,True,-1
güdüm,güdüm,güdüminde,N,N;LOC;SG;PSS3S,3,güdüm | inde,2,True,True,True,-2,gü | dü | minde,3,False,False,False,-1,güdüm | inde,2,True,True,True,-2,güdüm | inde,2,True,True,True,-2,güdüm | inde,2,True,True,True,-2,güdüm | inde,2,True,True,True,-2,güdüm | inde,2,True,True,True,-2
bay,bay,baylardır,N,N;ARGNO3P;PL;PRS,3,bay | lar | dır,3,True,True,True,-1,bay | lar | dır,3,True,True,True,-1,bay | lardır,2,True,True,True,-2,bay | lardır,2,True,True,True,-2,bay | lardır,2,True,True,True,-2,bay | lardır,2,True,True,True,-2,bay | lar | dür,3,True,True,True,-1
oda,oda,odalarımızda,N,N;LOC;PL;PSS1P,3,oda | ları | mız | da,4,True,True,True,0,oda | ları | mızda,3,True,True,True,-1,oda | larımız | da,3,True,True,True,-1,od | alar | ımızda,3,False,False,False,-1,odaları | mızda,2,False,False,False,-2,odaları | mız | da,3,False,False,False,-1,oda | lar | ımız | da,4,True,True,True,0
mermi,mermi,mermiydiniz,N,N;ARGNO2P;SG;PST,3,mermi | ydi | niz,3,True,True,True,-1,mermi | ydi | niz,3,True,True,True,-1,merm | iy | diniz,3,False,False,False,-1,mer | miy | diniz,3,False,False,False,-1,mermi | ydi | niz,3,True,True,True,-1,mermi | ydi | niz,3,True,True,True,-1,mermi | yd | iniz,3,True,True,True,-1
çağanoz,çağanoz,çağanozlarını,N,N;ACC;PL;PSS2S,3,çağanoz | larını,2,True,True,True,-2,çağ | an | oz | larını,4,True,False,False,0,çağ | anoz | larını,3,True,False,False,-1,ç | ağan | oz | larını,4,True,False,False,0,çağ | a | noz | larını,4,True,False,False,0,çağ | anoz | larını,3,True,False,False,-1,çağ | ano | z | lar | ını,5,True,False,False,1
atmamak,atma,atmamamışsınız,V,V;DECL;PL;2;NEG;PST;LGSPEC03,3,atma | ma | mış | sınız,4,True,True,True,0,atma | ma | mış | sı | nız,5,True,True,True,1,at | mam | amış | sınız,4,False,False,False,0,at | mam | amış | sınız,4,False,False,False,0,atma | mamış | sınız,3,True,True,True,-1,atma | mamış | sınız,3,True,True,True,-1,at | mama | müş | s | ınız,5,False,False,False,1
lepistes,lepistes,lepisteslerini,N,N;ACC;PL;PSS3S,3,le | p | iste | s | lerini,5,True,False,False,1,le | piste | s | lerini,4,True,False,False,0,lep | istes | lerini,3,True,False,False,-1,lep | ist | es | lerini,4,True,False,False,0, | le | pis | tes | lerini,5,True,False,False,1,lep | iste | s | lerini,4,True,False,False,0,lep | iste | s | lar | ini,5,True,False,False,1
ayak,ayak,ayaklardan,N,N;ABL;PL,2,ayak | lardan,2,True,True,True,-1,ayak | lardan,2,True,True,True,-1,ayak | lardan,2,True,True,True,-1,ayak | lardan,2,True,True,True,-1,ayak | lardan,2,True,True,True,-1,ayaklar | dan,2,False,False,False,-1,ayak | lar | dan,3,True,True,True,0
ışık,ışık,ışıklarını,N,N;ACC;PL;PSS3S,3,ışık | larını,2,True,True,True,-2,ışık | larını,2,True,True,True,-2,ışık | larını,2,True,True,True,-2,ışık | larını,2,True,True,True,-2,ışık | larını,2,True,True,True,-2,ışıkları | nı,2,False,False,False,-2,ışık | lar | ını,3,True,True,True,-1
göndermek,gönder,göndermemeliydim,V,V;DECL;OBLIG;SG;1;NEG;PST,4,gönder | memeli | ydi | m,4,True,True,True,-1,gönder | meme | liy | dim,4,True,True,True,-1,gönder | mem | el | iy | dim,5,True,True,True,0,gön | der | mem | el | iy | dim,6,True,False,False,1,gönderme | meli | ydi | m,4,False,False,False,-1,gönderme | meliy | dim,3,False,False,False,-2,gönder | ma | malı | yd | üm,5,True,True,True,0
sikilmek,sikil,sikiliyorduk,V,V;PROG;DECL;IND;PL;1;POS;PST,4,si | k | ili | yordu | k,5,False,False,False,0,sik | iliyor | duk,3,False,False,False,-2,sik | iliyordu | k,3,False,False,False,-2,sik | iliyordu | k,3,False,False,False,-2,siki | liyordu | k,3,False,False,False,-2,sik | iliyordu | k,3,False,False,False,-2,si | ki | lü | yor | duk,5,False,False,False,0
ciklet,ciklet,cikletler,N,N;NOM;PL,2,cik | let | ler,3,True,False,False,0,cik | let | ler,3,True,False,False,0,c | iklet | ler,3,True,False,False,0,c | iklet | ler,3,True,False,False,0, | cik | let | ler,4,True,False,False,1,cik | let | ler,3,True,False,False,0,ciklet | lar,2,True,True,True,-1
emmek,em,emmemişsin,V,V;DECL;SG;2;NEG;PST;LGSPEC03,3,em | me | miş | sin,4,True,True,True,0,em | memiş | sin,3,True,True,True,-1,em | memiş | sin,3,True,True,True,-1,em | memiş | sin,3,True,True,True,-1,emme | miş | sin,3,False,False,False,-1,emme | miş | sin,3,False,False,False,-1,em | ma | müş | sin,4,True,True,True,0
gözlemek,gözle,gözlüyorlarmış,V,V;PROG;DECL;PL;3;POS;PRS;LGSPEC03,4,göz | l | ü | yor | lar | mış,6,False,False,False,1,göz | lü | yorlar | mış,4,False,False,False,-1,göz | l | üyorlar | mış,4,False,False,False,-1,göz | l | üyorlar | mış,4,False,False,False,-1,gözlü | yorlar | mış,3,False,False,False,-2,gözlü | yorlar | mış,3,False,False,False,-2,göz | lü | yor | lar | müş,5,False,False,False,0
gücenmek,gücen,gücenmeliymiş,V,V;DECL;OBLIG;SG;3;POS;PST;LGSPEC03,4,gü | ce | n | meli | y | miş,6,True,False,False,1,güce | nme | liy | miş,4,False,False,False,-1,güc | en | mel | iymiş,4,True,False,False,-1,g | üc | en | mel | iymiş,5,True,False,False,0,güce | n | meli | ymiş,4,True,False,False,-1,güce | n | meliy | miş,4,True,False,False,-1,gücen | malı | y | müş,4,True,True,True,-1
şüphe,şüphe,şüphe,N,N;ARGNO3S;SG;PRS,3,şüphe,1,True,True,True,-3,şüphe,1,True,True,True,-3,şüphe,1,True,True,True,-3,ş | üp | he,3,True,False,False,-1,şüphe,1,True,True,True,-3,şüphe,1,True,True,True,-3,şüphe,1,True,True,True,-3


==> results/paper_eval/sigmorphon/sigmorphon_summary.csv <==
model,n_words,lemma_prefix_rate,verb_lemma_prefix_rate,noun_lemma_prefix_rate,root_in_segments_rate,first_segment_match_rate,exact_suffix_count_rate,mean_suffix_count_diff,mean_abs_suffix_count_diff
morpheus,856,0.7617,0.672,0.8288,0.4813,0.4813,0.2465,-0.6893,1.0537
turkish-tokenizer,856,0.7114,0.5699,0.8205,0.6332,0.6308,0.2734,-0.4965,1.0315
morfessor,856,0.7079,0.5806,0.8038,0.3493,0.3493,0.2687,-0.4112,1.0
byte_bpe-64k,856,0.6168,0.7285,0.5282,0.1671,0.1671,0.2967,-0.5643,0.9521
bpe-64k,856,0.6133,0.6989,0.5449,0.4276,0.4276,0.1893,-1.1565,1.3131
unigram-64k,856,0.5946,0.4167,0.7286,0.4206,0.4065,0.1379,-1.2407,1.3972
wordpiece-64k,856,0.5853,0.5914,0.5762,0.4241,0.4241,0.1729,-1.1297,1.3072


==> results/paper_eval/sigmorphon/sigmorphon_summary_long.csv <==
model,metric,value,n_words
morpheus,lemma_prefix_rate,0.7617,856
morpheus,verb_lemma_prefix_rate,0.672,856
morpheus,noun_lemma_prefix_rate,0.8288,856
morpheus,root_in_segments_rate,0.4813,856
morpheus,first_segment_match_rate,0.4813,856
morpheus,exact_suffix_count_rate,0.2465,856
morpheus,mean_suffix_count_diff,-0.6893,856
morpheus,mean_abs_suffix_count_diff,1.0537,856
turkish-tokenizer,lemma_prefix_rate,0.7114,856
turkish-tokenizer,verb_lemma_prefix_rate,0.5699,856
turkish-tokenizer,noun_lemma_prefix_rate,0.8205,856
turkish-tokenizer,root_in_segments_rate,0.6332,856
turkish-tokenizer,first_segment_match_rate,0.6308,856
turkish-tokenizer,exact_suffix_count_rate,0.2734,856
turkish-tokenizer,mean_suffix_count_diff,-0.4965,856
turkish-tokenizer,mean_abs_suffix_count_diff,1.0315,856
morfessor,lemma_prefix_rate,0.7079,856
morfessor,verb_lemma_prefix_rate,0.5806,856
morfessor,noun_lemma_prefix_rate,0.8038,856
morfessor,root_in_segments_rate,0.3493,856
morfessor,first_segment_match_rate,0.3493,856
morfessor,exact_suffix_count_rate,0.2687,856
morfessor,mean_suffix_count_diff,-0.4112,856
morfessor,mean_abs_suffix_count_diff,1.0,856
byte_bpe-64k,lemma_prefix_rate,0.6168,856
byte_bpe-64k,verb_lemma_prefix_rate,0.7285,856
byte_bpe-64k,noun_lemma_prefix_rate,0.5282,856
byte_bpe-64k,root_in_segments_rate,0.1671,856
byte_bpe-64k,first_segment_match_rate,0.1671,856
byte_bpe-64k,exact_suffix_count_rate,0.2967,856
byte_bpe-64k,mean_suffix_count_diff,-0.5643,856
byte_bpe-64k,mean_abs_suffix_count_diff,0.9521,856
bpe-64k,lemma_prefix_rate,0.6133,856
bpe-64k,verb_lemma_prefix_rate,0.6989,856
bpe-64k,noun_lemma_prefix_rate,0.5449,856
bpe-64k,root_in_segments_rate,0.4276,856
bpe-64k,first_segment_match_rate,0.4276,856
bpe-64k,exact_suffix_count_rate,0.1893,856
bpe-64k,mean_suffix_count_diff,-1.1565,856
bpe-64k,mean_abs_suffix_count_diff,1.3131,856
unigram-64k,lemma_prefix_rate,0.5946,856
unigram-64k,verb_lemma_prefix_rate,0.4167,856
unigram-64k,noun_lemma_prefix_rate,0.7286,856
unigram-64k,root_in_segments_rate,0.4206,856
unigram-64k,first_segment_match_rate,0.4065,856
unigram-64k,exact_suffix_count_rate,0.1379,856
unigram-64k,mean_suffix_count_diff,-1.2407,856
unigram-64k,mean_abs_suffix_count_diff,1.3972,856
wordpiece-64k,lemma_prefix_rate,0.5853,856
wordpiece-64k,verb_lemma_prefix_rate,0.5914,856
wordpiece-64k,noun_lemma_prefix_rate,0.5762,856
wordpiece-64k,root_in_segments_rate,0.4241,856
wordpiece-64k,first_segment_match_rate,0.4241,856
wordpiece-64k,exact_suffix_count_rate,0.1729,856
wordpiece-64k,mean_suffix_count_diff,-1.1297,856
wordpiece-64k,mean_abs_suffix_count_diff,1.3072,856


==> results/paper_eval/summary_metrics.csv <==
category,metric,stratum,model,value
coherence,intra_root_cosine,seen,morpheus_trained,0.8254
coherence,inter_root_cosine,seen,morpheus_trained,0.0042
coherence,delta,seen,morpheus_trained,0.8212
coherence,n_words,seen,morpheus_trained,800.0
coherence,intra_root_cosine,oov,morpheus_trained,0.7939
coherence,inter_root_cosine,oov,morpheus_trained,0.0175
coherence,delta,oov,morpheus_trained,0.7764
coherence,n_words,oov,morpheus_trained,400.0
boundary_vs_morfessor,accuracy,seen,morpheus_trained,0.9488
boundary_vs_morfessor,precision,seen,morpheus_trained,0.4981
boundary_vs_morfessor,recall,seen,morpheus_trained,0.6465
boundary_vs_morfessor,f1,seen,morpheus_trained,0.5626
boundary_vs_morfessor,n_words,seen,morpheus_trained,800.0
boundary_vs_morfessor,accuracy,oov,morpheus_trained,0.8473
boundary_vs_morfessor,precision,oov,morpheus_trained,0.7044
boundary_vs_morfessor,recall,oov,morpheus_trained,0.6983
boundary_vs_morfessor,f1,oov,morpheus_trained,0.7013
boundary_vs_morfessor,n_words,oov,morpheus_trained,400.0
boundary_vs_morfessor,accuracy,curated_oov,morpheus_trained,0.9152
boundary_vs_morfessor,precision,curated_oov,morpheus_trained,0.8065
boundary_vs_morfessor,recall,curated_oov,morpheus_trained,0.7576
boundary_vs_morfessor,f1,curated_oov,morpheus_trained,0.7812
boundary_vs_morfessor,n_words,curated_oov,morpheus_trained,10.0
boundary_vs_morfessor,accuracy,nonce,morpheus_trained,0.8519
boundary_vs_morfessor,precision,nonce,morpheus_trained,0.7857
boundary_vs_morfessor,recall,nonce,morpheus_trained,0.6875
boundary_vs_morfessor,f1,nonce,morpheus_trained,0.7333
boundary_vs_morfessor,n_words,nonce,morpheus_trained,5.0
fertility,tokens_per_word,seen,morfessor,1.2475
compression,chars_per_token,seen,morfessor,4.6964
fertility,tokens_per_word,seen,morpheus,1.3213
compression,chars_per_token,seen,morpheus,4.4342
fertility,tokens_per_word,seen,bpe-64k,1.0212
compression,chars_per_token,seen,bpe-64k,5.7368
fertility,tokens_per_word,seen,byte_bpe-64k,1.5188
compression,chars_per_token,seen,byte_bpe-64k,3.8576
fertility,tokens_per_word,seen,unigram-64k,1.0312
compression,chars_per_token,seen,unigram-64k,5.6812
fertility,tokens_per_word,seen,wordpiece-64k,1.0212
compression,chars_per_token,seen,wordpiece-64k,5.7368
fertility,tokens_per_word,seen,turkish-tokenizer,1.3538
compression,chars_per_token,seen,turkish-tokenizer,4.3278
fertility,tokens_per_word,oov,morfessor,2.715
compression,chars_per_token,oov,morfessor,2.8287
fertility,tokens_per_word,oov,morpheus,2.7
compression,chars_per_token,oov,morpheus,2.8444
fertility,tokens_per_word,oov,bpe-64k,2.5025
compression,chars_per_token,oov,bpe-64k,3.0689
fertility,tokens_per_word,oov,byte_bpe-64k,2.66
compression,chars_per_token,oov,byte_bpe-64k,2.8872
fertility,tokens_per_word,oov,unigram-64k,2.6975
compression,chars_per_token,oov,unigram-64k,2.8471
fertility,tokens_per_word,oov,wordpiece-64k,2.5075
compression,chars_per_token,oov,wordpiece-64k,3.0628
fertility,tokens_per_word,oov,turkish-tokenizer,2.7025
compression,chars_per_token,oov,turkish-tokenizer,2.8418
fertility,tokens_per_word,curated_oov,morfessor,4.3
compression,chars_per_token,curated_oov,morfessor,4.0698
fertility,tokens_per_word,curated_oov,morpheus,4.1
compression,chars_per_token,curated_oov,morpheus,4.2683
fertility,tokens_per_word,curated_oov,bpe-64k,3.1
compression,chars_per_token,curated_oov,bpe-64k,5.6452
fertility,tokens_per_word,curated_oov,byte_bpe-64k,3.8
compression,chars_per_token,curated_oov,byte_bpe-64k,4.6053
fertility,tokens_per_word,curated_oov,unigram-64k,2.9
compression,chars_per_token,curated_oov,unigram-64k,6.0345
fertility,tokens_per_word,curated_oov,wordpiece-64k,3.2
compression,chars_per_token,curated_oov,wordpiece-64k,5.4688
fertility,tokens_per_word,curated_oov,turkish-tokenizer,4.9
compression,chars_per_token,curated_oov,turkish-tokenizer,3.5714
fertility,tokens_per_word,nonce,morfessor,4.2
compression,chars_per_token,nonce,morfessor,2.8095
fertility,tokens_per_word,nonce,morpheus,3.8
compression,chars_per_token,nonce,morpheus,3.1053
fertility,tokens_per_word,nonce,bpe-64k,3.8
compression,chars_per_token,nonce,bpe-64k,3.1053
fertility,tokens_per_word,nonce,byte_bpe-64k,3.8
compression,chars_per_token,nonce,byte_bpe-64k,3.1053
fertility,tokens_per_word,nonce,unigram-64k,4.2
compression,chars_per_token,nonce,unigram-64k,2.8095
fertility,tokens_per_word,nonce,wordpiece-64k,3.8
compression,chars_per_token,nonce,wordpiece-64k,3.1053
fertility,tokens_per_word,nonce,turkish-tokenizer,4.8
compression,chars_per_token,nonce,turkish-tokenizer,2.4583
mas_vs_morfessor,boundary_agreement_pct,seen,morpheus,64.65
mas_vs_morfessor,boundary_agreement_pct,seen,bpe-64k,2.02
mas_vs_morfessor,boundary_agreement_pct,seen,byte_bpe-64k,35.35
mas_vs_morfessor,boundary_agreement_pct,seen,unigram-64k,3.03
mas_vs_morfessor,boundary_agreement_pct,seen,wordpiece-64k,2.53
mas_vs_morfessor,boundary_agreement_pct,seen,turkish-tokenizer,51.01
mas_vs_morfessor,boundary_agreement_pct,oov,morpheus,69.83
mas_vs_morfessor,boundary_agreement_pct,oov,bpe-64k,47.81
mas_vs_morfessor,boundary_agreement_pct,oov,byte_bpe-64k,49.42
mas_vs_morfessor,boundary_agreement_pct,oov,unigram-64k,55.69
mas_vs_morfessor,boundary_agreement_pct,oov,wordpiece-64k,48.69
mas_vs_morfessor,boundary_agreement_pct,oov,turkish-tokenizer,52.48
mas_vs_morfessor,boundary_agreement_pct,curated_oov,morpheus,75.76
mas_vs_morfessor,boundary_agreement_pct,curated_oov,bpe-64k,45.45
mas_vs_morfessor,boundary_agreement_pct,curated_oov,byte_bpe-64k,48.48
mas_vs_morfessor,boundary_agreement_pct,curated_oov,unigram-64k,36.36
mas_vs_morfessor,boundary_agreement_pct,curated_oov,wordpiece-64k,39.39
mas_vs_morfessor,boundary_agreement_pct,curated_oov,turkish-tokenizer,66.67
mas_vs_morfessor,boundary_agreement_pct,nonce,morpheus,68.75
mas_vs_morfessor,boundary_agreement_pct,nonce,bpe-64k,56.25
mas_vs_morfessor,boundary_agreement_pct,nonce,byte_bpe-64k,62.5
mas_vs_morfessor,boundary_agreement_pct,nonce,unigram-64k,62.5
mas_vs_morfessor,boundary_agreement_pct,nonce,wordpiece-64k,50.0
mas_vs_morfessor,boundary_agreement_pct,nonce,turkish-tokenizer,56.25


==> results/paper_eval/trmmlu/trmmlu_summary.csv <==
tokenizer,vocab_size,total_tokens,unique_tokens,process_time_s,tr_pct,pure_pct,tr_pct_freq_weighted,pure_pct_freq_weighted,fertility_tokens_per_word,renyi_alpha,renyi_entropy_bits,shannon_entropy_bits,renyi_efficiency_observed,renyi_efficiency_vocab,validator
bpe-64k,64000,294149,24655,1.0816,84.97,33.28,77.92,48.2,1.4842,2.5,7.7004,11.781,0.5278,0.4823,kalbur
byte_bpe-64k,64000,309339,25312,1.6262,81.71,32.1,78.07,50.22,1.5608,2.5,7.8833,11.9437,0.5389,0.4938,kalbur
unigram-64k,64000,306100,23494,0.4281,88.49,32.49,77.69,48.63,1.5445,2.5,6.8482,11.1616,0.4716,0.4289,kalbur
wordpiece-64k,64000,294011,22788,0.7688,84.66,33.15,81.82,51.24,1.4835,2.5,7.578,11.6742,0.5235,0.4746,kalbur
morfessor,,360848,8611,3.9708,66.48,46.51,84.61,75.91,1.8207,2.5,7.9042,10.4994,0.6047,,kalbur
morpheus,50000,375698,11951,315.8085,73.03,57.07,84.04,76.54,1.8956,2.5,7.7773,10.502,0.5742,0.4982,kalbur
turkish-tokenizer,32768,391959,11468,0.5854,79.37,65.48,85.46,78.19,1.9777,2.5,6.715,9.6887,0.4979,0.4477,kalbur


==> results/paper_eval/trmmlu/trmmlu_tokens_bpe-64k.csv <==
token,count,is_turkish,is_pure
.,6991,0,0
?,6257,0,0
",",5251,0,0
▁ve,5039,1,1
▁aşağıdakilerden,3634,1,0
▁,3493,0,0
▁ı,3394,1,1
▁hangisi,2738,1,0
▁bir,2529,1,1
’,2231,0,0
0,2049,0,0
1,2005,0,0
▁hang,1962,0,0
-,1942,0,0
isidir,1443,1,0
ı,1380,1,1
▁ile,1184,1,1
2,1168,0,0
▁değildir,1039,1,0
ıı,1011,1,1
▁için,929,1,1
▁olarak,913,1,0
▁aşağıdaki,911,1,0
9,877,0,0
▁biri,870,1,1
5,792,0,0
3,644,0,0
▁ş,634,1,1
▁bu,633,1,1
▁olan,622,1,0
▁en,614,1,1
lerden,596,1,1
▁dört,589,1,1
▁ilgili,587,1,1
▁olması,585,1,0
▁soru,556,1,1
v,546,1,1
▁“,545,0,0
ıklı,544,1,1
4,537,0,0
▁göre,536,1,1
),527,0,0
▁yer,523,1,1
in,522,1,1
▁(,522,0,0
8,509,0,0
▁ifade,500,1,1
▁ne,493,1,1
6,462,0,0
”,437,0,0
▁hangi,429,1,1
▁ilk,422,1,1
▁-,416,0,0
▁da,409,1,1
▁arasında,405,1,0
i,377,1,1
▁ad,373,1,1
a,370,1,1
7,367,0,0
lar,364,1,1
▁sosyal,363,1,1
▁daha,352,1,1
▁b,350,0,0
ler,342,1,1
▁temel,339,1,1
lerin,332,1,1
ların,329,1,1
▁h,329,0,0
lardan,328,1,1
▁yalnız,324,1,1
▁iş,323,1,1
ın,321,1,1
▁v,320,1,1
de,319,1,1
▁verilir,318,1,0
▁çok,299,1,1
▁s,293,1,1
▁her,291,1,1
▁veya,289,1,1
e,287,1,1
▁biridir,279,1,0
▁de,277,1,1
▁doğru,277,1,1
',273,0,0
/,272,0,0
▁tarafından,266,1,0
isinde,264,1,0
▁olduğu,263,1,0
▁c,261,0,0
▁m,258,1,1
▁türkiye,255,1,0
da,254,1,1
▁türk,254,0,0
nin,254,1,1
▁bilgi,249,1,1
▁genel,249,1,1
▁yanlıştır,248,1,0
dir,247,1,1
▁a,245,1,1
▁gelir,245,1,1
l,245,1,1
larından,239,1,1
lik,236,1,1
▁han,235,1,1
▁içinde,232,1,1
▁t,232,1,1
▁zaman,230,1,1
▁ya,227,1,1
▁ekonomik,226,1,1
▁eğitim,223,1,1
inin,223,1,1
ları,220,1,1
larının,218,1,1
▁özel,213,1,1
▁ortaya,211,1,0
an,210,1,1
▁yüksek,209,1,1
▁sistemi,208,1,0
▁uluslararası,208,1,1
▁f,206,0,0
▁kaç,201,1,1
ması,200,1,1
ma,198,1,1
▁gibi,197,1,1
▁fazla,196,1,1
lerinin,196,1,1
z,195,1,1
gileri,193,0,0
leri,193,1,1
▁alan,192,1,1
▁kabul,191,1,1
▁üretim,191,1,1
▁yeni,191,1,1
▁farklı,190,1,1
▁insan,190,1,1
s,188,1,1
▁kamu,186,1,1
ının,186,1,1
î,185,0,0
b,183,0,0
▁büyük,182,1,1
lara,182,1,1
▁verilen,182,1,0
▁yapılan,181,1,0
den,180,1,1
▁toplumsal,179,1,1
▁kullanılan,177,1,0
un,177,1,1
▁r,177,1,1
▁n,176,1,1
▁devlet,176,1,1
▁g,176,0,0
lere,175,1,1
t,175,1,1
▁şekilde,172,1,0
▁doğrudur,171,1,0
▁önemli,171,1,1
ilerden,171,1,0
▁eden,171,1,0
le,171,1,1
▁maliyet,171,1,1
▁w,171,0,0
▁sonra,170,1,1
....,170,0,0
▁uygun,169,1,1
▁dış,169,1,1
lerinden,168,1,1
▁–,167,0,0
▁iki,166,1,1
▁gereken,165,1,0
▁az,165,1,1
▁mal,164,1,1
ya,164,1,1
;,163,0,0
▁sahip,163,1,1
▁satış,162,1,1
▁yönetim,161,1,1
▁k,161,0,0
▁tek,161,1,1
▁p,159,0,0
m,157,1,1
li,156,1,1
:,156,0,0
▁ürün,156,1,1
▁•,156,0,0
▁almaz,155,1,0
▁edilen,155,1,0
▁olmak,154,1,0
at,154,1,1
u,154,1,1
▁aynı,153,1,1
en,153,1,1
el,151,1,1
▁tüm,151,1,1
▁yukarıdaki,151,1,0
▁dünya,149,1,1
▁diğer,148,1,1
d,148,0,0
me,147,1,1
▁işletmenin,146,1,0
▁karşı,145,1,1
la,144,1,1
▁d,144,0,0
▁hangisinin,144,1,0
k,144,0,0
ine,144,1,1
▁yönetimi,143,1,0
▁çalışma,143,1,1
izm,143,1,0
dır,143,1,1
▁hizmet,142,1,1
r,142,1,1
▁vergi,142,1,1
nın,141,1,1
▁l,141,1,1
h,140,0,0
▁kişi,140,1,1
▁elde,140,1,1
ilerin,139,1,0
al,139,1,1
▁vardır,139,1,0
▁faiz,138,1,1
▁kur,138,1,1
isine,137,1,0
▁kontrol,137,1,1
ta,137,1,1
▁ilişkin,136,1,1
▁oranı,136,1,0
▁güvenlik,136,1,1
o,136,1,1
dak,136,0,0
▁iletişim,136,1,1
▁kadar,135,1,1
▁sağlık,134,1,1
▁j,134,0,0
▁para,134,1,1
g,133,0,0
(,132,0,0
▁hava,131,1,1
▁bütün,130,1,1
▁sağlamak,130,1,0
▁fiyat,130,1,1
▁ilkesi,130,1,0
▁e,129,1,1
lık,129,1,1
it,129,1,1
▁ücret,129,1,1
te,127,1,1
lerini,127,1,1
▁avrupa,127,0,0
c,127,0,0
dan,126,1,1
▁sadece,126,1,1
▁verilmiştir,126,1,0
▁el,126,1,1
▁kendi,124,1,1
▁ab,124,1,1
il,123,1,1
▁yöntemi,123,1,0
▁hakkı,123,1,0
▁kanunu,122,1,0
f,122,0,0
▁etmek,121,1,0
▁iyi,121,1,1
▁o,121,1,1
▁yönelik,121,1,1
▁yukarı,121,1,1
larını,120,1,1
▁tam,120,1,1
▁kavram,120,1,1
▁birliği,120,1,0
▁risk,119,1,1
▁açık,119,1,1
▁iç,119,1,1
▁değer,119,1,1
▁üzerinde,118,1,0
▁ay,118,1,1
▁aile,118,1,1
▁%,118,0,0
im,118,1,1
▁y,117,1,1
▁birlikte,117,1,1
▁karar,117,1,1
iye,116,1,1
▁osmanlı,116,0,0
▁neden,115,1,1
▁alır,115,1,0
▁yılında,115,1,0
▁arasındaki,115,1,0
ilmesi,114,1,1
▁toplam,114,1,1
▁abd,114,1,1
▁is,114,1,1
▁pazar,114,1,1
▁bağlı,113,1,1
▁ver,113,1,1
▁örgüt,113,1,1
▁özelliklerinden,112,1,0
▁kurum,112,1,1
ü,112,1,1
elerden,111,1,0
▁amaç,111,1,1
▁hem,111,1,1
▁in,111,1,1
▁çevre,111,1,1
▁ortak,111,1,1
enin,110,1,1
▁z,109,1,1
isini,109,1,0
▁düşük,109,1,1
▁kar,108,1,1
▁yıl,108,1,1
▁al,108,1,1
ar,108,1,1
ım,108,1,1
▁finansal,108,1,1
▁/,108,0,0
▁su,107,1,1
es,107,1,1
larla,106,1,1
▁çocuk,106,1,1
ten,106,1,1
▁hedef,106,1,1
er,106,1,1
▁sermaye,106,1,1
▁gelen,105,1,0
▁alma,105,1,0
▁kim,105,1,1
is,105,1,1
▁olmayan,104,1,0
lı,104,1,1
▁ticaret,104,1,1
â,104,0,0
▁olur,103,1,0
▁peygamber,103,1,1
y,102,1,1
▁uzun,102,1,1
▁yaklaşım,102,1,1
▁kurulu,102,1,1
▁müşteri,102,1,1
▁afet,101,1,1
▁bulunan,100,1,0
on,100,1,1
mesi,100,1,1
p,100,0,0
na,100,1,1
▁önce,100,1,1
▁yol,100,1,1
ing,100,0,0
larda,99,1,1
▁türü,98,1,0
▁sistem,98,1,1
ul,97,1,1
▁the,97,0,0
▁işletme,97,1,1
larına,95,1,1
▁son,95,1,1
▁söz,95,1,1
▁sabit,95,1,1
n,95,1,1
id,95,1,1
▁sınıf,95,1,1
▁eder,94,1,1
▁yatırım,93,1,1
▁denetim,93,1,1
▁sorumluluk,92,1,1
▁yerine,92,1,0
▁borç,92,1,1
▁edilmesi,92,1,0
▁an,92,1,1
▁allah,92,0,0
▁toplum,91,1,1
▁as,91,1,1
▁amacıyla,91,1,0
▁kanun,91,1,1
▁kültür,91,1,1
ılması,91,1,1
lerde,90,1,1
▁açısından,90,1,0
▁at,90,1,1
lerinde,89,1,1
ir,89,1,1
▁gerekli,89,1,1
tan,89,1,1
▁değeri,89,1,0
▁pazarlama,89,1,0
inde,88,1,1
▁bilim,88,1,1
▁ise,88,1,1
tir,87,1,1
▁hakkında,87,1,0
▁savaşı,87,1,0
ik,87,1,1
▁gün,87,1,1
lama,87,1,1
▁ait,87,1,1
▁kurumsal,87,1,0
▁satın,87,1,1
▁din,87,1,1
ini,87,1,1
▁hizmetleri,86,1,0
▁okul,86,1,1
▁modeli,86,1,0
ye,85,1,1
▁bazı,85,1,1
▁sağlayan,85,1,0
▁belirli,84,1,1
lerine,84,1,1
ını,84,1,1
ç,84,0,0
▁olma,84,1,0
nun,84,1,1
▁yardım,83,1,1
▁em,83,1,1
az,83,1,1
▁araç,83,0,0
elerin,82,1,0
daki,82,1,1
▁faaliyet,82,1,1
▁görev,82,1,1
▁aşağıdak,82,0,0
▁geri,82,1,1
▁sigorta,82,1,1
▁zarar,81,1,1
▁çıkan,81,1,0
▁kaynak,81,1,1
▁var,81,1,1
▁kâr,81,0,0
mak,79,1,1
▁meydana,79,1,0
▁bakım,79,1,1
▁yoktur,79,1,0
▁etkisi,79,1,0
▁görüş,79,1,1
▁küresel,79,1,1
▁teorisi,79,1,0
▁par,79,0,0
▁trafik,79,1,1
▁kısa,78,1,1
▁ar,78,1,1
alı,78,1,1
▁yaşam,78,1,1
▁bakanlığı,78,1,0
leme,78,1,1
ak,78,1,1
▁öz,78,1,1
▁islam,78,0,0
▁alt,77,1,1
asyon,77,0,0
▁durumunda,77,1,0
▁gerçek,77,1,1
▁hareket,77,1,1
▁değerlendir,77,1,0
▁plan,77,1,1
lanma,77,1,1
▁yaklaşımı,77,1,0
▁kültürel,77,1,1
▁stok,77,1,1
▁üzere,76,1,1
▁dayalı,76,1,1
▁bağımsız,76,1,1
am,76,0,0
▁merkez,76,1,1
imiz,76,1,1
▁araştırma,76,1,1
▁nasıl,75,1,1
ne,75,1,1
▁etkili,75,1,0
inden,75,1,1
▁talep,75,1,1
us,75,1,1
.”,75,0,0
▁sürekli,74,1,1
▁etme,74,1,0
▁yeniden,74,1,0
▁yapılması,74,1,0
▁veri,74,1,1
▁hukuk,74,1,1
▁reklam,74,1,1
▁tl,74,0,0
▁merkezi,74,1,1
▁güç,74,1,1
▁yukarıda,73,1,0
▁bin,73,1,1
▁göz,73,1,1
▁içerisinde,73,1,0
▁küçük,73,1,1
▁davranış,73,1,1
▁doğrudan,73,1,1
x,73,1,1
▁yaş,73,1,1
▁faktör,73,1,1
ay,73,1,1
▁ali,73,1,1
▁üzerine,72,1,0
▁olmalıdır,72,1,0
▁devletin,72,1,0
laşma,72,1,1
▁vergisi,72,1,0
▁dönemi,72,1,0
▁x,72,1,1
▁politikası,72,1,0
▁etkin,71,1,1
▁serbest,71,1,1
▁durum,71,1,1
▁kişisel,71,1,0
▁istihdam,71,1,1
deki,71,1,1
▁suç,71,1,1
▁planı,70,1,0
ası,70,1,1
▁geniş,70,1,1
▁boş,70,1,1
▁süresi,70,1,0
esinin,70,1,1
▁ingiltere,70,0,0
▁eş,70,1,1
▁kan,70,1,1
▁çocukların,70,1,0
▁devleti,70,1,0
▁üst,69,1,1
▁alınması,69,1,0
▁almanya,69,0,0
▁kalkınma,69,1,0
▁öğretim,69,1,1
▁belirlenmesi,68,1,0
▁doğal,68,1,1
▁grup,68,1,1
▁kapsamında,68,1,0
et,68,1,1
▁üç,68,1,1
▁personel,68,1,1
lerle,68,1,1
▁ülke,68,1,1
▁piyasa,68,1,1
malıdır,67,1,1
▁çıkar,67,1,1
ede,67,1,1
▁sırasında,67,1,0
▁getir,67,1,1
▁konusunda,67,1,0
▁ek,67,1,1
▁rekabet,67,1,1
▁haber,67,1,1
▁dönem,67,1,1
▁yabancı,66,1,1
▁dil,66,1,1
▁il,66,1,1
▁er,66,1,1
▁hak,66,1,1
▁ön,66,1,1
ed,66,1,1
leşme,66,1,1
▁ikinci,66,1,0
▁bireysel,65,1,1
anın,65,1,1
▁değerlendirme,65,1,0
ad,65,1,1
▁kadın,65,1,1
larında,65,1,1
▁bireyin,65,1,0
tır,65,1,1
▁artması,65,1,0
eleri,65,1,0
ül,65,1,1
▁verme,65,1,0
▁düzeyi,65,1,0
▁eski,65,1,1
ından,65,1,1
ist,65,1,0
ge,65,0,0
ün,65,1,1
▁fayda,65,1,1
▁efend,65,0,0
▁özellikleri,64,1,0
▁ihtiyaç,64,1,1
em,64,1,1
▁yakın,64,1,1
▁yıllık,64,1,1
▁gerçekleştir,64,1,0
▁alınan,64,1,0
▁piyas,64,0,0
▁ticari,64,1,1
▁modern,64,1,1
ri,64,1,1
mek,63,1,1
ca,63,1,1
os,63,1,0
▁yapmak,63,1,0
▁tercih,63,1,1
▁edilir,63,1,0
▁adı,63,1,0
▁cüml,63,0,0
▁altında,63,1,0
▁oluşan,63,1,0
▁sözleşmesi,63,1,0
ında,63,1,1
esi,63,1,1
▁ulusal,63,1,1
▁analizi,63,1,0
▁deniz,63,1,1
▁ana,63,1,1
▁kişinin,63,1,0
▁mali,63,1,1
▁muh,63,0,0
▁eb,63,0,0
▁gider,63,1,1
▁sigort,62,0,0
▁sayısı,62,1,0
▁çalışan,62,1,0
▁tarım,62,1,1
▁yapı,62,1,1
▁analiz,62,1,1
▁yapan,62,1,0
▁dikkat,62,1,1
istan,62,1,0
▁döneminde,62,1,0
di,62,1,1
isinin,62,1,0
▁olduğunu,61,1,0
▁politik,61,1,1
▁sanayi,61,1,1
▁ancak,61,1,1
▁milli,61,1,1
▁başka,61,1,1
▁kol,61,1,1
▁fiziksel,61,1,0
▁planlama,61,1,0
asının,61,1,1
▁işlet,61,1,0
▁yerel,60,1,1
▁esas,60,1,1
aları,60,1,0
▁gerekir,60,1,0
▁tür,60,1,1
ci,60,1,1
▁kent,60,1,1
▁örnek,60,1,1
▁faktörlerden,60,1,0
ans,60,1,0
▁sanat,60,1,1
▁eğitimi,60,1,0
▁bey,60,1,1
▁siyasal,60,1,1
▁envanter,60,1,1
▁artış,60,1,1
▁gelişim,59,1,1
▁af,59,1,1
ır,59,1,1
eler,59,1,1
▁devam,59,1,1
▁sisteminin,59,1,0
▁et,59,1,1
lığı,59,1,1
▁öğrenme,59,1,0
▁politika,59,1,1
▁öden,59,1,0
sel,59,1,1
▁ortalama,59,1,1
▁biçimde,59,1,0
▁am,59,0,0
ilerinin,59,1,0
▁fransa,59,0,0
alarının,58,1,0
aların,58,1,0
▁meslek,58,1,1
▁nedir,58,1,1
isi,58,1,0
▁süreci,58,1,0
▁etik,58,1,1
▁av,58,1,1
▁ak,58,1,1
▁bulunması,58,1,0
▁yapısı,58,1,0
▁temsil,58,1,1
▁tur,58,1,1
▁geleneksel,58,1,0
▁halk,58,1,1
▁örnekleme,58,1,0
▁adlı,58,1,0
▁acil,57,1,1
alar,57,1,1
um,57,1,1
▁alacak,57,1,1
▁etmesi,57,1,0
▁ev,57,1,1
▁beş,57,1,1
▁bil,57,1,1
cı,57,1,1
▁ah,57,1,1
sa,57,1,1
▁ö,57,0,0
tı,57,1,1
▁medya,57,1,1
▁uygulama,57,1,1
▁gösteren,56,1,0
▁vermek,56,1,0
iler,56,1,1
▁paşa,56,1,1
se,56,1,1
▁yeri,56,1,0
▁genellikle,56,1,1
▁yargı,56,1,1
▁re,56,1,1
man,56,1,1
▁tedarik,56,1,1
▁idar,55,1,0
▁orta,55,1,1
▁olmuştur,55,1,0
ilen,55,1,1
liği,55,1,1
▁ele,55,1,1
ş,55,1,1
▁savaş,55,1,1
▁siyasi,55,1,1
ap,55,0,0
▁proje,55,1,1
▁kalite,55,1,1
▁antlaşması,55,1,0
=,55,0,0
▁maliyeti,55,1,0
unun,54,1,1
▁sel,54,1,1
lanması,54,1,1
▁hızı,54,1,0
▁kullanılır,54,1,0
nde,54,1,1
▁olmaması,54,1,0
▁eşit,54,1,1
▁işbirliği,54,1,0
▁öner,54,1,1
▁sağlar,54,1,0
▁pay,54,1,1
▁ç,53,0,0
elerinin,53,1,0
▁sonucu,53,1,0
manın,53,1,1
▁destek,53,1,1
▁durumu,53,1,0
▁sayılı,53,1,1
▁kaynakları,53,1,0
▁konu,53,1,1
▁aracı,53,1,1
▁istanbul,53,0,0
ına,53,1,1
▁st,53,0,0
▁bankası,53,1,0
▁ilişkiler,53,1,0
▁arası,53,1,0
▁buna,53,1,1
▁işlem,53,1,1
sav,53,1,1
▁kat,52,1,1
▁amacı,52,1,0
▁kriz,52,1,1
▁dikkate,52,1,0
▁etki,52,1,1
▁nüfus,52,1,1
▁yasal,52,1,1
af,52,1,1
▁teknolojik,52,1,1
▁bilimsel,52,1,1
siz,52,1,1
menin,52,1,1
▁stratejisi,52,1,0
▁tüketim,52,1,1
▁şirket,52,1,1
▁miktarı,52,1,0
▁tarih,52,1,1
▁model,52,1,1
ag,52,1,1
>,52,0,0
▁madde,51,1,1
emez,51,1,1
▁psikolojik,51,1,1
ol,51,1,1
ite,51,1,0
▁sağlanması,51,1,0
▁nedeniyle,51,1,0
▁net,51,1,1
▁sonucunda,51,1,0
ek,51,1,1
▁sendik,51,1,1
▁hakları,51,1,0
▁alanı,51,1,0
aya,51,1,1
▁arz,51,1,1
▁batı,51,1,1
▁yoluyla,51,1,0
▁verg,51,0,0
▁sipariş,51,1,1
▁tarihi,51,1,1
▁es,51,1,1
▁buz,51,1,1
▁?,50,0,0
▁insanların,50,1,0
▁değil,50,1,1
▁toplumun,50,1,0
maya,50,1,1
▁veren,50,1,0
acak,50,1,1
▁yönet,50,1,1
▁programı,50,1,0
▁belli,50,1,1
▁değişken,50,1,1
▁ir,50,1,1
▁performans,50,1,1
▁ahlak,50,1,1
▁mah,50,0,0
▁değişim,50,1,1
▁teknik,49,1,1
as,49,1,1
▁sivil,49,1,1
▁gücü,49,1,0
▁eylem,49,1,1
▁hal,49,1,1
▁enerji,49,1,1
▁),49,0,0
▁öğren,49,1,1
▁im,49,1,1
▁kuramı,49,1,0
▁ses,49,1,1
▁yaptığı,49,1,0
▁program,49,1,1
▁ödeme,49,1,0
masını,49,1,1
▁kazanç,49,1,1
▁ekonomi,49,1,1
▁dışında,49,1,0
▁organizasyon,48,1,1
alardan,48,1,0
▁nedeni,48,1,0
▁işveren,48,1,1
▁günü,48,1,1
▁....,48,0,0
▁işçi,48,1,1
▁süre,48,1,1
uk,48,1,1
▁türlerinden,48,1,0
arak,48,1,1
ra,48,1,1
▁sen,48,1,1
lılık,48,1,1
▁üye,48,1,1
▁kemal,48,1,1
▁rol,48,1,1
▁dağıtım,48,1,1
▁stratej,48,1,1
َ,48,0,0
▁olup,47,1,0
mesine,47,1,1
▁hizmeti,47,1,0
ah,47,1,1
▁konusu,47,1,0
▁kavramı,47,1,0
▁ceza,47,1,1
▁hale,47,1,1
masının,47,1,1
...,47,0,0
▁grubu,47,1,0
▁tip,47,1,1
▁örgütü,47,1,0
▁döviz,47,1,1
▁tipi,47,1,1
sal,47,1,1
▁internet,47,0,0
luk,47,1,1
▁verilmesi,46,1,0
▁aşağıda,46,1,0
▁turizm,46,1,1
▁alanında,46,1,0
▁bırakılan,46,1,0
▁mar,46,0,0
▁yazılı,46,1,1
ılan,46,1,1
▁rusya,46,0,0
▁hesap,46,1,1
j,46,0,0
▁art,46,1,1
ich,46,0,0
▁ilişkileri,46,1,0
▁mek,46,1,1
ac,46,1,1
▁becer,46,1,1
▁kendini,46,1,0
st,46,0,0
ey,46,1,1
▁gümrük,46,1,1
▁riski,45,1,0
▁ileri,45,1,1
▁hiçbir,45,1,1
ıv,45,1,1
▁kez,45,1,1
▁kişiler,45,1,0
▁güçlü,45,1,1
▁adalet,45,1,1
▁sektör,45,1,1
▁özelliği,45,1,0
▁düzey,45,1,1
▁süreç,45,1,1
▁emek,45,1,1
iyet,45,1,0
▁çocuğun,45,1,0
▁sağ,45,1,1
▁oluşturan,45,1,0
mesini,45,1,1
dur,45,1,1
▁ahmet,45,0,0
ip,45,1,1
▁maliyetleri,45,1,0
▁oyun,45,1,1
ullah,45,0,0
▁italya,44,0,0
▁yapılır,44,1,0
▁saat,44,1,1
iz,44,1,1
meleri,44,1,1
maları,44,1,1
maktadır,44,1,1
▁yanlış,44,1,1
▁bildir,44,1,1
▁uyum,44,1,1
iş,44,1,1
▁tarımsal,44,1,0
olojik,44,0,0
re,44,1,1
▁kurulması,44,1,0
▁yapısal,44,1,0
▁kon,44,1,1
▁örgütsel,44,1,0
▁tüketici,44,1,0
▁of,44,1,1
▁res,44,1,0
▁cumhuriyet,44,1,1
▁kazan,44,1,1
▁içi,44,1,1
▁le,44,1,1
▁muhasebe,44,1,1
▁tar,44,1,1
▁bulun,44,1,1
▁fark,44,1,1
▁pol,44,0,0
▁yetki,44,1,1
ük,44,1,1
▁dar,44,1,1
▁başına,44,1,0
▁etkinlik,44,1,1
▁büyüme,44,1,0
▁ilişki,44,1,1
▁erkek,44,1,1
▁giderleri,44,1,0
▁yolu,43,1,0
▁gerek,43,1,1
▁hazırlık,43,1,1
▁maddi,43,1,1
▁herhangi,43,1,1
esine,43,1,1
▁yoğun,43,1,1
▁etkileyen,43,1,0
▁güven,43,1,1
aş,43,1,1
▁olumsuz,43,1,1
or,43,1,0
▁sağlaması,43,1,0
▁aittir,43,1,0
▁durumda,43,1,0
rik,43,0,0
▁aşırı,43,1,1
▁çalışanların,42,1,0
▁olay,42,1,1
▁kişilerin,42,1,0
idir,42,1,1
alarından,42,1,0
▁geçen,42,1,1
▁kullanılması,42,1,0
elerinden,42,1,0
▁gelişme,42,1,1
▁standart,42,1,1
▁kredi,42,1,1
▁müdürlüğü,42,1,0
ic,42,1,1
▁taşıma,42,1,0
eme,42,1,1
▁it,42,1,1
▁almıştır,42,1,0
▁takip,42,1,1
ık,42,1,1
öncesi,42,1,0
▁örnektir,42,1,0
ib,42,1,1
▁kuram,42,1,1
▁küreselleşme,42,1,0
nda,42,1,1
▁fotoğraf,42,1,1
▁web,42,1,1
▁üçüncü,42,1,0
▁ürünün,42,1,0
▁bireylerin,42,1,0
▁emir,41,1,1
▁tazminat,41,1,1
▁birinci,41,1,1
▁aşaması,41,1,0
▁denir,41,1,1
▁kullanımı,41,1,0
eli,41,1,1
▁teknoloji,41,1,1
▁milletler,41,1,0
▁çeşitli,41,1,1
▁yardımcı,41,1,0
una,41,1,1
▁birim,41,1,1
▁idari,41,1,1
iyle,41,1,1
▁kariyer,41,1,1
masında,41,1,1
ımı,41,1,1
▁yazar,41,1,1
▁anadolu,41,0,0
▁yayın,41,1,1
▁i,41,1,1
▁şiir,41,1,1
ur,41,1,1
▁sig,41,1,1
▁mehmet,41,0,0
iyi,40,1,1
▁almak,40,1,0
▁askeri,40,1,1
▁görülen,40,1,0
lan,40,1,1
▁halinde,40,1,0
▁artar,40,1,0
▁can,40,1,1
lardır,40,1,1
▁yağ,40,1,1
ör,40,1,1
▁belirleme,40,1,0
▁birey,40,1,1
▁düzeyde,40,1,0
▁tutum,40,1,1
▁yılı,40,1,0
ıl,40,1,1
▁stratejik,40,1,1
▁yöntem,40,1,1
▁yaygın,40,1,1
▁gelişmiş,40,1,0
ce,40,1,1
ud,40,1,1
▁kişilik,40,1,1
▁tekrar,40,1,1
▁yarar,40,1,1
▁anlam,40,1,1
▁ben,40,1,1
▁uygulan,40,1,0
▁artır,40,1,1
▁artırmak,40,1,0
▁olabilir,40,1,0
mer,40,0,0
if,40,0,0
▁onun,40,1,1
ti,39,1,1
ilerinden,39,1,0
▁çin,39,1,1
▁sebep,39,1,1
▁bulunduğu,39,1,0
▁önem,39,1,1
▁süt,39,1,1
▁bölge,39,1,1
▁kurumlar,39,1,0
▁iz,39,1,1
uş,39,1,1
asında,39,1,1
▁beyann,39,1,0
▁mesaj,39,1,1
mayı,39,1,1
om,39,1,1
▁esnek,39,1,1
▁unsurlardan,39,1,0
▁sahiptir,39,1,0
▁düşünce,39,1,1
▁anayasa,39,1,1
▁başvur,39,1,1
▁ter,39,1,1
op,39,0,0
▁olmaları,39,1,0
lu,39,1,1
▁imparatorluğu,39,1,0
▁mısır,39,1,1
eb,39,0,0
▁basit,39,1,1
▁yem,39,1,1
▁eğrisi,39,1,0
▁dini,39,1,1
▁anlaşması,39,1,1
▁<,39,0,0
▁edebiyat,39,1,1
let,38,1,1
▁yok,38,1,1
▁tespit,38,1,1
▁kırmızı,38,1,1
▁değerler,38,1,0
lerdir,38,1,1
▁yapılacak,38,1,0
▁ortadan,38,1,0
▁vadeli,38,1,0
▁gaz,38,1,1
▁içindeki,38,1,0
abilmesi,38,1,1
▁gözlem,38,1,1
▁birleşmiş,38,1,0
han,38,1,1
len,38,1,1
▁hat,38,1,1
cilik,38,1,1
▁kurulan,38,1,0
▁bütçe,38,1,1
▁sözleş,38,1,1
▁denet,38,1,1
ab,38,1,1
▁seçim,38,1,1
ent,38,1,0
▁yaşlı,38,1,1
▁tev,38,0,0
laması,38,1,1
▁mon,38,0,0
▁akım,38,1,1
▁varlık,38,1,1
▁müslüman,38,1,1
▁spor,38,1,1
▁özellikle,37,1,0
▁öncesi,37,1,0
▁sonrası,37,1,0
▁dur,37,1,1
▁hızlı,37,1,1
▁kas,37,1,1
▁mevcut,37,1,1
▁pozitif,37,1,1
▁dönemde,37,1,0
▁on,37,1,1
▁uygulaması,37,1,0
▁sürecinde,37,1,0
lenmesi,37,1,1
▁insanın,37,1,0
▁altına,37,1,0
br,37,0,0
▁kesin,37,1,1
▁bak,37,1,1
▁baş,37,1,1
▁bank,37,1,1
▁örneklem,37,1,1
▁zorunlu,37,1,1
▁hac,37,1,1
▁ülkelerin,37,1,0
eyn,37,1,0
▁kuruluş,37,1,1
ter,37,1,1
▁aldığı,37,1,0
▁kadınların,37,1,0
▁med,37,1,1
▁düşünür,37,1,1
▁hadis,37,1,1
abilir,37,1,1
▁bağ,37,1,1
▁hukuku,37,1,0
▁bilgiler,37,1,0
med,37,1,1
▁tah,36,0,0
▁işaret,36,1,1
unda,36,1,1
▁sık,36,1,1
▁çalışmaları,36,1,0
▁üzerindeki,36,1,0
▁km,36,0,0
maması,36,1,1
▁konut,36,1,1
▁üzerinden,36,1,0
▁işlev,36,1,1
▁olumlu,36,1,1
▁ettiği,36,1,0
▁yaz,36,1,1
asını,36,1,1
alarında,36,1,0
asına,36,1,1
▁der,36,1,1
▁hazır,36,1,1
▁savunan,36,1,0
▁yan,36,1,1
▁sürecinin,36,1,0
ev,36,1,1
ot,36,1,1
ammed,36,0,0
▁itibaren,36,1,1
▁lik,36,1,1
▁sona,36,1,0
▁mesleki,36,1,1
liğin,36,1,1
acı,36,1,1
▁seyahat,36,1,1
▁arap,36,0,0
▁akış,36,1,0
▁aş,36,1,1
▁ham,36,1,1
▁marjinal,36,1,1
▁karşılık,36,1,1
▁kır,36,1,1
▁güzel,36,1,1
▁iktisadi,36,1,1
▁bel,36,1,1
memesi,36,1,1
iyye,36,0,0
▁müş,36,1,1
ْ,36,0,0
▁eser,36,1,1
▁sürücü,36,1,1
▁olanak,36,1,1
▁+,36,0,0
▁beyaz,35,1,1
acağı,35,1,1
▁zor,35,1,1
▁zamanında,35,1,0
▁yeşil,35,1,1
▁azalır,35,1,0
ili,35,1,0
▁erken,35,1,1
▁ed,35,1,1
▁tanımlanan,35,1,0
▁hizmetlerinin,35,1,0
▁gör,35,1,1
▁geliştirme,35,1,0
▁özellik,35,1,1
▁dayanan,35,1,0
▁marka,35,1,1
▁‘,35,0,0
▁tanımı,35,1,0
▁sisteminde,35,1,0
▁sahibi,35,1,0
yi,35,1,1
unu,35,1,1
▁koşul,35,1,1
ö,35,0,0
▁gösterir,35,1,0
▁doğum,35,1,1
ulması,35,1,1
iya,35,1,0
okrasi,35,1,0
▁öğretmen,35,1,1
û,35,0,0
▁klasik,35,1,1
!,35,0,0
▁kullanım,35,1,1
▁nakit,35,1,1
ih,35,0,0
▁cm,35,0,0
▁usul,35,1,1
▁hasta,35,1,1
ilik,35,1,1
+,35,0,0
▁enflasyon,35,1,1
▁belirt,34,1,1
▁verimlilik,34,1,0
iyeti,34,1,0
ada,34,1,1
▁işe,34,1,1
▁takım,34,1,1
ilmelidir,34,1,1
▁izin,34,1,1
▁ders,34,1,1
▁kal,34,1,1
▁ilgilidir,34,1,0
▁dışı,34,1,1
▁belirlenen,34,1,0
▁tamamlar,34,1,0
▁özelliklerden,34,1,0
mesinde,34,1,1
▁kurumu,34,1,0
amaz,34,1,1
▁işsizlik,34,1,1
▁edilmiştir,34,1,0
eş,34,1,1
▁bilişsel,34,0,0
▁ol,34,1,1
▁osman,34,0,0
▁işletmeler,34,1,0
▁yap,34,1,1
esinde,34,1,1
si,34,1,1
▁ekonom,34,0,0
av,34,1,1
▁negatif,34,1,1
▁katılım,34,1,1
▁kitap,34,1,1
▁had,34,1,1
▁geç,34,1,1
▁nedenlerinden,34,1,0
],34,0,0
ch,34,0,0
ici,33,1,1
▁kaz,33,1,1
▁soğuk,33,1,1
▁uçak,33,1,1
▁seçenek,33,1,1
▁başlayan,33,1,0
▁müdahale,33,1,1
▁iken,33,1,0
gen,33,1,1
▁olmadığı,33,1,0
▁yere,33,1,0
▁gıda,33,1,1
..,33,0,0
▁cümlede,33,1,0
melidir,33,1,1
▁çeşit,33,1,1
masına,33,1,1
eden,33,1,0
▁evrensel,33,1,0
▁korunması,33,1,0
▁dağılımı,33,1,0
▁zayıf,33,1,1
▁sorunu,33,1,0
▁öğrencilerin,33,1,0
▁cinsiyet,33,1,1
▁nitelik,33,1,1
▁değiş,33,1,1
mm,33,0,0
▁ağ,33,1,1
▁akıl,33,1,1
▁içerik,33,1,1
▁sun,33,1,1
▁piyasası,33,1,0
▁mes,33,0,0
▁br,33,0,0
▁anlayışı,33,1,0
larıyla,33,1,1
▁işlevi,33,1,0
▁fiil,33,1,1
▁haline,33,1,0
ileri,33,1,1
anı,33,1,1
▁kıymet,33,1,1
met,33,1,1
▁toplu,33,1,1
ut,33,1,1
▁konferansı,33,1,0
▁raf,33,1,1
tr,33,0,0
▁deprem,32,1,1
▁amerika,32,0,0
▁normal,32,1,1
▁tahmin,32,1,1
▁olası,32,1,1
eyi,32,1,0
▁hayat,32,1,1
▁çıkması,32,1,0
▁kendisine,32,1,0
▁süreli,32,1,0
▁yüz,32,1,1
▁mak,32,1,1
▁tutun,32,1,1
▁hukuki,32,1,1
▁tut,32,1,1
eye,32,1,0
abilme,32,1,1
▁denge,32,1,1
▁kitle,32,1,1
▁toprak,32,1,1
▁günlük,32,1,1
▁yalnızca,32,1,0
▁faktörler,32,1,0
▁etkil,32,1,0
▁hizmetler,32,1,0
▁kaynaklanan,32,1,0
▁ulaş,32,1,1
imizin,32,1,1
sen,32,1,1
▁kalem,32,1,1
▁çek,32,1,1
▁sözü,32,1,0
▁kendine,32,1,0
▁geliştir,32,1,1
ez,32,1,1
▁barış,32,1,1
▁finansman,32,1,1
▁men,32,1,1
▁bilinen,32,1,0
▁hüküm,32,1,1
dül,32,0,0
▁',32,0,0
▁ülkeler,32,1,0
to,32,0,0
ünün,32,1,1
▁rağmen,32,1,1
▁televizyon,32,1,1
▁sayıda,32,1,0
▁kültürü,32,1,0
be,32,1,1
▁şair,32,1,1
▁miktar,32,1,1
ni,32,1,1
ata,32,1,1
▁kullanıl,32,1,0
▁sol,32,1,1
▁mark,32,1,1
▁parçada,32,1,0
▁mustafa,32,0,0
▁altı,31,1,1
▁dünyada,31,1,0
onya,31,1,0
▁kötü,31,1,1
▁söylen,31,1,1
▁sağlığı,31,1,0
▁güvenliği,31,1,0
ındaki,31,1,1
▁koruyucu,31,1,0
▁doğa,31,1,1
▁şeklinde,31,1,0
▁canlı,31,1,1
▁kork,31,1,1
▁çevresel,31,1,0
▁başlamıştır,31,1,0
ilerine,31,1,0
▁varlığı,31,1,0
sız,31,1,1
▁har,31,1,1
▁geliştirmek,31,1,0
▁başarılı,31,1,1
▁sonunda,31,1,0
▁ilgi,31,1,1
▁sal,31,1,1
▁sözleşme,31,1,1
▁meclis,31,1,1
▁diz,31,1,1
▁to,31,0,0
▁şekil,31,1,1
▁ahlaki,31,1,1
▁perakende,31,1,1
▁rapor,31,1,1
ama,31,1,1
▁li,31,1,1
▁sigortası,31,1,0
▁aracılığıyla,31,1,0
▁mutlak,31,1,1
iç,31,1,1
▁payı,31,1,0
aç,31,1,1
▁uçuş,31,1,1
oloji,31,0,0
iy,31,1,0
▁ki,31,1,1
ân,31,0,0
ali,31,1,1
▁kab,31,1,1
▁=,31,0,0
▁malzeme,30,1,1
▁belirlemek,30,1,0
▁mümkün,30,1,1
▁azal,30,1,1
▁solunum,30,1,1
▁aşam,30,0,0
bir,30,1,1
▁kolay,30,1,1
▁uy,30,1,1
edir,30,1,1
▁deneyim,30,1,1
▁sınıflandır,30,1,0
▁sür,30,1,1
▁gelişmeler,30,1,0
▁dünyanın,30,1,0
▁kayıt,30,1,1
▁kalan,30,1,1
elere,30,1,0
▁aktif,30,1,1
▁geçici,30,1,1
▁amaçlı,30,1,0
▁içeren,30,1,0
acaktır,30,1,1
▁engel,30,1,1
▁ölç,30,1,1
ış,30,1,1
elerine,30,1,0
▁hipotez,30,1,1
▁demir,30,1,1
▁duygusal,30,1,0
▁kamusal,30,1,0
▁ürünü,30,1,0
ayı,30,1,1
lendirme,30,1,1
▁wh,30,0,0
▁mahkemesi,30,1,0
▁sendika,30,1,1
▁savunma,30,1,1
▁karşılığı,30,1,0
▁uzman,30,1,1
▁teşvik,30,1,1
▁hayvan,30,1,1
▁mat,30,1,1
▁talebi,30,1,0
▁ortam,30,1,1
ke,30,1,1
▁bakış,30,1,1
▁azalması,30,1,0
▁fonksiyon,30,1,1
▁lirası,30,1,0
▁uygulanması,30,1,0
▁menkul,30,1,1
▁benzer,30,1,1
mış,30,1,1
ec,30,0,0
▁yanında,30,1,1
isiyle,30,1,0
▁sah,30,1,1
ça,30,1,1
▁göç,30,1,1
▁çalışması,30,1,0
▁eğr,30,1,0
▁havacılık,30,1,0
▁hip,29,1,1
▁bulundur,29,1,1
▁olmaz,29,1,0
larındaki,29,1,1
▁kimyasal,29,1,1
▁ölüm,29,1,1
▁dönüş,29,1,1
▁verdiği,29,1,0
▁sıcak,29,1,1
▁tamamen,29,1,1
▁bilinç,29,1,1
▁tanım,29,1,1
mada,29,1,1
▁gelmesi,29,1,0
▁şiddet,29,1,1
lerindendir,29,1,1
▁asya,29,1,0
▁hastalık,29,1,1
▁yarat,29,1,1
▁artışı,29,1,0
isinden,29,1,0
▁değiştir,29,1,0
▁kullan,29,1,1
▁idare,29,1,1
▁tarihsel,29,1,0
▁halkın,29,1,0
▁mülkiyet,29,1,1
▁kazandır,29,1,0
▁sorun,29,1,1
▁giriş,29,1,1
cılık,29,1,1
▁elektronik,29,1,1
erk,29,1,1
▁ayrı,29,1,1
lü,29,1,1
▁or,29,1,0
▁biçimi,29,1,0
▁ölçüt,29,1,1
▁düzen,29,1,1
▁unsur,29,1,1
▁cem,29,1,1
yı,29,1,1
▁okulu,29,1,0
ilere,29,1,0
oğlu,29,1,0
▁tahsil,29,1,1
▁birleşik,29,1,1
▁borc,29,1,1
ür,29,1,1
▁ülkelerden,29,1,0
ıs,29,1,1
▁kurul,29,1,1
▁tan,29,1,1
▁göster,29,1,1
▁güneş,29,1,1
ا,29,0,0
▁uyar,29,1,1
▁korumak,29,1,0
▁yüzde,29,1,1
▁tekniği,29,1,0
▁işgücü,29,1,0
▁birlik,29,1,1
▁fransız,29,0,0
ame,29,0,0
▁hab,29,1,1
▁anne,29,1,1
son,29,1,1
▁drama,29,1,1
▁mülakat,29,1,1
▁tehlik,28,0,0
▁hasar,28,1,1
anlar,28,1,1
▁almaktadır,28,1,0
▁radyo,28,1,1
▁uzak,28,1,1
tür,28,1,1
▁oluşturur,28,1,0
▁ama,28,1,1
▁kap,28,1,1
▁doğu,28,1,1
▁noktası,28,1,0
▁bar,28,1,1
▁kaldır,28,1,1
meyi,28,1,1
▁öğret,28,1,1
leriyle,28,1,1
▁sorunları,28,1,0
▁dayan,28,1,1
▁koruma,28,1,1
▁hastanın,28,1,0
miş,28,1,1
adan,28,1,0
ran,28,1,1
▁puan,28,1,1
ars,28,1,0
ayan,28,1,1
icilik,28,1,1
▁yoksul,28,1,1
▁teori,28,1,1
▁etkileşim,28,1,1
▁yunanistan,28,0,0
ort,28,0,0
▁yapma,28,1,1
ana,28,1,1
▁balık,28,1,1
▁yüzyıl,28,1,1
▁ıs,28,1,1
maz,28,1,1
eh,28,1,1
▁gül,28,1,1
▁işletmelerin,28,1,0
▁çalış,28,1,1
dı,28,1,1
▁nominal,28,1,1
▁ihracat,28,1,1
lemesi,28,1,1
▁hisse,28,1,1
▁ac,28,1,1
▁ilaç,28,1,1
▁kul,28,1,1
▁şey,28,1,1
▁namaz,28,1,1
▁içsel,28,1,0
▁me,28,1,1
▁zengin,28,1,1
▁karşılıklı,28,1,0
▁hormon,28,1,1
▁motor,28,1,1
▁belgesi,28,1,0
▁topluma,28,1,0
çi,28,1,1
▁çözüm,28,1,1
ortal,28,1,0
▁mücadele,27,1,1
▁girişim,27,1,1
▁kuru,27,1,1
▁olmasına,27,1,0
▁insanlar,27,1,0
▁hemen,27,1,1
▁birden,27,1,0
▁uygulanan,27,1,0
▁ettir,27,1,0
oz,27,1,0
▁park,27,1,1
▁aşamasında,27,1,0
▁istediği,27,1,0
▁olamaz,27,1,0
ilmiştir,27,1,1
liğe,27,1,1
ize,27,1,1
▁yönetmelik,27,1,1
▁belirleyen,27,1,0
▁görüşme,27,1,1
▁ideal,27,1,1
asyonu,27,0,0
▁sorumlu,27,1,1
▁sonuç,27,1,1
▁sistemleri,27,1,0
▁gerektiğini,27,1,0
▁yar,27,1,1
▁konseyi,27,1,0
▁and,27,1,1
▁anayasası,27,1,0
ki,27,1,1
▁you,27,0,0
low,27,0,0
▁roman,27,1,1
▁resmi,27,1,1
▁bul,27,1,1
▁karşılaştır,27,1,0
▁den,27,1,1
▁ürünleri,27,1,0
▁ürünler,27,1,0
mesinin,27,1,1
tik,27,1,1
▁halkla,27,1,0
ton,27,1,1
▁firmanın,27,1,0
▁harcamaları,27,1,0
▁yönlü,27,1,0
▁fon,27,1,1
▁liderlik,27,1,0
ver,27,1,1
▁ker,27,0,0
▁genç,27,1,1
▁nesne,27,1,1
▁temelli,27,1,0
▁çerçevesinde,27,1,0
▁yetk,27,0,0
▁planlaması,27,1,0
▁düzenleme,27,1,1
▁dev,27,1,1
q,27,0,0
alarda,26,0,0
ete,26,1,0
▁odak,26,1,1
▁sarı,26,1,1
▁yaklaşık,26,1,1
▁kaynağı,26,1,0
▁çık,26,1,1
▁yeterli,26,1,1
▁kurulmuştur,26,1,0
dür,26,1,1
▁pas,26,1,1
▁uygulamaları,26,1,0
▁açan,26,1,0
▁sıfır,26,1,1
▁ın,26,1,1
dığı,26,1,1
▁gören,26,1,0
▁sp,26,0,0
ecek,26,1,1
▁man,26,1,1
▁bol,26,1,1
▁fırsat,26,1,1
▁anlamı,26,1,0
▁esnekliği,26,1,0
▁kurma,26,1,0
▁ünlü,26,1,1
▁anlat,26,1,1
lilik,26,1,1
▁fol,26,1,1
tay,26,1,1
elerini,26,1,0
▁etmektedir,26,1,0
▁sağlama,26,1,0
▁tüket,26,1,1
▁haksız,26,1,0
▁kararı,26,1,0
âr,26,0,0
üm,26,1,1
▁sınırlı,26,1,0
indeki,26,1,1
▁bür,26,0,0
▁stres,26,1,1
▁ücretler,26,1,0
ren,26,1,0
▁kullandığı,26,1,0
▁önünde,26,1,0
▁hız,26,1,1
▁mem,26,1,1
▁ispanya,26,1,1
▁th,26,0,0
▁gök,26,1,1
fer,26,1,1
▁ankara,26,0,0
▁ithalat,26,1,1
aması,26,1,0
▁biçim,26,1,1
türk,26,0,0
▁kullanılmıştır,26,1,0
▁sektörü,26,1,0
▁markalı,26,1,0
▁katkı,25,1,1
up,25,1,1
▁oluşturmak,25,1,0
▁alanda,25,1,0
▁vücut,25,1,1
malı,25,1,1
▁kapalı,25,1,1
▁önceden,25,1,0
▁oluşturduğu,25,1,0
ro,25,0,0
▁ilan,25,1,1
▁yaşanan,25,1,0
abilecek,25,1,1
▁mor,25,1,1
esinden,25,1,1
▁gir,25,1,1
▁bakımından,25,1,0
▁yaşayan,25,1,0
▁oluşur,25,1,0
▁sak,25,1,1
▁değişiklik,25,1,0
▁ölçüm,25,1,1
▁anlamda,25,1,0
ile,25,1,1
▁nükleer,25,1,1
▁karşısında,25,1,0
▁mil,25,1,1
▁odaklı,25,1,0
▁yemek,25,1,1
atı,25,1,0
▁unsurlarından,25,1,0
▁kararları,25,1,0
▁başlıca,25,1,0
lülük,25,1,1
▁geliri,25,1,0
▁atatürk,25,0,0
▁sultan,25,1,1
▁haklar,25,1,0
gesi,25,0,0
▁bağımlı,25,1,0
▁husus,25,1,1
▁gelişimi,25,1,0
▁düzenlenmesi,25,1,0
▁üstün,25,1,1
▁post,25,1,1
lerdendir,25,1,1
▁problem,25,1,1
yon,25,1,1
▁sınır,25,1,1
▁demokrasi,25,1,1
▁arist,25,0,0
▁ik,25,1,1
▁bilin,25,1,0
▁ülkenin,25,1,0
▁aylık,25,1,1
▁sat,25,1,1
ustur,25,1,0
▁prim,25,1,1
▁mobil,25,1,1
▁ara,25,1,1
▁tasfiye,25,1,1
▁bilinmektedir,25,1,0
ara,25,1,1
eri,25,1,1
elerde,25,0,0
eti,25,1,0
▁söylenebilir,25,1,0
▁[,25,0,0
▁saf,25,1,1
▁yarı,25,1,1
lardaki,25,1,1
▁dili,25,1,0
▁eğri,25,1,1
tif,25,0,0
▁form,25,1,1
▁karakter,25,1,1
▁öğrenci,25,1,1
laşması,25,1,1
▁gereksinim,24,1,1
▁oluşturulması,24,1,0
▁dışındaki,24,1,0
▁tedavi,24,1,1
▁ülkede,24,1,0
▁jap,24,0,0
▁temiz,24,1,1
▁bilgilerden,24,1,0
▁edilebilir,24,1,0
▁türlü,24,1,1
▁geçiş,24,1,1
▁politikaları,24,1,0
▁yönetiminin,24,1,0
▁dir,24,1,1
▁durumlarda,24,1,0
▁uygunluk,24,1,0
ok,24,1,1
▁yapması,24,1,0
▁asit,24,1,1
ast,24,1,1
tal,24,1,1
▁çocuklar,24,1,0
▁mu,24,1,1
▁vermesi,24,1,0
▁coğrafi,24,1,1
▁ulaşım,24,1,1
▁dağ,24,1,1
▁süren,24,1,0
▁indir,24,1,1
▁sistematik,24,1,1
▁birisi,24,1,1
▁projesi,24,1,0
▁insanlara,24,1,0
▁girmiştir,24,1,0
▁konularda,24,1,0
▁geliştirilmesi,24,1,0
▁eşitlik,24,1,0
▁algı,24,1,1
▁esneklik,24,1,0
▁bakanlar,24,1,0
▁özgü,24,1,1
asi,24,1,1
ıt,24,1,0
▁geçerli,24,1,1
▁ma,24,1,1
ai,24,0,0
▁toplama,24,1,0
▁tabi,24,1,1
ken,24,1,1
▁mer,24,0,0
ondra,24,0,0
▁rakip,24,1,1
▁üretimi,24,1,0
▁tasarruf,24,1,1
▁kuş,24,1,1
▁strateji,24,1,1
▁say,24,1,1
▁yorum,24,1,1
▁maliye,24,1,1
▁mekân,24,0,0
▁ışık,24,1,1
▁oran,24,1,1
▁vade,24,1,1
▁sermay,24,0,0
▁ifadesi,24,1,0
▁kut,24,1,1
▁mün,24,1,1
▁şirketin,24,1,0
▁malın,24,1,1
▁ölçü,24,1,1
▁bilginin,24,1,0
▁müslüm,24,0,0
▁onu,24,1,1
ebi,24,0,0
▁tarihinde,24,1,0
▁ulus,24,1,1
▁yakıt,24,1,1
▁taşıyan,24,1,0
▁sıcaklık,24,1,1
ard,24,1,1
ze,24,1,1
▁kaynakların,23,1,0
▁mavi,23,1,1
▁azaltmak,23,1,0
▁düş,23,1,1
▁biyolojik,23,1,1
▁oluştur,23,1,0
▁sınıfı,23,1,0
▁koşulları,23,1,0
ant,23,1,1
▁olayları,23,1,0
▁görülür,23,1,0
▁yerleşim,23,1,1
▁ilişkisi,23,1,0
▁faaliyetlerinin,23,1,0
▁profesyonel,23,1,1
▁yasa,23,1,1
▁aç,23,1,1
▁günümüzde,23,1,0
▁servis,23,1,1
▁anda,23,1,1
▁faaliyetleri,23,1,0
▁bölgesel,23,1,1
▁yıllarda,23,1,0
ünü,23,1,1
▁hata,23,1,1
▁başkanlığı,23,1,0
▁yönetic,23,0,0
▁yavaş,23,1,1
▁görsel,23,1,1
▁yasası,23,1,0
▁istikrar,23,1,1
ers,23,1,0
▁kız,23,1,1
▁yük,23,1,1
▁ilke,23,1,1
▁sin,23,1,1
ve,23,1,1
▁for,23,0,0
▁bilgisayar,23,1,1
▁ödev,23,1,1
▁düzeyinin,23,1,0
▁meşru,23,1,1
▁hücre,23,1,1
▁yaratıcı,23,1,0
▁bay,23,1,1
▁ok,23,1,1
▁uygulam,23,1,0
▁hüs,23,0,0
▁film,23,1,1
▁konuşma,23,1,0
çı,23,1,1
▁istenen,23,1,0
▁kooperatif,23,1,1
cü,23,1,1
▁oluşturma,23,1,0
▁yunan,23,1,0
▁polis,23,1,1
lam,23,1,1
▁bitki,23,1,1
▁beslenme,23,1,0
ilerini,23,1,0
ret,23,1,1
▁duy,23,1,1
▁hiç,23,1,1
▁baba,23,1,1
ilir,23,1,1
durma,23,1,1
▁kural,23,1,1
ilebilir,23,1,1
▁edil,23,1,0
arı,23,1,1
▁belg,23,0,0
izasyon,23,0,0
▁ex,23,0,0
▁işlemleri,23,1,0
▁fiyatları,23,1,0
▁organ,23,1,1
ülü,23,0,0
▁ülkelerde,23,1,0
▁port,23,0,0
▁demokratik,23,1,1
)’,23,0,0
▁â,23,0,0
▁pek,23,1,1
▁efendi,23,1,1
mez,23,1,1
▁vel,23,1,0
melerinin,23,1,1
▁üretimin,23,1,0
▁divan,23,1,1
▁yas,23,1,1
▁ürünlerin,23,1,0
▁geçmiş,23,1,1
▁hicret,23,1,1
▁antlaş,23,1,1
w,23,0,0
▁ilkeleri,23,1,0
▁bakanı,23,1,0
▁ligi,23,1,0
▁futbol,23,1,1
▁paydaş,22,1,1
▁maruz,22,1,1
▁tehlike,22,1,1
▁ser,22,1,1
emi,22,1,0
▁bulunur,22,1,0
ont,22,1,0
▁yerde,22,1,0
ep,22,0,0
▁olayın,22,1,0
▁anlama,22,1,0
▁yetersiz,22,1,1
▁donanım,22,1,1
▁oldukça,22,1,0
▁insanları,22,1,0
▁etken,22,1,1
▁kaza,22,1,1
madan,22,1,1
▁gel,22,1,1
▁belir,22,1,1
▁düzenli,22,1,1
▁üretilen,22,1,0
▁kara,22,1,1
▁zihinsel,22,1,0
ılmasını,22,1,1
▁derin,22,1,1
▁kalp,22,1,1
ilmesinde,22,1,1
▁davran,22,1,1
▁saygı,22,1,1
▁arttır,22,1,0
▁don,22,1,1
▁tasarım,22,1,1
▁şehir,22,1,1
meye,22,1,1
ika,22,1,1
▁pozisyon,22,1,1
▁öncelik,22,1,1
ide,22,1,1
▁yarg,22,0,0
▁ortaklık,22,1,1
bil,22,1,1
▁özellikler,22,1,0
▁çift,22,1,1
▁pat,22,1,1
▁pr,22,0,0
and,22,1,1
acılık,22,1,0
▁meş,22,0,0
▁müs,22,1,0
▁dair,22,1,1
▁kurumların,22,1,0
▁etmiştir,22,1,0
▁he,22,1,1
▁di,22,1,1
▁dav,22,1,1
▁inceleme,22,1,0
▁sa,22,1,1
▁baskı,22,1,1
uklu,22,1,1
▁işlemler,22,1,0
▁düzeyini,22,1,0
▁opsiyon,22,1,1
alara,22,1,0
elerinde,22,1,0
kon,22,1,1
▁ot,22,1,1
▁suyu,22,1,1
▁haz,22,1,1
▁yerleştir,22,1,0
ber,22,1,0
▁hükümet,22,1,1
imin,22,1,1
üs,22,1,1
▁isteyen,22,1,0
▁hızının,22,1,0
men,22,1,1
▁emniyet,22,1,1
ğında,22,0,0
▁alması,22,1,0
▁tat,22,1,1
▁defter,22,1,1
▁egemen,22,1,1
▁gücünü,22,1,0
dar,22,1,1
▁kimlik,22,1,1
▁hepsi,22,1,1
liğini,22,1,1
▁önemlidir,22,1,0
▁sef,22,0,0
▁iman,22,1,1
▁ibn,22,1,0
▁suresi,22,1,0
▁fer,22,1,1
▁hay,22,1,1
▁kuralları,22,1,0
▁ta,22,1,1
▁insanı,22,1,0
▁yönel,22,1,1
▁ob,22,0,0
▁olanağı,22,1,0
▁basınç,22,1,1
▁kullanıcı,22,1,0
lığın,22,1,1
ley,22,1,1
▁cevap,22,1,1
▁olduğuna,22,1,0
▁terim,22,1,1
▁liberal,22,1,1
▁eki,22,1,0
▁gerekç,22,0,0
▁felsefesi,22,1,0
▁kongresi,22,1,0
▁kanalı,22,1,0
▁giymiştir,22,1,0
▁tahvil,22,1,1
▁önlem,21,1,1
▁zamanda,21,1,0
▁telefon,21,1,1
▁dolaylı,21,1,0
▁maliyetler,21,1,0
▁müdür,21,1,1
▁giren,21,1,0
▁yaşama,21,1,1
▁kant,21,1,1
işi,21,1,1
▁olmasının,21,1,0
▁ayak,21,1,1
▁belirlenmesinde,21,1,0
int,21,1,0
▁fakat,21,1,1
ılmalıdır,21,1,1
▁belirlen,21,1,0
ilerde,21,1,1
▁şekli,21,1,1
▁oluşması,21,1,0
▁yararlan,21,1,1
▁sağlanan,21,1,0
▁iklim,21,1,1
▁standartları,21,1,0
▁ap,21,0,0
▁ölçek,21,1,1
▁sağladığı,21,1,0
▁birbirine,21,1,0
▁yanıt,21,1,1
▁zamanı,21,1,0
▁saptan,21,1,0
▁sar,21,1,1
sin,21,1,1
▁yağmur,21,1,1
▁kir,21,1,1
▁eleman,21,1,1
▁işleri,21,1,1
▁belediye,21,1,1
▁yönetimin,21,1,0
▁bilgileri,21,1,0
▁anket,21,1,1
▁öne,21,1,0
▁endüstri,21,1,1
▁sit,21,1,1
▁amaçları,21,1,0
tak,21,1,1
▁hâkim,21,0,0
▁sürecine,21,1,0
▁bağımsızlık,21,1,0
luğun,21,1,1
▁asıl,21,1,1
of,21,1,1
▁tebliğ,21,1,1
▁başarı,21,1,1
▁yöntemleri,21,1,0
var,21,1,1
▁fır,21,1,1
▁dolayı,21,1,1
▁sırasıyla,21,1,0
sı,21,1,1
▁yaratmak,21,1,0
vı,21,1,1
▁çevr,21,1,1
▁tuz,21,1,1
▁alıcı,21,1,1
▁dahil,21,1,1
▁teslim,21,1,1
▁ün,21,1,1
▁bal,21,1,1
ildiği,21,1,1
▁kred,21,0,0
▁boyunca,21,1,0
▁ilköğretim,21,1,1
▁kendisini,21,1,0
▁gerçekleşmiştir,21,1,0
leşmesi,21,1,1
▁harcam,21,1,0
▁işlevsel,21,1,0
mede,21,1,1
abilmek,21,1,1
▁kesinlikle,21,1,0
▁bek,21,1,1
▁gayrimenkul,21,1,1
▁başında,21,1,0
▁hâ,21,0,0
▁kes,21,1,1
▁anlatım,21,1,1
▁verilerin,21,1,0
▁has,21,1,1
ohn,21,1,0
▁biz,21,1,1
▁meydan,21,1,1
yan,21,1,1
emesi,21,1,0
ِ,21,0,0
▁görevleri,21,1,0
▁tal,21,1,1
▁felsefe,21,1,1
▁endeksi,21,1,0
▁isten,21,1,0
ert,21,1,0
▁hesabı,21,1,0
▁sıra,21,1,1
▁fonksiyonu,21,1,0
▁not,21,1,1
▁artırılması,21,1,0
liğinin,21,1,1
onik,21,1,0
▁mamul,21,1,1
lek,21,0,0
leş,21,1,1
ust,21,1,0
▁çekim,21,1,1
est,21,1,0
▁basın,21,1,1
▁yoksulluk,21,1,0
▁işletim,21,1,1
▁zey,21,0,0
▁menfaat,21,1,1
eğin,21,1,1
▁tanı,21,1,1
▁die,21,0,0
alarını,20,1,0
▁iran,20,1,0
▁bakımı,20,1,0
▁sağlıklı,20,1,0
▁duruma,20,1,0
▁afetler,20,1,0
▁yılda,20,1,0
▁tehdit,20,1,1
▁vb,20,0,0
▁konulardan,20,1,0
▁psik,20,0,0
iller,20,1,0
esini,20,1,1
▁transfer,20,1,1
ğının,20,0,0
▁işyer,20,1,1
▁tıbbi,20,1,1
diği,20,1,1
▁sorunlar,20,1,0
▁sayısının,20,1,0
▁kişiye,20,1,0
▁çıktı,20,1,1
▁rehberlik,20,1,0
▁kullanan,20,1,0
▁hazırlanması,20,1,0
▁ep,20,0,0
▁sürdürülebilir,20,1,0
▁ağırlıklı,20,1,0
cinin,20,1,1
▁prot,20,0,0
gar,20,1,1
▁ağır,20,1,1
▁koordinasyon,20,1,1
▁rüzgâr,20,0,0
▁eşleştir,20,1,0
▁eğitimin,20,1,0
erek,20,1,1
▁alanlar,20,1,0
▁doğan,20,1,1
▁algılan,20,1,0
▁comp,20,0,0
▁seç,20,1,1
▁başkanı,20,1,0
▁teşkil,20,1,1
▁kaldırılması,20,1,0
▁cumhurbaşkanı,20,1,1
▁kolluk,20,1,1
▁hakkının,20,1,0
▁dolar,20,1,1
elik,20,1,1
adi,20,1,1
▁gu,20,0,0
ağı,20,1,1
▁tüzel,20,1,1
ıyla,20,1,1
od,20,1,1
▁mevduat,20,1,1
▁kavramının,20,1,0
▁u,20,1,1
▁pak,20,1,1
▁üretiminde,20,1,0
▁ist,20,1,0
çinin,20,1,1
ba,20,1,1
▁hizmetlerin,20,1,0
▁dile,20,1,1
▁reel,20,1,1
▁yenilik,20,1,0
▁görüşü,20,1,0
▁gerçekleş,20,1,1
alarına,20,1,0
▁kullanma,20,1,0
▁test,20,1,1
▁tanımlayan,20,1,0
▁konumu,20,1,0
▁görevi,20,1,0
▁ayet,20,1,1
▁taşım,20,1,1
▁vak,20,0,0
▁beden,20,1,1
ت,20,0,0
▁hristiyan,20,0,0
ari,20,1,0
▁okuma,20,1,0
abe,20,1,0
▁giden,20,1,0
▁isim,20,1,1
▁sorumluluğu,20,1,0
▁ul,20,1,1
▁makin,20,1,0
ğın,20,0,0
▁ithal,20,1,1
%,20,0,0
ig,20,0,0
uman,20,1,0
▁yön,20,1,1
mar,20,0,0
▁roma,20,1,0
▁meh,20,0,0
liler,20,1,1
ülasyon,20,0,0
▁sch,20,0,0
▁ingiliz,20,1,1
bu,20,1,1
▁kaf,20,0,0
▁rezerv,20,1,1
▁şampiyonlar,20,1,0
▁gol,20,1,1
▁cephe,20,1,1
▁yatırımları,20,1,0
▁evren,20,1,1
şe,20,1,1
▁âşık,20,0,0
ire,20,1,0
▁devin,20,1,1
▁>,20,0,0
ogram,19,0,0
▁güvenli,19,1,0
▁uyarı,19,1,1
▁ikame,19,1,1
▁hastalığı,19,1,0
amin,19,1,1
▁sonrasında,19,1,0
▁uygulanır,19,1,0
▁tehlikeli,19,1,0
▁klinik,19,1,1
▁gerçekleşmesi,19,1,0
▁belirtilen,19,1,0
▁etkiler,19,1,0
▁elektrik,19,1,1
▁derecede,19,1,0
mi,19,1,1
gel,19,1,1
▁azaltma,19,1,0
▁gelecek,19,1,1
ilecek,19,1,1
▁görme,19,1,0
▁toplumda,19,1,0
▁ikincil,19,1,1
ısı,19,1,1
▁afrika,19,0,0
▁resim,19,1,1
▁renk,19,1,1
▁sur,19,1,1
▁yerinde,19,1,1
▁kontrolü,19,1,0
▁birçok,19,1,1
▁gerçekleşen,19,1,0
▁kuzey,19,1,1
▁gelişen,19,1,0
▁insani,19,1,1
▁getiren,19,1,0
▁kalkın,19,1,1
▁oranları,19,1,0
ebilmesi,19,1,1
▁içişleri,19,1,0
▁gerçekleşir,19,1,0
▁bölümü,19,1,0
işim,19,1,1
▁toplumu,19,1,0
▁adım,19,1,1
▁bur,19,1,1
▁alternatif,19,1,1
▁ısı,19,1,1
▁seçimi,19,1,0
▁bulunmaktadır,19,1,0
▁doğruluk,19,1,0
gi,19,0,0
▁şart,19,1,1
▁firmaların,19,1,0
eği,19,1,0
▁etkinliği,19,1,0
▁çoklu,19,1,0
▁karma,19,1,1
▁yay,19,1,1
▁alışveriş,19,1,1
▁beklenen,19,1,0
▁tasarımı,19,1,0
▁hareketi,19,1,0
▁anonim,19,1,1
ous,19,0,0
ılır,19,1,1
▁nitelikli,19,1,0
▁yapılmıştır,19,1,0
ell,19,1,0
▁bilgisi,19,1,0
▁süper,19,1,1
▁tanrı,19,1,1
▁sınırlandır,19,1,0
▁fonksiyonel,19,1,1
▁ödenmesi,19,1,0
▁olasılığı,19,1,0
▁önüne,19,1,0
▁acent,19,0,0
▁adlandırılan,19,1,0
▁akşam,19,1,1
▁ilişkilerin,19,1,0
▁imaj,19,1,1
▁dışsal,19,1,0
▁fiyatı,19,1,0
asıdır,19,1,1
▁gideri,19,1,0
▁yüzyılda,19,1,0
▁bas,19,1,1
▁oyunlar,19,1,0
▁millet,19,1,1
▁raporu,19,1,0
▁sünnet,19,1,1
▁kuruluşlarının,19,1,0
▁göstermek,19,1,0
fe,19,1,1
asından,19,1,1
غ,19,0,0
ن,19,0,0
س,19,0,0
▁evlilik,19,1,1
▁çalışanlar,19,1,0
▁kanuni,19,1,1
ilmesine,19,1,1
▁geliş,19,1,1
▁tescil,19,1,1
teki,19,1,1
▁sez,19,1,1
▁alanları,19,1,0
▁gizli,19,1,1
▁çıkarılması,19,1,0
▁tekel,19,1,1
▁sovyet,19,0,0
▁devletleri,19,1,0
▁mahalli,19,1,1
▁taşımacılığı,19,1,0
▁bilgiye,19,1,0
ug,19,0,0
▁ekonomide,19,1,0
ılık,19,1,1
▁şah,19,1,1
▁işleme,19,1,0
▁plat,19,0,0
laştırma,19,1,1
▁ch,19,0,0
ime,19,1,1
▁istemiştir,19,1,0
▁malı,19,1,1
▁sabun,19,1,1
osfer,19,0,0
<,19,0,0
▁olacak,18,1,0
▁ödenen,18,1,0
▁sağlan,18,1,0
▁arama,18,1,1
▁olmadan,18,1,0
esidir,18,1,1
▁artık,18,1,1
▁kaybı,18,1,0
▁çalışmalar,18,1,0
▁içine,18,1,0
min,18,1,1
▁laboratuvar,18,1,1
lerdeki,18,1,1
▁bile,18,1,1
▁işçilerin,18,1,1
▁ters,18,1,1
▁düzeni,18,1,0
meler,18,1,1
▁bölgesinde,18,1,0
▁azaltılması,18,1,0
▁belge,18,1,1
▁eksikliği,18,1,0
undan,18,1,1
▁alın,18,1,1
▁olayı,18,1,0
▁etkilen,18,1,0
▁uyumlu,18,1,0
▁döneminin,18,1,0
▁seçme,18,1,0
▁sağlam,18,1,1
▁önlemek,18,1,0
▁katı,18,1,1
▁sıvı,18,1,1
▁müdahal,18,0,0
▁süreçleri,18,1,0
des,18,1,0
▁kuşak,18,1,1
▁sözlü,18,1,1
▁mas,18,1,1
imi,18,1,1
▁san,18,1,1
mıştır,18,1,1
▁operasyon,18,1,1
▁hazırlanan,18,1,0
▁imar,18,1,1
▁altın,18,1,1
▁car,18,1,1
▁edilecek,18,1,0
▁kutsal,18,1,1
▁teminat,18,1,1
▁fre,18,0,0
ow,18,0,0
▁belirlenmiş,18,1,0
▁oldukları,18,1,0
▁yasama,18,1,1
▁nesnel,18,1,1
ros,18,0,0
▁sayısal,18,1,1
gı,18,0,0
▁oy,18,1,1
▁sorunun,18,1,0
▁yapıt,18,1,1
▁nato,18,0,0
▁tak,18,1,1
▁sonuçları,18,1,0
▁doğ,18,1,1
▁öncelikle,18,1,0
abi,18,1,1
▁zinciri,18,1,0
▁kâ,18,0,0
eyin,18,1,0
atör,18,0,0
▁zorunludur,18,1,0
▁cezası,18,1,0
▁araştırması,18,1,0
▁sistemin,18,1,0
▁if,18,0,0
▁sapt,18,1,0
ılı,18,1,1
▁çocuklara,18,1,0
▁müşter,18,0,0
▁üyeleri,18,1,0
▁personelin,18,1,0
▁um,18,1,1
▁ona,18,1,1
▁sim,18,1,1
<0xE2>,18,0,0
▁araçları,18,0,0
▁tablosu,18,1,0
▁sırada,18,1,0
▁alman,18,1,0
▁ederek,18,1,0
▁dinin,18,1,1
ani,18,1,1
ilemez,18,1,1
▁mükellef,18,1,1
▁değerlerin,18,1,0
▁gözet,18,1,1
uyla,18,1,1
irler,18,1,1
▁oda,18,1,1
▁duygu,18,1,1
▁dizi,18,1,1
leşmenin,18,1,1
▁müşterinin,18,1,0
imli,18,1,1
▁kitabı,18,1,0
ami,18,0,0
▁parça,18,1,1
▁lok,18,1,1
▁sev,18,1,1
▁anlamına,18,1,0
▁ayıran,18,1,0
▁nec,18,0,0
▁vermiştir,18,1,0
▁şu,18,1,1
▁dolayısıyla,18,1,0
▁beh,18,0,0
▁taraf,18,1,1
▁ciddi,18,1,1
ıma,18,1,1
▁sey,18,0,0
▁lider,18,1,1
▁birleşme,18,1,1
▁görevlerinden,18,1,0
▁yaşadığı,18,1,0
▁ven,18,1,0
▁arzı,18,1,0
▁şiddetli,18,1,0
▁süleyman,18,0,0
üne,18,1,1
▁siyaset,18,1,1
▁norm,18,1,1
▁rom,18,1,1
▁sonraki,18,1,0
▁araştır,18,1,1
▁indirim,18,1,1
▁bilgilere,18,1,0
osu,18,1,0
▁coğrafya,18,1,1
▁paranın,18,1,0
▁becerileri,18,1,0
▁biçiminde,17,1,0
▁doku,17,1,1
lük,17,1,1
▁şok,17,1,1
▁biy,17,0,0
▁tutul,17,1,0
▁edilmelidir,17,1,0
▁lojistik,17,1,1
▁volkan,17,1,1
▁çünkü,17,1,1
▁herkes,17,1,1
lin,17,1,1
▁açılması,17,1,0
▁inşa,17,1,1
▁dalga,17,1,1
▁pratik,17,1,1
uz,17,1,1
kur,17,1,1
▁bölgesi,17,1,0
▁işçinin,17,1,1
▁taş,17,1,1
▁güney,17,1,1
▁sembol,17,1,1
abileceği,17,1,1
▁meteor,17,1,1
▁tedbir,17,1,1
▁yeter,17,1,1
▁pro,17,0,0
adaki,17,1,0
usu,17,1,0
▁sıcaklığı,17,1,0
▁eğilim,17,1,1
larındandır,17,1,1
▁önleme,17,1,0
▁esasına,17,1,0
▁eksik,17,1,1
"),",17,0,0
▁büyüklüğü,17,1,0
▁hakkındaki,17,1,0
▁mez,17,1,1
▁üret,17,1,1
▁parasal,17,1,0
▁gereği,17,1,0
▁çözme,17,1,0
▁tr,17,0,0
lenmiş,17,1,1
▁hazine,17,1,1
ost,17,0,0
ilerinde,17,1,0
▁yöneticisi,17,1,0
▁birer,17,1,1
▁amerikan,17,1,1
memiş,17,1,1
▁örgütlenme,17,1,0
eni,17,1,1
▁rolü,17,1,0
der,17,1,1
▁özgürlük,17,1,0
▁disiplin,17,1,1
▁ög,17,0,0
▁konular,17,1,0
les,17,1,0
▁yiyecek,17,1,1
▁do,17,1,1
▁öykü,17,1,1
▁aşk,17,1,1
▁edin,17,1,1
▁komisyonu,17,1,0
▁çalıştır,17,1,0
▁koy,17,1,1
▁cari,17,1,1
▁irade,17,1,1
▁lem,17,1,0
▁yapıldığı,17,1,0
▁muk,17,0,0
ina,17,1,0
▁faaliyetlerini,17,1,0
ova,17,1,1
▁ikna,17,1,1
▁kay,17,1,1
iliği,17,1,1
▁konusudur,17,1,0
kar,17,1,1
▁mekanik,17,1,1
▁yetiştir,17,1,0
▁varlığını,17,1,0
▁yönelim,17,1,1
art,17,1,1
▁taraflar,17,1,0
▁mol,17,0,0
▁nas,17,1,1
▁dengesi,17,1,0
▁tutar,17,1,1
▁sert,17,1,1
▁bab,17,1,1
▁kimi,17,1,1
▁getirilmesi,17,1,0
du,17,1,1
▁iktisat,17,1,1
yen,17,1,1
▁özelliklerini,17,1,0
"”,",17,0,0
▁harcama,17,1,0
▁devir,17,1,1
▁yurt,17,1,1
▁dalı,17,1,0
▁metin,17,1,1
cel,17,0,0
▁dikey,17,1,1
▁açıdan,17,1,0
▁yönde,17,1,0
▁onay,17,1,1
▁olmasını,17,1,0
meyen,17,1,1
▁kurumun,17,1,0
▁olgu,17,1,1
▁feminist,17,1,1
▁beyan,17,1,1
ef,17,0,0
▁kam,17,1,1
▁ner,17,1,0
ilmiş,17,1,1
▁niyet,17,1,1
las,17,1,0
ain,17,0,0
▁mus,17,1,0
▁yahud,17,1,1
din,17,1,1
▁alınır,17,1,0
üv,17,0,0
▁cumhuriyeti,17,1,0
▁idaresi,17,1,0
▁yaşlılık,17,1,0
▁başlar,17,1,0
▁paylaş,17,1,1
▁unsuru,17,1,0
▁açıklama,17,1,0
▁yolcu,17,1,1
▁üyesi,17,1,0
▁haş,17,1,0
▁fiziki,17,1,1
▁yana,17,1,1
▁nazım,17,1,1
▁otel,17,1,1
▁işin,17,1,1
▁rekabetçi,17,1,0
▁sınırları,17,1,0
▁organik,17,1,1
▁girişimcilik,17,1,0
▁dayanışma,17,1,1
inler,17,1,0
▁ikili,17,1,0
▁balk,17,0,0
▁varlığın,17,1,0
▁mit,17,1,1
önü,17,1,0
mut,17,1,0
▁kapsam,17,1,1
▁olaylar,17,1,0
▁bilimin,17,1,0
▁rekreasyon,17,1,1
iyer,17,1,0
▁daire,16,1,1
▁ani,16,1,1
▁önceki,16,1,0
▁katılan,16,1,0
▁malların,16,1,0
adır,16,1,1
▁ateş,16,1,1
▁tsunami,16,1,1
▁saatte,16,1,0
lenme,16,1,1
▁nedenleri,16,1,0
▁ülkemizde,16,1,0
abilen,16,1,1
▁manevi,16,1,1
▁tepki,16,1,1
▁nokta,16,1,1
▁kendisi,16,1,0
▁başlaması,16,1,0
▁nüfusun,16,1,0
▁yapılandır,16,1,0
▁tutulması,16,1,0
dat,16,1,1
▁ekip,16,1,1
▁us,16,1,1
ebilme,16,1,1
▁otomatik,16,1,1
▁toplantı,16,1,1
▁nerede,16,1,0
ebilen,16,1,1
▁mut,16,1,0
ndan,16,1,1
▁stratejileri,16,1,0
▁mi,16,1,1
ebilir,16,1,1
▁yatır,16,1,1
▁petrol,16,1,1
▁sayıl,16,1,0
▁sunması,16,1,0
▁bulunmak,16,1,0
▁değerleri,16,1,0
alık,16,1,1
end,16,0,0
▁söylemiştir,16,1,0
▁miktarda,16,1,0
çilik,16,1,1
▁makro,16,1,1
▁özgürlüğü,16,1,0
▁sözcük,16,1,1
▁anayas,16,0,0
azi,16,1,0
ılmış,16,1,1
▁amaçlar,16,1,0
atif,16,0,0
fa,16,1,1
▁sanal,16,1,1
▁şem,16,0,0
▁cümle,16,1,1
▁have,16,1,0
▁edebiyatı,16,1,0
lendir,16,1,1
▁boğaz,16,1,1
▁araya,16,1,0
elerle,16,1,0
▁meclisi,16,1,0
▁somut,16,1,1
▁devletlerin,16,1,0
▁tir,16,1,1
ron,16,0,0
▁eleştir,16,1,1
▁toplumlar,16,1,0
▁ih,16,0,0
▁trans,16,1,1
▁ilgilen,16,1,1
▁zekâ,16,0,0
▁firma,16,1,1
▁cez,16,0,0
▁ruh,16,1,1
ger,16,1,1
▁hakkını,16,1,0
itesi,16,1,0
▁fikir,16,1,1
▁kazanması,16,1,0
ıp,16,1,1
▁katkıda,16,1,0
▁diye,16,1,1
▁derecesi,16,1,0
▁kurumlarının,16,1,0
hak,16,1,1
▁zorunda,16,1,0
▁birimi,16,1,0
cının,16,1,1
▁fa,16,1,1
ciler,16,1,1
▁tanıma,16,1,0
▁işi,16,1,1
▁kamera,16,1,1
▁inceleyen,16,1,0
ılmasına,16,1,1
eyle,16,1,1
▁kapsamlı,16,1,0
ner,16,1,0
▁azalt,16,1,0
▁bebek,16,1,1
▁real,16,0,0
ung,16,0,0
layıcı,16,1,1
▁kılan,16,1,0
▁zam,16,1,1
▁bağlantı,16,1,1
ağ,16,1,1
▁adil,16,1,1
▁seçilen,16,1,0
▁kuralı,16,1,0
▁iletişimi,16,1,0
[,16,0,0
▁zorundadır,16,1,0
▁hizmetin,16,1,0
mayan,16,1,1
▁sanatçı,16,1,0
hane,16,1,1
▁boyut,16,1,1
mediği,16,1,1
▁delil,16,1,1
▁yöntemlerden,16,1,0
▁aralık,16,1,0
âde,16,0,0
▁gösterilmiştir,16,1,0
▁mür,16,1,0
kâr,16,0,0
▁etek,16,1,1
▁ur,16,1,1
van,16,1,0
▁edildiği,16,1,0
▁miras,16,1,1
ışı,16,1,1
▁yazarı,16,1,0
▁gönül,16,1,1
miştir,16,1,1
▁duyarlı,16,1,1
▁edip,16,1,1
imler,16,1,1
▁olanlar,16,1,0
▁getirdiği,16,1,0
▁karmaşık,16,1,1
▁tel,16,1,1
ob,16,0,0
▁gömlek,16,1,1
▁türkçe,16,0,0
▁ef,16,0,0
▁kral,16,1,1
▁ulaştırma,16,1,0
▁değerinin,16,1,0
form,16,1,1
devlet,16,1,1
anlı,16,1,1
elendirme,16,1,0
▁uygundur,16,1,0
▁kullanması,16,1,0
▁müzik,16,1,1
▁aşağıdakiler,16,1,0
▁hun,16,1,1
▁hasan,16,1,0
▁edebi,16,1,1
▁gelişmesi,16,1,0
▁müşteriler,16,1,0
▁tazminatı,16,1,0
▁per,16,0,0
▁ko,16,0,0
asa,16,1,1
▁geçer,16,1,1
ie,16,1,0
onun,16,1,1
▁belirsizlik,16,1,0
▁vergiler,16,1,0
▁doktrini,16,1,0
▁reis,16,1,1
▁düşer,16,1,0
▁okula,16,1,0
▁oranının,16,1,0
▁verilebilir,16,1,0
▁kongre,16,1,1
▁çamaşır,16,1,1
meliği,16,1,1
▁testi,16,1,1
▁şirketler,16,1,0
▁eleştiri,16,1,1
ımına,15,1,1
▁refah,15,1,1
▁zemin,15,1,1
▁önleyici,15,1,0
▁bat,15,1,1
▁önlenmesi,15,1,0
lıkları,15,1,1
▁bazen,15,1,1
▁oluşturulan,15,1,0
▁toz,15,1,1
▁böyle,15,1,1
▁sebebiyle,15,1,0
▁iyileştirme,15,1,0
▁yeterince,15,1,1
malardan,15,1,1
▁esnasında,15,1,0
▁deneme,15,1,1
▁birkaç,15,1,1
namesi,15,1,0
▁statü,15,1,1
▁uyuş,15,1,1
▁nedenle,15,1,0
▁avantaj,15,1,1
▁gerektiği,15,1,0
▁cihazı,15,1,0
▁eğer,15,1,1
▁bölgenin,15,1,0
▁küm,15,0,0
▁yapılanma,15,1,0
▁endüstriyel,15,1,1
▁tane,15,1,1
leştirme,15,1,1
▁yatay,15,1,1
▁havanın,15,1,0
▁kaynaklı,15,1,0
leyici,15,1,1
▁içecek,15,1,1
▁göstermesi,15,1,0
▁yapısının,15,1,0
▁itibariyle,15,1,0
▁katılımcı,15,1,1
▁hindistan,15,0,0
▁işler,15,1,1
▁materyal,15,1,1
▁ayrıntılı,15,1,0
ece,15,1,1
leştirilmesi,15,1,1
▁je,15,0,0
▁edinme,15,1,1
▁fazladır,15,1,0
▁kılın,15,1,0
▁bor,15,1,1
▁yapım,15,1,1
▁ölçme,15,1,0
▁yönetmen,15,1,1
▁cam,15,1,1
▁bon,15,0,0
▁boyutu,15,1,0
ond,15,0,0
▁yetkisi,15,1,0
▁mahkemeleri,15,1,0
▁teknoloj,15,0,0
▁sistemler,15,1,0
▁gazete,15,1,1
▁kolektif,15,1,1
▁duyulan,15,1,0
mal,15,1,1
▁arasındadır,15,1,0
ılacak,15,1,1
▁icra,15,1,1
oid,15,0,0
sp,15,0,0
ove,15,1,0
▁fatih,15,1,1
▁günümüz,15,1,0
▁yönlendir,15,1,0
likleri,15,1,1
rit,15,0,0
▁tem,15,1,1
▁soyut,15,1,1
▁yöntemlerinden,15,1,0
ov,15,1,1
▁rek,15,0,0
▁mantık,15,1,1
▁alarak,15,1,0
▁yeterlilik,15,1,0
og,15,1,1
malarını,15,1,1
▁farklılık,15,1,0
▁isteği,15,1,0
▁eseri,15,1,0
▁bah,15,0,0
▁hollanda,15,0,0
▁elemanları,15,1,0
▁bellek,15,1,1
uy,15,1,1
▁varsayım,15,1,1
▁aday,15,1,1
lis,15,0,0
arlar,15,1,1
▁bölüm,15,1,1
det,15,1,1
▁ekim,15,1,1
▁teb,15,1,1
mamak,15,1,1
▁bütç,15,0,0
ilin,15,1,1
▁mev,15,0,0
▁lir,15,1,1
▁bunun,15,1,0
ön,15,1,1
▁türüne,15,1,0
▁öğrencinin,15,1,0
▁özet,15,1,1
▁giderek,15,1,0
▁arka,15,1,1
▁düşünme,15,1,0
▁artan,15,1,0
etler,15,1,0
▁yasağı,15,1,0
amaması,15,1,1
▁aktör,15,1,1
arası,15,1,0
▁değerini,15,1,0
▁sonu,15,1,0
▁rasyonel,15,1,1
▁kurmak,15,1,0
landırma,15,1,1
▁pasif,15,1,1
▁köy,15,1,1
tes,15,1,0
▁katma,15,1,0
▁gerektiren,15,1,0
▁çıkışı,15,1,0
▁parti,15,1,1
▁te,15,1,1
▁mü,15,1,1
▁mallar,15,1,0
▁inanç,15,1,1
▁günah,15,1,1
▁yat,15,1,1
▁vekil,15,1,1
üh,15,0,0
▁del,15,1,1
▁rab,15,1,1
melerini,15,1,1
ınca,15,1,1
▁kelim,15,1,0
ız,15,1,1
san,15,1,1
▁anlaş,15,1,1
ılmasında,15,1,1
muştur,15,1,1
▁tabak,15,1,1
▁kutup,15,1,1
▁teşkilatı,15,1,0
izi,15,1,0
▁kurucu,15,1,0
▁kök,15,1,1
▁piyasada,15,1,0
▁varlıklar,15,1,0
▁benz,15,1,0
▁tohum,15,1,1
▁yöneticiler,15,1,0
▁durumlardan,15,1,0
▁temelinde,15,1,0
▁dam,15,1,1
▁toplumdaki,15,1,0
▁yanı,15,1,1
▁yaptır,15,1,0
▁vatandaşlık,15,1,0
▁bulut,15,1,1
▁mik,15,0,0
▁yen,15,1,1
▁uyg,15,0,0
▁dönüşüm,15,1,1
▁ide,15,1,1
▁ger,15,1,1
▁rus,15,0,0
▁protein,15,1,1
▁oranda,15,1,0
▁kültürün,15,1,0
▁ey,15,1,1
▁akademik,15,1,1
▁öğrenciler,15,1,0
▁tez,15,1,1
▁toplamı,15,1,0
▁düzenlemeler,15,1,0
▁programının,15,1,0
isin,15,1,1
izik,15,1,0
▁kralı,15,1,0
▁takımı,15,1,0
▁ölçüde,15,1,0
▁imajı,15,1,0
esindeki,15,1,1
▁ismi,15,1,0
▁alım,15,1,1
▁danış,15,1,1
▁hücresi,15,1,0
▁met,15,1,1
▁bağımlılık,15,1,0
▁yasak,14,1,1
▁mikroorganiz,14,0,0
malar,14,1,1
▁işver,14,1,0
▁kişiyi,14,1,0
▁kaçınmak,14,1,0
▁hizmetlerini,14,1,0
▁tanımlar,14,1,0
▁almış,14,1,0
▁savaşa,14,1,0
▁silah,14,1,1
▁kapasitesi,14,1,0
▁hastalıklar,14,1,0
▁hayatın,14,1,0
▁ülkeye,14,1,0
▁dalgalarının,14,1,0
▁öde,14,1,1
▁tablolar,14,1,0
▁kuruluşları,14,1,0
▁taşır,14,1,1
▁hazırlamak,14,1,0
ilme,14,1,1
▁gereksin,14,1,1
ıf,14,0,0
ha,14,1,1
▁ortamı,14,1,0
▁kadının,14,1,0
▁ıl,14,1,1
▁bes,14,1,0
▁mutlaka,14,1,1
mazlık,14,1,1
▁sebebi,14,1,0
▁kalitesi,14,1,0
▁kentleşme,14,1,0
ene,14,1,1
▁yıldan,14,1,0
▁olayların,14,1,0
aret,14,0,0
▁yola,14,1,0
▁etkileri,14,1,0
▁durumuna,14,1,0
▁kullanılabilir,14,1,0
▁oldu,14,1,0
▁küme,14,1,1
▁edici,14,1,0
▁maddeler,14,1,0
▁karşılan,14,1,0
▁etmeye,14,1,0
▁ayırt,14,1,1
▁kurallar,14,1,0
▁oluşturul,14,1,0
meden,14,1,1
▁baskın,14,1,1
▁başbakanlık,14,1,1
▁finans,14,1,1
isel,14,1,0
▁q,14,0,0
fin,14,1,1
▁kalın,14,1,1
▁edilmektedir,14,1,0
▁aktar,14,1,1
▁kapsayan,14,1,0
▁üstünlük,14,1,1
▁ekibi,14,1,0
▁arazi,14,1,1
▁un,14,1,1
▁dava,14,1,1
▁çapraz,14,1,1
ames,14,0,0
▁eğitime,14,1,0
▁taraflı,14,1,0
▁mahkeme,14,1,1
hi,14,0,0
âl,14,0,0
▁şikayet,14,1,1
▁anlamlı,14,1,0
▁öğ,14,0,0
ho,14,0,0
▁com,14,0,0
ağın,14,1,1
▁adına,14,1,0
▁düzenlenen,14,1,0
▁çocuğu,14,1,0
▁estetik,14,1,1
lığını,14,1,1
▁konsey,14,1,1
hy,14,0,0
▁hattı,14,1,0
co,14,0,0
▁organı,14,1,0
iyat,14,0,0
▁sorumludur,14,1,0
tanın,14,1,1
▁görevli,14,1,0
▁teker,14,1,1
âb,14,0,0
▁iktidar,14,1,1
▁dergi,14,1,1
▁karadeniz,14,1,0
▁izni,14,1,0
▁meyve,14,1,1
▁aykırı,14,1,1
ilmesini,14,1,1
▁tanınması,14,1,0
▁kuvvet,14,1,1
▁yönetici,14,1,1
eg,14,1,1
eci,14,0,0
▁hel,14,1,0
▁lisans,14,1,1
▁ilişkilerinin,14,1,0
▁unsurları,14,1,0
landığı,14,1,1
▁programına,14,1,0
▁kavramını,14,1,0
▁geliştirmesi,14,1,0
▁taklit,14,1,1
▁mart,14,1,1
▁ırak,14,1,1
▁sır,14,1,1
▁tartış,14,1,1
▁oranına,14,1,0
).,14,0,0
▁hanım,14,1,1
▁dağılım,14,1,1
▁hist,14,1,0
▁çekme,14,1,1
▁durumun,14,1,0
▁banka,14,1,1
imleri,14,1,1
▁rejim,14,1,1
▁ekstr,14,0,0
▁boy,14,1,1
▁dönen,14,1,1
lamak,14,1,1
▁davranışları,14,1,0
▁fizik,14,1,1
▁yükümlülüğü,14,1,0
▁tiyatro,14,1,1
▁frank,14,1,1
▁yet,14,1,1
yo,14,0,0
melerde,14,1,1
▁değişik,14,1,1
▁beklen,14,1,0
▁dilin,14,1,0
▁okur,14,1,1
▁erişim,14,1,1
lardandır,14,1,1
▁eksen,14,1,1
▁aygıt,14,1,1
▁dağıtımı,14,1,0
▁defa,14,1,1
▁amel,14,1,1
▁sün,14,1,1
▁tes,14,1,0
tığı,14,1,1
aha,14,1,1
▁yüce,14,1,1
▁yerini,14,1,0
uv,14,0,0
▁ber,14,1,0
▁medres,14,0,0
▁dışına,14,1,0
▁devred,14,1,1
ğından,14,0,0
ind,14,0,0
▁güvenilir,14,1,1
▁iletişimin,14,1,0
▁yazma,14,1,1
oy,14,1,1
▁bilm,14,1,0
▁far,14,1,1
▁tarif,14,1,1
▁temin,14,1,1
alis,14,1,0
rah,14,0,0
▁açı,14,1,1
▁edilemez,14,1,0
▁doğrultusunda,14,1,0
▁ajans,14,1,1
tin,14,1,1
▁anlayış,14,1,1
–,14,0,0
▁dan,14,1,1
▁mükelle,14,0,0
▁tarihte,14,1,0
▁başı,14,1,0
▁gid,14,1,1
▁imzalanan,14,1,0
▁kullanılm,14,0,0
nün,14,1,1
▁cer,14,1,1
▁istatistik,14,1,1
▁çağ,14,1,1
gil,14,0,0
▁girişi,14,1,0
▁sektörünün,14,1,0
ebileceği,14,1,1
▁türlerinin,14,1,0
laştır,14,1,1
▁işletmeleri,14,1,0
▁muhaseb,14,0,0
▁belirleyici,14,1,0
▁söylem,14,1,1
çiler,14,1,1
▁gelişimini,14,1,0
▁metafizik,14,1,1
▁verir,14,1,0
▁yükümlülük,14,1,1
öz,14,1,1
▁sap,14,1,1
acağına,14,1,1
▁özelliklerine,14,1,0
▁klor,14,1,1
▁ince,14,1,1
oc,14,0,0
ham,14,1,1
▁üyelerinin,14,1,0
▁programları,14,1,0
▁sor,14,1,1
&,14,0,0
▁yazılan,14,1,0
▁int,14,1,0
▁ayar,14,1,1
▁yarım,14,1,1
▁ilerleme,14,1,0
▁kitabın,14,1,0
çe,14,1,1
▁gösterilen,14,1,0
▁yerlerde,13,1,0
▁yetkili,13,1,1
▁sinyal,13,1,1
▁olmadığını,13,1,0
▁tsunam,13,0,0
▁dal,13,1,1
▁yangın,13,1,1
▁süreklilik,13,1,0
▁tazmin,13,1,1
▁etkilenen,13,1,0
▁kişilere,13,1,0
▁kurtarma,13,1,1
▁getirmek,13,1,0
▁bölgeler,13,1,0
▁çalışanlarının,13,1,0
macı,13,1,1
▁siyah,13,1,1
▁olursa,13,1,0
▁yüksektir,13,1,0
▁haberleşme,13,1,0
▁tatbikat,13,1,1
▁ür,13,1,1
▁lak,13,1,1
▁çıkmıştır,13,1,0
▁değerlendirmek,13,1,0
iri,13,1,1
▁yık,13,1,1
▁verilerine,13,1,0
ıldığı,13,1,1
▁etk,13,0,0
▁düzenlem,13,1,0
▁bırak,13,1,1
liliğinin,13,1,1
▁ölçülmesi,13,1,0
▁yaparken,13,1,0
müş,13,1,1
▁ha,13,1,1
▁karşılama,13,1,0
ayla,13,1,1
▁gösterilebilir,13,1,0
laştırılması,13,1,1
▁hafta,13,1,1
▁değişimi,13,1,0
▁dinamik,13,1,1
masıyla,13,1,1
▁nefes,13,1,1
▁gelmiştir,13,1,0
▁oluşum,13,1,1
acağının,13,1,1
▁teşkilat,13,1,1
▁merkezli,13,1,0
ülmesi,13,1,1
▁sonuçlar,13,1,0
▁düşüktür,13,1,0
▁sayesinde,13,1,0
▁nicel,13,1,1
▁yönetsel,13,1,1
▁sab,13,1,1
lerindeki,13,1,1
▁kesim,13,1,1
▁sh,13,0,0
▁.,13,0,0
eria,13,1,0
▁yazı,13,1,1
▁atan,13,1,0
▁hali,13,1,0
▁gü,13,0,0
▁güvence,13,1,1
rutiyet,13,0,0
▁partisi,13,1,0
▁geçir,13,1,1
▁belirgin,13,1,1
▁dol,13,1,1
▁la,13,1,1
▁sok,13,1,1
▁devletler,13,1,0
▁itiraz,13,1,1
▁araştırmacı,13,1,1
▁tutma,13,1,0
▁paket,13,1,1
kıl,13,1,1
alarla,13,0,0
▁işlemlerden,13,1,0
▁kavramlar,13,1,0
▁ülkesi,13,1,0
▁gen,13,1,1
▁işg,13,0,0
lıdır,13,1,1
ilirken,13,1,1
▁terk,13,1,1
ser,13,1,1
fi,13,1,1
▁esk,13,0,0
dikleri,13,1,1
cılar,13,1,1
▁kurallara,13,1,0
▁ödül,13,1,1
▁gerçekleştiği,13,1,0
enler,13,1,1
▁olmaktadır,13,1,0
▁çekirdek,13,1,1
▁bireyler,13,1,0
▁sabır,13,1,1
▁bilgiyi,13,1,0
▁eşitsiz,13,1,0
▁enformasyon,13,1,1
▁seçilmesi,13,1,0
▁hır,13,1,1
ation,13,0,0
▁ağırlık,13,1,1
▁şeyi,13,1,0
▁örgütün,13,1,0
lem,13,1,0
▁lim,13,1,1
▁aracın,13,1,0
linin,13,1,1
▁senedi,13,1,0
▁senet,13,1,1
▁kaçınma,13,1,0
▁grafik,13,1,1
▁çevresi,13,1,0
ço,13,0,0
▁ilacın,13,1,0
▁birinin,13,1,0
▁benimsen,13,1,0
▁maksimum,13,1,1
▁araçların,13,0,0
▁koşulu,13,1,0
▁izleyen,13,1,0
▁felsefi,13,1,1
▁yaralan,13,1,0
▁ilet,13,1,1
▁yaklaş,13,1,1
▁demektir,13,1,0
▁kaçın,13,1,1
▁yaratma,13,1,0
▁azalan,13,1,0
▁gönüllü,13,1,1
▁kazanmıştır,13,1,0
▁sabah,13,1,1
▁objektif,13,1,1
▁sürecini,13,1,0
laş,13,1,1
opol,13,0,0
▁mektup,13,1,1
▁katılma,13,1,0
▁türüdür,13,1,0
▁hayata,13,1,0
▁kısmen,13,1,1
▁ailenin,13,1,0
▁mağaza,13,1,1
▁kullanarak,13,1,0
anda,13,1,1
mesiyle,13,1,1
▁bağlıdır,13,1,0
▁anlamak,13,1,0
▁ülkelere,13,1,0
▁yaparak,13,1,0
ele,13,1,1
ette,13,1,0
▁hic,13,1,1
umu,13,1,1
uh,13,0,0
▁ibrahim,13,0,0
▁nef,13,0,0
▁kıl,13,1,1
ice,13,1,1
ince,13,1,1
▁kişilerden,13,1,0
▁okum,13,1,0
▁tahakk,13,0,0
▁na,13,1,1
▁bayram,13,1,1
evî,13,0,0
uf,13,1,1
▁haklı,13,1,0
▁nis,13,0,0
▁kı,13,1,1
▁metni,13,1,0
▁mur,13,1,0
ahya,13,1,0
▁leh,13,1,1
▁kimse,13,1,1
▁kalkış,13,1,1
▁alış,13,1,1
za,13,1,1
▁uz,13,1,1
leyen,13,1,1
▁süs,13,1,1
▁ibadet,13,1,1
▁davet,13,1,1
▁bağış,13,1,1
lılar,13,1,1
mud,13,0,0
lâ,13,0,0
▁çiçek,13,1,1
▁duran,13,1,1
lıklar,13,1,1
lor,13,1,1
▁bunların,13,1,0
▁yılın,13,1,0
mişlerdir,13,1,1
▁verimli,13,1,0
▁çevresinde,13,1,0
▁burun,13,1,1
▁ilişkili,13,1,0
▁çevreye,13,1,0
▁eğ,13,1,1
▁motorlu,13,1,0
▁traktör,13,1,1
▁araçlarının,13,0,0
▁tesis,13,1,1
▁erk,13,1,1
▁rob,13,1,1
ore,13,1,0
▁be,13,1,1
▁katsayısı,13,1,0
▁şirketlerin,13,1,0
▁arttı,13,1,0
▁istem,13,1,1
▁birbirinden,13,1,0
ıcı,13,1,1
▁görmüş,13,1,0
▁telekom,13,1,1
▁sözleşmeleri,13,1,0
▁yetişkin,13,1,1
▁vitamin,13,1,1
▁programlarının,13,1,0
▁felsef,13,0,0
▁değişikliği,13,1,0
▁top,13,1,1
▁yaşamın,13,1,0
ılmak,13,1,1
▁düzeltme,13,1,0
▁adam,13,1,1
▁analitik,13,1,1
oteles,13,0,0
mekten,13,1,1
cus,13,0,0
tur,13,1,1
▁reseptör,13,1,1
▁futbolcu,13,1,0
▁uefa,13,0,0
anya,13,1,0
▁verim,13,1,1
▁içe,13,1,0
name,13,1,1
▁tablo,13,1,1
▁ilişkilerini,13,1,0
atın,13,1,0
▁keç,13,0,0
▁olmalı,13,1,0
▁havayolu,13,1,0
iliyor,13,1,1
ilerle,13,1,1
▁sayf,13,0,0
▁dişi,13,1,1
▁oğlu,13,1,0
anların,13,1,1
ısal,13,1,0
elendir,13,1,0
▁yeteneği,13,1,0
▁kalitesini,13,1,0
▁örgütler,13,1,0
▁mod,13,0,0
)',13,0,0
ā,13,0,0
otel,13,1,1
▁sözleşmesinin,13,1,0
▁işleyiş,12,1,0
▁düzeyine,12,1,0
▁üçgen,12,1,1
oter,12,1,0
▁numar,12,0,0
▁yerleri,12,1,0
▁üstü,12,1,0
▁oksijen,12,1,1
▁olabilecek,12,1,0
▁alanlarda,12,1,0
maktan,12,1,1
▁ayır,12,1,1
▁desteği,12,1,0
▁lenf,12,1,1
▁bez,12,1,1
▁çoğunlukla,12,1,0
▁durumlar,12,1,0
▁çıkış,12,1,1
▁kayıp,12,1,1
etin,12,1,0
▁bina,12,1,1
▁potansiyel,12,1,1
▁memnun,12,1,1
▁arada,12,1,0
▁kalır,12,1,0
▁kapasite,12,1,1
▁düzeyinde,12,1,0
▁işyeri,12,1,0
▁ortamında,12,1,0
meme,12,1,1
▁yara,12,1,1
▁şeyin,12,1,0
▁inşaat,12,1,1
▁hareketler,12,1,0
▁gerçeğe,12,1,0
▁ücretli,12,1,1
▁kullanmak,12,1,0
▁başlayarak,12,1,0
▁planlam,12,1,0
▁haziran,12,1,1
▁çocuklarda,12,1,0
▁düşmesi,12,1,0
▁makine,12,1,1
▁karbon,12,1,1
▁çiz,12,1,1
▁düzenlemek,12,1,0
▁daima,12,1,1
▁yönetiminde,12,1,0
▁santral,12,1,1
▁sekiz,12,1,1
▁kr,12,0,0
▁bugünkü,12,1,0
esel,12,0,0
▁süresinin,12,1,0
▁hatalı,12,1,0
▁hatır,12,1,1
▁oksi,12,1,0
▁kapsamı,12,1,0
▁birliğinin,12,1,0
▁yükselmesi,12,1,0
▁danışma,12,1,0
▁tüketimi,12,1,0
▁yapısını,12,1,0
▁kaynaklar,12,1,0
▁tab,12,1,1
▁sosyo,12,0,0
▁grupları,12,1,0
▁fiyatlarının,12,1,0
▁yerli,12,1,1
▁üretiminin,12,1,0
▁yürürlüğe,12,1,0
▁düzelt,12,1,1
▁beceri,12,1,1
▁nitel,12,1,1
▁aydın,12,1,1
ulan,12,1,1
▁derece,12,1,1
cu,12,1,1
▁pan,12,0,0
▁hammadde,12,1,1
▁ekolojik,12,1,1
▁üreten,12,1,0
▁adli,12,1,1
▁toplumlarda,12,1,0
dıkları,12,1,1
▁imkân,12,0,0
lit,12,0,0
▁mezhep,12,1,1
all,12,1,0
▁with,12,0,0
iniz,12,1,1
▁başbakan,12,1,1
▁tayin,12,1,1
nı,12,1,1
▁dairesi,12,1,0
▁teknolojileri,12,1,0
▁vir,12,1,0
iliğin,12,1,1
▁con,12,0,0
▁sürdür,12,1,1
▁geçmesi,12,1,0
che,12,0,0
▁incelemek,12,1,0
ıldığında,12,1,1
▁geliştirilen,12,1,0
▁etkinlikleri,12,1,0
▁türleri,12,1,0
▁tanzim,12,1,1
▁kuruluşu,12,1,0
▁hob,12,1,1
▁bulma,12,1,1
▁müşterilerin,12,1,0
▁örgütlerin,12,1,0
▁kısmi,12,1,1
likle,12,1,1
▁yüzyılın,12,1,0
lendiği,12,1,1
▁rezervasyon,12,1,1
▁açıklan,12,1,0
▁incelenmesi,12,1,0
▁yüklem,12,1,1
▁kart,12,1,1
▁çağdaş,12,1,1
▁işlemi,12,1,0
▁alkol,12,1,1
sit,12,1,1
▁şer,12,1,1
▁şeker,12,1,1
▁beraber,12,1,1
landır,12,1,1
▁içerir,12,1,0
▁sunum,12,1,1
lamaya,12,1,1
▁gelecekte,12,1,0
▁düşüncesi,12,1,0
▁kamuoyu,12,1,1
▁komisyon,12,1,1
leridir,12,1,1
▁van,12,1,0
▁duyu,12,1,1
▁personeli,12,1,0
▁kullanılacak,12,1,0
▁karşılaştırmalı,12,1,0
çılar,12,1,1
▁evde,12,1,0
▁çatışma,12,1,1
▁muayen,12,0,0
▁itibar,12,1,1
▁yöntemine,12,1,0
▁eşya,12,1,1
▁tanımlanır,12,1,0
▁direkt,12,1,1
▁egemenlik,12,1,0
▁başarısız,12,1,0
▁kırsal,12,1,0
▁nak,12,0,0
▁tarife,12,1,1
▁primi,12,1,0
▁sosy,12,1,0
▁bugün,12,1,1
▁geldiği,12,1,0
▁hızlandır,12,1,0
▁eğilimi,12,1,0
▁getirir,12,1,0
▁belirsiz,12,1,1
▁sunul,12,1,0
▁gelişmekte,12,1,0
▁düşün,12,1,1
cın,12,1,1
▁doğrusal,12,1,0
▁kayıtları,12,1,0
▁eleştirel,12,1,1
▁def,12,1,1
omas,12,1,0
▁mac,12,1,1
▁”,12,0,0
liğine,12,1,1
▁dördüncü,12,1,0
▁müm,12,1,0
iyor,12,1,1
▁tavsiye,12,1,1
ildiğinde,12,1,1
"▁,",12,0,0
▁fiili,12,1,1
▁gönder,12,1,1
▁olmuş,12,1,0
▁kad,12,1,1
▁etmem,12,1,0
bas,12,1,1
▁imam,12,1,1
▁şeyleri,12,1,0
▁israil,12,0,0
▁ا,12,0,0
▁ce,12,1,1
▁yapmıştır,12,1,0
yken,12,1,1
aat,12,0,0
bi,12,1,1
▁naf,12,0,0
▁benzerlik,12,1,1
▁kaynaklarından,12,1,0
▁tutmak,12,1,0
▁kav,12,1,1
avt,12,1,0
▁güvenilirlik,12,1,0
▁tec,12,0,0
lemek,12,1,1
▁nisan,12,1,1
▁rejimi,12,1,0
▁adi,12,1,1
▁ambalaj,12,1,1
▁bireye,12,1,0
▁görüşleri,12,1,0
malarının,12,1,1
▁yapılmasına,12,1,0
▁üniversitesi,12,1,0
▁öznel,12,1,1
▁duyarlılık,12,1,0
▁alınacak,12,1,0
ezil,12,1,0
▁yani,12,1,1
▁teklif,12,1,1
▁eğit,12,1,1
▁fonu,12,1,0
▁ant,12,1,1
▁yardımı,12,1,0
▁kor,12,1,1
▁kazaz,12,1,1
▁varsa,12,1,0
▁cisim,12,1,1
▁karın,12,1,1
alıdır,12,1,0
ılma,12,1,1
▁suyun,12,1,0
▁örneği,12,1,0
▁dayanır,12,1,0
lî,12,0,0
▁topluluk,12,1,1
▁div,12,0,0
▁mikro,12,1,1
▁olgun,12,1,1
ura,12,1,0
▁filozof,12,1,1
luğu,12,1,1
lanmanın,12,1,1
▁zevk,12,1,1
▁vatandaş,12,1,1
▁fen,12,1,1
▁yedek,12,1,1
▁politikalar,12,1,0
th,12,0,0
ecilik,12,0,0
▁nesn,12,0,0
asındaki,12,1,1
▁log,12,1,1
▁ürettiği,12,1,0
▁matematik,12,1,1
▁tarzı,12,1,0
▁max,12,0,0
▁uzmanlık,12,1,0
mayacak,12,1,1
estan,12,1,0
egel,12,1,1
▁özgün,12,1,1
bet,12,1,1
masından,12,1,1
▁işlerini,12,1,1
▁bölümünde,12,1,0
▁inter,12,0,0
uma,12,1,1
▁kelime,12,1,1
gız,12,0,0
▁gerekliliği,12,1,0
▁oluş,12,1,1
ise,12,1,1
▁çoğul,12,1,1
amazlar,12,1,1
▁farkl,12,1,0
ılaştır,12,1,0
oğulları,12,1,0
▁deney,12,1,1
kas,12,1,1
▁yapıları,12,1,0
▁uç,12,1,1
▁öğrencilere,12,1,0
▁azalma,12,1,0
▁kullanır,12,1,0
▁anlaşma,12,1,1
▁kaydol,12,1,1
▁uğraş,12,1,1
▁vardı,12,1,0
▁filmi,12,1,0
▁salonda,12,1,0
▁grev,12,1,1
▁istisna,12,1,1
▁muaf,12,1,1
▁hasılat,12,1,1
▁alanının,12,1,0
▁sığır,12,1,1
▁yaşındaki,12,1,0
ımda,12,1,1
▁politikalarının,12,1,0
▁derec,12,0,0
▁ref,12,0,0
▁dahi,12,1,1
▁komand,12,0,0
▁arttıkça,12,1,0
▁kolaylaştır,12,1,0
▁size,12,1,1
▁değişkenler,12,1,0
▁ört,12,1,1
eyş,12,1,0
▁fat,12,1,0
▁ub,12,0,0
▁kö,12,0,0
▁fiyatlar,12,1,0
▁duyar,11,1,1
▁düz,11,1,1
ebilecek,11,1,1
▁depremler,11,1,0
▁kazası,11,1,0
atlar,11,1,0
ush,11,0,0
▁akut,11,1,1
▁hiper,11,1,0
▁asker,11,1,1
▁dek,11,1,1
üb,11,0,0
▁boyun,11,1,1
▁alanların,11,1,0
▁algılama,11,1,0
▁bot,11,1,1
maların,11,1,1
▁özen,11,1,1
▁planlanması,11,1,0
▁tef,11,1,1
▁koşullar,11,1,0
▁teorik,11,1,1
▁vaz,11,0,0
▁seviyesi,11,1,0
▁kaldırmak,11,1,0
▁önlemleri,11,1,0
izmi,11,1,0
▁gösterg,11,0,0
kin,11,1,1
▁çalışmalarına,11,1,0
▁verilm,11,0,0
▁verilmektedir,11,1,0
▁ardı,11,1,1
▁hep,11,1,1
▁maden,11,1,1
▁barınma,11,1,0
▁hiyerarşik,11,1,1
▁memur,11,1,1
▁ağustos,11,1,1
▁düşür,11,1,1
ünde,11,1,1
▁eline,11,1,0
▁yaşamı,11,1,0
▁sağlamıştır,11,1,0
▁korunma,11,1,0
▁şiddete,11,1,0
▁faaliyetlerin,11,1,0
▁mevzuat,11,1,1
▁öl,11,1,1
▁olsa,11,1,0
▁ihtiyaçlarını,11,1,0
▁faaliyetler,11,1,0
▁verileri,11,1,0
▁adet,11,1,1
ometre,11,0,0
▁dönük,11,1,1
▁asgari,11,1,1
▁güncel,11,1,1
▁izlenmesi,11,1,0
▁sağlay,11,1,0
zi,11,1,1
▁maddelerin,11,1,0
▁aran,11,1,1
ekonomik,11,1,1
lığının,11,1,1
▁içeriği,11,1,0
▁taşıyıcı,11,1,0
ılabilir,11,1,1
gör,11,1,1
▁başladığı,11,1,0
▁acı,11,1,1
▁bit,11,1,1
▁ege,11,1,1
▁izmir,11,0,0
▁nihai,11,1,1
▁taleb,11,1,1
▁yılları,11,1,0
leyerek,11,1,1
▁yapıda,11,1,0
▁lu,11,1,1
ly,11,0,0
▁nesneler,11,1,0
▁yetenek,11,1,1
▁özür,11,1,1
ellik,11,1,0
▁çeşitlilik,11,1,0
▁kit,11,1,1
▁inan,11,1,1
▁sevgi,11,1,1
▁vergilerin,11,1,0
▁hürriyet,11,1,1
▁sembolik,11,1,1
▁çözül,11,1,0
▁sav,11,1,1
▁hukukunun,11,1,0
▁adlandır,11,1,0
itler,11,1,0
▁sw,11,0,0
▁yöntemler,11,1,0
eğe,11,1,1
▁ölçülebilir,11,1,0
▁yanıl,11,1,1
▁bulunmaz,11,1,0
▁ilişkilidir,11,1,0
▁olduğundan,11,1,0
vi,11,1,0
▁your,11,0,0
▁yıllarında,11,1,0
▁havaalanı,11,1,0
▁ihale,11,1,1
▁zamanın,11,1,0
▁fe,11,1,1
▁by,11,0,0
▁etmen,11,1,1
▁çıkarma,11,1,1
lının,11,1,1
▁açılan,11,1,0
▁kesimi,11,1,0
▁isyanı,11,1,0
bes,11,1,0
uluğun,11,1,1
▁sonsuz,11,1,1
▁reklamlar,11,1,0
▁fikri,11,0,0
▁part,11,0,0
▁ada,11,1,1
▁homojen,11,1,1
▁mec,11,1,1
▁konuları,11,1,0
▁tay,11,1,1
▁gelenek,11,1,1
▁uygulamak,11,1,0
▁bilgilerin,11,1,0
▁gal,11,0,0
▁çocuğa,11,1,0
▁konum,11,1,1
▁memurları,11,1,0
▁hekim,11,1,1
▁bulunma,11,1,0
iyan,11,1,0
▁depo,11,1,1
▁istek,11,1,1
▁sahab,11,0,0
▁ülkeleri,11,1,0
eleme,11,1,0
▁tamamlayıcı,11,1,0
▁ferdi,11,1,1
▁bede,11,1,0
▁suretiyle,11,1,0
▁ağaç,11,1,1
▁polik,11,0,0
▁müşterilere,11,1,0
▁ortalaması,11,1,0
▁gelirleri,11,1,0
▁kredisi,11,1,0
ord,11,0,0
▁izleme,11,1,0
ırken,11,1,1
▁açıklık,11,1,0
▁gelecekteki,11,1,0
▁dağılımının,11,1,0
âh,11,0,0
erken,11,1,1
ucu,11,1,1
▁giderler,11,1,0
▁telgraf,11,1,1
▁plana,11,1,0
▁gitmesi,11,1,0
▁berlin,11,0,0
▁özgür,11,1,1
▁kullanılarak,11,1,0
▁bankaya,11,1,0
▁aşama,11,1,1
▁testler,11,1,0
gor,11,0,0
▁önemi,11,1,0
▁araştırmalar,11,1,0
▁alınmıştır,11,1,0
▁bedeli,11,1,0
▁çatışması,11,1,0
▁gereksiz,11,1,0
▁hayal,11,1,1
urlar,11,1,1
▁müşteriye,11,1,0
▁hâl,11,0,0
▁topluluğu,11,1,0
▁ilişkinin,11,1,0
▁yaşı,11,1,0
▁renkli,11,1,0
ried,11,0,0
▁veteriner,11,1,1
▁toplanması,11,1,0
ilmesinin,11,1,1
▁yürütme,11,1,1
qu,11,0,0
▁yapının,11,1,0
esiyle,11,1,1
▁ardından,11,1,0
▁yurtiçi,11,1,1
kan,11,1,1
alp,11,1,1
▁tav,11,1,1
▁va,11,1,0
insan,11,1,1
bak,11,1,1
▁ba,11,1,1
▁kendisinden,11,1,0
ris,11,0,0
▁makam,11,1,1
▁nin,11,1,1
▁tasavvuf,11,1,1
tü,11,1,1
üf,11,0,0
▁dua,11,1,1
▁oluşu,11,1,0
▁düşen,11,1,0
iv,11,1,1
▁kıs,11,1,1
▁fet,11,0,0
ılmıştır,11,1,1
▁yusuf,11,0,0
ي,11,0,0
ale,11,1,0
▁vakıf,11,1,1
▁dünyayı,11,1,0
▁çalışır,11,1,0
▁zamanla,11,1,1
▁büyüklük,11,1,0
▁diğerlerinden,11,1,0
▁sever,11,1,0
▁sıfat,11,1,1
▁korun,11,1,1
abı,11,1,0
ff,11,0,0
mamıştır,11,1,1
▁benimsem,11,1,0
medir,11,1,1
ati,11,1,1
▁ödemeler,11,1,0
▁noktada,11,1,0
hall,11,1,0
▁emlak,11,1,1
▁ajansı,11,1,0
▁aşı,11,1,1
▁sayısını,11,1,0
ndeki,11,1,1
▁üreme,11,1,0
ıyı,11,1,1
▁aritmetik,11,1,1
▁beklenir,11,1,0
▁gelirler,11,1,0
▁hâlinde,11,0,0
▁atar,11,1,0
▁anlaşılır,11,1,0
▁boyu,11,1,0
amayan,11,1,1
antil,11,1,0
▁yaptıkları,11,1,0
▁yargıl,11,1,0
▁diplomasi,11,1,1
▁sonuçlarından,11,1,0
▁hedefi,11,1,0
▁politikasının,11,1,0
çok,11,1,1
▁sendikalar,11,1,0
elidir,11,1,0
▁nam,11,1,1
▁bölümleri,11,1,0
▁ayın,11,1,1
▁almaya,11,1,0
▁iade,11,1,1
ılmasının,11,1,1
▁onunla,11,1,0
▁ifa,11,1,1
▁nic,11,0,0
▁ulaştır,11,1,0
▁paradig,11,0,0
▁perspektif,11,1,1
▁toplanan,11,1,0
▁davranışsal,11,1,0
▁özn,11,1,0
▁safh,11,0,0
▁başarısı,11,1,0
▁vaka,11,1,1
▁yüzey,11,1,1
▁servet,11,1,1
icinin,11,1,1
▁git,11,1,1
▁kör,11,1,1
sist,11,1,0
▁destekleme,11,1,0
▁kapitalizm,11,1,1
▁yalın,11,1,1
red,11,1,1
▁karşıt,11,1,1
▁girdi,11,1,1
▁başlangıç,11,1,1
▁anlamında,11,1,0
ular,11,1,1
▁monarşi,11,1,1
▁alanlarından,11,1,0
▁yazdığı,11,1,0
▁devrim,11,1,1
ade,11,1,0
▁ettikleri,11,1,0
▁mm,11,0,0
nu,11,1,1
▁bül,11,0,0
▁bilet,11,1,1
▁mülk,11,1,1
▁ücreti,11,1,0
▁ulaşmak,11,1,0
▁harc,11,1,1
▁gözden,11,1,0
▁değişimler,11,1,0
▁afyon,11,1,1
▁istikrarı,11,1,0
▁şir,11,1,1
biye,11,1,1
▁turistik,11,1,1
▁gelişimine,11,1,0
▁millî,11,0,0
▁maliyetinin,11,1,0
▁çıkarmak,11,1,0
▁pazarlık,11,1,1
▁gam,11,1,1
tadır,11,1,1
ğına,11,0,0
▁gizem,11,1,1
▁ırk,11,1,1
▁yazmıştır,11,1,0
▁rum,11,1,1
▁eşyası,11,1,0
▁hoca,11,1,1
▁temmuz,11,1,1
▁sunduğu,11,1,0
▁für,11,0,0
▁grubun,11,1,0
▁devletlerden,11,1,0
▁miktarının,11,1,0
▁oranlı,11,1,0
▁otelin,11,1,0
çesi,11,1,1
▁von,11,0,0
erv,11,0,0
ilasyon,11,0,0
▁koyan,11,1,0
iter,11,1,0
▁tanımlanması,11,1,0
▁marj,11,1,1
iyon,11,1,1
▁isteğe,11,1,0
igen,11,1,0
▁das,11,1,0
▁reg,11,0,0
▁hâli,11,0,0
▁bankacılık,11,1,0
▁arter,11,1,1
▁eleme,11,1,0
▁kapı,10,1,1
▁işareti,10,1,0
▁karşılaş,10,1,1
▁üretimde,10,1,0
▁uygulanacak,10,1,0
▁cilt,10,1,1
etz,10,1,0
▁ağrı,10,1,1
▁hayır,10,1,1
▁görülebilir,10,1,0
▁çevrenin,10,1,0
▁kalma,10,1,0
▁çalışanlara,10,1,0
▁alacağı,10,1,0
▁gelmektedir,10,1,0
▁hızını,10,1,0
▁kavramdır,10,1,0
bar,10,1,1
▁dolaşım,10,1,1
lim,10,1,1
hal,10,1,1
▁besin,10,1,1
▁bulgu,10,1,1
▁vol,10,0,0
▁bunu,10,1,0
▁günden,10,1,0
▁çağrı,10,1,1
▁gerektiğinde,10,1,0
▁aydınlatma,10,1,0
▁gece,10,1,1
▁yirmi,10,1,1
▁sistemlerinin,10,1,0
inc,10,1,1
▁canlıların,10,1,0
don,10,1,1
▁kül,10,1,1
▁çıktığı,10,1,0
▁yeterlidir,10,1,0
▁olacaktır,10,1,0
▁değişmesi,10,1,0
mesinden,10,1,1
meli,10,1,1
▁birikim,10,1,1
▁cinsinden,10,1,0
▁uygulamaya,10,1,0
▁yollarından,10,1,0
▁değişimin,10,1,0
▁değişimini,10,1,0
▁mesajın,10,1,0
▁kişiden,10,1,0
▁hareketli,10,1,0
▁sözel,10,1,1
▁mekan,10,1,1
▁basılı,10,1,0
eğinin,10,1,0
▁hitap,10,1,1
▁başar,10,1,1
▁temas,10,1,1
omik,10,1,0
▁ölçül,10,1,0
▁aza,10,1,1
▁planda,10,1,0
▁yumuşak,10,1,1
▁düzensiz,10,1,0
▁öngörülen,10,1,0
lay,10,1,0
▁kararlar,10,1,0
▁çalışmalarında,10,1,0
°,10,0,0
lenir,10,1,1
riye,10,0,0
▁standartlar,10,1,0
▁sebeplerinden,10,1,0
▁başa,10,1,0
▁kişileri,10,1,0
▁bağlantılı,10,1,0
▁ayrılan,10,1,0
▁saç,10,1,1
▁sırt,10,1,1
▁birbirlerine,10,1,0
▁nedenlerden,10,1,0
▁hızla,10,1,0
▁sıklıkla,10,1,0
▁rad,10,0,0
▁tekil,10,1,1
▁algıl,10,1,0
▁zihn,10,0,0
▁birincil,10,1,1
ırlar,10,1,1
▁stratejiler,10,1,0
▁char,10,0,0
pe,10,0,0
▁emin,10,1,1
▁sözünü,10,1,0
▁bileşenleri,10,1,0
▁öncelikli,10,1,0
melerin,10,1,1
lüğü,10,1,1
▁yöneticilerin,10,1,0
▁açıkça,10,1,0
▁edilmiş,10,1,0
▁bağımsızlığı,10,1,0
alama,10,1,0
▁ilkesinin,10,1,0
▁dengeli,10,1,0
▁başlık,10,1,1
▁faktörleri,10,1,0
▁özelliğini,10,1,0
tih,10,0,0
▁toplantıları,10,1,0
▁aktivit,10,0,0
res,10,1,0
é,10,0,0
ier,10,1,0
▁des,10,1,0
▁du,10,1,1
tu,10,1,1
▁damga,10,1,1
▁şahıs,10,1,1
ilebilmesi,10,1,1
▁sözcüklerin,10,1,0
▁başvuru,10,1,1
alog,10,0,0
▁etkisini,10,1,0
▁davranışlarını,10,1,0
edilen,10,1,0
▁operatör,10,1,1
▁gide,10,1,0
▁saray,10,1,1
îr,10,0,0
▁sul,10,1,0
olar,10,1,0
mil,10,1,1
tiği,10,1,1
▁zamana,10,1,0
ia,10,1,0
▁yansıt,10,1,1
masıdır,10,1,1
▁mutfak,10,1,1
▁nem,10,1,1
▁disipl,10,0,0
▁ilkesini,10,1,0
edik,10,1,1
▁mir,10,1,1
▁markanın,10,1,0
erler,10,1,1
▁yıla,10,1,0
▁gerçeklik,10,1,0
▁blok,10,1,1
▁val,10,0,0
işehir,10,0,0
▁radikal,10,1,1
▁gruba,10,1,0
▁çıkaran,10,1,0
gan,10,0,0
▁ken,10,1,1
▁gerçekleştirmek,10,1,0
▁adamı,10,1,0
▁gruplar,10,1,0
▁satışı,10,1,0
▁alınarak,10,1,0
▁ameliyat,10,1,1
▁iddia,10,1,1
▁bunlardan,10,1,0
▁formu,10,1,0
aza,10,1,1
▁yönünde,10,1,0
ersek,10,1,1
ıyor,10,1,1
muş,10,1,1
▁ödenek,10,1,1
asya,10,1,0
▁devamlı,10,1,0
▁ödemesi,10,1,0
▁güçlük,10,1,1
▁ihraç,10,1,1
aj,10,0,0
▁raporları,10,1,0
atik,10,1,1
▁bileşenlerinden,10,1,0
rat,10,0,0
▁işletmeye,10,1,0
▁amaca,10,1,1
▁isimleri,10,1,0
may,10,0,0
▁aldıkları,10,1,0
▁satıcı,10,1,1
▁bileşik,10,1,1
▁fir,10,0,0
▁kod,10,1,1
lat,10,1,1
▁düny,10,1,0
malara,10,1,1
▁virüs,10,1,1
▁satışları,10,1,0
▁icadı,10,1,0
▁verimliliği,10,1,0
gü,10,0,0
▁liderin,10,1,0
▁sermayesi,10,1,0
▁eğitiminde,10,1,0
▁süreçler,10,1,0
▁firmalar,10,1,0
izmet,10,0,0
▁buluş,10,1,1
▁öngör,10,1,1
▁kalk,10,1,1
▁rahat,10,1,1
▁belirlenir,10,1,0
rak,10,0,0
▁yapılar,10,1,0
▁farklılaş,10,1,0
▁yönünden,10,1,0
▁duygusu,10,1,0
▁gayret,10,1,1
▁yetkin,10,1,1
▁muayene,10,1,1
▁kavrama,10,1,0
ington,10,0,0
▁tüketicilerin,10,1,0
▁halde,10,1,0
▁alıcının,10,1,0
▁ayrım,10,1,1
▁demografik,10,1,1
▁nev,10,0,0
▁ahir,10,1,1
▁ailesi,10,1,0
net,10,1,1
▁ayette,10,1,0
sün,10,1,1
);,10,0,0
▁fi,10,1,1
▁ib,10,1,1
ka,10,1,1
allah,10,0,0
mektedir,10,1,1
ezid,10,0,0
▁bilgilendir,10,1,0
▁ten,10,1,1
<0xD8>,10,0,0
<0xA1>,10,0,0
duğu,10,1,1
▁ikisi,10,1,0
▁işleyen,10,1,0
nam,10,1,1
▁bozul,10,1,1
▁kelimesinin,10,1,0
▁bulunmayan,10,1,0
rı,10,1,1
▁şeyler,10,1,0
▁sec,10,1,1
▁farklıdır,10,1,0
ciliği,10,1,1
▁niteliği,10,1,0
▁denen,10,1,0
üsü,10,1,0
ladığı,10,1,1
▁konuda,10,1,0
▁birisidir,10,1,0
▁bölümlerinden,10,1,0
evi,10,1,0
▁böylece,10,1,1
▁dijital,10,1,1
▁pozisyonu,10,1,0
▁gr,10,0,0
gu,10,0,0
▁turist,10,1,1
▁görüşlerini,10,1,0
▁epistem,10,0,0
▁ticaretin,10,1,0
mith,10,0,0
▁adıyla,10,1,0
ümü,10,1,1
▁akımı,10,1,0
▁görevini,10,1,0
▁yapılmalıdır,10,1,0
▁imalat,10,1,1
▁seviyesinin,10,1,0
▁belirler,10,1,0
▁birbirleriyle,10,1,0
▁kırık,10,1,1
▁güvenliğini,10,1,0
▁sağlanır,10,1,0
▁empati,10,1,1
▁gerilim,10,1,1
olu,10,1,0
▁kurallarına,10,1,0
▁geriye,10,1,0
▁dirsek,10,1,1
hem,10,1,1
▁beyin,10,1,1
suz,10,1,1
▁aydınlanma,10,1,0
usunun,10,1,0
▁çeşidi,10,1,0
▁öğretmenin,10,1,0
stır,10,0,0
▁açıklayan,10,1,0
ağa,10,1,1
lo,10,0,0
oda,10,1,1
uluk,10,1,1
▁çocukları,10,1,0
lanır,10,1,1
▁homo,10,0,0
cr,10,0,0
heim,10,1,0
▁kanıt,10,1,1
▁değişmeyen,10,1,0
brıs,10,0,0
▁ölçüsü,10,1,0
▁kriter,10,1,1
▁mağaz,10,0,0
▁dönemli,10,1,0
▁yapmış,10,1,0
▁mutluluk,10,1,0
▁ayırma,10,1,0
▁şeffaf,10,1,1
▁eren,10,1,1
lığa,10,1,1
ünikasyon,10,0,0
▁kendiliğinden,10,1,0
▁eylül,10,1,1
▁new,10,0,0
▁işletmede,10,1,0
▁ordu,10,1,1
▁akrab,10,0,0
bilgi,10,1,1
lav,10,1,1
liam,10,0,0
ılaşma,10,1,0
osit,10,0,0
▁konj,10,0,0
onk,10,0,0
▁hüm,10,0,0
▁nih,10,0,0
▁arttırılması,10,1,0
lıktan,10,1,1
▁bulmak,10,1,0
vat,10,1,1
▁koş,10,1,1
▁koşullarının,10,1,0
▁latin,10,1,0
sika,10,1,0
▁beni,10,1,0
gusal,10,0,0
iğin,10,1,1
▁başından,10,1,0
▁tık,10,1,1
▁nitelikte,10,1,0
▁uygulanabilir,10,1,0
▁süreçlerinin,10,1,0
▁temizlik,10,1,0
▁eserinde,10,1,0
alin,10,1,0
▁sorunlardan,10,1,0
▁stüdyo,10,1,1
▁tahmini,10,1,1
▁oluşturması,10,1,0
mec,10,1,1
▁galatasaray,10,0,0
▁fenerbahçe,10,0,0
▁saha,10,1,1
▁dem,10,1,1
▁kg,10,0,0
▁ilişkilerde,10,1,0
▁popüler,10,1,1
▁unsurlar,10,1,0
▁liberalizm,10,1,1
isen,10,1,0
▁gitmek,10,1,0
▁pazarı,10,1,0
▁örgütlen,10,1,0
▁#,10,0,0
▁savun,10,1,1
çılık,10,1,1
▁ruhsal,10,1,0
ht,10,0,0
▁kazancı,10,1,0
▁devrimi,10,1,0
▁iktisatçı,10,1,0
▁oranında,10,1,0
▁ede,10,1,1
▁şunlar,10,1,0
melerden,10,1,1
▁tavuk,10,1,1
▁denetleme,10,1,0
anıyor,10,1,0
▁diş,10,1,1
▁kutu,10,1,1
▁satıyor,10,1,0
alanmış,10,1,0
▁etti,10,1,0
▁rehber,10,1,1
▁çel,10,1,1
▁sunulması,10,1,0
▁çar,10,1,1
▁onları,10,1,0
▁gelirin,10,1,0
▁oranıdır,10,1,0
▁enzim,10,1,1
▁karşılamak,10,1,0
▁cen,10,0,0
▁gerekmektedir,10,1,0
ospor,10,0,0
▁str,10,0,0
▁atmosfer,10,1,1
gs,10,0,0
▁mag,10,0,0
▁edebiyatında,10,1,0
omer,10,1,0
▁karşılığında,10,1,0
▁sapma,10,1,0
emit,10,0,0
▁bozukluğu,10,1,0
urda,10,1,0
▁ms,10,0,0
▁yöneticilerinin,9,1,0
▁pik,9,1,1
▁öncesinde,9,1,0
▁ortamda,9,1,0
▁durumların,9,1,0
▁hareketleri,9,1,0
▁eliyle,9,1,0
▁sayılan,9,1,0
ıklık,9,1,1
▁çalışanları,9,1,0
▁gereklidir,9,1,0
▁zamanlarda,9,1,0
▁kayıplara,9,1,0
▁insana,9,1,0
▁aşamaları,9,1,0
▁bileşim,9,1,1
üdür,9,1,1
▁anında,9,1,1
▁farkı,9,1,0
▁yıldır,9,1,0
▁odaklan,9,1,1
▁yapılmış,9,1,0
▁geleceğe,9,1,0
üp,9,1,1
▁duyulması,9,1,0
▁yapıl,9,1,1
▁akdeniz,9,1,0
▁organize,9,1,1
▁dest,9,1,1
▁çarp,9,1,1
▁oluşmuştur,9,1,0
▁yapıların,9,1,0
▁oranla,9,1,1
▁yapılmasının,9,1,0
ima,9,1,1
onlar,9,1,1
▁hint,9,1,0
▁işyerinde,9,1,0
ezya,9,1,0
▁ayında,9,1,0
▁tep,9,1,1
▁ayrıca,9,1,1
▁olağan,9,1,1
▁term,9,1,0
▁kalıcı,9,1,0
▁geçim,9,1,1
▁farkındalık,9,1,0
▁eriş,9,1,1
lüğünün,9,1,1
▁birik,9,1,1
▁bütünleşik,9,1,0
▁neyi,9,1,0
▁---,9,0,0
baş,9,1,1
▁dönüştür,9,1,0
▁kategorisi,9,1,0
liye,9,1,1
ebilmek,9,1,1
▁yarattığı,9,1,0
▁birimler,9,1,0
▁parçalan,9,1,0
ılmaması,9,1,1
▁onur,9,1,1
▁iskân,9,0,0
▁sentez,9,1,1
▁mübadele,9,1,1
makta,9,1,1
▁dünyaya,9,1,0
▁yönetmek,9,1,0
▁pazarın,9,1,0
▁görevlilerinin,9,1,0
▁farkında,9,1,1
▁ton,9,1,1
lenmesine,9,1,1
▁tabanlı,9,1,0
▁olmaksızın,9,1,0
▁hakem,9,1,1
▁özelliklerinin,9,1,0
eor,9,0,0
▁dünyadaki,9,1,0
▁açmak,9,1,0
▁denetlemek,9,1,0
▁medeni,9,1,1
kültürel,9,1,1
▁bağlanması,9,1,0
lenebilir,9,1,1
▁öngören,9,1,0
▁hiyerarşi,9,1,1
ciliğin,9,1,1
ure,9,1,0
▁takvim,9,1,1
▁göreve,9,1,0
▁boşluğu,9,1,0
▁sayılır,9,1,0
lanmaktadır,9,1,1
ayet,9,1,1
▁kurulmuş,9,1,0
ozin,9,1,0
▁tatil,9,1,1
▁zamanlı,9,1,0
gat,9,0,0
▁artırır,9,1,0
▁anlatan,9,1,0
▁harekete,9,1,0
▁gündeme,9,1,0
▁katılm,9,1,0
amak,9,0,0
iss,9,1,0
▁üretici,9,1,1
▁my,9,0,0
he,9,1,1
▁pul,9,1,1
▁erer,9,1,0
▁dep,9,0,0
cılığı,9,1,1
▁üyelik,9,1,0
▁üyeliğini,9,1,0
ue,9,0,0
dın,9,1,1
▁yitir,9,1,1
▁fas,9,1,0
ilmeleri,9,1,1
▁açığı,9,1,0
kası,9,1,0
▁şeyh,9,1,1
▁işlemlerin,9,1,0
▁bankaların,9,1,0
▁bilinir,9,1,0
mî,9,0,0
▁açıklar,9,1,0
eller,9,1,0
▁vermeye,9,1,0
▁ifadeler,9,1,0
▁uyguladığı,9,1,0
ılmaya,9,1,1
▁diy,9,0,0
▁işten,9,1,1
▁hapis,9,1,1
▁erkeklerin,9,1,0
▁üzüm,9,1,1
▁medyanın,9,1,0
▁sorunların,9,1,0
teb,9,1,1
▁pap,9,0,0
▁yaratı,9,1,1
▁süreçlerin,9,1,0
üler,9,1,1
▁alanına,9,1,0
ket,9,1,1
?”,9,0,0
mektir,9,1,1
mayla,9,1,1
▁yatırımcı,9,1,0
▁tarafın,9,1,0
▁antik,9,1,1
▁benims,9,0,0
▁yükümlü,9,1,1
afer,9,1,0
başı,9,1,0
ısının,9,1,0
▁hukuka,9,1,0
▁sektörler,9,1,0
▁anlayışını,9,1,0
▁mayıs,9,1,1
▁alanındaki,9,1,0
zurum,9,0,0
▁girer,9,1,0
▁izlen,9,1,0
cid,9,0,0
▁batıya,9,1,0
▁sisteme,9,1,0
▁etkisiyle,9,1,0
▁yetersizlik,9,1,0
▁hafif,9,1,1
sağ,9,1,1
▁ric,9,0,0
▁elverişli,9,1,1
▁vazgeç,9,1,1
▁yürüt,9,1,1
ememesi,9,1,1
esk,9,0,0
▁davranışın,9,1,0
▁edilm,9,0,0
▁tıp,9,1,1
▁geçerlidir,9,1,0
▁misyon,9,1,1
▁haklarının,9,1,0
▁ihtiyat,9,1,1
lığına,9,1,1
▁sınav,9,1,1
▁erdem,9,1,1
▁oyuncu,9,1,1
▁ekonomisinin,9,1,0
▁reklamları,9,1,0
ona,9,1,1
▁giz,9,1,1
viçre,9,0,0
▁etkilerini,9,1,0
▁yolculuk,9,1,0
▁ilişkilendir,9,1,0
▁vah,9,1,1
▁varlıkların,9,1,0
lanan,9,1,1
▁işbirliğine,9,1,0
udur,9,1,1
▁dinlemek,9,1,0
▁olun,9,1,0
▁değişkenin,9,1,0
▁dalgalan,9,1,1
mama,9,1,1
▁bedel,9,1,1
▁tatmin,9,1,1
izmin,9,1,0
▁bürokratik,9,1,1
▁karara,9,1,0
likler,9,1,1
▁uygulamasının,9,1,0
▁araçlarından,9,0,0
melerine,9,1,1
sızlık,9,1,1
▁min,9,1,1
lanabilir,9,1,1
▁ailede,9,1,0
▁dök,9,1,1
▁gerçeği,9,1,0
▁mey,9,1,1
ru,9,0,0
▁rekabetin,9,1,0
▁protokol,9,1,1
▁unvanı,9,1,0
▁postmodern,9,1,1
▁çocuklarının,9,1,0
▁tartışma,9,1,1
▁eh,9,1,1
▁norveç,9,0,0
▁anahtar,9,1,1
▁şerif,9,1,1
▁krizin,9,1,0
▁bi,9,1,1
lâm,9,0,0
▁küt,9,1,1
ace,9,1,0
cc,9,0,0
▁yolunda,9,1,0
▁inancı,9,1,0
▁onların,9,1,0
fı,9,1,1
▁göm,9,1,1
▁şık,9,1,1
▁ekol,9,1,1
îm,9,0,0
âm,9,0,0
▁ihtiyacı,9,1,0
▁buyruk,9,1,1
▁nes,9,1,0
▁ayetleri,9,1,0
ram,9,0,0
ilmemiştir,9,1,1
▁esir,9,1,1
▁bakan,9,1,1
ahat,9,1,0
rir,9,0,0
▁edecek,9,1,0
▁önemini,9,1,0
ây,9,0,0
emin,9,1,1
▁öfke,9,1,1
▁buh,9,0,0
▁malik,9,1,1
yaz,9,1,1
▁çalışmak,9,1,0
▁uzaklaş,9,1,0
▁anlayışına,9,1,0
taki,9,1,1
▁sı,9,1,1
ida,9,1,0
▁tutumu,9,1,0
anları,9,1,1
▁denk,9,1,1
▁etmeleri,9,1,0
*,9,0,0
▁dayanarak,9,1,0
▁ahlakı,9,1,0
▁paragraf,9,1,1
▁bunlar,9,1,0
▁yerinden,9,1,0
▁ağız,9,1,1
▁laiklik,9,1,0
eto,9,0,0
▁sıralan,9,1,0
ited,9,0,0
▁mc,9,0,0
▁bölgesine,9,1,0
sar,9,1,1
cilerin,9,1,1
▁ihtiyacını,9,1,0
▁ekonomisi,9,1,0
▁iştirak,9,1,1
lamanın,9,1,1
▁denetimi,9,1,0
▁mili,9,1,0
▁bağdaş,9,1,1
▁bankalar,9,1,0
▁sağlayacak,9,1,0
▁işletmelere,9,1,0
▁adren,9,0,0
▁getirilen,9,1,0
▁taşıt,9,1,1
▁mel,9,1,1
alaş,9,1,0
▁sistemini,9,1,0
▁kalması,9,1,0
▁içermesi,9,1,0
oları,9,1,0
▁edilmesine,9,1,0
alizm,9,0,0
▁rö,9,0,0
▁bırakılması,9,1,0
▁geçtiği,9,1,0
▁kullanılmasına,9,1,0
▁yoldan,9,1,0
▁izlemek,9,1,0
▁metre,9,1,1
sın,9,1,1
▁iptal,9,1,1
malarında,9,1,1
▁etmiş,9,1,0
lamasını,9,1,1
alist,9,0,0
▁kararlarına,9,1,0
kol,9,1,1
▁kendilerini,9,1,0
▁buhar,9,1,1
▁kampanyası,9,1,0
▁getirme,9,1,0
▁gönderilen,9,1,0
▁ismail,9,0,0
▁fu,9,0,0
▁görüntülen,9,1,0
▁sınıfta,9,1,0
ate,9,1,1
▁hastada,9,1,0
dal,9,1,1
▁ağrısı,9,1,0
▁fatur,9,1,0
▁eğimli,9,1,0
lidir,9,1,1
▁amacına,9,1,0
▁dağılma,9,1,0
▁sanayileşme,9,1,0
abilm,9,0,0
▁cinsel,9,1,1
▁bos,9,0,0
▁eşittir,9,1,0
▁vakıflar,9,1,0
▁yurttaş,9,1,1
▁hükmünde,9,0,0
▁bankaları,9,1,0
esih,9,0,0
ork,9,0,0
▁planlanan,9,1,0
▁bilgisayarın,9,1,0
▁pozitiv,9,0,0
▁sunmak,9,1,0
teri,9,1,0
▁vasıtasıyla,9,1,0
▁küç,9,0,0
▁şubat,9,1,1
▁enstitü,9,1,1
▁kadınlar,9,1,0
▁tarihin,9,1,0
▁belirlendiği,9,1,0
▁lam,9,1,1
▁bütünlük,9,1,0
▁bileşen,9,1,1
mus,9,1,0
melerinde,9,1,1
ea,9,0,0
uşu,9,1,1
▁öyle,9,1,1
▁tour,9,0,0
▁açar,9,1,1
usudur,9,1,0
▁uluslar,9,1,0
▁temsilcileri,9,1,0
▁etkinliklerin,9,1,0
▁satır,9,1,1
▁parlamenter,9,1,1
▁yapıtı,9,1,0
▁işçiler,9,1,1
eyen,9,1,0
▁dönemin,9,1,0
▁özerk,9,1,1
▁karşılaştırma,9,1,0
▁toprağa,9,1,0
▁fran,9,0,0
▁fosfor,9,1,1
sk,9,0,0
▁sadakat,9,1,1
▁magazin,9,1,1
▁uzaklık,9,1,1
▁arşiv,9,1,1
▁zir,9,1,1
▁vur,9,1,1
ony,9,1,0
celona,9,0,0
▁ste,9,0,0
ndaki,9,1,1
▁ölçümü,9,1,0
adı,9,1,0
▁ekonominin,9,1,0
▁mic,9,0,0
mem,9,1,1
▁satılan,9,1,0
▁kağan,9,1,1
leyic,9,0,0
macının,9,1,1
▁kısıt,9,1,1
},9,0,0
▁tahrik,9,1,1
▁bilgisayarlar,9,1,0
▁piyasaya,9,1,0
▁sürece,9,1,0
▁burcu,9,1,0
▁sınıfa,9,1,0
▁çıkardığı,9,1,0
▁israf,9,1,1
▁temsilci,9,1,1
▁çorbası,9,1,0
istin,9,1,0
ozan,9,1,1
▁bakanlık,9,1,1
▁kurut,9,1,1
▁aleyhine,9,1,0
▁asansör,9,1,1
▁cumartesi,9,1,1
▁ec,9,0,0
▁değiştirmesi,9,1,0
medi,9,1,1
▁orijinal,9,1,1
alım,9,1,1
▁içer,9,1,1
yum,9,1,1
üyle,9,1,1
bakır,9,1,1
▁gösterisini,9,1,0
emeye,9,1,1
▁seviyesinde,9,1,0
pir,9,1,1
güdüm,9,1,1
▁edilmeyen,9,1,0
sik,9,1,1
▁sunulan,9,1,0
▁may,9,0,0
miye,9,1,0
ches,9,0,0
▁gerekçesi,9,1,0
▁bezleri,9,1,0
<0xCC>,9,0,0
enter,9,0,0
sch,9,0,0
▁yükseklik,9,1,0
par,9,0,0
▁idarî,9,0,0
▁kok,9,1,1
▁amortis,9,1,0
vers,9,1,0
ster,9,1,1
▁anti,9,1,0
ider,9,1,0
▁komut,9,1,1
▁malları,9,1,0
erid,9,0,0
▁olasılık,9,1,1
istik,9,1,0
▁becerisi,9,1,0
▁bis,9,0,0
lug,9,0,0
uhr,9,0,0
gg,9,0,0
▁lü,9,1,1
▁kategori,9,1,1
▁ittifak,9,1,1
dü,9,1,1
▁kis,9,1,0
▁klas,9,1,1
gati,9,0,0
▁stre,9,0,0
▁dâhil,8,0,0
▁dağıt,8,1,1
▁kare,8,1,1
▁volkanik,8,1,1
▁davranışı,8,1,0
▁maddesi,8,1,0
▁yapay,8,1,1
maktır,8,1,1
▁rüzgar,8,1,1
▁sis,8,1,1
▁şiş,8,1,1
▁tesadüf,8,1,1
▁şoku,8,1,0
▁süreçtir,8,1,0
▁koşullarda,8,1,0
▁yönetimini,8,1,0
▁sinir,8,1,1
▁belirtileri,8,1,0
▁gerektirir,8,1,0
▁etkilerinden,8,1,0
▁salgın,8,1,1
▁özelliklerin,8,1,0
▁tamamı,8,1,0
".,",8,0,0
▁ayrılır,8,1,0
▁alınmalıdır,8,1,0
▁olmamalıdır,8,1,0
▁mekaniz,8,1,0
siyon,8,0,0
▁yoğunluğu,8,1,0
uc,8,1,1
▁tanımlama,8,1,0
▁inf,8,0,0
▁katılması,8,1,0
▁aden,8,1,0
▁amino,8,1,1
hid,8,1,1
atin,8,1,0
ck,8,0,0
▁kullanıldığı,8,1,0
▁yapılm,8,1,0
▁aldı,8,1,0
▁yapılabilir,8,1,0
▁zarara,8,1,0
▁zararı,8,1,0
▁metal,8,1,1
▁süreler,8,1,0
▁gönderilmesi,8,1,0
▁olsun,8,1,0
▁çalışmaya,8,1,0
▁nizam,8,1,1
▁ofisi,8,1,0
▁sağlığını,8,1,0
▁ölü,8,1,1
▁yürütülmesi,8,1,0
▁hastalıkların,8,1,0
vey,8,1,0
ansı,8,1,1
ekten,8,1,0
▁yoksun,8,1,1
ğimiz,8,0,0
▁kaldığı,8,1,0
▁hazırlan,8,1,0
▁tespiti,8,1,0
▁muhtemel,8,1,1
madığı,8,1,1
ezi,8,1,0
▁tepk,8,0,0
▁devr,8,1,1
▁dönemlerinde,8,1,0
adığı,8,1,0
▁akışı,8,1,0
▁görül,8,1,0
▁yerlere,8,1,0
▁bm,8,0,0
▁gez,8,1,1
▁bölgede,8,1,0
▁yapmaya,8,1,0
▁noktaya,8,1,0
isan,8,1,0
▁alet,8,1,1
▁ilkeler,8,1,0
leştir,8,1,1
▁tasar,8,1,1
lanarak,8,1,1
▁bitkiler,8,1,0
▁ikiye,8,1,0
▁co,8,0,0
▁yaşan,8,1,0
▁akımının,8,1,0
▁harita,8,1,1
▁bozulmaya,8,1,0
▁uğram,8,1,0
▁sorular,8,1,0
▁verdi,8,1,1
▁müsteşar,8,1,1
▁alıp,8,1,0
▁kentsel,8,1,0
▁komuta,8,1,1
▁katılımı,8,1,0
▁çalışmalardan,8,1,0
▁sıcaklığının,8,1,0
▁suya,8,1,1
kir,8,1,1
ilmektedir,8,1,1
here,8,1,0
▁modelinin,8,1,0
▁enerjisi,8,1,0
▁çıkma,8,1,1
▁döneme,8,1,0
▁etrafında,8,1,0
▁araçlardan,8,0,0
▁düzenlemesi,8,1,0
▁bundan,8,1,0
▁yıkan,8,1,0
▁uygul,8,0,0
▁mağdur,8,1,1
▁ford,8,0,0
▁kentin,8,1,0
▁olmanın,8,1,0
▁notu,8,1,0
▁kader,8,1,1
▁verebilir,8,1,0
▁hukukun,8,1,0
▁hakkına,8,1,0
▁olabilmesi,8,1,0
▁depolama,8,1,0
▁yükün,8,1,1
▁kazanım,8,1,1
▁gereklilik,8,1,0
▁savaşları,8,1,0
▁ark,8,1,1
▁turizmin,8,1,0
▁evlenme,8,1,0
▁kemik,8,1,1
▁are,8,1,0
▁müdürü,8,1,0
acakları,8,1,1
▁akıllı,8,1,1
▁gösterilmesi,8,1,0
▁olduğunda,8,1,0
▁askerlik,8,1,0
▁isyan,8,1,1
▁parlamento,8,1,1
▁yenilen,8,1,0
▁düşünülen,8,1,0
▁çözümleme,8,1,0
çenin,8,1,1
▁yargılama,8,1,0
▁erit,8,1,0
▁düşünc,8,0,0
▁kritik,8,1,1
▁yöneticileri,8,1,0
▁ideolojik,8,1,1
▁kuramının,8,1,0
ach,8,0,0
▁qu,8,0,0
▁betim,8,1,1
▁what,8,0,0
can,8,1,1
▁tarafsız,8,1,0
▁desteklemek,8,1,0
▁muhafaza,8,1,1
▁öyk,8,0,0
üc,8,1,1
▁anı,8,1,1
▁yazılmış,8,1,0
▁günümüze,8,1,0
▁savaşlar,8,1,0
▁kültürünün,8,1,0
▁kurgu,8,1,1
ould,8,0,0
▁eğlence,8,1,1
▁dışarıdan,8,1,0
por,8,0,0
▁yoluna,8,1,0
▁harç,8,1,1
eliğin,8,1,0
liğinden,8,1,1
abilmektedir,8,1,1
▁eur,8,0,0
▁merkezleri,8,1,0
▁mahkem,8,0,0
▁stabil,8,1,1
▁arzu,8,1,1
▁vergilendirme,8,1,0
▁görevlisi,8,1,0
lanmasında,8,1,1
▁denizcilik,8,1,0
▁mercimek,8,1,1
▁sivas,8,0,0
▁farklılıklar,8,1,0
▁dokun,8,1,1
▁tanınan,8,1,0
▁suçu,8,1,0
▁kesme,8,1,1
▁tümüyle,8,1,0
▁gelişmiştir,8,1,0
▁birimleri,8,1,0
acının,8,1,0
▁makinesi,8,1,0
kı,8,1,1
▁yapısına,8,1,0
▁hemşirelik,8,1,0
irken,8,1,1
▁süz,8,1,1
▁değiştirmek,8,1,0
▁elinde,8,1,0
imet,8,0,0
▁haklarını,8,1,0
▁tanıtım,8,1,1
▁araştırmaları,8,1,0
cısının,8,1,1
▁istemesi,8,1,0
▁gelişmelerin,8,1,0
tral,8,0,0
del,8,1,1
by,8,0,0
▁kartı,8,1,0
▁fethi,8,1,0
emeyen,8,1,1
lanacak,8,1,1
eddin,8,1,0
▁açıklamak,8,1,0
▁değerinden,8,1,0
▁temelini,8,1,0
▁kanunla,8,1,0
▁kullanımının,8,1,0
▁üstünde,8,1,0
▁ürettikleri,8,1,0
▁tarz,8,1,1
▁fonları,8,1,0
▁beyanı,8,1,0
▁çarpan,8,1,1
▁emeklilik,8,1,0
▁hastaya,8,1,0
▁temsilcisi,8,1,0
▁programın,8,1,0
▁gösterdiği,8,1,0
▁maaş,8,1,1
▁portföy,8,1,1
▁meteoroloji,8,1,1
▁kayded,8,1,1
lıkla,8,1,1
▁anlayışının,8,1,0
▁standard,8,1,1
cıların,8,1,1
mo,8,0,0
▁benzeri,8,1,1
ecektir,8,1,1
▁olmayı,8,1,0
‘,8,0,0
▁blog,8,1,1
yin,8,1,1
▁tamam,8,1,1
▁rutin,8,1,1
▁büyüm,8,1,0
▁endüstr,8,0,0
▁taahhüt,8,1,1
ımız,8,1,1
▁günde,8,1,0
▁alınmasını,8,1,0
▁sunan,8,1,0
▁karakteristik,8,1,1
▁hukukunda,8,1,0
zin,8,1,1
▁kaba,8,1,1
▁sevk,8,1,1
▁gizlilik,8,1,0
▁yaygınlaş,8,1,0
▁yönetimine,8,1,0
▁şiirin,8,1,0
▁odası,8,1,0
▁modeline,8,1,0
▁uygulamasında,8,1,0
▁yaygınlaşması,8,1,0
▁ilişkisel,8,1,0
▁kurallarının,8,1,0
elim,8,1,1
▁lis,8,0,0
▁ic,8,1,1
iki,8,1,1
▁planın,8,1,0
kiş,8,1,0
▁merkezinin,8,1,0
▁düzenleyici,8,1,0
▁korum,8,1,0
▁politikalarını,8,1,0
▁bulunmaması,8,1,0
▁beşinci,8,1,0
▁iletişimde,8,1,0
▁kronik,8,1,1
▁cezalandır,8,1,0
ala,8,1,1
kal,8,1,1
▁;,8,0,0
▁grubuna,8,1,0
elli,8,1,1
bel,8,1,1
ğımız,8,0,0
▁boşluk,8,1,1
▁sıralanmıştır,8,1,0
▁düşüncenin,8,1,0
kil,8,1,1
amı,8,0,0
▁üs,8,1,1
are,8,1,0
▁dünyasında,8,1,0
în,8,0,0
▁م,8,0,0
ub,8,0,0
▁adını,8,1,0
▁anlaşılması,8,1,0
ife,8,1,0
mamış,8,1,1
▁kil,8,1,1
▁tasdik,8,1,1
▁kimsenin,8,1,0
▁pet,8,1,1
▁domuz,8,1,1
▁sıkı,8,1,1
üt,8,1,1
▁hizmetlerinde,8,1,0
▁çöz,8,1,1
▁kullanılmaz,8,1,0
▁kanama,8,1,0
▁yalan,8,1,1
▁aydınlat,8,1,1
▁bütünlüğü,8,1,0
ess,8,1,0
▁kaynaklardan,8,1,0
▁id,8,1,1
▁huy,8,1,1
▁hil,8,0,0
imize,8,1,1
▁ayetler,8,1,0
▁süb,8,0,0
▁ilah,8,1,1
▁yaratan,8,1,0
▁hariç,8,1,1
▁değin,8,1,1
çu,8,1,1
▁olgunlaş,8,1,0
tar,8,1,1
▁açıklam,8,1,0
▁dengesiz,8,1,0
▁diyafram,8,1,1
▁suçun,8,1,0
▁sıralama,8,1,0
▁uygulayan,8,1,0
▁kot,8,1,1
▁statüsü,8,1,0
▁ücretleri,8,1,0
▁yakınlık,8,1,0
▁arabistan,8,0,0
▁hasıl,8,1,1
▁yazarın,8,1,0
ward,8,0,0
▁politikalarına,8,1,0
▁yapıya,8,1,0
▁götür,8,1,1
▁mesafe,8,1,1
▁ülkedeki,8,1,0
ulus,8,1,1
▁yaratıcılık,8,1,0
▁geliştiren,8,1,0
▁hesab,8,1,1
▁kop,8,1,1
▁anılan,8,1,0
▁kore,8,1,0
oğol,8,0,0
▁iletişime,8,1,0
▁ihtiyaçlarına,8,1,0
ilip,8,1,1
imarka,8,1,0
▁yine,8,1,1
▁öder,8,1,0
▁ekipman,8,1,1
▁neo,8,0,0
ern,8,1,0
▁korkusu,8,1,0
▁hareketlerin,8,1,0
▁rahatsız,8,1,1
▁aracını,8,1,0
▁kenar,8,1,1
▁gövde,8,1,1
▁sırası,8,1,0
▁diğerlerine,8,1,0
elle,8,1,0
▁köpr,8,0,0
▁hâle,8,0,0
rası,8,0,0
▁tasarrufu,8,1,0
▁atık,8,1,1
▁yoksa,8,1,1
esiz,8,1,0
▁edilebilmesi,8,1,0
▁kolaylığı,8,1,0
▁maddeleri,8,1,0
▁parçası,8,1,0
suzluk,8,1,1
▁röl,8,0,0
▁yıllar,8,1,0
▁hizmetlerine,8,1,0
▁garanti,8,1,1
▁lan,8,1,1
▁yoğunlaş,8,1,0
▁dim,8,1,1
▁sahası,8,1,0
▁belgesel,8,1,1
▁işlemlerinin,8,1,0
ift,8,0,0
▁paylaşma,8,1,0
▁sirk,8,1,1
▁cev,8,0,0
▁diyerek,8,0,0
▁ödem,8,1,1
lanmaya,8,1,1
▁gücüne,8,1,0
▁mo,8,0,0
▁yenil,8,1,0
eşme,8,1,0
▁sanatçılar,8,1,0
▁işletmesi,8,1,0
▁tutan,8,1,0
▁verildiği,8,1,0
isindeki,8,1,0
▁piyasasında,8,1,0
▁dönemlerde,8,1,0
▁sene,8,1,1
ğinde,8,0,0
▁reform,8,1,1
▁kararname,8,1,1
▁mekanizması,8,1,0
▁₺,8,0,0
▁bilgilendirme,8,1,0
▁ip,8,1,1
ât,8,0,0
▁cuma,8,1,1
▁yes,8,1,0
▁katılır,8,1,0
▁sahipleri,8,1,0
▁olmaktan,8,1,0
▁teor,8,0,0
▁kadınlara,8,1,0
▁büyümenin,8,1,0
larken,8,1,1
▁hegem,8,0,0
▁servisi,8,1,0
▁durumunu,8,1,0
▁tedbirleri,8,1,0
▁yal,8,1,1
▁yüksel,8,1,1
▁güçlendirmek,8,1,0
▁dinsel,8,1,0
▁çatışmalar,8,1,0
amıştır,8,0,0
▁yükselir,8,1,0
▁federasyonu,8,1,0
▁sözde,8,1,1
▁benim,8,1,0
▁ordusu,8,1,0
▁turlar,8,1,1
▁ır,8,1,1
asyonun,8,0,0
▁biçimsel,8,1,0
▁yak,8,1,1
per,8,0,0
▁yönelt,8,1,0
▁çekici,8,1,1
liliğin,8,1,1
ood,8,0,0
▁yuvarlak,8,1,1
▁önde,8,1,0
▁anayasal,8,1,1
▁bizim,8,1,0
emem,8,1,1
▁güneydoğu,8,1,1
afa,8,1,0
▁alg,8,1,1
▁araçlar,8,0,0
▁içeriğe,8,1,0
▁ikram,8,1,1
▁parlamentosu,8,1,0
▁değiştirilmesi,8,1,0
▁feodal,8,1,1
alk,8,0,0
▁kus,8,1,1
▁destekli,8,1,0
▁flaş,8,1,1
ûn,8,0,0
▁çekilen,8,1,0
▁ayrıntı,8,1,1
▁kimin,8,1,1
▁görüntü,8,1,1
▁görünüm,8,1,1
▁tim,8,1,1
▁bağımlılığı,8,1,0
ânî,8,0,0
▁kurulunun,8,1,0
melerinden,8,1,1
▁tarımda,8,1,0
▁programında,8,1,0
▁süm,8,1,1
▁gidiş,8,1,0
▁messi,8,0,0
▁yılmaz,8,1,1
▁kupası,8,1,0
▁arda,8,1,0
▁ağırlığı,8,1,0
▁lig,8,1,1
layan,8,1,1
▁sir,8,1,0
▁sem,8,1,1
▁madrid,8,0,0
▁kazanan,8,1,0
▁taraftar,8,1,1
▁ülkeyi,8,1,0
▁ortağı,8,1,0
▁gönderen,8,1,0
▁üretime,8,1,0
▁aracının,8,1,0
sizlik,8,1,1
etim,8,1,0
▁zincir,8,1,1
anlığı,8,1,1
▁hizmetlerinden,8,1,0
▁kurtuluş,8,1,0
▁göçün,8,1,0
edeki,8,1,0
▁sorunlarının,8,1,0
▁tüketicilere,8,1,0
▁silahlı,8,1,0
▁fiyatının,8,1,0
▁yeteneğini,8,1,0
▁zorunluluk,8,1,1
mos,8,0,0
▁rolünü,8,1,0
▁hikâye,8,0,0
▁âdet,8,0,0
▁frekans,8,1,1
▁kuvveti,8,1,0
▁paralel,8,1,1
▁durağan,8,1,1
lüzyon,8,0,0
mac,8,1,1
▁yayılm,8,1,0
▁papatya,8,1,1
▁deng,8,1,1
alan,8,1,1
▁göstermektedir,8,1,0
▁faaliyetlerde,8,1,0
▁arasından,8,1,0
▁suriye,8,0,0
▁yemekleri,8,1,0
malık,8,1,1
<0x94>,8,0,0
<0x82>,8,0,0
▁başlangıçta,8,1,0
.',8,0,0
▁havuz,8,1,1
▁sayı,8,1,1
▁düştüğü,8,1,0
▁öğretmeni,8,1,0
▁konuş,8,1,1
▁yaşında,8,1,0
imde,8,1,1
▁operasyonel,8,1,1
▁oluşumu,8,1,0
▁etkinliğinin,8,1,0
▁kira,8,1,1
▁onarım,8,1,1
▁sodyum,8,1,1
▁buharı,8,1,0
sidir,8,1,1
oks,8,1,0
▁deri,8,1,1
▁tv,8,0,0
uyor,8,1,1
▁basamak,8,1,1
▁maddenin,8,1,0
▁hatası,8,1,0
imini,8,1,1
▁hazırlama,8,1,0
bilgisi,8,1,0
▁birleştirme,8,1,0
rich,8,0,0
▁motivasyon,8,1,1
fik,8,0,0
elen,8,1,1
▁hastalıklardan,8,1,0
▁turu,8,1,0
yeni,8,1,1
oni,8,1,0
▁hen,8,1,0
yla,8,1,1
<0xA7>,8,0,0
▁kahve,8,1,1
▁değişkeni,8,1,0
▁tespitinde,8,1,0
▁konaklama,8,1,0
bit,8,1,1
▁maliyetini,8,1,0
▁becerilerini,8,1,0
ga,8,0,0
sc,8,0,0
furt,8,0,0
tici,8,1,1
▁inkar,8,1,1
▁hipotezi,8,1,0
▁yatırımlar,8,1,0
.(,8,0,0
▁terap,8,0,0
▁testleri,8,1,0
▁und,8,0,0
ige,8,0,0
nci,8,1,1
▁tom,8,1,1
lev,8,0,0
▁ediliyor,8,1,0
ısın,8,1,1
ude,8,1,0
iden,8,1,0
pt,8,0,0
▁peyzaj,8,1,1
undaki,8,1,1
içe,8,1,0
▁sendromu,8,1,0
isit,8,0,0
ococcus,8,0,0
ugoslav,8,0,0
ry,8,0,0
▁bulunulan,8,1,0
ören,8,1,1
lılığın,7,1,1
▁nitelikleri,7,1,0
▁dikdörtgen,7,1,1
▁geldiğini,7,1,0
▁tahliye,7,1,1
aktif,7,1,1
▁hastane,7,1,1
▁nör,7,0,0
▁bahsedilen,7,1,0
▁savaşında,7,1,0
▁nemli,7,1,0
▁kaynaktan,7,1,0
▁sorunlara,7,1,0
▁kusursuz,7,1,0
▁gördüğü,7,1,0
▁kızar,7,1,1
▁trav,7,0,0
▁travması,7,1,0
▁yapımı,7,1,0
ininin,7,1,0
▁sakin,7,1,1
▁çalışmaların,7,1,0
ımın,7,1,1
▁seçiminde,7,1,0
▁etkilerinin,7,1,0
ld,7,0,0
▁merkezinde,7,1,0
▁kapat,7,1,1
▁yapmayı,7,1,0
▁sürede,7,1,0
amadığı,7,1,1
▁tüz,7,0,0
▁geometrik,7,1,1
▁sorumlulukları,7,1,0
▁danışmanlık,7,1,0
▁erg,7,1,1
▁tanımlanmıştır,7,1,0
▁çapında,7,1,0
▁duyur,7,1,1
iminde,7,1,1
▁altındadır,7,1,0
mara,7,0,0
▁görüldüğü,7,1,0
▁idrar,7,1,1
▁ifadedir,7,1,0
▁olsaydı,7,1,0
▁korunmak,7,1,0
oku,7,1,1
▁aer,7,0,0
▁elemanlarının,7,1,0
hur,7,1,0
▁iyileştir,7,1,0
▁desteklenmesi,7,1,0
lanmasını,7,1,1
▁büyüklüğüne,7,1,0
▁bakteri,7,1,1
larıdır,7,1,1
▁tromb,7,1,1
▁tabanı,7,1,0
malarına,7,1,1
▁semboller,7,1,0
ilebilecek,7,1,1
▁görünür,7,1,1
▁kolon,7,1,1
▁görüşmenin,7,1,0
lenmektedir,7,1,1
▁personele,7,1,0
lus,7,0,0
▁kalmıştır,7,1,0
▁belirteç,7,1,1
▁emisyon,7,1,1
▁konferans,7,1,1
iyete,7,1,0
▁esaslı,7,1,0
▁kontrollü,7,1,0
▁açığa,7,1,0
▁altyapı,7,1,1
▁sonuçlarını,7,1,0
▁düzeyleri,7,1,0
▁kişide,7,1,0
▁alındığında,7,1,0
▁muhtar,7,1,1
▁görevlileri,7,1,0
▁yürütülen,7,1,0
▁gelin,7,1,1
▁rady,7,0,0
▁kontak,7,1,1
▁edilmesinde,7,1,0
▁birimlerin,7,1,0
luğa,7,1,1
▁ulaşması,7,1,0
▁olanakları,7,1,0
▁karşılaştıkları,7,1,0
▁şeffaflık,7,1,0
▁üstünlüğü,7,1,0
▁kaps,7,1,0
▁güçlendirme,7,1,0
▁dürüstlük,7,1,0
▁etmemesi,7,1,0
▁artırma,7,1,0
▁paylaşım,7,1,1
▁uygulamalarının,7,1,0
▁alanlarının,7,1,0
berg,7,1,1
indedir,7,1,1
▁kurumları,7,1,0
▁etkiley,7,1,0
▁sınıflandırma,7,1,0
oh,7,1,1
chen,7,0,0
▁mahkemeler,7,1,0
▁uzmanlaşmış,7,1,0
▁cetvel,7,1,1
▁sözcükler,7,1,0
elt,7,1,0
▁inovasyon,7,0,0
▁hav,7,1,1
▁tercüman,7,1,1
▁kaybol,7,1,1
▁aktivite,7,1,1
zaman,7,1,1
ılmaktadır,7,1,1
amanın,7,1,1
▁tır,7,1,1
▁burjuv,7,0,0
▁kalit,7,0,0
▁yetkileri,7,1,0
▁maddelerden,7,1,0
▁edebilme,7,1,0
▁enf,7,0,0
dışı,7,1,1
ekleri,7,1,0
▁alışverişi,7,1,0
▁yönlendiren,7,1,0
ques,7,0,0
tion,7,0,0
erson,7,0,0
▁çocukluk,7,1,0
▁defteri,7,1,0
▁rekabete,7,1,0
mışlardır,7,1,1
▁paralar,7,1,0
▁davranışlar,7,1,0
▁kesit,7,1,1
▁boru,7,1,1
ass,7,1,0
▁entegrasyon,7,1,1
▁kâğı,7,0,0
▁düzeltilmesi,7,1,0
▁kast,7,1,1
▁rehabilitasyon,7,1,1
süz,7,1,1
▁istekleri,7,1,0
▁doğr,7,1,0
▁hediye,7,1,1
▁oranlarının,7,1,0
▁referans,7,1,1
lov,7,0,0
▁ph,7,0,0
ilmesidir,7,1,1
modern,7,1,1
▁gelirinin,7,1,0
▁eğitmek,7,1,0
▁buğday,7,1,1
▁artmıştır,7,1,0
▁sade,7,1,1
▁aydan,7,1,0
▁yayılım,7,1,0
▁diyalog,7,1,1
▁menü,7,1,1
air,7,0,0
▁pir,7,1,1
ılarak,7,1,1
▁basınçlı,7,1,0
imizde,7,1,1
seri,7,1,1
tıcı,7,1,1
leyip,7,1,1
▁yasaları,7,1,0
▁hane,7,1,1
ülür,7,1,1
▁olacağını,7,1,0
▁kurulacak,7,1,0
▁gündem,7,1,1
çık,7,1,1
▁dersi,7,1,0
▁hoşgörü,7,1,1
▁enstitüsü,7,1,0
▁uygulamalar,7,1,0
▁hiyerarş,7,0,0
▁süreyle,7,1,0
▁işlerin,7,1,1
▁vücutta,7,1,0
▁edildiğinde,7,1,0
▁dokusu,7,1,0
▁kayn,7,1,0
▁tren,7,1,1
▁giderken,7,1,0
▁ilişkiyi,7,1,0
▁birini,7,1,0
eyh,7,0,0
▁ücretin,7,1,0
▁memleket,7,1,1
amış,7,0,0
▁bitkilerin,7,1,0
ko,7,0,0
▁ekonomiye,7,1,0
▁şeması,7,1,0
▁satılması,7,1,0
ula,7,1,1
▁işbirlikçi,7,1,1
▁bilge,7,1,1
▁kaynağıdır,7,1,0
▁flor,7,1,1
▁bilimi,7,1,0
tor,7,1,1
olojinin,7,0,0
▁uygulanmasını,7,1,0
▁efektif,7,1,1
▁karş,7,1,0
▁veriler,7,1,0
istler,7,0,0
▁hesaplanması,7,1,0
▁işçilik,7,1,1
▁rasyonal,7,0,0
▁dağılımını,7,1,0
▁günün,7,1,0
▁kuran,7,1,0
lılığı,7,1,1
▁olanaklı,7,1,0
▁makinesinin,7,1,0
▁şirketleri,7,1,0
▁destanı,7,1,0
▁vakit,7,1,1
▁üf,7,0,0
▁yapısında,7,1,0
▁artmasına,7,1,0
▁katkısı,7,1,0
▁içeriğinin,7,1,0
▁üçlü,7,1,0
▁yılların,7,1,0
▁bilgilerini,7,1,0
▁birleştirilmiş,7,1,0
▁yerleş,7,1,1
▁gereç,7,1,1
▁temeli,7,1,0
▁etkenler,7,1,0
▁destekleyen,7,1,0
▁düşüncesinin,7,1,0
▁rastlan,7,1,0
▁uğraması,7,1,0
▁departman,7,1,1
▁değişiklikler,7,1,0
pan,7,0,0
kara,7,1,1
ülmüş,7,1,1
▁sanatçının,7,1,0
▁metafor,7,1,1
▁ast,7,1,1
▁yetiştirilmesi,7,1,0
işleri,7,1,1
▁içerisindeki,7,1,0
▁miz,7,1,1
▁dayandığı,7,1,0
ock,7,0,0
seau,7,0,0
▁kitab,7,1,1
▁ıst,7,1,0
▁kullanımını,7,1,0
▁yasalar,7,1,0
▁nit,7,0,0
▁ilerlem,7,1,0
▁duyma,7,1,0
▁kasım,7,1,1
▁hiz,7,0,0
▁emre,7,1,0
▁kitlenin,7,1,0
▁onlara,7,1,0
▁siz,7,1,1
▁cih,7,0,0
▁konul,7,1,0
▁teş,7,1,0
▁dilde,7,1,0
▁kaleme,7,1,0
▁farz,7,1,1
▁otur,7,1,1
▁ez,7,1,1
vet,7,1,0
ğı,7,0,0
▁başlam,7,1,0
▁çıkarılan,7,1,0
▁rız,7,1,1
▁namazı,7,1,0
▁ka,7,1,1
▁verdikleri,7,1,0
▁zem,7,1,1
iret,7,0,0
▁helal,7,1,1
dî,7,0,0
▁dolaş,7,1,1
▁ayrılması,7,1,0
▁kime,7,1,0
likte,7,1,1
▁hikmet,7,1,1
▁kims,7,1,0
▁yansıtan,7,1,0
▁şarttır,7,1,0
▁etmeyen,7,1,0
şer,7,1,1
▁kurucusu,7,1,0
azı,7,1,1
▁kendilerine,7,1,0
▁ayakta,7,1,0
▁selam,7,1,1
▁çözümler,7,1,0
▁üretme,7,1,0
▁sağlamaya,7,1,0
▁ilim,7,1,1
▁prensip,7,1,1
▁müte,7,1,0
▁toplumların,7,1,0
▁boşan,7,1,1
uru,7,1,0
▁olaya,7,1,0
ılmamış,7,1,1
iste,7,1,1
▁şur,7,1,0
▁hafız,7,1,1
▁iniş,7,1,1
▁komşu,7,1,1
▁kullanmıştır,7,1,0
mı,7,1,1
ekte,7,1,0
▁evlat,7,1,1
▁rıza,7,1,1
▁sam,7,1,1
▁doğur,7,1,1
▁işlenen,7,1,0
▁evlen,7,1,1
▁hendek,7,1,1
▁özelliğine,7,1,0
▁ilkelerine,7,1,0
▁müdahalesi,7,1,0
ilm,7,1,0
▁lev,7,0,0
▁kalbin,7,1,0
atları,7,1,0
▁işlerinde,7,1,1
▁fik,7,0,0
▁ettiren,7,1,0
▁dernek,7,1,1
▁fiyata,7,1,0
▁sorgulama,7,1,0
▁düzel,7,1,1
inal,7,1,1
▁taban,7,1,1
▁azaltır,7,1,0
▁kaybetmesi,7,1,0
▁gec,7,1,1
▁hacmi,7,1,0
▁evi,7,1,0
▁mevzu,7,1,1
ash,7,0,0
▁prag,7,0,0
mat,7,1,1
▁işç,7,0,0
▁şiirde,7,1,0
omat,7,1,0
ong,7,0,0
amaları,7,1,0
▁başlanmıştır,7,1,0
▁yüze,7,1,0
dirim,7,1,1
▁katlan,7,1,1
▁derecesini,7,1,0
▁tümden,7,1,0
eceğini,7,1,1
▁ağı,7,1,1
▁sorumlusu,7,1,0
▁bireyi,7,1,0
▁açısı,7,1,0
▁gerçekte,7,1,0
▁seyir,7,1,1
ajı,7,0,0
▁marş,7,1,1
▁bilinci,7,1,0
▁yükselt,7,1,0
ilmeli,7,1,1
▁kullanırken,7,1,0
damar,7,1,1
▁toplarda,7,1,0
▁taşın,7,1,1
mas,7,1,1
▁yerler,7,1,0
▁kısmı,7,1,0
▁koymak,7,1,0
▁cep,7,1,1
▁yaralı,7,1,1
▁fren,7,1,1
▁hızda,7,1,0
▁taşınması,7,1,0
ektör,7,0,0
▁araçlara,7,0,0
▁eğim,7,1,1
üstü,7,1,0
▁basıncı,7,1,0
▁yağı,7,1,1
▁koyar,7,1,1
▁gürültü,7,1,1
▁uzunluğu,7,1,0
▁ü,7,1,1
▁faz,7,1,1
▁ısınma,7,1,0
▁ihtiyacının,7,1,0
▁cihaz,7,1,1
▁çıkarlarını,7,1,0
▁krallık,7,1,0
▁ısıtma,7,1,0
▁yaşamsal,7,1,0
▁macera,7,1,1
▁verimi,7,1,0
ografi,7,0,0
▁rotor,7,1,1
▁özelliğidir,7,1,0
▁sermayenin,7,1,0
▁komitesi,7,1,0
▁olguların,7,1,0
▁hacim,7,1,1
▁türkler,7,0,0
▁aşısı,7,1,0
▁format,7,1,1
▁yararlanma,7,1,0
▁parmak,7,1,1
gün,7,1,1
▁fenomen,7,1,1
▁ucuz,7,1,1
▁usulü,7,1,0
▁itibari,7,1,1
▁ekrem,7,0,0
▁finanse,7,1,1
▁mül,7,1,0
▁eğitimde,7,1,0
▁kentlerin,7,1,0
oa,7,1,0
▁işlemlere,7,1,0
▁ulaşılabilir,7,1,0
urn,7,1,0
▁oranını,7,1,0
▁istatistiksel,7,1,0
▁patates,7,1,1
▁öğrenim,7,1,1
▁şirketi,7,1,0
▁tarafların,7,1,0
▁biçimleri,7,1,0
▁özdeş,7,1,1
▁aksiy,7,1,0
▁cumhuriyetin,7,1,0
▁devri,7,1,1
▁nicelik,7,1,1
▁benlik,7,1,1
ofil,7,1,0
nen,7,1,1
▁alex,7,0,0
eksiyon,7,0,0
▁süreçte,7,1,0
go,7,0,0
▁sanatlar,7,1,0
▁işlen,7,1,0
▁yoğunluk,7,1,0
▁genetik,7,1,1
▁evr,7,1,1
▁vitamini,7,1,0
▁oluşmasında,7,1,0
▁kaliteli,7,1,0
oskova,7,0,0
▁yapılmasını,7,1,0
▁dönüm,7,1,1
▁yaşamında,7,1,0
▁düşünen,7,1,0
▁özne,7,1,1
▁şiddeti,7,1,0
nel,7,1,0
ark,7,1,1
▁viy,7,0,0
▁optik,7,1,1
ehr,7,1,0
▁bütçesinin,7,1,0
veç,7,0,0
▁toplamak,7,1,0
ence,7,1,0
▁gerektir,7,1,0
▁sistemli,7,1,0
▁modelinde,7,1,0
▁görüşüne,7,1,0
▁düşünsel,7,1,0
emesine,7,1,0
▁arttırmak,7,1,0
▁tör,7,1,1
▁alçak,7,1,1
▁hakların,7,1,0
▁daral,7,1,1
▁modelde,7,1,0
▁köken,7,1,1
▁sınırsız,7,1,1
▁çalıştığı,7,1,0
▁koşma,7,1,0
eciler,7,0,0
▁kavramıyla,7,1,0
▁yakından,7,1,0
ori,7,1,0
▁otoriter,7,1,1
▁kavramsal,7,1,0
▁mantıksal,7,1,0
bek,7,1,1
▁benzet,7,1,1
▁tekn,7,1,0
▁war,7,0,0
▁eserleri,7,1,0
▁padişah,7,1,1
▁hücreler,7,1,0
kat,7,1,1
▁sanay,7,0,0
▁süresince,7,1,0
haf,7,1,1
▁üyelerinden,7,1,0
▁gözetim,7,1,1
▁termal,7,1,1
▁yararlanmak,7,1,0
▁koyduğu,7,1,0
▁dosya,7,1,1
▁hük,7,0,0
pınar,7,1,1
ülen,7,1,1
▁söyler,7,1,0
▁bağımsızlığını,7,1,0
ekiz,7,1,0
sosyal,7,1,1
ilerek,7,1,1
uluğunun,7,1,1
ağında,7,1,0
▁kupa,7,1,1
▁kaybed,7,1,1
sanız,7,1,1
▁gram,7,1,1
▁beşiktaş,7,0,0
▁günlerde,7,1,0
asıyla,7,1,1
fan,7,1,0
▁bana,7,1,0
ralar,7,0,0
illa,7,1,1
▁görüşmeler,7,1,0
▁teknikleri,7,1,0
▁sürdüğü,7,1,0
▁propaganda,7,1,1
▁indeks,7,1,1
▁örtülü,7,1,0
▁çizgi,7,1,1
▁sponsorluk,7,1,0
▁hükümdar,7,1,1
▁isimli,7,1,0
lemede,7,1,1
▁dezavantaj,7,1,1
▁mekte,7,1,1
▁renkleri,7,1,0
▁ortamları,7,1,0
.-,7,0,0
▁krallığı,7,1,0
say,7,1,1
▁bulundukları,7,1,0
▁sefer,7,1,1
▁oranlarını,7,1,0
düler,7,1,1
▁oluşmasını,7,1,0
▁olig,7,0,0
▁dönemsel,7,1,0
▁boyutlu,7,1,0
▁düşme,7,1,0
▁pazara,7,1,0
“,7,0,0
▁gür,7,1,1
▁yönlendirme,7,1,0
odos,7,0,0
ılm,7,0,0
▁yanıltıcı,7,1,0
▁sergil,7,1,0
▁değişmez,7,1,0
▁yaklaşma,7,1,0
▁ilişkilerinde,7,1,0
▁gelebilecek,7,1,0
▁seviye,7,1,1
▁okut,7,1,0
okrates,7,0,0
▁destekler,7,1,0
▁federal,7,1,1
ilmek,7,1,1
▁askerî,7,0,0
▁dağı,7,1,0
▁komedi,7,1,1
▁konak,7,1,1
▁okumuştur,7,1,0
▁romanını,7,1,0
▁okuyan,7,1,0
ese,7,1,0
leşmeyi,7,1,1
▁çeyiz,7,1,1
yal,7,1,1
▁eserin,7,1,0
▁kampa,7,1,0
▁kararın,7,1,0
▁başta,7,1,0
▁ust,7,1,0
▁algısı,7,1,0
▁dışişleri,7,1,0
▁sorunlarını,7,1,0
▁hün,7,0,0
▁verildi,7,1,0
ağına,7,1,0
▁alanlara,7,1,0
▁beklent,7,0,0
ımdan,7,1,1
▁kuramına,7,1,0
uzun,7,1,1
▁diyar,7,1,1
▁maliyetli,7,1,0
▁istisn,7,0,0
▁halkının,7,1,0
rel,7,1,0
▁saptır,7,1,0
bilim,7,1,1
▁talebin,7,1,0
ack,7,0,0
gön,7,1,1
lüğe,7,1,1
▁sesi,7,1,0
▁harf,7,1,1
▁ut,7,1,1
▁keşif,7,1,1
ank,7,0,0
▁kaynağını,7,1,0
▁gücün,7,1,1
▁desteklem,7,1,0
▁genişlet,7,1,0
emek,7,1,1
▁gluk,7,0,0
▁tetkik,7,1,1
▁fizy,7,0,0
▁odaları,7,1,0
ikler,7,1,1
▁kamer,7,1,1
au,7,0,0
▁yollarla,7,1,0
▁olmakla,7,1,0
▁reseptörleri,7,1,0
▁diplomatik,7,1,1
▁enfeksiyon,7,1,1
▁bireyleri,7,1,0
▁ss,7,0,0
ayol,7,1,1
▁akciğer,7,1,1
▁olg,7,0,0
▁alandaki,7,1,0
▁kaydedilir,7,1,0
ull,7,0,0
▁durumları,7,1,0
jektif,7,0,0
▁dönemine,7,1,0
▁indeksi,7,1,0
▁bölüş,7,1,1
▁rast,7,1,1
raj,7,0,0
▁müşavir,7,1,1
▁hücreli,7,1,0
▁hesabına,7,1,0
▁yardımlar,7,1,0
▁op,7,0,0
▁prosedür,7,1,1
▁sulama,7,1,0
▁yaprak,7,1,1
▁birbirlerini,7,1,0
▁boz,7,1,1
▁yazısı,7,1,0
aba,7,1,1
▁özgürlüğün,7,1,0
▁değişme,7,1,0
▁borsası,7,1,0
aklı,7,1,0
▁grafiği,7,1,0
▁seçmek,7,1,0
▁paş,7,0,0
▁işsiz,7,1,1
▁batıl,7,1,1
abet,7,0,0
▁hit,7,1,1
öğretime,7,1,0
▁öğretimi,7,1,0
eç,7,0,0
▁gelişimsel,7,1,0
ılmaz,7,1,1
▁hece,7,1,1
▁was,7,0,0
▁ke,7,1,1
cke,7,0,0
▁operatörü,7,1,0
▁konsol,7,1,1
idas,7,0,0
▁mikrofon,7,1,1
▁kutuplu,7,1,0
▁teknolojinin,7,1,0
▁bildirisi,7,1,0
▁uyuşmaz,7,1,0
pm,7,0,0
▁medyan,7,1,0
▁bozukluk,7,1,0
▁okurken,7,1,0
tihan,7,0,0
▁üm,7,1,1
▁kişiyle,7,1,0
▁ister,7,1,0
▁himaye,7,1,1
öv,7,1,1
▁davaya,7,1,0
▁nur,7,1,1
▁mülteciler,7,1,0
▁orij,7,0,0
acağını,7,1,1
▁sektörün,7,1,0
▁like,7,0,0
çet,7,0,0
▁lateral,7,0,0
▁cd,7,0,0
erior,7,0,0
tein,7,1,1
▁turizmi,7,1,0
<0x7C>,7,0,0
izade,7,0,0
▁testin,7,1,0
sig,7,1,1
▁seçimleri,7,1,0
▁eğitimine,6,1,0
ğa,6,0,0
▁uymak,6,1,0
▁taşımak,6,1,0
▁depremin,6,1,0
▁hey,6,1,1
▁tehlikeye,6,1,0
niyeti,6,1,0
▁böbrek,6,1,1
▁kısmının,6,1,0
▁sıv,6,0,0
ılaş,6,1,0
▁körfez,6,1,1
▁tedavisi,6,1,0
▁derhal,6,1,1
▁destekleyici,6,1,0
▁verilmelidir,6,1,0
▁pil,6,1,1
▁olabileceği,6,1,0
▁kökenli,6,1,0
▁levha,6,1,1
▁kurtar,6,1,1
▁olmam,6,1,0
▁bütünüdür,6,1,0
▁kapsar,6,1,0
▁karışık,6,1,1
▁işlerde,6,1,1
▁süreleri,6,1,0
▁unsurların,6,1,0
▁dalgası,6,1,0
▁zordur,6,1,0
▁panik,6,1,1
▁yapılarının,6,1,0
▁depremde,6,1,0
▁depremi,6,1,0
▁eylemler,6,1,0
▁tanımlamaktadır,6,1,0
▁hassas,6,1,1
▁ziyaret,6,1,1
rif,6,0,0
▁vereceği,6,1,0
▁kömür,6,1,1
▁sayılmaz,6,1,0
▁vermeleri,6,1,0
▁yerlerden,6,1,0
sür,6,1,1
▁işle,6,1,1
▁kararlaştır,6,1,0
▁sıkıntı,6,1,1
▁hayvanlar,6,1,0
▁kontrolünün,6,1,0
▁bağlamında,6,1,0
▁ölen,6,1,0
▁ahşap,6,1,1
▁uyku,6,1,1
▁girmez,6,1,0
bul,6,1,1
▁yapılacağı,6,1,0
▁çatı,6,1,1
▁dayanıklı,6,1,1
▁bac,6,1,1
zı,6,1,1
▁gruplara,6,1,0
▁vererek,6,1,0
▁girdiği,6,1,0
▁çıkarılmıştır,6,1,0
▁olacağı,6,1,0
▁almamış,6,1,0
▁okyan,6,1,0
▁olmamıştır,6,1,0
▁tümü,6,1,1
ayn,6,1,1
▁hayatını,6,1,0
▁kaybına,6,1,0
amama,6,1,1
▁göl,6,1,1
ail,6,0,0
▁başladı,6,1,0
▁başlat,6,1,0
▁harit,6,0,0
▁yerin,6,1,1
asan,6,1,0
▁görevlendir,6,1,0
▁kuruluşlar,6,1,0
dium,6,0,0
▁değerlendirmesi,6,1,0
▁demiryolu,6,1,0
▁eserlerin,6,1,0
lenerek,6,1,1
▁köprü,6,1,1
▁verecek,6,1,0
▁reaksiyon,6,1,1
▁atış,6,1,1
▁planının,6,1,0
▁açıklanır,6,1,0
▁sorum,6,1,1
ıntısı,6,1,1
▁tesisleri,6,1,0
▁sakın,6,1,1
▁sera,6,1,1
▁gazı,6,1,0
▁sürek,6,1,1
sizliği,6,1,1
▁heyet,6,1,1
▁kolaylıkla,6,1,0
▁bakıldığında,6,1,0
▁dön,6,1,1
irk,6,1,1
▁çalışmalarını,6,1,0
▁girerek,6,1,0
▁bölünmesi,6,1,0
▁rakam,6,1,1
▁vali,6,1,1
▁katılımcılar,6,1,0
▁mı,6,1,1
▁taşınabilir,6,1,0
ayındır,6,1,0
▁kuruma,6,1,0
▁tehlikesi,6,1,0
▁bölgeden,6,1,0
▁bölgesinin,6,1,0
▁yerden,6,1,0
▁bakma,6,1,0
isa,6,1,0
▁taşınmaz,6,1,1
▁arsa,6,1,1
▁gecik,6,1,1
▁kararlarının,6,1,0
▁topraklar,6,1,0
▁bilen,6,1,0
▁koltuk,6,1,1
▁hizmetlere,6,1,0
▁dışarı,6,1,1
▁bilişim,6,1,1
▁örgütlü,6,1,0
▁statik,6,1,1
▁forum,6,1,1
▁uzlaş,6,1,1
▁hol,6,1,1
aw,6,0,0
▁gerçekliği,6,1,0
anlığının,6,1,1
▁yükseköğretim,6,1,1
tek,6,1,1
▁çorb,6,0,0
▁malzemelerden,6,1,0
▁domates,6,1,1
▁istif,6,1,1
oliz,6,1,0
▁cor,6,0,0
ect,6,0,0
▁cümleyi,6,1,0
▁rev,6,0,0
▁gruplarına,6,1,0
yer,6,1,1
durum,6,1,1
▁örf,6,1,1
▁kanunlar,6,1,0
ositler,6,0,0
▁lök,6,1,1
▁imparator,6,1,1
▁lat,6,1,1
▁amacını,6,1,0
eceğine,6,1,1
▁uyumu,6,1,0
▁sürme,6,1,1
▁yolları,6,1,0
▁değişikliğe,6,1,0
▁karbonhidrat,6,1,1
▁yararlı,6,1,1
▁belirlemede,6,1,0
▁simülasyon,6,1,1
▁virus,6,0,0
▁kiş,6,1,0
▁bölümlerinin,6,1,0
▁çalışmasını,6,1,0
aştırma,6,1,0
▁bağlılık,6,1,1
▁soruml,6,1,0
ıdır,6,1,1
▁but,6,1,1
▁stu,6,0,0
adere,6,1,0
▁gençlik,6,1,0
▁romanı,6,1,0
▁mahall,6,1,0
▁kâğıt,6,0,0
▁tutulur,6,1,0
madığını,6,1,1
▁aracılığı,6,1,0
▁anketi,6,1,0
▁araştırmanın,6,1,0
▁koh,6,0,0
menistan,6,0,0
▁balt,6,1,0
▁sistemde,6,1,0
va,6,1,0
▁çabası,6,1,0
agon,6,0,0
▁üstlen,6,1,1
lül,6,0,0
▁belediyenin,6,1,0
▁peşin,6,1,1
▁emri,6,1,0
▁halif,6,0,0
▁manda,6,1,1
▁düzenlen,6,1,0
▁kusur,6,1,1
▁euro,6,1,1
▁matba,6,1,0
▁döner,6,1,1
▁japon,6,0,0
▁heykel,6,1,1
üsünün,6,1,0
▁kıyas,6,1,1
▁ilkesine,6,1,0
▁düzenleyen,6,1,0
▁şartı,6,1,0
▁savaşın,6,1,0
▁yerleşik,6,1,1
▁vergilendir,6,1,0
cık,6,1,1
▁saldırının,6,1,0
▁anemi,6,1,1
anan,6,1,0
ilmez,6,1,1
▁ortamın,6,1,0
▁kitleye,6,1,0
▁ulaşma,6,1,0
▁işlemine,6,1,0
▁faydası,6,1,0
iğinin,6,1,1
▁yetişen,6,1,0
hit,6,1,1
▁hoş,6,1,1
▁kompres,6,1,1
▁yoğ,6,1,1
▁geçmek,6,1,0
▁yüküm,6,1,1
lıkların,6,1,1
cül,6,0,0
▁azınlık,6,1,1
▁gelişigüzel,6,1,1
opu,6,0,0
▁mimari,6,1,1
▁genelde,6,1,0
▁bo,6,0,0
cesi,6,1,1
"',",6,0,0
ann,6,1,0
▁gününde,6,1,0
▁okulun,6,1,0
▁etkileyecek,6,1,0
veya,6,1,1
▁güçlendir,6,1,0
▁pekiştir,6,1,0
▁kirliliği,6,1,0
▁kararını,6,1,0
▁satışa,6,1,0
▁tif,6,0,0
sil,6,1,1
▁şef,6,1,1
▁hek,6,0,0
▁unut,6,1,1
▁fasulye,6,1,1
▁kıt,6,1,1
▁bakır,6,1,1
▁amaçlarına,6,1,0
▁gruplandır,6,1,0
▁gücünün,6,1,0
▁zeka,6,1,1
▁usta,6,1,1
▁dilinde,6,1,0
vesi,6,1,0
▁yönü,6,1,0
yas,6,1,1
<0x88>,6,0,0
▁adlandırma,6,1,0
▁telefonu,6,1,0
siniz,6,1,1
ardo,6,0,0
▁konulması,6,1,0
▁istih,6,0,0
▁limit,6,1,1
▁dalgalı,6,1,0
linik,6,0,0
▁etkinliğin,6,1,0
▁yaprağı,6,1,0
lak,6,1,1
▁vizyon,6,1,1
▁kanalları,6,1,0
▁nispi,6,1,1
uri,6,1,0
▁reh,6,0,0
▁karakterler,6,1,0
▁geliştirilmiş,6,1,0
kaynak,6,1,1
▁takdir,6,1,1
▁etmesine,6,1,0
▁sek,6,1,1
malarda,6,1,1
▁kolaylık,6,1,0
▁evrak,6,1,1
rac,6,0,0
▁metnin,6,1,0
▁söyleme,6,1,0
▁kodlar,6,1,0
▁kalıp,6,1,1
▁gruplardan,6,1,0
▁konusundaki,6,1,0
▁mutabakat,6,1,1
▁yönünü,6,1,0
▁artırmaya,6,1,0
▁büyümesi,6,1,0
▁beslen,6,1,1
▁gelip,6,1,0
ens,6,1,0
lılığını,6,1,1
▁doğmasına,6,1,0
▁açması,6,1,0
▁imtiyaz,6,1,1
kif,6,0,0
ınız,6,1,1
▁eğitiminin,6,1,0
▁kapsamına,6,1,0
▁türünün,6,1,0
▁cennet,6,1,1
▁ted,6,0,0
▁gerekse,6,1,1
▁bildirim,6,1,1
▁kelimelerin,6,1,0
▁yaşının,6,1,0
▁yaptırım,6,1,1
▁mens,6,1,0
▁takas,6,1,1
▁dinleyic,6,0,0
ışma,6,1,1
▁ticareti,6,1,0
▁türlerine,6,1,0
▁istenmeyen,6,1,0
▁değişkenlik,6,1,0
▁hukuksal,6,1,0
▁olaylara,6,1,0
▁merak,6,1,1
▁sorumluluğunu,6,1,0
▁hedefleri,6,1,0
▁bekleme,6,1,1
▁öğrenmeyi,6,1,0
adıkları,6,1,0
▁zihin,6,1,1
▁itici,6,1,0
▁por,6,0,0
▁beceriler,6,1,0
▁düşünceler,6,1,0
imizi,6,1,1
▁kalmak,6,1,0
▁bilinçli,6,1,0
üst,6,1,1
▁sorununun,6,1,0
▁görmek,6,1,0
▁yılından,6,1,0
uzu,6,1,0
▁değerlere,6,1,0
▁oyuncak,6,1,1
▁araba,6,1,1
▁açıklanabilir,6,1,0
▁uzantısı,6,1,0
▁değiştirme,6,1,0
▁raporunda,6,1,0
ieu,6,0,0
▁sayısına,6,1,0
▁öneri,6,1,1
▁aklın,6,1,0
▁kötülük,6,1,1
▁tecrüb,6,0,0
▁ekonomisinde,6,1,0
▁terfi,6,1,1
ilmeyen,6,1,1
▁moral,6,1,1
üş,6,1,1
ilaf,6,0,0
▁örneklerden,6,1,0
▁güler,6,1,0
▁sosyolog,6,1,1
taz,6,1,0
ilmi,6,1,1
ografik,6,0,0
emat,6,0,0
oma,6,1,1
▁fizyolojik,6,1,1
riz,6,1,1
îd,6,0,0
ker,6,0,0
▁seb,6,0,0
▁öğretisi,6,1,0
eff,6,0,0
▁si,6,1,1
▁telkin,6,1,1
▁müt,6,1,0
fir,6,0,0
▁ca,6,1,1
▁hut,6,1,0
▁nez,6,1,0
atlı,6,1,0
▁erkekler,6,1,0
▁iy,6,1,0
ii,6,1,0
▁ج,6,0,0
▁ال,6,0,0
efi,6,0,0
▁aralarında,6,1,0
übey,6,0,0
▁tefsir,6,1,1
ere,6,1,1
▁gününe,6,1,0
▁çevir,6,1,1
tık,6,1,1
▁renkte,6,1,0
▁vahiy,6,1,1
▁gölü,6,1,0
▁yaklaşımını,6,1,0
▁gidecek,6,1,0
▁korku,6,1,1
ius,6,0,0
▁kapatılması,6,1,0
▁başk,6,0,0
▁ruhsat,6,1,1
▁etmelerini,6,1,0
▁aşağı,6,1,1
gin,6,0,0
▁yazının,6,1,0
▁ehliyet,6,1,1
▁duyg,6,0,0
eda,6,1,1
iyy,6,0,0
▁pey,6,1,1
▁başkanlı,6,1,0
▁bilg,6,0,0
▁imkanı,6,1,0
▁vatan,6,1,1
▁sınırlarını,6,1,0
▁faydalı,6,1,0
had,6,1,1
▁yunus,6,1,1
▁hükümler,6,1,0
▁anlatmak,6,1,0
▁bildirmek,6,1,0
▁önc,6,0,0
▁elinden,6,1,0
▁vurgu,6,1,1
▁görüşmesi,6,1,0
▁özgürlükler,6,1,0
▁edinen,6,1,0
▁üzerindedir,6,1,0
▁isimdir,6,1,0
▁göçü,6,1,1
▁şartları,6,1,0
▁adaleti,6,1,0
▁başkalarına,6,1,0
▁okun,6,1,0
sun,6,1,1
işe,6,1,1
▁tanın,6,1,1
▁mükemmel,6,1,1
▁hakim,6,1,1
▁şeyden,6,1,0
sak,6,1,1
▁otorite,6,1,1
▁işlevlerini,6,1,0
▁anlamını,6,1,0
▁hareketlerinin,6,1,0
▁katıl,6,1,1
▁örtü,6,1,1
▁poz,6,1,1
▁num,6,1,1
▁şüpheli,6,1,0
▁şüphel,6,1,0
▁sübvansiyon,6,1,1
▁engeller,6,1,0
▁tarihli,6,1,0
▁pant,6,0,0
▁eşy,6,1,0
▁şimdi,6,1,1
udi,6,1,1
▁civar,6,1,1
▁ag,6,1,1
▁terminal,6,1,1
▁phil,6,0,0
gio,6,0,0
ımını,6,1,1
▁verimliliğini,6,1,0
▁çeşitliliği,6,1,0
ğını,6,0,0
▁kurmay,6,1,1
abil,6,1,1
culuk,6,1,1
ıldıktan,6,1,1
▁koşulların,6,1,0
▁hayvanların,6,1,0
▁çoğal,6,1,1
çının,6,1,1
▁mesajları,6,1,0
▁çabaları,6,1,0
▁işçileri,6,1,1
▁araçlarını,6,0,0
▁düşürmek,6,1,0
▁kategor,6,0,0
▁vaat,6,1,1
▁nedenler,6,1,0
mekle,6,1,1
▁kısmını,6,1,0
▁kazanır,6,1,0
klasik,6,1,1
▁kullanılmalıdır,6,1,0
▁çabuk,6,1,1
▁sürücünün,6,1,0
▁trafikte,6,1,0
cin,6,1,1
▁kulak,6,1,1
▁kısmına,6,1,0
▁las,6,1,0
ji,6,0,0
▁damar,6,1,1
▁kemiği,6,1,0
▁bedensel,6,1,0
ağının,6,1,0
▁bastır,6,1,1
▁metodu,6,1,0
▁bilmek,6,1,0
▁taşıması,6,1,0
ilmeye,6,1,1
▁refleks,6,1,1
▁hastaneye,6,1,0
▁noktasına,6,1,0
lamasına,6,1,1
▁şeri,6,1,1
dini,6,1,1
leştirmek,6,1,1
▁masraf,6,1,1
▁kaybeden,6,1,0
▁kanununa,6,1,0
▁alındığı,6,1,0
▁tarihten,6,1,0
▁yolda,6,1,0
▁göğüs,6,1,1
▁organların,6,1,0
▁kokusu,6,1,0
▁vermeyi,6,1,0
▁ortamlarda,6,1,0
ileşme,6,1,0
lamada,6,1,1
▁stat,6,1,1
▁düzeltmek,6,1,0
▁öngörül,6,1,0
▁alana,6,1,0
▁olaylardan,6,1,0
▁nehir,6,1,1
tra,6,0,0
mazlar,6,1,1
▁tapınağı,6,1,0
▁ihbar,6,1,1
▁dedektör,6,1,1
▁kom,6,1,1
▁etm,6,1,0
▁doğuştan,6,1,0
▁poli,6,0,0
▁uzay,6,1,1
olojisi,6,0,0
win,6,0,0
▁sil,6,1,1
▁sac,6,1,1
oto,6,1,1
▁gelişiminin,6,1,0
▁bl,6,0,0
▁döl,6,1,1
▁yetersizliği,6,1,0
ps,6,0,0
▁sunma,6,1,0
▁oluşma,6,1,0
▁bölümünün,6,1,0
▁doğduğu,6,1,0
out,6,0,0
▁gereksinimi,6,1,0
ith,6,0,0
eyl,6,1,0
mamalıdır,6,1,1
ight,6,0,0
▁yatan,6,1,0
▁eklem,6,1,1
▁kişiliği,6,1,0
▁sanatın,6,1,0
▁borsa,6,1,1
▁olağanüstü,6,1,1
▁takdirde,6,1,0
▁uzaktan,6,1,0
aşa,6,1,0
▁genişleme,6,1,0
▁metropolitan,6,1,0
▁antlaşma,6,1,1
▁kitl,6,1,0
▁planlarının,6,1,0
▁vergileri,6,1,0
▁antalya,6,0,0
▁taşınır,6,1,0
▁devletinin,6,1,0
▁süreçlerini,6,1,0
▁kitaplarında,6,1,0
▁tüzük,6,1,1
▁müşterek,6,1,1
rof,6,0,0
alardaki,6,0,0
▁yaratılması,6,1,0
acağından,6,1,1
▁afgan,6,0,0
▁dezenf,6,0,0
▁kilisenin,6,1,0
▁os,6,1,0
omb,6,0,0
▁birleş,6,1,1
▁şeklidir,6,1,0
üksel,6,0,0
▁ziyade,6,1,1
▁tanık,6,1,1
▁boncuk,6,1,1
▁fındık,6,1,1
▁ölçmek,6,1,0
▁determin,6,0,0
▁olgunluk,6,1,0
▁hiçbiri,6,1,1
▁bitkisel,6,1,1
▁kalsiyum,6,1,1
▁bitkilerde,6,1,0
▁beta,6,1,1
▁arttırır,6,1,0
▁evlenmesi,6,1,0
▁konya,6,1,0
▁cephesi,6,1,0
▁edebilir,6,1,0
▁çağı,6,1,0
▁akla,6,1,1
▁ilkelerini,6,1,0
▁adıdır,6,1,0
▁hareketinin,6,1,0
yy,6,0,0
jen,6,0,0
▁mektep,6,1,1
io,6,0,0
▁birikimi,6,1,0
▁kapak,6,1,1
▁şiirinin,6,1,0
▁şiiri,6,1,0
▁yanlı,6,1,1
▁bizi,6,1,0
▁geleneği,6,1,0
▁keder,6,1,1
eng,6,0,0
▁uzaklaştır,6,1,0
▁durumdur,6,1,0
▁kapitalist,6,1,1
ichte,6,0,0
▁çaba,6,1,1
▁nedensel,6,1,0
▁kah,6,1,1
▁yaşamda,6,1,0
iet,6,0,0
▁bütünüyle,6,1,0
▁keşfet,6,1,1
▁motif,6,1,1
▁eylemi,6,1,0
▁amaçlayan,6,1,0
▁sistemine,6,1,0
▁hedeflere,6,1,0
▁kılavuz,6,1,1
▁ilişkisini,6,1,0
▁ulu,6,1,1
▁bagaj,6,1,1
▁yardımcısı,6,1,0
▁belirten,6,1,0
▁olum,6,1,0
▁şi,6,0,0
▁devlete,6,1,0
▁gri,6,1,1
▁ayarı,6,1,0
▁türünden,6,1,0
▁mümkündür,6,1,0
▁potasyum,6,1,1
▁büyükşehir,6,1,1
▁ishal,6,1,1
▁nor,6,0,0
▁gazetec,6,0,0
▁ışığı,6,1,1
▁yansıtıcı,6,1,1
▁best,6,0,0
lum,6,1,1
▁verilecek,6,1,0
▁basım,6,1,1
zade,6,1,1
▁çizg,6,0,0
nü,6,1,1
ky,6,0,0
▁derinliği,6,1,0
▁kurumlarında,6,1,0
our,6,1,0
▁cumhurbaşkan,6,1,1
▁ayrılm,6,1,0
▁katal,6,0,0
▁modi,6,0,0
▁şeyhülislam,6,1,1
▁inançlar,6,1,0
▁belki,6,1,1
▁kardeş,6,1,1
▁tekniklerinin,6,1,0
▁tasarlanmış,6,1,0
▁liginde,6,1,0
osa,6,1,0
▁lakabı,6,1,0
▁vuruş,6,1,0
mund,6,0,0
entus,6,0,0
▁geb,6,0,0
▁ron,6,0,0
▁futbolda,6,1,0
▁oyuncular,6,1,0
▁denilen,6,1,0
▁video,6,1,1
▁işlevleri,6,1,0
▁programlar,6,1,0
baycan,6,0,0
rosoft,6,0,0
▁esnaf,6,1,1
bert,6,1,1
▁hizmetlerden,6,1,0
▁samsun,6,1,1
▁sancak,6,1,1
▁sub,6,1,1
tem,6,1,1
gun,6,0,0
▁geçirmek,6,1,0
▁yüzyıllarda,6,1,0
▁aralıklarla,6,1,0
▁toplan,6,1,1
▁karşın,6,1,1
▁başkası,6,1,0
▁endüstrisinde,6,1,0
▁sınırı,6,1,0
▁kanunların,6,1,0
for,6,0,0
çülük,6,1,1
▁örnekler,6,1,0
▁kurallarını,6,1,0
▁{,6,0,0
▁ret,6,1,1
▁durgunluk,6,1,0
ford,6,0,0
▁anlatı,6,1,1
lemeleri,6,1,1
▁varlığa,6,1,0
▁gelişmenin,6,1,0
▁saygın,6,1,1
nâme,6,0,0
▁detay,6,1,1
▁beklediği,6,1,0
▁azalmasına,6,1,0
▁uçağın,6,1,0
▁özelliklere,6,1,0
▁tarafına,6,1,0
▁sözleşmenin,6,1,0
▁biçimine,6,1,0
▁yükseltilmesi,6,1,0
▁süreyi,6,1,0
elerdeki,6,0,0
▁ayr,6,1,1
fred,6,0,0
▁işlemlerini,6,1,0
deş,6,1,1
▁sunumu,6,1,0
▁açılmıştır,6,1,0
▁sektöre,6,1,0
▁numaralandır,6,1,0
▁coğrafy,6,0,0
▁kadı,6,1,1
▁hükümeti,6,1,0
▁set,6,1,1
▁öğleden,6,1,0
ülin,6,0,0
▁makale,6,1,1
▁türden,6,1,0
ümr,6,0,0
▁kendinden,6,1,0
▁yel,6,1,1
▁numaralı,6,1,0
▁muharebesi,6,1,0
▁karesi,6,1,0
▁fosil,6,1,1
▁pembe,6,1,1
▁perşembe,6,1,1
▁günleri,6,1,0
lesi,6,1,1
ste,6,0,0
▁katta,6,1,0
eyt,6,1,0
inci,6,1,1
▁katk,6,0,0
▁böcek,6,1,1
ayıp,6,1,1
taç,6,1,1
▁parç,6,0,0
▁büyüktür,6,1,0
▁ülkelerinden,6,1,0
ben,6,1,1
▁bunları,6,1,0
▁denem,6,1,0
▁işgali,6,1,0
▁ceviz,6,1,1
▁dayanmaktadır,6,1,0
lanmış,6,1,1
▁milletvekilinin,6,1,0
▁yetiş,6,1,1
▁başkanının,6,1,0
▁uzanan,6,1,0
▁artmaktadır,6,1,0
▁uğrar,6,1,0
ıda,6,1,0
ğine,6,0,0
▁bağlan,6,1,0
▁olmaya,6,1,0
▁ehl,6,1,0
hat,6,1,1
▁indirilmesi,6,1,0
▁taşra,6,1,1
ges,6,0,0
lerdi,6,1,1
tük,6,1,1
day,6,1,0
▁alanlardan,6,1,0
▁enflasyonun,6,1,0
▁reaktif,6,0,0
▁sağlayıcı,6,1,0
▁hazırlanırken,6,1,0
▁hareketin,6,1,0
▁görüşünün,6,1,0
▁politikanın,6,1,0
▁benimsenmiştir,6,1,0
lukla,6,1,1
▁vücuda,6,1,0
▁masa,6,1,1
▁sep,6,0,0
▁kahraman,6,1,1
▁müst,6,0,0
▁sitesi,6,1,0
▁sınıfının,6,1,0
▁mad,6,1,1
▁mağara,6,1,1
▁böl,6,1,1
▁olanın,6,1,0
▁ihtil,6,0,0
▁planlamak,6,1,0
▁membran,6,0,0
▁uluslu,6,1,0
▁noktaları,6,1,0
▁faaliyetine,6,1,0
ansal,6,1,0
▁altındaki,6,1,0
▁kaydı,6,1,0
▁bulunmamaktadır,6,1,0
▁fotosentez,6,1,1
▁rekt,6,0,0
▁ucu,6,1,1
▁sing,6,0,0
▁komp,6,0,0
▁faaliyetlere,6,1,0
▁yetiştirme,6,1,0
▁fak,6,1,1
daz,6,1,1
izin,6,1,1
▁rep,6,0,0
opat,6,0,0
▁plazma,6,1,1
▁taşıdığı,6,1,0
eceği,6,1,1
▁direniş,6,1,0
▁incelen,6,1,0
▁evreni,6,1,0
▁minimum,6,1,1
▁düzgün,6,1,1
▁etmelidir,6,1,0
▁bozan,6,1,0
▁işlemin,6,1,0
▁vagon,6,1,1
▁kullanılırlar,6,1,0
▁taşınan,6,1,0
▁serv,6,0,0
▁açıklanması,6,1,0
▁artıran,6,1,0
iran,6,1,0
▁çizmek,6,1,0
▁hayatta,6,1,0
▁araştırmaya,6,1,0
▁borcu,6,1,0
▁ibr,6,1,0
▁istisnası,6,1,0
▁seçilecek,6,1,0
▁kurumunun,6,1,0
▁olabilmektedir,6,1,0
aliz,6,1,0
▁konvansiyon,6,1,1
▁personelinin,6,1,0
▁oturum,6,1,1
▁zararlı,6,1,0
alt,6,1,1
▁tomurcuk,6,1,1
▁standardı,6,1,0
▁destan,6,1,1
mb,6,0,0
▁hisset,6,1,1
üz,6,1,1
▁stan,6,0,0
▁alfa,6,1,1
▁edebiyatın,6,1,0
▁baz,6,1,1
▁hacı,6,1,1
nak,6,0,0
lines,6,0,0
▁işidir,6,1,1
▁kalori,6,1,1
dev,6,1,1
zet,6,0,0
opotamya,6,0,0
sur,6,1,1
▁saatten,6,1,0
▁sözleşmeli,6,1,0
sizm,6,1,0
▁saydam,6,1,1
▁kalmaktadır,6,1,0
▁matematiksel,6,1,0
▁olmamalı,6,1,0
▁fah,6,0,0
▁zur,6,0,0
▁cevabı,6,1,0
inen,6,1,1
▁yönelen,6,1,0
▁jandarma,6,1,1
▁pnöm,6,0,0
▁kabin,6,1,1
▁endüstrileri,6,1,0
ılamaz,6,1,1
▁yansıması,6,1,0
▁karaciğer,6,1,1
▁bany,6,1,0
ary,6,1,0
▁regresyon,6,1,1
▁:,6,0,0
<0x80>,6,0,0
ört,6,1,1
▁kaside,6,1,1
▁gazel,6,1,1
aşi,6,1,0
▁ortadoğu,6,0,0
▁mih,6,0,0
▁bulguları,6,1,0
▁yapılandırılmış,6,1,0
▁mg,6,0,0
▁örgütleri,6,1,0
▁kapsamındaki,6,1,0
▁teorileri,6,1,0
sına,6,1,1
▁hükümdarı,6,1,0
▁ağası,6,1,0
▁tüketiciler,6,1,0
▁yenileme,6,1,0
pes,6,1,1
presyon,6,0,0
ozis,6,0,0
erica,6,1,0
okal,6,0,0
▁tiroid,6,1,1
▁isk,6,0,0
▁lipaz,6,0,0
▁oral,6,1,1
aphy,6,0,0
loc,6,0,0
mid,6,1,1
abol,6,0,0
▁beyit,6,1,1
biy,6,0,0
▁lt,6,0,0
▁ze,6,1,1
tions,6,0,0
▁hazırlanmış,6,1,0
ows,6,0,0
▁fes,6,1,1
▁karayolu,6,1,0
å,6,0,0
▁dede,6,1,1
▁yönetimde,6,1,0
tara,6,1,1
▁etkisinin,6,1,0
▁teoloji,6,1,1
▁milliyetçilik,6,1,0
▁ml,6,0,0
bs,6,0,0
▁milyar,6,1,1
▁emred,5,1,1
▁verici,5,1,1
▁öğrenmek,5,1,0
▁durdur,5,1,1
▁kursları,5,1,0
▁duvar,5,1,1
▁savaşlarda,5,1,0
lenen,5,1,1
▁cr,5,0,0
▁sendrom,5,1,1
▁lokal,5,1,1
opati,5,0,0
▁döngüsü,5,1,0
▁ajan,5,1,1
▁gözler,5,1,0
▁koyma,5,1,0
▁inş,5,1,0
▁çamur,5,1,1
▁nadir,5,1,1
▁görülmesi,5,1,0
▁masası,5,1,0
▁tümünün,5,1,0
▁yüzünden,5,1,0
▁dönüşür,5,1,0
▁aşamasıdır,5,1,0
▁sosyolojik,5,1,1
▁karşılanması,5,1,0
▁ticarette,5,1,0
▁ortamının,5,1,0
▁akışını,5,1,0
▁halidir,5,1,0
▁boyutları,5,1,0
▁yönetiminden,5,1,0
▁donan,5,1,0
▁temizliği,5,1,0
▁kendileri,5,1,0
oksi,5,1,0
▁trombosit,5,0,0
top,5,1,1
▁bırakan,5,1,0
▁iyileşme,5,1,0
amaktadır,5,0,0
▁çıkarım,5,1,1
tıkları,5,1,1
▁kurarak,5,1,0
▁kıyı,5,1,1
▁yüksekliği,5,1,0
▁mesafede,5,1,0
▁ocak,5,1,1
▁‘’,5,0,0
▁yaşanması,5,1,0
▁tanımlan,5,1,0
doğu,5,1,1
.),5,0,0
▁davalar,5,1,0
▁krater,5,1,1
▁sınıfına,5,1,0
▁planında,5,1,0
▁habersiz,5,1,0
▁sağlamaktır,5,1,0
▁önlen,5,1,0
▁kullanmaktan,5,1,0
▁yenilenmesi,5,1,0
▁malzemeler,5,1,0
▁yapılardan,5,1,0
▁belirti,5,1,1
nini,5,1,1
▁kamuoy,5,1,1
▁çıkarmaya,5,1,0
asız,5,1,0
▁etkilenmiştir,5,1,0
▁yaklaşımları,5,1,0
▁ağlama,5,1,0
ava,5,1,0
▁binaların,5,1,0
▁kullanılmasının,5,1,0
▁sed,5,1,1
veriş,5,1,0
▁yılına,5,1,0
▁müdahalede,5,1,0
▁halindeki,5,1,0
▁prof,5,0,0
▁anlatılan,5,1,0
▁meg,5,0,0
lediği,5,1,1
▁kaçış,5,1,0
▁ihtiyaçlarının,5,1,0
melere,5,1,1
resi,5,1,0
▁karşılay,5,1,0
▁tanımlam,5,1,0
▁kaynaklarını,5,1,0
▁düzeninin,5,1,0
▁uygulamaların,5,1,0
▁kampany,5,0,0
▁yasalara,5,1,0
yuvar,5,1,1
itleri,5,1,0
▁terör,5,1,1
▁yaşantı,5,1,1
▁nüfusunun,5,1,0
▁bük,5,1,1
▁hatırlat,5,1,0
▁kayması,5,1,0
▁orman,5,1,1
▁durumlara,5,1,0
▁hayatı,5,1,0
▁kesintiye,5,1,0
▁uğr,5,0,0
▁sız,5,1,1
anmış,5,1,1
▁kalmış,5,1,0
▁adlandırılır,5,1,0
▁aşamalı,5,1,0
▁bildirg,5,0,0
▁atom,5,1,1
▁kayıpları,5,1,0
▁tipik,5,1,1
▁nakliye,5,1,1
"-,",5,0,0
▁yaşaması,5,1,0
▁büyüklükte,5,1,0
▁başlanır,5,1,0
▁koordinasyonu,5,1,0
▁güce,5,1,0
not,5,1,1
▁üstesinden,5,1,0
▁nükleik,5,0,0
▁görmüştür,5,1,0
dırma,5,1,1
▁edilmemiş,5,1,0
▁yüzü,5,1,0
▁kaybet,5,1,1
▁toplantıda,5,1,0
▁kitlesel,5,1,0
▁grupta,5,1,0
sey,5,0,0
ion,5,0,0
▁kurduğu,5,1,0
▁ilaçlar,5,1,0
▁oturma,5,1,1
mini,5,1,1
▁açılır,5,1,0
▁sanayileş,5,1,0
▁yükselme,5,1,0
▁yayınları,5,1,0
iel,5,0,0
▁yıldız,5,1,1
anik,5,1,0
▁bilinc,5,1,1
▁geliştirici,5,1,0
▁tereyağı,5,1,0
▁esasları,5,1,0
▁kalkan,5,1,1
▁dayanılarak,5,1,0
▁sulh,5,1,1
▁müfettiş,5,1,1
▁ro,5,0,0
▁önemsen,5,1,0
▁dokunulmaz,5,1,0
▁çekilme,5,1,0
▁beklentilerini,5,1,0
▁dinleme,5,1,0
▁ediyor,5,1,0
▁özerklik,5,1,0
▁hakk,5,0,0
tia,5,1,0
yak,5,1,1
▁yargılan,5,1,0
▁eşitliği,5,1,0
▁durdurul,5,1,0
▁neyin,5,1,0
▁cok,5,0,0
▁rassal,5,0,0
▁suçları,5,1,0
▁psiko,5,0,0
▁bölüme,5,1,0
▁elden,5,1,0
▁maz,5,1,1
▁azdır,5,1,0
▁eylemleri,5,1,0
▁go,5,0,0
▁play,5,0,0
▁organizasyonu,5,1,0
▁uzat,5,1,1
makla,5,1,1
▁yürüten,5,1,0
▁gar,5,1,1
buz,5,1,1
kün,5,0,0
▁üyeliği,5,1,0
▁kararsız,5,1,0
rib,5,0,0
▁merkezlerinin,5,1,0
▁yazılım,5,1,1
▁performansa,5,1,0
erji,5,0,0
▁ail,5,0,0
▁gerçekleşme,5,1,0
▁imal,5,1,1
▁parazit,5,1,1
▁tedav,5,0,0
▁yapıyı,5,1,0
▁incelem,5,1,0
▁tercihi,5,1,0
▁yapılamaz,5,1,0
perver,5,0,0
▁şehzade,5,1,1
▁gelişiminde,5,1,0
▁olmasıdır,5,1,0
▁tarama,5,1,1
▁posta,5,1,1
▁tacir,5,1,1
▁sına,5,1,1
▁çay,5,1,1
ena,5,1,0
hen,5,1,0
ült,5,0,0
aşı,5,1,1
tel,5,1,1
ılmasıdır,5,1,1
▁banyo,5,1,1
▁işlevini,5,1,0
▁tik,5,1,1
lip,5,1,1
▁direktif,5,1,1
▁ülkesinin,5,1,0
▁varış,5,1,0
▁yükseltmek,5,1,0
▁içermektedir,5,1,0
▁silin,5,1,1
▁hastalıkları,5,1,0
ator,5,0,0
▁çeşididir,5,1,0
▁seri,5,1,1
▁şikâyet,5,0,0
▁kapsamaktadır,5,1,0
▁beklentisi,5,1,0
▁hayr,5,1,0
eva,5,1,0
▁soğutma,5,1,0
▁sıkıştır,5,1,0
orum,5,1,0
▁toptan,5,1,1
▁kaçakçılığı,5,1,0
pop,5,1,1
▁ayrımcılık,5,1,0
obik,5,0,0
▁etmemek,5,1,0
izma,5,1,0
▁girmesi,5,1,0
▁cenaze,5,1,1
▁giy,5,1,1
▁milyondan,5,1,0
▁kazanmak,5,1,0
dün,5,1,1
▁sistemidir,5,1,0
▁sik,5,1,1
unca,5,1,1
▁rolleri,5,1,0
▁duyduğu,5,1,0
▁belgedir,5,1,0
▁adımı,5,1,0
▁sıradan,5,1,1
▁tutması,5,1,0
▁kültürünü,5,1,0
▁söyleyen,5,1,0
▁veli,5,1,1
acılar,5,1,0
▁değişiklikleri,5,1,0
▁rızası,5,1,0
▁bilinmesi,5,1,0
▁değerine,5,1,0
usunu,5,1,0
▁vurgul,5,1,0
▁anayasaya,5,1,0
ediği,5,1,0
cen,5,0,0
▁ann,5,1,0
▁dır,5,1,1
▁otomobil,5,1,1
▁bağıl,5,1,1
bistan,5,0,0
▁söylenen,5,1,0
▁düşünül,5,1,0
ılığını,5,1,1
▁evrenin,5,1,0
▁düzenlenmiş,5,1,0
▁numarası,5,1,0
▁düzenlemelerin,5,1,0
ğinin,5,0,0
▁taksit,5,1,1
▁ray,5,1,1
▁olduğunun,5,1,0
ceği,5,0,0
▁değerli,5,1,0
▁lob,5,1,1
▁diyagramı,5,1,0
▁hastaların,5,1,0
▁programlama,5,1,0
▁halef,5,1,1
▁rej,5,0,0
▁endiş,5,0,0
▁giyim,5,1,1
▁değere,5,1,0
luluk,5,1,1
▁emekli,5,1,1
▁seçenekleri,5,1,0
▁dışından,5,1,0
▁henüz,5,1,1
▁kıymetli,5,1,0
▁değerin,5,1,0
▁dilsel,5,1,0
▁süresini,5,1,0
▁pers,5,0,0
▁dinlerin,5,1,0
▁birleşmesi,5,1,0
ordon,5,0,0
▁bağlam,5,1,1
▁cihazlar,5,1,0
▁görülmektedir,5,1,0
oplaz,5,0,0
ekler,5,1,0
▁satışlar,5,1,0
rara,5,0,0
▁etkinliğini,5,1,0
▁politikada,5,1,0
▁yetenekler,5,1,0
▁nitelendir,5,1,0
▁rüşvet,5,1,1
▁duyguları,5,1,0
▁davranışların,5,1,0
▁seride,5,1,0
▁trend,5,1,1
▁özelleştirme,5,1,0
▁yöntemle,5,1,0
▁ilahi,5,1,1
▁komed,5,0,0
▁örneğin,5,1,1
lahat,5,0,0
leştirici,5,1,1
▁reddet,5,1,1
▁gerçeğin,5,1,0
▁çoğalt,5,1,0
▁modelleri,5,1,0
▁kayıtsız,5,1,1
▁eşitsizlik,5,1,1
▁kullanımından,5,1,0
▁başkasına,5,1,0
▁teorisinin,5,1,0
▁düzyazı,5,1,1
▁idaresine,5,1,0
▁sahne,5,1,1
▁egzersiz,5,1,1
▁arasına,5,1,0
▁kişilerce,5,1,0
▁lif,5,1,1
▁batılı,5,1,0
ılama,5,1,1
▁engellenmesi,5,1,0
▁güne,5,1,0
▁sorunlarından,5,1,0
▁müc,5,0,0
tesi,5,1,1
▁yapacağı,5,1,0
▁ailelerin,5,1,0
▁girmek,5,1,0
▁omuz,5,1,1
▁ünitesi,5,1,0
tiv,5,0,0
unt,5,1,0
▁seçilme,5,1,0
▁çalışılan,5,1,0
▁yönlendirmek,5,1,0
▁bozulması,5,1,0
urum,5,1,1
▁tanımlamak,5,1,0
▁memuru,5,1,0
▁teknisyeni,5,1,0
▁işlerine,5,1,1
▁yönetmel,5,0,0
▁düzenlenmiştir,5,1,0
▁suçlardan,5,1,0
isiz,5,1,0
▁asli,5,1,1
mâ,5,0,0
▁kanal,5,1,1
eğ,5,1,1
▁kuvvetler,5,1,0
▁temellerini,5,1,0
▁keş,5,1,1
eliğine,5,1,0
▁savaştan,5,1,0
▁som,5,1,1
▁metaf,5,0,0
âf,5,0,0
▁haram,5,1,1
▁mük,5,0,0
mün,5,1,1
sah,5,1,1
▁kem,5,1,1
▁zen,5,1,1
ünden,5,1,1
uka,5,0,0
▁müz,5,1,1
▁âyet,5,0,0
azar,5,1,1
▁defin,5,1,1
▁kudret,5,1,1
tid,5,0,0
has,5,1,1
îh,5,0,0
ihat,5,0,0
▁istiyor,5,1,0
▁laf,5,1,1
▁başlama,5,1,0
▁öğretmek,5,1,0
▁kanaat,5,1,1
▁varlığına,5,1,0
▁uydur,5,1,1
▁kazanma,5,1,0
mizi,5,1,1
ûs,5,0,0
<0xC2>,5,0,0
▁gelerek,5,1,0
▁ihtilaf,5,1,1
âyet,5,0,0
▁yah,5,0,0
oş,5,1,0
▁ine,5,1,1
ibi,5,1,0
fet,5,0,0
▁işlediği,5,1,0
▁ergen,5,1,1
▁kendisinin,5,1,0
▁zar,5,1,1
▁vas,5,0,0
▁şeh,5,0,0
▁ihtiva,5,1,1
▁katolik,5,1,1
rus,5,0,0
▁ölümle,5,1,0
▁bununla,5,1,0
▁dost,5,1,1
▁emret,5,1,1
▁ilhak,5,1,1
▁çağır,5,1,1
▁veraset,5,1,1
etli,5,1,0
▁ifadeleri,5,1,0
geç,5,1,1
▁dinlerde,5,1,0
▁yaratır,5,1,0
▁gönl,5,1,0
madır,5,1,1
atay,5,1,0
▁çifte,5,1,1
▁bağlılığı,5,1,0
▁zorluk,5,1,0
▁sessiz,5,1,1
▁vurgulan,5,1,0
vit,5,0,0
ıyordu,5,1,1
iği,5,1,1
▁day,5,1,0
▁adamlarının,5,1,0
▁otoritesi,5,1,0
▁olana,5,1,0
▁teorisini,5,1,0
▁konf,5,0,0
üç,5,1,1
▁merham,5,0,0
▁huzur,5,1,1
▁seçen,5,1,0
▁öfk,5,0,0
▁yaratması,5,1,0
▁fikrini,5,0,0
▁gösteri,5,1,1
▁düzenin,5,1,0
▁kıyamet,5,1,1
▁olurdu,5,1,0
▁kitapları,5,1,0
▁etkinliklerinin,5,1,0
▁ayrıl,5,1,1
▁bildiği,5,1,0
her,5,1,1
ektaş,5,0,0
erse,5,1,1
▁vermiş,5,1,0
edim,5,1,1
▁istihbarat,5,1,1
▁şirketinin,5,1,0
▁çeliş,5,1,1
▁seçici,5,1,0
▁sanı,5,1,1
▁algorit,5,0,0
▁moda,5,1,1
ılmasıyla,5,1,1
▁ipek,5,1,1
beş,5,1,1
▁yolunun,5,1,0
▁olabileceğini,5,1,0
▁molekül,5,1,1
▁ge,5,0,0
och,5,0,0
ğ,5,0,0
▁bahsed,5,1,1
amb,5,0,0
we,5,0,0
▁mekanizm,5,1,1
▁bors,5,1,0
▁saptanmıştır,5,1,0
asyonel,5,0,0
▁sonuna,5,1,0
▁getirmesi,5,1,0
olojisinin,5,0,0
olo,5,0,0
▁haberler,5,1,0
▁yurtdışı,5,1,0
iliğini,5,1,1
▁hepatit,5,1,1
▁gözetimi,5,1,0
▁raporlama,5,1,0
▁kodlama,5,1,0
anlılar,5,1,1
▁etmişlerdir,5,1,0
▁ilişk,5,0,0
▁ıslah,5,1,1
▁besleme,5,1,1
emeyeceğini,5,1,1
▁yerlerin,5,1,0
▁oynanan,5,1,0
▁fin,5,1,1
▁kanada,5,1,0
▁sürdürmek,5,1,0
▁olasıdır,5,1,0
▁üretken,5,1,1
▁kapasit,5,0,0
▁ekonomiyi,5,1,0
gal,5,0,0
üsünü,5,1,0
▁sola,5,1,0
▁sağa,5,1,0
▁sayıları,5,1,0
▁motoru,5,1,0
▁dikkatini,5,1,0
▁ov,5,1,1
▁kesik,5,1,1
diy,5,0,0
▁pamuk,5,1,1
▁sök,5,1,1
▁davranışlarının,5,1,0
▁oluşumunu,5,1,0
▁durak,5,1,1
▁tarafında,5,1,0
içesi,5,1,0
▁konuşmak,5,1,0
iyen,5,1,0
▁yollar,5,1,0
▁seçilir,5,1,0
▁lastik,5,1,1
▁kanam,5,1,0
ısız,5,1,0
▁tırmanma,5,1,0
▁karşılaşılan,5,1,0
▁enj,5,0,0
▁düşünerek,5,1,0
▁sebeple,5,1,0
ulur,5,1,1
▁kanın,5,1,0
▁etmez,5,1,0
yap,5,1,1
_,5,0,0
▁dere,5,1,1
▁atılması,5,1,0
lenmesini,5,1,1
▁içeriğini,5,1,0
▁önerilen,5,1,0
▁abonelik,5,1,0
▁mesafeli,5,1,0
▁küçül,5,1,1
ilmesinden,5,1,1
▁taşımacılı,5,1,0
▁üretilmesi,5,1,0
▁dağıtılması,5,1,0
▁dağıtıcı,5,1,0
tas,5,1,1
▁bölün,5,1,0
▁miktarına,5,1,0
▁ışın,5,1,1
amalıdır,5,1,0
▁kavim,5,1,1
▁etkisine,5,1,0
▁dalına,5,1,0
▁emped,5,0,0
use,5,1,0
▁liderlerin,5,1,0
▁indirimi,5,1,0
âk,5,0,0
▁varlıkları,5,1,0
▁teftiş,5,1,1
▁belirtir,5,1,0
ebildiğini,5,1,1
▁iletim,5,1,1
▁takibi,5,1,0
▁toprağın,5,1,0
▁olunan,5,1,0
▁mani,5,1,1
▁zeytinyağı,5,1,0
▁zeytin,5,1,1
▁yaşlılar,5,1,0
ulla,5,0,0
▁sana,5,1,1
▁uygarlık,5,1,0
▁gasp,5,1,1
▁niş,5,1,1
▁naz,5,1,1
▁nükle,5,0,0
aydın,5,1,1
los,5,0,0
▁alacağını,5,1,0
▁yorumlama,5,1,0
yonun,5,1,0
▁ulaşıl,5,1,0
▁soylu,5,1,1
▁demokrat,5,1,1
▁eşlik,5,1,0
▁hipertansiyon,5,1,1
▁ban,5,1,1
▁çalışanın,5,1,0
▁tamamının,5,1,0
▁yansıtmaktadır,5,1,0
alılar,5,1,0
▁görüşünü,5,1,0
▁gelire,5,1,0
▁zirve,5,1,1
doğ,5,1,1
▁arkeolojik,5,1,1
lanmak,5,1,1
ileş,5,1,0
▁bulundurul,5,1,0
▁planlarına,5,1,0
çiliği,5,1,1
▁aracılık,5,1,0
▁imzaladığı,5,1,0
▁rolünün,5,1,0
▁maks,5,0,0
▁olabilmek,5,1,0
▁kilise,5,1,1
omu,5,1,0
▁kapital,5,1,1
▁metinde,5,1,0
▁temsilciler,5,1,0
lendirmek,5,1,1
▁geçersiz,5,1,0
ment,5,1,0
▁bakımdan,5,1,0
▁cumhur,5,1,1
▁gerçekleştirme,5,1,0
▁ort,5,0,0
▁değ,5,1,1
do,5,1,1
▁kıdem,5,1,1
▁satı,5,1,1
▁yurtdışında,5,1,0
▁durumdan,5,1,0
▁yetkilendir,5,1,0
▁hazırladığı,5,1,0
▁çoğunluk,5,1,1
itis,5,0,0
▁kaynaklık,5,1,0
▁örgütlenmesi,5,1,0
▁gelirlerinin,5,1,0
▁kub,5,1,1
▁evinde,5,1,0
▁modeller,5,1,0
▁müzesi,5,1,0
▁mülkiyeti,5,1,0
▁til,5,1,1
▁dum,5,1,1
▁engellen,5,1,0
▁erkeğin,5,1,0
▁şam,5,0,0
▁erişilebilir,5,1,0
▁düşüş,5,1,0
▁yardımıyla,5,1,0
▁hayvansal,5,1,0
▁tartışmaları,5,1,0
▁yasalarına,5,1,0
▁ortaçağ,5,1,1
ill,5,1,0
▁bulaşıcı,5,1,1
▁kabak,5,1,1
▁şeref,5,1,1
▁aktarma,5,1,0
▁tümünü,5,1,0
mor,5,1,1
▁turuncu,5,1,1
iliğinde,5,1,1
▁tarafa,5,1,0
▁kitlelere,5,1,0
▁etkileşimi,5,1,0
▁etkileşime,5,1,0
▁kaldı,5,1,0
▁krizi,5,1,0
▁şiddetin,5,1,0
▁eks,5,1,0
istanbul,5,0,0
▁mevsim,5,1,1
▁girişimci,5,1,0
▁milletvekil,5,1,1
▁hassasiyet,5,1,1
▁lale,5,1,1
▁alımı,5,1,0
▁alanlarına,5,1,0
▁kılıç,5,1,1
▁his,5,1,1
lemenin,5,1,1
gerçek,5,1,1
▁yönteminin,5,1,0
leye,5,1,1
sızın,5,1,1
▁yetkisini,5,1,0
▁beklenmedik,5,1,0
▁kamuoyunun,5,1,0
mel,5,1,1
erik,5,1,1
▁öğrencileri,5,1,0
▁gösterme,5,1,0
jantin,5,1,0
row,5,0,0
▁modelini,5,1,0
▁açıklanan,5,1,0
▁bilir,5,1,0
▁ilkelere,5,1,0
▁etmediği,5,1,0
kın,5,1,1
▁gösterim,5,1,1
▁rejiminin,5,1,0
tam,5,1,1
▁bahç,5,0,0
▁çim,5,1,1
▁nesnelerin,5,1,0
▁resimli,5,1,0
▁eve,5,1,0
▁niçin,5,1,1
şah,5,1,1
▁sınırların,5,1,0
▁burada,5,1,0
▁öncüsü,5,1,0
▁ilkel,5,1,1
▁sistemlerinden,5,1,0
▁üretmek,5,1,0
▁nesnenin,5,1,0
▁dönme,5,1,1
leği,5,0,0
▁saldırı,5,1,1
▁uzmanı,5,1,0
▁herkese,5,1,0
▁mesel,5,1,1
▁glut,5,0,0
▁destinasyon,5,0,0
▁albümleri,5,1,0
▁yayıncılık,5,1,0
▁hizmetlerde,5,1,0
▁ışığın,5,1,1
▁ağıt,5,1,1
▁geçmişte,5,1,0
▁oynamıştır,5,1,0
lad,5,0,0
▁kızıl,5,1,1
▁jo,5,0,0
▁dayanak,5,1,1
▁sempatik,5,1,1
erjik,5,0,0
▁gerçekçi,5,1,0
▁dinlen,5,1,1
▁orada,5,1,0
▁öğeler,5,1,0
▁antibiyotik,5,1,1
▁rah,5,0,0
▁alınmaz,5,1,0
▁dedi,5,1,1
▁yayım,5,1,1
▁haberin,5,1,0
▁ağa,5,1,1
▁cel,5,0,0
▁onayı,5,1,0
▁hijyen,5,1,1
▁ilkokul,5,1,1
▁internetin,5,0,0
▁paylaşımı,5,1,0
▁yaratılan,5,1,0
▁dilim,5,1,1
▁şampiyon,5,1,1
▁sahiptirler,5,1,0
▁atılmıştır,5,1,0
yor,5,1,1
▁giydiği,5,1,0
▁trabzonspor,5,0,0
landa,5,1,0
▁ayı,5,1,1
▁oynadığı,5,1,0
▁kulübü,5,1,0
ald,5,1,1
▁atılan,5,1,0
▁istey,5,1,0
▁kararına,5,1,0
▁kararlı,5,1,1
aka,5,1,1
içi,5,1,1
▁aktiv,5,0,0
▁tanıt,5,1,1
▁çıkarları,5,1,0
▁endeks,5,1,1
▁ülkelerinin,5,1,0
▁kadem,5,1,1
▁vermemiştir,5,1,0
▁gitmeyi,5,1,0
▁teklifi,5,1,0
▁yönlendirici,5,1,0
ediler,5,1,0
▁zanaat,5,1,1
▁zincirinin,5,1,0
▁dog,5,1,1
ayun,5,1,0
▁sonuçlara,5,1,0
▁alırlar,5,1,0
▁karakteri,5,1,0
çak,5,1,1
▁inc,5,1,1
büyük,5,1,1
▁detaylı,5,1,0
▁insanlık,5,1,0
▁içindedir,5,1,0
▁etnik,5,1,1
▁istikrarlı,5,1,0
▁dışa,5,1,0
▁yansıtır,5,1,0
iciliği,5,1,1
meyecek,5,1,1
▁ultr,5,0,0
▁yürürlükte,5,1,0
▁suçlar,5,1,0
lr,5,0,0
▁hazırlanmasında,5,1,0
▁fr,5,0,0
▁taşı,5,1,1
▁aralığında,5,1,0
▁firmaya,5,1,0
▁konumlandırma,5,1,0
edat,5,1,1
▁eşyalar,5,1,0
▁beylik,5,1,1
▁kurmuştur,5,1,0
▁kuralların,5,1,0
▁deneyimi,5,1,0
▁hatta,5,1,1
▁kontrolleri,5,1,0
▁imzal,5,1,0
▁*,5,0,0
dt,5,0,0
▁saatleri,5,1,0
▁fil,5,1,1
▁söy,5,0,0
abat,5,1,1
▁farklılıkları,5,1,0
amada,5,1,0
▁mantar,5,1,1
oyu,5,1,0
▁feth,5,1,1
▁tarzında,5,1,0
▁maliyetlerini,5,1,0
▁faaliyette,5,1,0
▁seslerin,5,1,0
doğal,5,1,1
▁sesler,5,1,0
▁havaalan,5,1,1
▁rit,5,0,0
▁kaynaklarının,5,1,0
▁değişir,5,1,0
▁yıldırım,5,1,1
atçı,5,1,0
▁yükseğe,5,1,0
▁durumlarını,5,1,0
▁ortaklar,5,1,0
▁işbirliğinin,5,1,0
▁izlenen,5,1,0
▁almaları,5,1,0
sat,5,1,1
▁çarpış,5,1,1
▁yukarıya,5,1,0
▁kuvvetli,5,1,1
▁gökyüzü,5,1,1
▁çiğ,5,1,1
▁köyler,5,1,0
▁şehirler,5,1,0
▁çağrıştır,5,1,0
adın,5,1,0
▁şefkat,5,1,1
▁yukar,5,0,0
▁pazarlar,5,1,0
▁hayvanları,5,1,0
▁değişen,5,1,0
▁kuzeybatı,5,1,1
▁tanınmıştır,5,1,0
▁cir,5,0,0
▁karanfil,5,1,1
▁müzakere,5,1,1
▁→,5,0,0
▁sag,5,1,1
unç,5,0,0
▁yemeği,5,1,0
▁verilmiş,5,1,0
lardı,5,1,1
▁çoğu,5,1,1
▁kola,5,1,1
▁yetiştirmek,5,1,0
boy,5,1,1
▁dokuz,5,1,1
▁ordunun,5,1,0
▁oluyor,5,1,0
▁tımar,5,1,1
layarak,5,1,1
▁zamanlar,5,1,0
▁izlenim,5,1,1
▁kopuk,5,1,1
▁çubuk,5,1,1
▁çiftçi,5,1,1
gaz,5,1,1
▁pin,5,1,0
▁yaşamış,5,1,0
abildiği,5,1,1
▁salı,5,1,1
▁kaçıncı,5,1,0
▁ortalamasının,5,1,0
▁yağış,5,1,1
▁notları,5,1,0
▁atama,5,1,0
▁kın,5,1,1
▁kuv,5,0,0
▁gösterildiği,5,1,0
ısında,5,1,0
iantep,5,0,0
▁onar,5,1,1
iir,5,1,0
▁resmen,5,1,1
▁kronolojik,5,1,1
▁yarısında,5,1,0
▁dediği,5,1,1
▁gündüz,5,1,1
▁izlediği,5,1,0
▁öncülük,5,1,0
▁gergin,5,1,1
▁yerleşme,5,1,0
▁düşüncelerini,5,1,0
nden,5,1,1
▁zenginliği,5,1,0
▁başkanlık,5,1,0
▁konuyu,5,1,0
▁doğuş,5,1,0
çarş,5,1,0
▁parçaya,5,1,0
▁parasının,5,1,0
▁üstüne,5,1,0
▁zorunluluğu,5,1,0
▁ves,5,1,0
muh,5,0,0
▁ardışık,5,1,1
▁yönetme,5,1,0
▁bakılarak,5,1,0
▁seni,5,1,0
▁ermesi,5,1,0
▁dert,5,1,1
▁yayımlanan,5,1,0
▁derg,5,1,1
▁etkilediği,5,1,0
umuz,5,1,1
ımızda,5,1,1
sem,5,1,1
ink,5,0,0
▁itaat,5,1,1
esir,5,1,1
▁konuya,5,1,0
▁gecekondu,5,1,1
lace,5,1,0
ceğinden,5,0,0
ülebilir,5,1,1
öğret,5,1,1
▁ihal,5,0,0
▁kiral,5,1,0
▁kurmaya,5,1,0
tag,5,1,1
lamaları,5,1,1
ix,5,0,0
▁programların,5,1,0
▁havadaki,5,1,0
mann,5,0,0
▁amaçla,5,1,1
▁doğası,5,1,0
▁enflasyonu,5,1,0
▁projelerinin,5,1,0
▁desteklemiştir,5,1,0
▁eklen,5,1,0
▁gird,5,0,0
▁operasyonu,5,1,0
▁pencer,5,0,0
▁sevgil,5,1,0
su,5,1,1
▁plak,5,1,1
▁kek,5,1,1
nik,5,1,1
ayın,5,1,1
▁amir,5,1,1
ave,5,1,0
helm,5,0,0
gut,5,1,1
▁mimar,5,1,1
▁ederken,5,1,0
▁deneysel,5,1,0
ûl,5,0,0
rop,5,1,1
fettin,5,0,0
▁ra,5,1,1
▁kahramanı,5,1,0
rev,5,0,0
▁amaçlarını,5,1,0
▁geçirme,5,1,0
▁insülin,5,1,1
▁görünümü,5,1,0
▁gerçekçilik,5,1,0
strat,5,0,0
hil,5,0,0
kimi,5,1,1
▁nabız,5,1,1
▁bant,5,1,1
▁bedelsiz,5,1,0
ical,5,0,0
▁gran,5,0,0
▁ferment,5,1,1
▁teşebbüs,5,1,1
okok,5,0,0
osis,5,0,0
ish,5,0,0
ırak,5,1,1
▁zıt,5,1,1
▁optimal,5,1,1
▁tet,5,1,0
▁aşan,5,1,0
▁morf,5,0,0
ometri,5,0,0
▁beklentileri,5,1,0
▁pankre,5,0,0
▁teşhis,5,1,1
ebilmektedir,5,1,1
▁varoluş,5,1,1
▁enter,5,0,0
▁iyileş,5,1,0
▁sentezi,5,1,0
▁sonuca,5,1,0
asyonları,5,0,0
▁parçaları,5,1,0
▁taşımacılık,5,1,0
aden,5,1,0
▁verirken,5,1,0
▁pirinç,5,1,1
▁uzmanlaş,5,1,0
▁araştırmak,5,1,0
▁haritası,5,1,0
▁eğilimleri,5,1,0
▁dr,5,0,0
▁oluşturulmasına,5,1,0
eth,5,0,0
▁bölünmüş,5,1,0
dens,5,0,0
▁arpa,5,1,1
▁ortaklığı,5,1,0
▁fazlası,5,1,0
▁nüfusu,5,1,0
▁mallarını,5,1,0
ücü,5,1,1
▁yapıcı,5,1,0
▁geçerlilik,5,1,0
▁kaçakçılık,5,1,0
▁kota,5,1,1
▁red,5,1,1
▁kuramsal,5,1,0
▁soruları,5,1,0
▁denek,5,1,1
ansiyel,5,0,0
▁babası,5,1,0
▁yemin,5,1,1
▁trop,5,0,0
rom,5,1,1
istem,5,1,1
▁olayla,5,1,0
▁ödemeleri,5,1,0
apur,5,0,0
▁aykır,5,0,0
▁problemi,5,1,0
▁deleg,5,0,0
▁tanıması,5,1,0
▁küb,5,1,1
hib,5,1,1
▁dağıtma,5,1,0
▁öt,5,1,1
ümlü,5,1,1
▁uydular,5,1,1
▁açıklamaya,5,1,0
imar,5,1,1
▁tedavisinde,5,1,0
▁agon,5,0,0
olitik,5,0,0
▁bölümlere,5,1,0
igh,5,0,0
▁aralı,5,1,0
▁vadede,5,1,0
ronik,5,0,0
▁faaliyeti,5,1,0
dukları,5,1,1
▁arkadaşlarının,5,1,0
▁başkan,5,1,1
▁mutl,5,0,0
▁ilerleyen,5,1,0
uch,5,0,0
iner,5,1,0
▁sanayileşmiş,5,1,0
▁genişliği,5,1,0
▁fazlasını,5,1,0
▁yılını,5,1,0
▁hesabında,5,1,0
▁halka,5,1,1
▁olanların,5,1,0
▁türkü,5,1,1
▁kestir,5,1,1
▁neoklasik,5,1,1
▁kadro,5,1,1
▁oyunc,5,0,0
▁bakmak,5,1,0
▁kolaylaştırır,5,1,0
evarım,5,1,0
▁geliştirdiği,5,1,0
▁şekilleri,5,1,0
baba,5,1,1
▁duyarsız,5,1,1
▁ünit,5,0,0
▁varsay,5,1,1
▁şairi,5,1,0
▁teması,5,1,0
▁soyunma,5,1,0
▁sportif,5,1,1
▁sektörüne,5,1,0
▁köşesi,5,1,0
elikle,5,1,0
▁aşamasına,5,1,0
çıların,5,1,1
▁röportaj,5,1,1
abileceğini,5,1,1
▁kirlet,5,1,1
▁dis,5,0,0
cılığın,5,1,1
ilerdir,5,1,0
▁temsili,5,1,1
fed,5,0,0
öy,5,0,0
tig,5,1,1
itif,5,0,0
rok,5,0,0
ral,5,0,0
▁yazdır,5,1,0
▁sayfası,5,1,0
▁bag,5,1,1
▁deneylerde,5,1,0
▁şairler,5,1,0
lası,5,1,1
ostal,5,0,0
▁diğeri,5,1,0
▁huz,5,1,0
▁davası,5,1,0
▁bize,5,1,0
keli,5,1,0
liy,5,0,0
▁görünce,5,1,0
eyr,5,1,0
▁muğ,5,0,0
▁garip,5,1,1
rol,5,1,1
▁keb,5,1,1
▁tap,5,1,1
▁ölümü,5,1,0
dik,5,1,1
▁korelasyon,5,1,1
▁bron,5,0,0
▁tasavv,5,0,0
mis,5,1,1
▁edebî,5,0,0
▁talebini,5,1,0
▁kültüre,5,1,0
doğan,5,1,1
▁özg,5,0,0
ax,5,0,0
▁hir,5,0,0
▁kaş,5,1,1
▁karışıklıklar,5,1,0
▁senedir,5,1,0
▁nasip,5,1,1
▁eylesin,5,1,0
▁amin,5,1,1
böl,5,1,1
▁nostal,5,0,0
▁imza,5,1,1
▁let,5,1,1
orta,5,1,1
▁imzalar,5,1,0
▁krallarının,5,1,0
▁sabittir,5,1,0
arter,5,1,1
▁konjenital,5,0,0
▁anterior,5,0,0
▁influenza,5,0,0
üsünde,5,1,0
▁karsinom,5,0,0
▁bilgisayarlı,5,1,0
▁apo,5,0,0
olus,5,0,0
oglobin,5,0,0
datif,5,1,1
▁idi,5,1,1
▁peri,5,1,1
▁canım,5,1,0
▁konuşmada,5,1,0
▁hücr,5,0,0
ute,5,1,0
▁yöntemlerin,5,1,0
ux,5,0,0
ors,5,0,0
▁that,5,0,0
arn,5,1,0
▁one,5,1,0
▁yum,5,1,1
ibil,5,1,0
▁person,5,0,0
ning,5,0,0
▁faktörlere,5,1,0
▁farkının,5,1,0
jun,5,0,0
▁nm,5,0,0
▁oluşturacak,5,1,0
▁görevinde,5,1,0
▁işlemiş,5,1,0
▁kuk,5,0,0
^,5,0,0
▁muhatap,5,1,1
uyu,5,1,1
▁dalıdır,5,1,0
▁devletlerinin,5,1,0
nevi,5,1,1
kg,5,0,0
▁hayaller,5,1,0
▁teknolojisi,5,1,0
▁air,5,0,0
▁method,5,0,0
▁kademe,4,1,1
▁organizasyonun,4,1,0
▁çığ,4,1,1
▁neler,4,1,1
aban,4,1,1
▁bulunup,4,1,0
▁gevşek,4,1,1
▁periyodik,4,1,1
▁hipot,4,0,0
ovol,4,0,0
emik,4,1,1
▁çevrim,4,1,1
▁halindedir,4,1,0
▁kütle,4,1,1
▁hemşir,4,1,0
▁suyla,4,1,1
▁zararları,4,1,0
▁azından,4,1,0
▁jeolojik,4,1,1
▁gözlenen,4,1,0
▁yaralanma,4,1,0
▁hasara,4,1,0
▁seviy,4,1,0
▁aşamada,4,1,0
ulin,4,0,0
▁toks,4,1,0
▁hasarın,4,1,0
onca,4,1,1
▁bozulma,4,1,0
▁kesint,4,1,0
▁çıkmak,4,1,0
malarından,4,1,1
▁plaz,4,0,0
gre,4,0,0
asyonunu,4,0,0
▁önler,4,1,0
yüksek,4,1,1
umun,4,1,1
▁çalışmalarından,4,1,0
▁toksin,4,1,1
▁alınma,4,1,0
fat,4,1,0
▁yapılmaktadır,4,1,0
▁kaynağa,4,1,0
▁aslında,4,1,0
▁ettiğimiz,4,1,0
▁abart,4,1,1
▁almadan,4,1,0
ılıp,4,1,1
▁asla,4,1,1
mezler,4,1,1
▁zararlar,4,1,0
abilirler,4,1,1
▁kolu,4,1,0
▁çocuklarına,4,1,0
’’,4,0,0
▁üstlendiği,4,1,0
▁tamamlanması,4,1,0
üğü,4,1,1
▁umumi,4,1,1
onomik,4,0,0
▁eşi,4,1,0
▁kazasında,4,1,0
▁filtr,4,0,0
▁cihazları,4,1,0
▁kalmasını,4,1,0
ularak,4,1,1
▁etkilenmez,4,1,0
▁ekipleri,4,1,0
▁kullanılmak,4,1,0
▁çarpık,4,1,1
ülerek,4,1,1
▁denizi,4,1,1
▁iğne,4,1,1
▁gelmeden,4,1,0
▁çalışmalarda,4,1,0
▁plastik,4,1,1
▁yaşamına,4,1,0
▁yaklaşımlar,4,1,0
▁kaynakta,4,1,0
▁jeotermal,4,1,1
▁kaya,4,1,1
▁gözle,4,1,1
▁dağın,4,1,0
▁bölgelerinde,4,1,0
▁başlangıcında,4,1,0
▁herkesin,4,1,0
▁işini,4,1,1
▁serbestçe,4,1,0
amesi,4,0,0
tılar,4,1,1
▁kentlerde,4,1,0
▁iyileştirilmesi,4,1,0
▁yaral,4,1,0
▁yerinin,4,1,0
▁fay,4,1,1
▁tetik,4,1,1
▁bölgeye,4,1,0
▁tabloya,4,1,0
▁dahilinde,4,1,0
▁global,4,1,1
▁iri,4,1,1
▁dakika,4,1,1
▁yarayan,4,1,0
▁imkan,4,1,1
▁hedefler,4,1,0
▁planlar,4,1,0
▁harcan,4,1,0
ilmemesi,4,1,1
▁oluşturuldu,4,1,0
▁mesajların,4,1,0
▁bırakmak,4,1,0
▁sergilenen,4,1,0
▁azami,4,1,1
▁artmasını,4,1,0
▁silahlar,4,1,0
▁küf,4,1,1
▁virüsler,4,1,0
▁beşeri,4,1,1
▁zehir,4,1,1
▁canlandırma,4,1,0
▁katılımcıların,4,1,0
▁kolayca,4,1,0
▁ölçekte,4,1,0
▁istendiğinde,4,1,0
▁aşın,4,1,1
itr,4,1,0
▁kurumdur,4,1,0
▁tansiyon,4,1,1
atan,4,1,0
▁açılımı,4,1,0
uluslararası,4,1,1
▁duyul,4,1,0
▁yollarının,4,1,0
▁hedefleyen,4,1,0
▁düşey,4,1,1
▁kurgulan,4,1,0
▁yönleri,4,1,0
lanmasına,4,1,1
abak,4,0,0
yanık,4,1,1
▁..,4,0,0
cis,4,0,0
▁mahrem,4,1,1
▁enerjiye,4,1,0
▁birleşim,4,1,1
▁ör,4,1,1
▁birimlerinden,4,1,0
▁yanıtı,4,1,0
▁aranan,4,1,0
▁olayına,4,1,0
oglis,4,0,0
lenmemiş,4,1,1
▁kanunen,4,1,1
▁kazalar,4,1,0
▁koşullarına,4,1,0
▁dayanık,4,1,0
▁kuruluşların,4,1,0
▁başkanları,4,1,0
▁hortum,4,1,1
itsel,4,1,0
mit,4,1,1
üy,4,0,0
▁çıkmasında,4,1,0
▁krize,4,1,0
▁fırsatlar,4,1,0
▁listesi,4,1,0
▁yayınlanan,4,1,0
abilecekleri,4,1,1
▁protokolü,4,1,0
isk,4,0,0
▁çıkarmıştır,4,1,0
▁sınavı,4,1,0
▁siteleri,4,1,0
▁şekliyle,4,1,0
▁zih,4,0,0
▁erişimi,4,1,0
abilmesini,4,1,1
kür,4,1,1
▁düğün,4,1,1
▁biber,4,1,1
▁liyakat,4,1,1
▁kırılma,4,1,0
lint,4,0,0
▁ty,4,0,0
▁tamamlamak,4,1,0
▁so,4,0,0
▁unvan,4,1,1
▁adliye,4,1,1
▁dönüştürme,4,1,0
▁resmî,4,0,0
▁gazetede,4,1,0
adis,4,1,0
▁zorla,4,1,1
▁amerik,4,0,0
▁işkenc,4,0,0
▁tabidir,4,1,0
cılığa,4,1,1
▁ihlal,4,1,1
▁polise,4,1,0
▁devriye,4,1,1
▁tanımlanabilir,4,1,0
▁almayı,4,1,0
▁kartları,4,1,0
▁çerçev,4,0,0
elenme,4,1,0
▁cezaları,4,1,0
▁infaz,4,1,1
▁iflas,4,1,1
▁organları,4,1,0
▁mebus,4,1,1
▁ömürlü,4,1,0
▁partili,4,1,0
▁seçimler,4,1,0
laşmış,4,1,1
▁uydu,4,1,1
▁ayrılmıştır,4,1,0
▁özellikleriyle,4,1,0
▁alınıp,4,1,0
▁dakikada,4,1,0
▁est,4,1,0
▁les,4,1,0
▁faktörü,4,1,0
ister,4,1,0
▁out,4,0,0
itar,4,1,0
▁sınıfları,4,1,0
▁hayatına,4,1,0
▁mutlu,4,1,1
elerindeki,4,0,0
▁fakir,4,1,1
bal,4,1,1
▁birliğine,4,1,0
▁özelliktir,4,1,0
▁dille,4,1,0
▁başvurusu,4,1,0
▁halen,4,1,1
▁istemektedir,4,1,0
▁serisi,4,1,0
▁yükleme,4,1,0
▁gelmesine,4,1,0
▁doğuran,4,1,0
▁çevirme,4,1,1
▁alanlarında,4,1,0
iciye,4,1,1
üğe,4,1,1
▁hukukuna,4,1,0
▁ihmal,4,1,1
▁beşte,4,1,0
▁işlemlerinde,4,1,0
▁yargıç,4,1,1
▁zab,4,1,1
▁ziraat,4,1,1
emen,4,1,0
▁kabulü,4,1,0
▁alem,4,1,1
▁eğitiminden,4,1,0
bay,4,1,1
icisi,4,1,1
▁levh,4,0,0
edi,4,1,0
▁görüntülerinin,4,1,0
▁boşal,4,1,1
▁izolasyon,4,1,1
rest,4,1,1
▁pre,4,0,0
▁sada,4,1,0
▁halkı,4,1,0
ign,4,0,0
üzyon,4,0,0
▁baharat,4,1,1
▁faktördür,4,1,0
sinden,4,1,1
▁mang,4,0,0
▁yemekler,4,1,0
▁ortama,4,1,0
▁ünite,4,1,1
▁şehr,4,0,0
▁yapılmaması,4,1,0
▁başın,4,1,0
▁yemeğin,4,1,0
▁güvenc,4,1,1
▁kesilmesi,4,1,0
▁dönemler,4,1,0
kültür,4,1,1
▁glik,4,0,0
▁girecek,4,1,0
▁yöntemidir,4,1,0
▁proj,4,0,0
▁tesisat,4,1,1
▁depolan,4,1,0
▁duyum,4,1,1
▁sezgisel,4,1,0
onu,4,1,1
▁gay,4,1,1
gül,4,1,1
layıcısı,4,1,1
alardır,4,1,1
▁edilebilecek,4,1,0
gir,4,1,1
▁sunmaktadır,4,1,0
risi,4,0,0
▁mizah,4,1,1
▁yasaların,4,1,0
▁mezunu,4,1,0
▁sözünün,4,1,0
▁zeki,4,1,1
▁faaliyetlerinde,4,1,0
▁promosyon,4,1,1
▁eklemek,4,1,0
▁bunlarda,4,1,0
▁kuruluşun,4,1,0
▁bölümünü,4,1,0
▁ilgil,4,1,0
▁yönlerini,4,1,0
▁yaklaşıma,4,1,0
▁arzusu,4,1,0
▁gücüyle,4,1,0
▁öneminin,4,1,0
▁işletmec,4,0,0
▁lor,4,1,1
▁istikrarsızlık,4,1,0
emeyeceği,4,1,1
▁inanır,4,1,0
▁sevda,4,1,1
▁merkezlerinde,4,1,0
▁öğretmenleri,4,1,0
▁değilse,4,1,0
▁melek,4,1,1
▁ceb,4,1,1
rail,4,0,0
▁pent,4,0,0
omp,4,0,0
rama,4,0,0
▁seferi,4,1,1
bosna,4,0,0
amamıştır,4,1,1
▁verilmesinin,4,1,0
▁yansıtma,4,1,0
pro,4,0,0
<0x8B>,4,0,0
afi,4,1,1
▁kurulur,4,1,0
atının,4,1,0
▁hareketlilik,4,1,0
ediye,4,0,0
▁sonucudur,4,1,0
▁lüks,4,1,1
izli,4,1,0
edin,4,1,1
▁gruplarının,4,1,0
▁hesaba,4,1,0
ılmadan,4,1,1
▁sunulduğu,4,1,0
calı,4,0,0
▁bitkilerden,4,1,0
oğ,4,1,1
▁doz,4,1,1
▁tasvir,4,1,1
▁derviş,4,1,1
▁konumları,4,1,0
abaş,4,1,0
▁mum,4,1,1
▁hesaplanan,4,1,0
▁dallarından,4,1,0
▁sosyoloji,4,1,1
▁pasaport,4,1,1
lilerin,4,1,1
ladıkları,4,1,1
omet,4,0,0
▁sıkıntısı,4,1,0
▁şeklinin,4,1,0
yazma,4,1,1
▁prime,4,1,0
▁kodu,4,1,0
▁çab,4,1,1
▁yaygınlaştı,4,1,0
▁edildi,4,1,0
▁örgütlerinin,4,1,0
▁çıkmaktadır,4,1,0
▁sınıftaki,4,1,0
▁verilere,4,1,0
▁endüstrisinin,4,1,0
▁fel,4,0,0
▁yapabilmek,4,1,0
▁coğraf,4,0,0
▁yaşa,4,1,1
altı,4,1,1
▁akran,4,1,1
▁aynıdır,4,1,0
fü,4,0,0
dil,4,1,1
▁erdir,4,1,1
▁istik,4,1,0
▁sorununu,4,1,0
▁büyüyen,4,1,0
▁karizmatik,4,1,1
▁sıkça,4,1,1
ledikleri,4,1,1
▁araştırmada,4,1,0
▁özelleştir,4,1,0
ücünün,4,1,1
▁ku,4,0,0
ij,4,0,0
▁kılmak,4,1,0
lılığa,4,1,1
line,4,1,1
▁çevresinin,4,1,0
alter,4,1,0
çılı,4,1,1
▁ödüllendir,4,1,0
kinson,4,0,0
▁parametr,4,0,0
▁artı,4,1,1
▁eksi,4,1,1
▁online,4,1,0
▁kiralan,4,1,0
▁kiracı,4,1,1
▁ailesinin,4,1,0
▁etmenin,4,1,0
▁yeteneğine,4,1,0
▁bünyesinde,4,1,0
▁birleştir,4,1,0
▁duvarı,4,1,0
▁çoktan,4,1,0
▁seçmeli,4,1,0
▁görüşmeleri,4,1,0
▁google,4,0,0
▁yetkisine,4,1,0
▁medeniyet,4,1,1
▁uyması,4,1,0
▁tarafsızlık,4,1,0
iliğinin,4,1,1
▁oluştuğu,4,1,0
sının,4,1,1
ezik,4,1,1
ilmemiş,4,1,1
kes,4,1,1
▁anlamlar,4,1,0
▁katmak,4,1,0
▁salonu,4,1,0
macılık,4,1,1
▁durgun,4,1,1
▁sonuçların,4,1,0
▁oluşturdukları,4,1,0
▁getirmiştir,4,1,0
▁toplantısı,4,1,0
çilerin,4,1,1
▁danışman,4,1,1
▁güveni,4,1,0
▁öteki,4,1,1
▁biyoloji,4,1,1
yar,4,1,1
lerce,4,1,1
▁hedeflerin,4,1,0
avelli,4,0,0
liliğine,4,1,1
▁eşzamanlı,4,1,1
▁içerikli,4,1,0
▁kabiliyet,4,1,1
▁durması,4,1,1
▁problemler,4,1,0
▁aylarında,4,1,0
▁kaynağın,4,1,0
▁görün,4,1,0
▁olmamak,4,1,0
▁aileye,4,1,0
▁ülken,4,1,0
▁inançları,4,1,0
usuna,4,1,0
▁üstlenmiştir,4,1,0
âne,4,0,0
▁ettirmek,4,1,0
▁yağdır,4,1,0
üd,4,1,1
▁kızlar,4,1,0
larımız,4,1,1
indi,4,1,1
yit,4,1,1
▁teçhiz,4,1,1
asil,4,1,1
▁hür,4,1,1
▁aram,4,1,0
▁zenginlik,4,1,0
ûf,4,0,0
▁kılınan,4,1,0
▁örtüsü,4,1,0
▁sadık,4,1,1
▁güneşin,4,1,0
îler,4,0,0
melik,4,1,1
▁kitapların,4,1,0
▁yaratılış,4,1,0
▁başkenti,4,1,0
ğe,4,0,0
▁hur,4,1,0
ة,4,0,0
م,4,0,0
▁neticesinde,4,1,0
itir,4,1,0
rin,4,1,1
▁miktarını,4,1,0
▁buyur,4,1,1
▁şeklini,4,1,0
▁içinden,4,1,0
▁yücelt,4,1,0
▁meşhur,4,1,1
ömer,4,0,0
ader,4,1,0
▁sözlük,4,1,1
▁cami,4,1,1
vili,4,0,0
▁bunlarla,4,1,0
▁öncek,4,0,0
▁ifadesiyle,4,1,0
inceye,4,1,1
ğin,4,0,0
▁ilham,4,1,1
▁okuy,4,1,0
alarıyla,4,1,0
▁seçkin,4,1,1
usa,4,1,0
▁sonucun,4,1,0
mu,4,1,1
▁konularını,4,1,0
anj,4,0,0
into,4,0,0
▁fık,4,0,0
kö,4,0,0
▁yolun,4,1,0
▁vasıf,4,1,1
▁ettiğinden,4,1,0
▁ram,4,0,0
▁all,4,1,0
atta,4,1,0
▁hoc,4,0,0
dis,4,0,0
▁ayeti,4,1,0
▁isimlerinden,4,1,0
▁vakt,4,0,0
iştir,4,1,1
▁gündür,4,1,0
iman,4,1,1
▁etmektir,4,1,0
▁kel,4,1,1
siri,4,1,0
iyanet,4,0,0
▁değerlerini,4,1,0
▁şar,4,0,0
▁okuyup,4,1,0
▁anlamaya,4,1,0
▁oruç,4,1,1
▁inanmak,4,1,0
▁müf,4,0,0
▁gelişmeleri,4,1,0
▁katında,4,1,0
imsiz,4,1,1
zu,4,0,0
aman,4,1,1
anak,4,0,0
adî,4,0,0
▁haric,4,1,1
▁medrese,4,1,1
minin,4,1,1
▁temizlemek,4,1,0
▁çevresindeki,4,1,0
▁biten,4,1,0
▁korunmasına,4,1,0
memiştir,4,1,1
▁kin,4,1,1
ekk,4,0,0
▁tarikat,4,1,1
iliğe,4,1,1
ayır,4,1,1
▁hakikat,4,1,1
▁kimseler,4,1,0
ilim,4,1,1
...”,4,0,0
anıp,4,1,0
▁inanılır,4,1,0
▁nedenlerini,4,1,0
âlî,4,0,0
▁yahudi,4,1,1
▁dengesini,4,1,0
▁hoşgör,4,1,1
▁söylediği,4,1,0
▁sözler,4,1,0
eke,4,1,0
▁sayg,4,0,0
kim,4,1,1
▁ihtiyar,4,1,1
▁annesi,4,1,0
ulmaktadır,4,1,1
uğ,4,0,0
▁astronomi,4,1,1
küt,4,1,1
▁bildiren,4,1,0
▁vakası,4,1,0
▁yasaklanmıştır,4,1,0
eyd,4,0,0
yet,4,1,1
!”,4,0,0
layı,4,1,0
▁yaratıcısı,4,1,0
▁anlamsız,4,1,0
▁açıklamaktadır,4,1,0
aff,4,0,0
▁kutlu,4,1,1
▁kullanabileceği,4,1,0
▁yaklaşımın,4,1,0
▁karşılamaktadır,4,1,0
▁atım,4,1,1
▁normalden,4,1,0
▁dönemleri,4,1,0
▁monitör,4,1,1
▁uyandır,4,1,0
▁bütünü,4,1,0
▁edilmez,4,1,0
▁kullanıcılara,4,1,0
▁optimum,4,1,1
▁güzergâh,4,0,0
▁nereden,4,1,0
▁kısalt,4,1,0
com,4,0,0
▁istisnai,4,1,1
▁havayı,4,1,0
▁akarsu,4,1,1
▁zenginleştir,4,1,0
▁çeken,4,1,0
ayir,4,1,0
▁zim,4,1,1
bab,4,1,1
▁nötr,4,1,1
mun,4,1,1
▁geçmişe,4,1,0
▁yapıdır,4,1,0
▁planlı,4,1,0
▁muhalefet,4,1,1
▁mevzuatı,4,1,0
▁hazırlayan,4,1,0
▁gerçekleştiren,4,1,0
▁çıkarması,4,1,0
▁kurumlara,4,1,0
▁prol,4,0,0
okortik,4,0,0
▁uyarıcı,4,1,0
▁çiçeği,4,1,0
▁hum,4,1,1
▁imzalan,4,1,0
▁görüşmeye,4,1,0
▁başlatma,4,1,0
▁çatışmaları,4,1,0
▁başlarında,4,1,0
▁yükselen,4,1,0
bec,4,0,0
▁piy,4,1,0
▁ılımlı,4,1,1
▁suni,4,1,1
▁zo,4,0,0
▁haklarına,4,1,0
▁noktasında,4,1,0
▁derneği,4,1,0
▁gecek,4,0,0
▁fethedilen,4,1,0
leşmesini,4,1,1
▁formül,4,1,1
▁açtığı,4,1,0
landiya,4,0,0
▁yetkil,4,1,0
▁tutulan,4,1,0
▁ert,4,1,0
▁kuruluşlarına,4,1,0
▁koyarak,4,1,0
▁sürer,4,1,0
▁sigara,4,1,1
▁motorunun,4,1,0
▁tıkan,4,1,0
▁dik,4,1,1
▁kesilen,4,1,0
▁sürükleme,4,1,0
▁yönteminde,4,1,0
▁sürük,4,1,0
▁edilenler,4,1,0
▁süresiz,4,1,0
ülük,4,1,1
▁koşulda,4,1,0
▁nab,4,0,0
yonu,4,1,0
▁ağızdan,4,1,0
▁vites,4,1,1
▁kutusu,4,1,0
▁şerit,4,1,1
▁yaya,4,1,1
▁elindeki,4,1,0
▁manevra,4,1,1
▁kabl,4,1,1
▁boşa,4,1,1
▁kapatılır,4,1,0
▁bakanlığına,4,1,0
▁yöntemdir,4,1,0
▁oluşabilir,4,1,0
▁gevş,4,1,0
▁konfor,4,1,1
▁çevreyi,4,1,0
▁akar,4,1,1
▁arız,4,1,1
▁çıkacak,4,1,0
▁zorluğu,4,1,0
▁güçlüğü,4,1,0
▁yerleştirilen,4,1,0
▁başkalarının,4,1,0
▁değiştirerek,4,1,0
▁olmadığının,4,1,0
▁filtresi,4,1,0
▁kullanı,4,1,0
▁şeylerin,4,1,0
▁yapar,4,1,0
▁sürülmesi,4,1,0
▁yatak,4,1,1
▁kum,4,1,1
▁elem,4,1,1
▁giysiler,4,1,0
▁görgü,4,1,1
▁yoğunluğunun,4,1,0
▁geçişi,4,1,0
▁devre,4,1,1
yol,4,1,1
▁uygunluğu,4,1,0
▁sağlanmıştır,4,1,0
▁ayrılığı,4,1,0
▁yıkılması,4,1,0
▁topl,4,1,0
▁baraj,4,1,1
atörler,4,0,0
▁kuruluşuna,4,1,0
▁geliştirmeye,4,1,0
▁noktaların,4,1,0
▁sıcaklıkta,4,1,0
oba,4,1,1
▁kalor,4,0,0
▁karşılayan,4,1,0
▁doğalgaz,4,1,1
▁temeline,4,1,0
▁gelmesini,4,1,0
edan,4,1,0
▁ekoloji,4,1,1
kel,4,1,1
ou,4,1,0
▁duygularını,4,1,0
▁palet,4,1,1
▁parçadan,4,1,0
▁iğ,4,1,1
▁harici,4,1,1
▁aksak,4,1,1
▁yürütmek,4,1,0
▁çiftlik,4,1,1
▁kıtlığı,4,1,0
▁malzemesi,4,1,0
▁seramik,4,1,1
▁istediğini,4,1,0
▁kampanya,4,1,1
▁kapısı,4,1,0
▁konur,4,1,1
▁geçerek,4,1,0
▁olabildiğince,4,1,0
▁sürün,4,1,1
▁çavuş,4,1,1
şar,4,0,0
▁canlandır,4,1,0
▁reklamı,4,1,0
ıng,4,0,0
▁kapsamda,4,1,0
▁tok,4,1,1
▁toy,4,1,1
vaz,4,0,0
▁bilgin,4,1,1
▁depol,4,1,0
rig,4,0,0
▁sanatta,4,1,0
lenmesinde,4,1,1
ander,4,1,0
sis,4,1,1
▁uygar,4,1,1
eğini,4,1,0
▁sonuçlarına,4,1,0
▁daimi,4,1,1
iyetine,4,0,0
örü,4,1,1
▁foto,4,1,1
▁yöneten,4,1,0
▁tanımak,4,1,0
▁saptamak,4,1,0
▁kaygı,4,1,1
▁şarkı,4,1,1
elin,4,1,0
ater,4,1,0
▁anlaşılabilir,4,1,0
▁noktasından,4,1,0
ağını,4,1,0
▁valilik,4,1,0
▁ödemeyi,4,1,0
▁yapanlar,4,1,0
ülüğü,4,1,1
tricht,4,0,0
▁etrafındaki,4,1,0
ansa,4,1,1
▁oste,4,0,0
▁birbiriyle,4,1,0
▁restor,4,0,0
▁hazırlanmasına,4,1,0
ane,4,1,0
ımızdan,4,1,1
▁kurulum,4,1,0
▁deneyime,4,1,0
▁kağıt,4,1,1
▁fabrikası,4,1,0
▁sektöründeki,4,1,0
▁konuların,4,1,0
▁atıkların,4,1,0
▁zehirli,4,1,0
▁uygulanmıştır,4,1,0
usuz,4,1,0
▁izlem,4,1,1
▁yazın,4,1,1
ünce,4,1,1
▁yayınlarının,4,1,0
▁hukuken,4,1,1
▁esen,4,1,1
başkanlığı,4,1,0
▁temelde,4,1,0
▁arkadaş,4,1,1
▁tarihini,4,1,0
lıkta,4,1,1
asing,4,0,0
hab,4,1,1
aziz,4,1,1
▁koordine,4,1,1
▁alkal,4,0,0
▁paraların,4,1,0
▁girdiğinde,4,1,0
▁çıktığında,4,1,0
▁duyusal,4,1,0
▁ödemek,4,1,0
▁ödülünü,4,1,0
▁meme,4,1,1
▁üstlenen,4,1,0
ülme,4,1,1
ûm,4,0,0
▁gideceği,4,1,0
▁emr,4,1,0
sınız,4,1,1
▁düzeye,4,1,0
▁indirmek,4,1,0
ersburg,4,0,0
lenirken,4,1,1
▁alp,4,1,1
▁konulan,4,1,0
▁doymuş,4,1,0
▁ölçer,4,1,1
▁malzemelerin,4,1,0
▁merkezlerinden,4,1,0
▁manastır,4,1,1
▁gelenekler,4,1,0
▁ticaretinin,4,1,0
▁kaynaklarda,4,1,0
▁yansım,4,1,0
▁genelinde,4,1,0
▁patojen,4,1,1
▁soy,4,1,1
ablanka,4,0,0
▁merkezlerine,4,1,0
▁tükürük,4,1,1
▁alıcıya,4,1,0
▁biliminin,4,1,0
▁keşfed,4,1,1
▁talebe,4,1,1
▁bağlantısı,4,1,0
üle,4,1,1
▁geldi,4,1,0
▁standartlara,4,1,0
akt,4,1,0
pr,4,0,0
▁gruplarından,4,1,0
▁hatt,4,1,0
▁çocuklardan,4,1,0
▁gezdir,4,1,0
▁plas,4,0,0
▁balon,4,1,1
vel,4,1,0
▁düşman,4,1,1
▁kahverengi,4,1,1
▁sektörde,4,1,0
▁sayfa,4,1,1
▁niteliğinde,4,1,0
▁bakıcı,4,1,0
asyona,4,0,0
▁müzikal,4,1,1
isti,4,1,0
ğini,4,0,0
▁pop,4,1,1
söz,4,1,1
▁yüklen,4,1,0
▁dilini,4,1,0
itte,4,1,0
▁makamdan,4,1,0
▁toplumunda,4,1,0
▁sayılar,4,1,0
▁adapte,4,1,1
▁gelmek,4,1,0
▁etkiye,4,1,0
ulmaz,4,1,1
▁sınıfın,4,1,0
▁sömürü,4,1,1
▁salt,4,1,1
▁yöneliktir,4,1,0
▁yönetime,4,1,0
▁farkına,4,1,0
ırım,4,1,1
▁dağların,4,1,0
âsır,4,0,0
▁romantizm,4,1,1
▁sıçrama,4,1,0
▁ifadelerin,4,1,0
▁çıkarlar,4,1,0
bilmesi,4,1,0
▁derecedir,4,1,0
▁gezegendir,4,1,0
▁bire,4,1,0
reen,4,1,0
ebilmeleri,4,1,1
▁hikâyeleri,4,0,0
▁evli,4,1,1
▁pic,4,1,1
▁durumunun,4,1,0
itt,4,1,0
eric,4,0,0
▁çalma,4,1,0
▁rüş,4,0,0
hr,4,0,0
artes,4,0,0
▁şartlar,4,1,0
aniel,4,0,0
yıl,4,1,1
▁akl,4,1,0
▁işlevsellik,4,1,0
▁kanser,4,1,1
▁ağacın,4,1,0
▁kabil,4,1,1
dirme,4,1,1
▁şüph,4,0,0
▁gerçekliğin,4,1,0
▁keyfi,4,1,1
cak,4,0,0
▁kaydır,4,1,1
▁yürüme,4,1,0
▁imparatoru,4,1,0
▁iktidarı,4,1,0
▁ask,4,1,1
▁politikaların,4,1,0
▁karşıtı,4,1,0
ang,4,0,0
▁niteliğindeki,4,1,0
▁bunalım,4,1,1
▁uzmanlar,4,1,0
▁bulunanlar,4,1,0
▁bağlar,4,1,0
aria,4,1,1
▁imparatorluk,4,1,0
tıkça,4,1,1
▁diller,4,1,0
zim,4,1,1
▁tunç,4,1,1
▁birbirleri,4,1,0
▁kaynaklara,4,1,0
▁zorlayıcı,4,1,0
▁işlerden,4,1,1
▁kafa,4,1,1
ruh,4,1,1
▁tekstil,4,1,1
▁gönderildiği,4,1,0
▁we,4,0,0
▁sanatı,4,1,0
▁mineral,4,1,1
▁kültüründe,4,1,0
tip,4,1,1
▁aktü,4,1,0
▁sepet,4,1,1
▁anlamındaki,4,1,0
lemeler,4,1,1
lû,4,0,0
sî,4,0,0
▁kaçır,4,1,1
▁çekmek,4,1,0
üldüğü,4,1,1
▁hesaplar,4,1,0
▁kameraman,4,1,1
▁toplaması,4,1,0
▁değişebilir,4,1,0
▁işte,4,1,1
▁adamlarından,4,1,0
▁disiplinler,4,1,0
▁kullanılabilen,4,1,0
eleriyle,4,1,0
▁akışının,4,1,0
mur,4,1,0
▁arsen,4,1,0
▁kup,4,1,1
▁takımlar,4,1,0
aldo,4,0,0
▁fal,4,1,1
indir,4,1,1
▁attığı,4,1,0
▁forma,4,1,1
▁tarihinin,4,1,0
▁uçan,4,1,0
▁kupasını,4,1,0
ss,4,0,0
nan,4,1,1
oon,4,0,0
oviç,4,0,0
▁çal,4,1,1
▁arena,4,1,1
▁şampiyonluk,4,1,0
▁takımının,4,1,0
tic,4,0,0
sea,4,0,0
obel,4,0,0
nep,4,0,0
ino,4,0,0
▁sezon,4,1,1
▁üste,4,1,1
▁mun,4,1,1
▁kasted,4,1,1
▁cesur,4,1,1
▁kelimesi,4,1,0
▁oyunu,4,1,0
▁dizayn,4,1,1
▁seçeneği,4,1,0
▁yaparlar,4,1,0
▁analizinde,4,1,0
enk,4,0,0
▁savaşan,4,1,0
▁animasyon,4,1,1
liyordu,4,1,1
▁amaçlara,4,1,0
▁denetleyen,4,1,0
▁beğen,4,1,1
dış,4,1,1
politik,4,1,1
▁bölgelere,4,1,0
▁yararı,4,1,0
▁maksim,4,0,0
▁vazgeçilmez,4,1,0
▁inceler,4,1,0
▁eyalet,4,1,1
▁fetih,4,1,1
▁savunduğu,4,1,0
▁no,4,0,0
işler,4,1,1
▁olanlara,4,1,0
▁yüzbaşı,4,1,1
ceğini,4,0,0
▁uygulamada,4,1,0
uda,4,1,0
▁baskıcı,4,1,0
hay,4,1,1
▁savunmuştur,4,1,0
▁faşizm,4,1,1
hower,4,0,0
▁tol,4,1,1
▁steril,4,1,1
▁kalabalık,4,1,1
ternet,4,0,0
▁hükümleri,4,1,0
▁fail,4,1,1
▁lehine,4,1,0
▁çanak,4,1,1
▁dönemdeki,4,1,0
▁check,4,0,0
▁araştırmalarda,4,1,0
▁vadi,4,1,1
▁kazandıran,4,1,0
▁tüpü,4,1,0
▁öğrenir,4,1,0
▁zorunl,4,0,0
▁çözümüne,4,1,0
▁yapabilme,4,1,0
▁matbaa,4,1,1
▁savcılar,4,1,0
▁kimliği,4,1,0
▁gibidir,4,1,0
mend,4,0,0
▁korunmasını,4,1,0
▁etiği,4,1,0
▁hükümdarın,4,1,0
edikleri,4,1,0
▁yıllara,4,1,0
ımlar,4,1,1
▁göze,4,1,1
▁yönleriyle,4,1,0
▁öğeleri,4,1,0
▁hareketle,4,1,0
üme,4,1,1
▁hırsızlık,4,1,0
▁alüminyum,4,1,1
▁örnekleri,4,1,0
▁derinlemesine,4,1,1
güç,4,1,1
ızlık,4,0,0
▁şefi,4,1,0
▁yazım,4,1,1
lendirilmesi,4,1,1
▁kullanmayı,4,1,0
▁ömrü,4,0,0
iyorsa,4,1,1
▁oluşmuş,4,1,0
▁hissedar,4,1,1
▁müziğin,4,1,0
▁duygular,4,1,0
▁iktis,4,0,0
▁nesiller,4,1,0
▁çöl,4,1,1
▁bulunmasını,4,1,0
▁boşluğa,4,1,0
▁sistemlerin,4,1,0
▁düşürül,4,1,0
▁şiirleri,4,1,0
▁garant,4,0,0
▁ihrac,4,1,1
▁bulutlar,4,1,0
▁açıları,4,1,0
▁hastalar,4,1,0
örler,4,1,0
▁kep,4,1,1
▁şiirler,4,1,0
▁uçaklar,4,1,0
üleb,4,0,0
▁kütlesinin,4,1,0
▁tepe,4,1,1
▁sıkış,4,1,1
▁türbülan,4,0,0
▁anlayışla,4,1,0
▁etkinliğe,4,1,0
▁cümleler,4,1,0
▁yedi,4,1,1
▁dünyasına,4,1,0
▁kasabalar,4,1,0
ump,4,0,0
eter,4,1,1
ato,4,0,0
▁masal,4,1,1
▁olasılıkla,4,1,0
▁güneybatı,4,1,1
▁gelişmelere,4,1,0
▁başlıklı,4,1,0
▁etkisinden,4,1,0
▁önerisi,4,1,0
▁harflerinin,4,1,0
▁politikasını,4,1,0
idem,4,1,0
▁neş,4,1,0
▁makarna,4,1,1
▁istemiş,4,1,0
▁edeb,4,1,1
▁patrik,4,1,1
bül,4,0,0
▁sığ,4,1,1
▁yayımlanmış,4,1,0
ulabilir,4,1,1
▁sip,4,0,0
ahi,4,1,1
okul,4,1,1
▁yazarları,4,1,0
▁yönüyle,4,1,0
worth,4,0,0
▁doktor,4,1,1
▁taarruz,4,1,1
▁okunan,4,1,0
▁dinozor,4,1,1
▁milyon,4,1,1
▁sivri,4,1,1
▁maddesinin,4,1,0
▁kapit,4,0,0
▁işgal,4,1,1
▁trak,4,0,0
▁kışın,4,1,1
dek,4,1,1
▁almamıştır,4,1,0
anlığa,4,1,1
lüt,4,0,0
ihan,4,0,0
▁komş,4,1,0
▁ürünlerinin,4,1,0
▁ilg,4,1,1
▁derya,4,1,1
▁filmlerin,4,1,0
▁başkent,4,1,1
▁hayvancılık,4,1,0
▁iklimi,4,1,0
▁akarsuların,4,1,0
kton,4,0,0
evit,4,0,0
▁bulunuyor,4,1,0
▁ayn,4,1,1
▁sınırının,4,1,0
▁istenir,4,1,0
▁varılan,4,1,0
▁bilmeyen,4,1,0
▁katıdır,4,1,0
ılmamalıdır,4,1,1
▁merkezî,4,0,0
▁kümesi,4,1,0
▁doldur,4,1,1
▁uyan,4,1,1
▁tc,4,0,0
▁işlemiştir,4,1,0
▁olmas,4,0,0
▁tutarsız,4,1,0
▁gözü,4,1,0
▁heves,4,1,1
▁koyun,4,1,1
ündeki,4,1,1
duğ,4,0,0
▁şat,4,1,1
▁istenilen,4,1,0
▁fl,4,0,0
▁yardımcıları,4,1,0
sızdır,4,1,1
▁murat,4,1,1
rim,4,1,1
▁kazanılması,4,1,0
akları,4,1,0
illi,4,1,1
▁kedi,4,1,1
▁kimsesiz,4,1,1
▁çektiği,4,1,0
bah,4,0,0
▁parası,4,1,0
▁yerleşmiş,4,1,0
▁gelenleri,4,1,0
▁galip,4,1,1
enya,4,1,0
▁tahta,4,1,1
▁gazetelerin,4,1,0
▁sayfaları,4,1,0
▁dul,4,1,1
▁yoktu,4,1,0
uyordu,4,1,1
▁sürekliliği,4,1,0
▁uğrayan,4,1,0
▁yüzden,4,1,0
▁sistemle,4,1,0
ebilecekleri,4,1,1
▁şöyle,4,1,1
üye,4,1,1
▁vasıtası,4,1,0
▁kurtul,4,1,1
▁yanına,4,1,1
ıyorum,4,1,1
▁ünsüz,4,1,1
num,4,1,1
▁politikasına,4,1,0
▁’,4,0,0
▁safi,4,1,1
▁tasarımında,4,1,0
▁yükseldiği,4,1,0
tipi,4,1,1
gent,4,1,0
▁pon,4,0,0
aşma,4,1,0
▁aşkın,4,1,1
▁uyumludur,4,1,0
roz,4,0,0
flasyon,4,0,0
ietnam,4,0,0
▁desteğini,4,1,0
▁ilgilendiği,4,1,0
▁dolay,4,1,1
▁önder,4,1,1
insiz,4,1,0
▁birbirlerinden,4,1,0
▁ticar,4,0,0
agan,4,1,0
▁projenin,4,1,0
▁dayanış,4,1,0
▁gelirli,4,1,0
pos,4,1,1
▁anılır,4,1,0
▁yazılır,4,1,0
▁direktör,4,1,1
ream,4,0,0
▁böceği,4,1,0
▁karab,4,0,0
▁kolları,4,1,0
▁yetiştiren,4,1,0
▁fıkr,4,0,0
▁ley,4,1,1
sinin,4,1,1
▁boya,4,1,1
▁zorundadırlar,4,1,0
▁amca,4,1,1
▁psikolojinin,4,1,0
▁psikolog,4,1,1
▁gı,4,0,0
▁kurşun,4,1,1
▁üz,4,1,1
▁ekler,4,1,0
▁gemi,4,1,1
▁kahramanların,4,1,0
▁gib,4,0,0
ct,4,0,0
▁keşfi,4,1,0
▁hataları,4,1,0
▁ont,4,1,0
▁dayanıklılık,4,1,0
lizm,4,0,0
▁mitokond,4,0,0
▁şeklindedir,4,1,0
▁kararların,4,1,0
▁şekline,4,1,0
▁haftalık,4,1,0
▁programlarına,4,1,0
▁sizin,4,1,1
▁evrendeki,4,1,0
▁ayrış,4,1,1
▁py,4,0,0
▁platform,4,1,1
▁interaktif,4,1,1
▁kurumda,4,1,0
▁göreli,4,1,1
öğren,4,1,1
▁darlığı,4,1,0
▁müşterileri,4,1,0
▁eserler,4,1,0
▁bölünme,4,1,0
▁koşullara,4,1,0
▁kolesterol,4,1,1
▁sıralanan,4,1,0
▁açısını,4,1,0
nard,4,0,0
▁psikoloji,4,1,1
▁yürütül,4,1,0
▁zihnin,4,1,0
▁sahibinin,4,1,0
rasyon,4,0,0
▁gübre,4,1,1
▁toplamıdır,4,1,0
▁kayak,4,1,1
▁temalı,4,1,0
▁paraz,4,1,0
▁ağırlığının,4,1,0
▁nüfuz,4,1,1
▁bölgelerden,4,1,0
▁bağlandığı,4,1,0
isyon,4,0,0
▁felsefesinin,4,1,0
chus,4,0,0
▁oluşmaktadır,4,1,0
▁kodları,4,1,0
▁end,4,0,0
oskop,4,0,0
▁bik,4,0,0
arbonat,4,0,0
▁yakış,4,1,1
▁lüt,4,0,0
▁kediler,4,1,0
▁fib,4,0,0
▁stand,4,1,1
▁harflerle,4,1,0
▁direnç,4,1,1
▁mikrobiy,4,0,0
leşen,4,1,1
▁tamamlan,4,1,1
idi,4,1,1
leşir,4,1,1
▁neye,4,1,0
▁yönetmeni,4,1,0
▁mağazalar,4,1,0
▁teknolojiler,4,1,0
meksizin,4,1,1
▁projeye,4,1,0
▁bazal,4,1,1
dam,4,1,1
▁tanımlanmış,4,1,0
▁bahsi,4,0,0
ive,4,1,0
<0xC8>,4,0,0
<0x83>,4,0,0
▁görevlendirilen,4,1,0
rika,4,0,0
▁yükseltme,4,1,0
▁yüklerin,4,1,0
▁başlı,4,1,1
▁sözcüğü,4,1,0
▁yükler,4,1,0
▁orantılı,4,1,0
▁önlemler,4,1,0
▁şema,4,1,1
▁teşekkül,4,1,1
▁geçirilmesi,4,1,0
▁oluşturmuştur,4,1,0
▁gecikme,4,1,0
▁hücreleri,4,1,0
leyecek,4,1,1
ilmem,4,1,1
▁katmanlı,4,1,0
▁sapkın,4,1,1
ping,4,0,0
▁şirketlerinde,4,1,0
▁sıfatı,4,1,0
▁çıkardıkları,4,1,0
▁envan,4,1,0
▁kayıtlı,4,1,0
▁aracıdır,4,1,0
sonuç,4,1,1
▁alanını,4,1,0
asar,4,1,1
▁gamet,4,1,1
off,4,1,1
▁şans,4,1,1
▁olaylarından,4,1,0
▁diyagram,4,1,1
elenmesi,4,1,0
▁bilimci,4,1,0
▁uygulandığı,4,1,0
▁bağlama,4,1,1
▁işbirliğini,4,1,0
tep,4,1,1
oterapi,4,0,0
▁açısına,4,1,0
▁basamağı,4,1,0
▁problemin,4,1,0
iyetini,4,0,0
▁mücadelesi,4,1,0
▁yönetimler,4,1,0
▁ts,4,0,0
▁parametre,4,1,1
▁iktidarın,4,1,0
▁sağlayabilmek,4,1,0
▁seyahati,4,1,0
▁doktora,4,1,1
▁yaşadıkları,4,1,0
▁durduğu,4,1,1
▁pi,4,1,1
enz,4,1,0
▁edilerek,4,1,0
▁parklar,4,1,0
mesindeki,4,1,1
▁noktalara,4,1,0
heimer,4,0,0
uss,4,1,0
▁kullanıcının,4,1,0
gov,4,0,0
▁evresinde,4,1,0
▁şartsız,4,1,0
▁sk,4,0,0
▁ayrıldığı,4,1,0
itasyon,4,0,0
▁birleştirilmesi,4,1,0
sy,4,0,0
▁tükenmiş,4,1,0
▁alışkanlık,4,1,1
▁hükümlerine,4,1,0
▁alanlardır,4,1,0
▁değişikliklerin,4,1,0
kadir,4,1,1
luklar,4,1,1
ılım,4,1,1
▁kişiliğini,4,1,0
▁kesiminin,4,1,0
şi,4,0,0
▁anal,4,1,0
▁ekosistem,4,1,1
▁çıkarak,4,1,0
▁suçluluk,4,1,1
▁düzenlenebilir,4,1,0
itos,4,0,0
▁hacmini,4,1,0
▁liste,4,1,1
▁işleyişi,4,1,0
idesi,4,1,0
küler,4,1,1
▁çıkart,4,1,1
▁karşılıksız,4,1,0
▁kasıtlı,4,1,0
▁testinde,4,1,0
▁imzalanması,4,1,0
▁yükseltir,4,1,0
duh,4,0,0
▁ölçülen,4,1,0
▁yetiştirilen,4,1,0
anç,4,0,0
▁yolla,4,1,1
▁alabilen,4,1,0
leştirilmiş,4,1,1
▁okuryazarlık,4,1,0
▁atlama,4,1,0
▁eşitliğini,4,1,0
laştırmak,4,1,1
▁sarmal,4,1,1
▁çevresini,4,1,0
▁başlamış,4,1,0
▁uçlu,4,1,0
▁hasarı,4,1,0
▁yaşar,4,1,1
dum,4,1,1
yanlış,4,1,1
▁sanatsal,4,1,0
▁ürüne,4,1,0
▁birbirini,4,1,0
▁komutanlık,4,1,0
aft,4,1,1
imine,4,1,1
▁teoriye,4,1,0
▁kullandıkları,4,1,0
lonun,4,0,0
onin,4,1,0
▁hus,4,1,0
ahan,4,1,0
▁tutarlı,4,1,0
peri,4,1,1
asıl,4,1,1
▁edilmesini,4,1,0
▁yayılan,4,1,0
▁kablolar,4,1,0
aks,4,1,1
iyel,4,1,0
▁vatandaşların,4,1,0
▁sürecin,4,1,0
▁barbar,4,1,1
sub,4,1,1
▁çözümü,4,1,0
meyle,4,1,1
▁metn,4,1,0
acılığında,4,1,0
▁karmaşıklık,4,1,0
▁intr,4,0,0
avenöz,4,0,0
▁kararnam,4,0,0
▁depresyon,4,1,1
▁bent,4,1,1
▁fatura,4,1,1
▁kategorilerden,4,1,0
ilia,4,0,0
▁sertifikası,4,1,0
▁steroid,4,0,0
▁dom,4,1,0
ath,4,0,0
▁&,4,0,0
<0xB0>,4,0,0
▁testinin,4,1,0
▁gitme,4,1,0
▁özelliğiyle,4,1,0
▁tor,4,1,1
tern,4,1,0
▁tanır,4,1,0
▁hakkın,4,1,0
▁papağan,4,1,1
ref,4,0,0
▁hev,4,0,0
azin,4,1,0
▁ettik,4,1,0
▁iftir,4,0,0
▁ümmet,4,1,1
▁unutul,4,1,0
▁sas,4,0,0
▁zu,4,0,0
▁göndermiştir,4,1,0
dullah,4,0,0
▁tadı,4,1,0
▁isimler,4,1,0
▁daveti,4,1,0
▁doğruluğu,4,1,0
▁edilecektir,4,1,0
cidi,4,0,0
▁toplanmıştır,4,1,0
mü,4,1,1
▁muhac,4,0,0
▁amcası,4,1,0
▁öv,4,1,1
▁kendilerinin,4,1,0
▁yans,4,1,0
kav,4,1,1
enjit,4,0,0
▁varyans,4,0,0
▁ayrılma,4,1,1
teş,4,1,0
▁sürmesi,4,1,0
▁hücrede,4,1,0
ins,4,1,0
▁anlaşmaya,4,1,0
▁formlar,4,1,0
▁gelişmesine,4,1,0
ides,4,1,0
▁teorinin,4,1,0
▁muhtaç,4,1,1
▁öyküsü,4,1,0
ünc,4,0,0
istir,4,1,0
taraf,4,1,1
▁oturt,4,1,0
▁suçlu,4,1,1
▁kl,4,0,0
▁harcamalar,4,1,0
ahattin,4,1,0
▁milliyetçi,4,1,0
▁savunur,4,1,0
genin,4,1,1
▁ilişkide,4,1,0
▁imkânsız,4,0,0
▁savaşlarının,4,1,0
dem,4,1,1
▁long,4,0,0
▁antagon,4,0,0
ği,4,0,0
▁kızamık,4,1,1
▁ren,4,1,0
▁medi,4,1,1
rofi,4,0,0
▁spinal,4,0,0
▁dren,4,1,1
uvar,4,0,0
stein,4,0,0
▁sist,4,1,0
▁ağr,4,1,0
▁nöron,4,1,1
▁geçirdiği,4,1,0
▁atak,4,1,1
oblast,4,0,0
afil,4,1,0
ografisi,4,0,0
▁hücrenin,4,1,0
ras,4,0,0
neum,4,1,0
▁amp,4,0,0
▁commun,4,0,0
lob,4,1,1
▁class,4,0,0
oru,4,0,0
▁ilacı,4,1,0
▁görür,4,1,0
▁haftadır,4,1,0
rp,4,0,0
▁partileri,4,1,0
▁hakimiyet,4,1,1
ks,4,0,0
▁doy,4,1,1
ee,4,0,0
▁çat,4,1,1
▁yerdeki,4,1,0
▁will,4,0,0
▁from,4,0,0
▁silme,4,1,1
▁yıkama,4,1,0
▁piyasadaki,4,1,0
edar,4,1,0
ø,4,0,0
ity,4,1,0
▁birbirlerinin,4,1,0
▁yolc,4,0,0
dığından,4,1,1
▁durumlarına,4,1,0
yapı,4,1,1
dun,4,1,1
▁oteller,4,1,0
lüğünden,4,1,1
nas,4,1,1
lalar,4,1,0
▁eleştirmen,4,1,1
▁donma,4,1,0
▁kullanıcıların,4,1,0
▁sistemlerini,4,1,0
▁dengel,4,1,0
talan,4,1,1
liyat,4,0,0
▁cay,4,1,1
▁bark,4,1,1
▁ağacı,4,1,0
▁sınırlar,4,1,0
▁hikây,4,0,0
▁sorgu,4,1,1
▁geçerken,4,1,0
▁fakült,4,1,0
▁barışı,4,1,0
py,4,0,0
▁nut,4,0,0
▁aid,4,1,1
▁sektöründe,4,1,0
▁kriterleri,4,1,0
▁anayasanın,4,1,0
▁hükm,4,0,0
▁satar,4,1,0
▁kanalının,4,1,0
▁hırsız,4,1,1
▁bağlayıcı,4,1,0
▁sunu,4,1,1
işki,4,1,0
▁talimat,3,1,1
▁bölgelerde,3,1,0
seniz,3,1,1
▁üzer,3,1,1
▁tavan,3,1,1
▁bireylere,3,1,0
▁ezber,3,1,1
▁denize,3,1,0
▁yasaklayan,3,1,0
▁masrafları,3,1,0
▁yetmezliği,3,1,0
ansiyon,3,0,0
▁periferik,3,0,0
▁atmosferik,3,1,1
▁ölümler,3,1,0
▁sıkışmış,3,1,0
▁durmak,3,1,1
▁hazırlıklı,3,1,0
▁hastalığının,3,1,0
▁havalandırma,3,1,0
▁uygulamalarını,3,1,0
▁veb,3,0,0
▁servikal,3,0,0
▁sınırlarında,3,1,0
▁evet,3,1,1
▁sınırlama,3,1,1
▁masasında,3,1,0
▁çalışabilir,3,1,0
▁bomba,3,1,1
▁yerleşime,3,1,0
▁yangınlar,3,1,0
▁olduktan,3,1,0
▁bitir,3,1,1
▁mekanda,3,1,0
▁oluşacak,3,1,0
▁liman,3,1,1
▁güvensizlik,3,1,1
▁eylemlerin,3,1,0
▁ortamına,3,1,0
▁ülkeden,3,1,0
▁değişmektedir,3,1,0
▁döng,3,0,0
üyü,3,1,1
onstrük,3,0,0
hop,3,1,1
▁pros,3,0,0
▁proses,3,1,1
incan,3,1,0
▁depreminde,3,1,0
▁mahkum,3,1,1
▁faaliyetlerine,3,1,0
part,3,0,0
▁kre,3,0,0
▁silahların,3,1,0
▁yürütülür,3,1,0
▁çalışmalarının,3,1,0
▁ışığında,3,1,1
▁planlan,3,1,0
bid,3,1,1
▁verirler,3,1,0
▁beton,3,1,1
▁binaları,3,1,0
▁otomotiv,3,1,1
▁araçlarda,3,0,0
▁emzir,3,1,1
ekli,3,1,1
eceğinin,3,1,1
aver,3,1,0
▁ofis,3,1,1
▁getirilmiş,3,1,0
▁ışıklı,3,1,1
▁sesli,3,1,1
▁edebilecek,3,1,0
▁bağışık,3,1,1
▁bakılmaksızın,3,1,0
▁vekili,3,1,0
▁gazların,3,1,0
▁kıyılarında,3,1,0
azlar,3,1,0
▁binalarda,3,1,0
▁aniden,3,1,0
▁işçilere,3,1,1
▁güvenilirliği,3,1,0
▁zamandan,3,1,0
▁çalışmış,3,1,0
lanmıştır,3,1,1
ifik,3,0,0
▁koca,3,1,1
▁körf,3,0,0
▁yapılmaz,3,1,0
▁intihar,3,1,1
▁üzeri,3,1,1
▁iletken,3,1,1
▁günümüzden,3,1,0
▁patlam,3,1,0
▁hissed,3,1,1
▁patlama,3,1,0
▁düşmüştür,3,1,0
▁lav,3,1,1
▁kaydedilmiş,3,1,0
▁bertaraf,3,1,1
▁uygulamalı,3,1,0
▁vermesine,3,1,0
▁önlemeye,3,1,0
▁dioksit,3,0,0
▁kuluçka,3,1,1
▁evler,3,1,0
▁olacaktı,3,1,0
ılmadı,3,1,1
▁boşalt,3,1,1
akistan,3,1,0
▁nar,3,1,1
gis,3,0,0
▁profili,3,1,0
▁hidr,3,1,0
▁çökme,3,1,0
▁uzakta,3,1,0
lemesine,3,1,1
▁toplanma,3,1,0
▁seviyesine,3,1,0
▁edilmesiyle,3,1,0
dk,3,0,0
▁anem,3,0,0
▁dinam,3,0,0
▁karşılayacak,3,1,0
▁spon,3,0,0
▁eşdeğer,3,1,1
▁toplulukların,3,1,0
▁köt,3,0,0
▁etmelerine,3,1,0
▁baştan,3,1,0
▁yoludur,3,1,0
▁değişimine,3,1,0
▁dolap,3,1,1
▁lamb,3,0,0
▁binada,3,1,0
▁ekipler,3,1,0
şek,3,1,1
linde,3,1,1
▁gazlar,3,1,0
▁oh,3,1,1
▁gezileri,3,1,0
▁düzenlemelere,3,1,0
▁mekanı,3,1,0
▁korozyon,3,0,0
▁rehberi,3,1,0
▁istemek,3,1,0
▁gelişmeyi,3,1,0
oğa,3,1,0
▁ulaşmayı,3,1,0
▁fırtına,3,1,1
▁vücudun,3,1,0
▁sektörlerde,3,1,0
▁çevresine,3,1,0
▁üyelerine,3,1,0
▁görevl,3,1,0
leşmiş,3,1,1
▁süreçlerinde,3,1,0
▁sağlamakla,3,1,0
▁operasyonlar,3,1,0
▁riskleri,3,1,0
▁etkilerine,3,1,0
▁diren,3,1,1
▁dirençli,3,1,0
▁söndürme,3,1,0
iyetin,3,1,0
▁engelli,3,1,0
▁tüketimini,3,1,0
▁düzensizlik,3,1,0
ileceği,3,1,1
▁riskler,3,1,0
ega,3,1,0
▁incelendiğinde,3,1,0
▁konan,3,1,0
▁eylemlere,3,1,0
▁zorlaştır,3,1,0
▁enerj,3,0,0
▁dönüştüren,3,1,0
tör,3,1,1
▁radyasyon,3,1,1
▁itfaiye,3,1,1
▁birleştiği,3,1,0
eyerek,3,1,0
düz,3,1,1
▁kiralama,3,1,0
diler,3,1,1
▁seçimini,3,1,0
▁iller,3,1,0
▁yerleştirilmesi,3,1,0
▁bulutları,3,1,0
▁ekseni,3,1,0
▁konularında,3,1,0
ınma,3,1,1
▁sürmüştür,3,1,0
▁rica,3,1,1
cısı,3,1,1
ayacağı,3,1,0
arda,3,1,0
eğinden,3,1,0
▁taşıyarak,3,1,0
▁kristal,3,1,1
▁oluşumuna,3,1,0
▁örgüte,3,1,0
▁yazmak,3,1,0
▁kullanmanın,3,1,0
▁belirtmek,3,1,0
▁derecelendirme,3,1,0
▁ölçeği,3,1,0
▁alınmaktadır,3,1,0
▁firmasının,3,1,0
▁fabrik,3,0,0
▁atması,3,1,0
▁katlı,3,1,0
kam,3,1,1
▁yapılara,3,1,0
▁gerekçe,3,1,1
▁parçasıdır,3,1,0
▁yayınlar,3,1,0
▁arkadaşlık,3,1,0
▁paylaşılması,3,1,0
eron,3,0,0
bon,3,0,0
eley,3,1,0
▁nitelikler,3,1,0
▁nesneleri,3,1,0
▁kend,3,1,1
▁kurumlarını,3,1,0
▁katılımını,3,1,0
▁elle,3,1,0
ding,3,1,1
lete,3,1,1
taurant,3,0,0
ates,3,1,0
▁denetiminde,3,1,0
▁başsav,3,0,0
▁kanuna,3,1,0
▁düzenlemeye,3,1,0
▁tablet,3,1,1
▁tekli,3,1,0
▁şeye,3,1,0
▁ondan,3,1,0
▁eyleme,3,1,0
▁beğeni,3,1,1
▁silahtır,3,1,0
lenin,3,1,1
aktivite,3,1,1
▁agresif,3,1,1
lararası,3,0,0
lanmayı,3,1,1
▁yaşamdan,3,1,0
▁algılay,3,1,0
▁farklılıklara,3,1,0
▁performansı,3,1,0
iyetinin,3,1,0
amamış,3,1,1
▁olmama,3,1,0
▁ihtiyaçlar,3,1,0
suç,3,1,1
ted,3,0,0
\,3,0,0
▁doküm,3,1,0
▁mahkemede,3,1,0
▁sus,3,1,1
▁makul,3,1,1
▁işlemeye,3,1,0
▁bittiği,3,1,0
luğunda,3,1,1
lamış,3,1,1
▁iktidarını,3,1,0
nit,3,0,0
▁iplik,3,1,1
▁bacak,3,1,1
dıklarında,3,1,1
▁savcısı,3,1,0
▁mensupları,3,1,0
▁mis,3,1,1
▁belirley,3,1,0
bilmek,3,1,0
▁boyutlarda,3,1,0
▁ekran,3,1,1
eksiyöz,3,0,0
▁kamp,3,1,1
cular,3,1,1
▁görüşlerinin,3,1,0
▁tamamını,3,1,0
▁kullanılamaz,3,1,0
▁alınabilir,3,1,0
eret,3,0,0
uluğuna,3,0,0
▁soluk,3,1,1
▁metabolik,3,1,1
▁problemleri,3,1,0
mon,3,0,0
als,3,1,0
eph,3,0,0
▁öncülüğünü,3,1,0
▁sütun,3,1,1
▁çarpıcı,3,1,0
▁gazeteler,3,1,0
▁kesilir,3,1,0
osunda,3,1,0
ükle,3,1,1
▁eserlerinde,3,1,0
▁sunar,3,1,0
▁ödünç,3,1,1
▁törenler,3,1,0
ome,3,1,0
▁sho,3,0,0
uld,3,0,0
▁avm,3,1,0
▁mahallede,3,1,0
▁seçmiş,3,1,0
▁panel,3,1,1
▁etkilere,3,1,0
▁virüsleri,3,1,0
bağ,3,1,1
▁öğretmenliği,3,1,0
lığından,3,1,1
diğini,3,1,1
ola,3,1,0
ica,3,1,0
▁pseud,3,0,0
▁rehabil,3,0,0
▁aksat,3,1,1
eyip,3,1,0
▁odaklanan,3,1,0
▁içlerinde,3,1,0
▁suik,3,1,0
asti,3,1,0
kub,3,1,1
▁laik,3,1,1
laşım,3,1,1
âd,3,0,0
▁gönderdiği,3,1,0
▁elbis,3,0,0
▁fiilin,3,1,0
▁nedensellik,3,1,0
▁bağı,3,1,1
▁hes,3,1,0
abilmeleri,3,1,1
▁devret,3,1,1
▁açılacak,3,1,0
yok,3,1,1
oo,3,0,0
anc,3,0,0
▁ikmal,3,1,1
mp,3,0,0
▁edilmesidir,3,1,0
▁dönüştürülmesi,3,1,0
▁isminin,3,1,0
ling,3,1,1
▁özenli,3,1,0
▁kullanmaya,3,1,0
▁sesle,3,1,1
▁yasaklanması,3,1,0
▁ülkesinde,3,1,0
▁yayımlandığı,3,1,0
ua,3,0,0
ojen,3,1,0
▁mecmu,3,1,1
▁kaldıran,3,1,0
▁stajyer,3,1,1
▁çırak,3,1,1
▁bulunurlar,3,1,0
▁gözde,3,1,1
leşmiştir,3,1,1
▁ataerkil,3,1,1
▁sistemdir,3,1,0
▁muz,3,1,1
▁basamaklı,3,1,0
▁çözülmesi,3,1,0
ason,3,0,0
▁sahiplerinin,3,1,0
▁atma,3,1,0
▁akışkanın,3,1,0
ısını,3,1,0
land,3,0,0
▁fabrika,3,1,1
▁birtakım,3,1,1
analitik,3,1,1
▁redded,3,1,1
▁organizmanın,3,1,0
nett,3,1,0
üğün,3,1,1
▁rekabeti,3,1,0
▁askerler,3,1,0
▁otopark,3,1,1
▁otu,3,1,0
stan,3,0,0
otu,3,1,0
▁bör,3,0,0
▁filme,3,1,0
▁limon,3,1,1
sir,3,1,0
▁badem,3,1,1
▁merkezine,3,1,0
▁okullar,3,1,0
▁brüt,3,1,1
ilk,3,1,1
▁devletlerine,3,1,0
▁açıklay,3,1,0
abilmesine,3,1,1
▁yayınlanmıştır,3,1,0
sü,3,1,1
ogan,3,1,0
▁katkılar,3,1,0
▁savunanlar,3,1,0
▁kurulmasına,3,1,0
▁oluşturarak,3,1,0
▁aşçı,3,1,1
▁hastayı,3,1,0
▁geçmişteki,3,1,0
bütün,3,1,1
▁geçme,3,1,0
▁kültürüne,3,1,0
▁müteş,3,0,0
bis,3,0,0
val,3,0,0
▁tartışmalar,3,1,0
▁teşviki,3,1,0
atya,3,1,0
▁atanması,3,1,0
▁başlamadan,3,1,0
gam,3,1,1
sion,3,0,0
mes,3,0,0
▁doğuya,3,1,0
ınızı,3,1,1
lemeyi,3,1,1
▁ayaklan,3,1,0
▁kuvvetleri,3,1,0
▁olmuşlardır,3,1,0
▁hor,3,1,1
▁bitiş,3,1,1
nat,3,1,0
▁mekanizmalar,3,1,0
▁bağlanmış,3,1,0
▁açtı,3,1,0
▁çoğ,3,1,1
▁hükmü,3,0,0
itin,3,1,0
▁üretimine,3,1,0
▁rant,3,1,1
▁ayda,3,1,0
▁açıklamaları,3,1,0
▁stop,3,1,1
▁kesinti,3,1,1
▁partiler,3,1,0
dıran,3,1,1
▁teorisyen,3,1,1
▁uzlaşma,3,1,1
▁ödün,3,1,1
▁değerlerinin,3,1,0
▁patoloji,3,1,1
▁ultrason,3,1,1
▁kons,3,1,0
mr,3,0,0
▁çekil,3,1,1
▁duydukları,3,1,0
ehane,3,0,0
▁defne,3,1,1
biz,3,1,1
▁uygunsuz,3,1,0
▁getirildiği,3,1,0
▁fotok,3,0,0
▁onaylı,3,1,0
▁mağazaları,3,1,0
optik,3,1,1
▁doğmuş,3,1,0
rolar,3,1,0
▁döngü,3,1,1
▁prosedürleri,3,1,0
▁dine,3,1,1
▁üreticiler,3,1,0
▁niteliğindedir,3,1,0
▁örgüttür,3,1,0
my,3,0,0
gâh,3,0,0
ürk,3,1,1
▁mıs,3,1,0
▁yaşta,3,1,0
▁bakter,3,0,0
▁fit,3,1,1
▁infeksiyon,3,0,0
▁tırnak,3,1,1
liliği,3,1,1
▁ödüller,3,1,0
▁birine,3,1,0
▁büyümeyi,3,1,0
▁bankanın,3,1,0
▁asimetrik,3,1,1
ımıza,3,1,1
▁duymak,3,1,0
▁vermektir,3,1,0
▁gençlerin,3,1,0
▁gençlere,3,1,0
▁öğüt,3,1,1
emelidir,3,1,0
mamalı,3,1,1
▁ruhunu,3,1,0
▁potansiyeli,3,1,0
▁gösteriyor,3,1,0
düs,3,0,0
▁alıştır,3,1,1
▁süreciyle,3,1,0
▁ri,3,1,1
ebel,3,1,0
▁olurken,3,1,0
▁grubunda,3,1,0
cını,3,1,1
▁seviyesini,3,1,0
▁artırarak,3,1,0
▁yaşını,3,1,0
ültür,3,0,0
onomi,3,0,0
▁vurgulamak,3,1,0
▁bizzat,3,1,1
▁feminizm,3,1,1
▁modellerinden,3,1,0
rasyonel,3,1,1
▁adaletsiz,3,1,0
âs,3,0,0
ûr,3,0,0
ades,3,0,0
ose,3,1,0
ys,3,0,0
▁bilinmez,3,1,0
memek,3,1,1
▁tanıdık,3,1,1
▁iradesini,3,1,0
▁kurumlarından,3,1,0
▁türev,3,1,1
▁kalıntısı,3,1,0
▁toplumunun,3,1,0
▁kazançlı,3,1,0
▁devletten,3,1,0
▁öneme,3,1,0
madaki,3,1,1
▁dayanağı,3,1,0
▁etkilemiştir,3,1,0
▁çabalar,3,1,0
▁seyirci,3,1,1
▁oyunun,3,1,0
▁sürpriz,3,1,1
▁yapıp,3,1,0
▁üretic,3,0,0
▁aziz,3,1,1
▁sih,3,0,0
▁insanlardan,3,1,0
▁portakal,3,1,1
▁kuruluşlarında,3,1,0
enlerin,3,1,1
▁zev,3,0,0
▁evvel,3,1,1
▁anlamsal,3,1,0
▁kazanılan,3,1,0
▁geliştiği,3,1,0
▁şirkette,3,1,0
▁hedeflenen,3,1,0
▁sağlanabilir,3,1,0
▁göstergeleri,3,1,0
▁analizleri,3,1,0
▁olmasından,3,1,0
lanmasıyla,3,1,1
iğine,3,1,1
▁kötüye,3,1,0
▁oynaması,3,1,0
▁deliller,3,1,0
etiyle,3,1,0
diklerinde,3,1,1
tane,3,1,1
▁sorumluluğunda,3,1,0
▁kuvvetlerinin,3,1,0
▁dürüst,3,1,1
▁çıkışını,3,1,0
▁paylaşmak,3,1,0
▁sürecindeki,3,1,0
zam,3,1,1
▁sıralaması,3,1,0
▁siyaseti,3,1,0
▁oynamak,3,1,0
▁ilanından,3,1,0
rar,3,0,0
âmet,3,0,0
▁eğitimle,3,1,0
ardin,3,1,0
edef,3,0,0
▁çalışıyor,3,1,0
▁çıkmaya,3,1,0
▁gelme,3,1,0
▁tey,3,1,0
▁savaşta,3,1,0
vana,3,1,1
▁dirilt,3,1,0
▁kuyruk,3,1,1
▁etmekten,3,1,0
lerimiz,3,1,1
▁kazandı,3,1,0
▁tanrının,3,1,0
▁öğle,3,1,1
▁birleştirilerek,3,1,0
afat,3,1,1
deli,3,1,1
asür,3,1,0
▁kef,3,0,0
uta,3,1,0
cağı,3,1,0
"’,",3,0,0
▁insanda,3,1,0
desi,3,1,1
▁benimseyen,3,1,0
▁eldeki,3,1,0
▁incil,3,1,0
▁uydurma,3,1,1
▁metr,3,1,0
▁vaaz,3,1,1
▁namazının,3,1,0
▁şimşek,3,1,1
▁kılı,3,1,0
afe,3,1,0
▁mezhebine,3,1,0
▁deli,3,1,1
efe,3,1,1
▁kolundan,3,1,0
ıştır,3,1,1
▁ins,3,1,0
dedir,3,1,1
▁ruhun,3,1,0
▁öldükten,3,1,0
▁fı,3,1,1
ع,3,0,0
ل,3,0,0
▁dinine,3,1,1
▁çekiş,3,1,1
▁gur,3,0,0
▁dindar,3,1,1
▁binek,3,1,1
<0xAC>,3,0,0
ılmayan,3,1,1
▁zann,3,1,0
har,3,1,1
▁vaftiz,3,1,1
▁riv,3,0,0
▁tanesi,3,1,0
▁zikred,3,1,1
▁ruhuna,3,1,0
▁hayırlı,3,1,1
▁kırk,3,1,1
▁yarısı,3,1,0
arken,3,1,1
dad,3,0,0
▁küfür,3,1,1
▁inek,3,1,1
amet,3,0,0
muz,3,1,1
<0xD9>,3,0,0
▁etmeden,3,1,0
îl,3,0,0
▁başlayıp,3,1,0
▁asır,3,1,1
▁geleneğine,3,1,0
▁kelimesini,3,1,0
madıkça,3,1,1
▁aksam,3,1,1
▁kıy,3,1,1
üşü,3,1,1
▁secde,3,1,1
▁mezhebinin,3,1,0
uther,3,0,0
zek,3,0,0
▁mescit,3,1,1
▁şahsın,3,1,0
▁yapmalarını,3,1,0
▁koruyan,3,1,0
ned,3,1,1
hu,3,1,1
âv,3,0,0
cet,3,1,1
▁cemaat,3,1,1
▁veda,3,1,1
▁düğ,3,1,1
▁şüphe,3,1,1
▁veril,3,1,0
ipp,3,0,0
▁uyarak,3,1,0
▁doldurmak,3,1,0
▁eserlerine,3,1,0
▁almaktır,3,1,0
zar,3,1,1
haber,3,1,1
▁mahkûm,3,0,0
▁ifadeyi,3,1,0
▁kötülüğü,3,1,0
▁olanı,3,1,0
▁iradesi,3,1,0
▁dininin,3,1,0
▁dinî,3,0,0
amamak,3,1,1
▁kavray,3,1,0
masa,3,1,1
▁samimiyet,3,1,1
▁anlay,3,1,0
▁demiş,3,1,1
▁kibir,3,1,1
▁kurban,3,1,1
▁bulunmaya,3,1,0
▁içeriğinde,3,1,0
▁reb,3,0,0
▁geliştirir,3,1,0
▁nerde,3,0,0
▁bulur,3,1,0
ılsın,3,1,1
▁evin,3,1,0
anet,3,0,0
▁çember,3,1,1
âni,3,0,0
▁herşey,3,0,0
öl,3,1,1
lüler,3,1,1
▁çökmesi,3,1,0
ahit,3,1,1
▁dinler,3,1,0
▁ederler,3,1,0
▁dinleri,3,1,0
dünya,3,1,1
▁vurgulamaktadır,3,1,0
leştirir,3,1,1
▁barışa,3,1,0
▁öldüğü,3,1,0
▁cehennem,3,1,1
elenmiş,3,1,0
▁hazırlamıştır,3,1,0
▁tövbe,3,1,1
▁yaşat,3,1,0
▁sic,3,0,0
▁muv,3,0,0
▁meclisin,3,1,0
▁ers,3,1,0
▁külliy,3,1,0
▁cansız,3,1,0
▁varlıklara,3,1,0
iliğine,3,1,1
▁arındır,3,1,0
ikat,3,1,0
ilenin,3,1,1
▁neb,3,0,0
▁...,3,0,0
▁bereketli,3,1,0
ihi,3,0,0
ğinden,3,0,0
▁demek,3,1,1
▁iyilik,3,1,0
▁yolunu,3,1,0
▁iyiliği,3,1,0
uli,3,0,0
acağın,3,1,1
▁teriminin,3,1,0
dığını,3,1,1
▁optim,3,0,0
▁şüphesi,3,1,0
▁büy,3,0,0
▁sırayla,3,1,0
▁ticaretinde,3,1,0
▁akrabalık,3,1,0
▁bağları,3,1,0
üçyüs,3,0,0
▁fiilen,3,1,1
etti,3,1,0
▁geminin,3,1,0
▁kitabında,3,1,0
▁firmaları,3,1,0
▁bölgesini,3,1,0
▁sonlarında,3,1,0
▁şeklindeki,3,1,0
umb,3,0,0
▁ayrılmış,3,1,0
oğu,3,1,0
▁tasf,3,0,0
▁erozyon,3,1,1
▁nedenidir,3,1,0
ticaret,3,1,1
▁işkence,3,1,1
▁belgelere,3,1,0
▁kapıdan,3,1,0
kapı,3,1,1
▁senetleri,3,1,0
▁sib,3,0,0
▁karşıl,3,1,0
▁kültürleri,3,1,0
liklerini,3,1,1
oğrafya,3,0,0
▁fakültesi,3,1,0
▁sonuçlarının,3,1,0
itch,3,0,0
▁müdürlük,3,1,0
▁kısım,3,1,1
▁düşünceleri,3,1,0
▁öneriler,3,1,0
iyetçi,3,0,0
▁kasa,3,1,1
▁emirleri,3,1,0
▁şiirlerinin,3,1,0
▁işlemesi,3,1,0
▁etkisinde,3,1,0
▁zirvesi,3,1,0
▁hastalığın,3,1,0
▁tahsis,3,1,1
bank,3,1,1
▁bulaş,3,1,1
▁geçirerek,3,1,0
yle,3,1,1
▁emperyalist,3,1,1
▁açma,3,1,1
▁olaylarının,3,1,0
menler,3,1,0
▁azalmıştır,3,1,0
otek,3,0,0
▁gerçekleştiğini,3,1,0
altın,3,1,1
▁türb,3,0,0
iyeli,3,1,0
▁internete,3,0,0
değer,3,1,1
irli,3,0,0
▁dağınık,3,1,1
▁ilginç,3,1,1
po,3,0,0
▁depolar,3,1,0
▁ödey,3,1,0
▁tarihe,3,1,0
▁vermektedir,3,1,0
▁gereğinden,3,1,0
▁değişimlere,3,1,0
▁yalnızlık,3,1,0
▁sürüc,3,0,0
▁çalışmasına,3,1,0
▁cüz,3,1,1
▁şaşırt,3,1,1
▁yapmadan,3,1,0
▁yetişkinlerde,3,1,0
▁turunda,3,1,0
▁arıza,3,1,1
▁arkasında,3,1,0
ılmalı,3,1,1
▁kapağı,3,1,0
▁çıkartılır,3,1,0
▁kaldırılır,3,1,0
tılarak,3,1,1
▁kılcal,3,1,1
bı,3,1,1
▁deride,3,1,0
▁kireç,3,1,1
▁trafiğin,3,1,0
▁diferansiyel,3,1,1
nike,3,0,0
▁vermesini,3,1,0
▁almasını,3,1,0
▁saygılı,3,1,0
▁üzüntü,3,1,1
lanmamış,3,1,1
▁zamanının,3,1,0
▁ifadeye,3,1,0
kul,3,1,1
▁yapılırken,3,1,0
▁alkollü,3,1,0
▁yetkiler,3,1,0
▁müdürlüğüne,3,1,0
­,3,0,0
ıh,3,1,1
▁şişir,3,1,1
▁hidrol,3,0,0
▁kilometre,3,1,1
▁araca,3,1,0
▁sahibine,3,1,0
lüğüne,3,1,1
mamaya,3,1,1
▁koyu,3,1,1
ımları,3,1,1
▁konuma,3,1,0
reni,3,1,0
▁şeridi,3,1,0
▁üretmesi,3,1,0
▁yarası,3,1,0
▁suyunun,3,1,0
▁girişine,3,1,0
▁üstlenerek,3,1,0
▁yerlerini,3,1,0
▁yasaktır,3,1,0
▁kavşak,3,1,1
▁otobüs,3,1,1
▁tekerlekli,3,1,0
▁egzoz,3,1,1
▁delici,3,1,0
▁durumundaki,3,1,0
▁yatış,3,1,1
▁yüzük,3,1,1
oyun,3,1,1
▁yapmaktan,3,1,0
▁yapacak,3,1,0
▁pomp,3,0,0
▁akan,3,1,0
▁kullanmasına,3,1,0
▁bencil,3,1,1
▁kaçması,3,1,0
▁trafiği,3,1,0
▁feda,3,1,1
▁durdurmak,3,1,0
▁süspansiyon,3,1,1
ırı,3,1,0
▁kusma,3,1,0
▁mide,3,1,1
▁yeteneğinin,3,1,0
yalı,3,1,1
no,3,0,0
asso,3,0,0
▁pa,3,0,0
▁üreticileri,3,1,0
▁hp,3,0,0
▁merkezden,3,1,0
▁ilgisini,3,1,0
▁riskini,3,1,0
▁yapılarından,3,1,0
ropol,3,0,0
heon,3,0,0
sor,3,1,1
oit,3,0,0
aron,3,0,0
▁sistemlerde,3,1,0
▁düşünmesi,3,1,0
▁sonradan,3,1,0
▁etkinliklerini,3,1,0
▁süsleme,3,1,0
▁köpük,3,1,1
▁damla,3,1,1
▁pale,3,1,0
▁engelleri,3,1,0
▁deneyimler,3,1,0
sır,3,1,1
▁jeneratör,3,1,1
ugh,3,0,0
isli,3,1,0
▁konumda,3,1,0
▁karbondioksit,3,1,1
▁evresi,3,1,0
igot,3,0,0
▁gul,3,0,0
▁birleşen,3,1,0
▁yöntemlerini,3,1,0
▁bacakları,3,1,0
▁izini,3,1,0
▁deposu,3,1,0
▁kayıtlarının,3,1,0
▁koruyuc,3,0,0
▁antikor,3,1,1
yağı,3,1,1
▁satıldığı,3,1,0
üğünün,3,1,1
▁gebe,3,1,1
▁cadde,3,1,1
▁tarafı,3,1,0
▁tipidir,3,1,0
▁ışığa,3,1,0
▁ıslak,3,1,1
▁merdiven,3,1,1
mik,3,0,0
▁tro,3,0,0
▁edebiyatının,3,1,0
▁konulara,3,1,0
ensis,3,0,0
abilis,3,0,0
▁atanan,3,1,0
▁grad,3,0,0
yant,3,1,0
▁çelişki,3,1,1
▁primer,3,1,0
▁genom,3,1,1
▁rastgele,3,1,1
fl,3,0,0
▁sn,3,0,0
▁sonuçlanması,3,1,0
▁güvenliğin,3,1,0
▁yapılabilmesi,3,1,0
▁inme,3,1,1
▁erimesi,3,1,0
ıkları,3,1,1
▁sistemdeki,3,1,0
▁filtre,3,1,1
▁muhabir,3,1,1
▁ruhu,3,1,0
▁özellikli,3,1,0
▁incelemeye,3,1,0
▁yanlısı,3,1,0
▁kavramları,3,1,0
▁çevredeki,3,1,0
▁ritmik,3,1,1
▁geleneğini,3,1,0
▁bulanık,3,1,1
▁resepsiyon,3,1,1
▁katılımcının,3,1,0
▁şirketlerden,3,1,0
▁ziyafet,3,1,1
▁genişletme,3,1,0
▁ars,3,1,0
▁aktarılır,3,1,0
salar,3,1,1
▁kısımları,3,1,0
▁yaptıktan,3,1,0
▁taks,3,1,0
▁vatandaşlara,3,1,0
▁genişlik,3,1,1
ceğinin,3,0,0
▁evre,3,1,1
eliği,3,1,0
▁bitk,3,0,0
çisi,3,1,1
▁sekret,3,0,0
▁metot,3,1,1
▁servise,3,1,0
▁konuk,3,1,1
▁edilmesinin,3,1,0
▁avantajı,3,1,0
▁adamları,3,1,0
ulaştır,3,1,0
▁avukatlık,3,1,0
▁kaplan,3,1,1
▁ithalatı,3,1,0
▁ihracatı,3,1,0
▁başarısızlık,3,1,0
▁yazıda,3,1,0
▁biçimlerinin,3,1,0
▁yor,3,1,1
▁seçtiği,3,1,0
▁revizyon,3,1,1
▁işlemidir,3,1,0
laştırıcı,3,1,1
▁edebileceği,3,1,0
err,3,1,0
rahman,3,1,1
▁pişirme,3,1,0
▁pişir,3,1,1
▁diyet,3,1,1
▁nö,3,0,0
trof,3,0,0
sterdam,3,0,0
▁annesine,3,1,0
▁söylüyor,3,1,0
▁babasının,3,1,0
▁ermiş,3,1,1
emy,3,1,0
nis,3,0,0
▁mast,3,1,0
atosu,3,0,0
▁felsefesini,3,1,0
▁vad,3,1,1
işmiş,3,1,1
age,3,1,0
▁kazanarak,3,1,0
▁dans,3,1,1
▁aileyi,3,1,0
▁sistemik,3,1,1
▁etmesini,3,1,0
▁kimliğini,3,1,0
▁cat,3,0,0
▁dun,3,1,1
▁kurgusal,3,1,0
▁yağları,3,1,0
▁mezar,3,1,1
▁gem,3,1,1
icilere,3,1,1
▁damarlar,3,1,0
▁kodlanmış,3,1,0
▁hırs,3,1,1
▁düşüncesini,3,1,0
▁indirg,3,0,0
▁işbir,3,0,0
▁topar,3,1,1
▁donat,3,1,1
▁çizgiler,3,1,0
▁aktivitesi,3,1,0
anin,3,1,0
▁antioksidan,3,1,1
▁kazandığı,3,1,0
▁hareketsiz,3,1,0
▁almakla,3,1,0
ril,3,0,0
oria,3,0,0
▁görüşmek,3,1,0
▁olmamış,3,1,0
meyip,3,1,1
▁viral,3,1,1
maca,3,1,1
▁nikah,3,1,1
▁olunması,3,1,0
▁döngüsel,3,1,0
▁ilerlemesi,3,1,0
▁aktarmak,3,1,0
▁hissedilen,3,1,0
▁kontrast,3,1,1
kırmızı,3,1,1
yeşil,3,1,1
▁tanrısal,3,1,0
▁egemenliğini,3,1,0
▁reddedilmesi,3,1,0
▁herkesi,3,1,0
▁çalışmalara,3,1,0
▁beraberinde,3,1,0
▁olurlar,3,1,0
▁düştü,3,1,0
▁gözleri,3,1,0
▁düşünmeden,3,1,0
▁tekrarlayan,3,1,0
▁kavga,3,1,1
danın,3,1,1
▁alınmasının,3,1,0
▁mevsimlik,3,1,0
▁edebiyatını,3,1,0
şık,3,1,1
ükr,3,0,0
arlı,3,1,1
▁dünyası,3,1,0
▁fot,3,0,0
▁suçluları,3,1,0
▁olduklarını,3,1,0
iyordu,3,1,1
ester,3,1,1
usta,3,1,1
▁sertlik,3,1,1
masın,3,1,1
▁görülmüştür,3,1,0
▁uyuşturucu,3,1,1
▁yeniçer,3,0,0
▁turları,3,1,1
▁kip,3,1,1
▁yorumlanması,3,1,0
▁çalışacak,3,1,0
▁birbiri,3,1,0
▁sosyalist,3,1,1
▁tanımını,3,1,0
▁taze,3,1,1
▁büyümeye,3,1,0
▁gerileme,3,1,0
▁ölçekli,3,1,0
▁ayrılarak,3,1,0
manı,3,1,1
▁prote,3,0,0
▁ilave,3,1,1
▁konsantre,3,1,1
▁ilav,3,0,0
▁simgeler,3,1,0
▁sıralı,3,1,0
▁cüm,3,1,1
sek,3,1,1
▁barut,3,1,1
lerarası,3,0,0
▁kuşlar,3,1,0
▁ihtiy,3,0,0
▁ayrılmak,3,1,0
▁isteğiyle,3,1,0
igin,3,0,0
▁ayarlama,3,1,0
▁jeopolitik,3,1,1
toplum,3,1,1
▁sıcaklığın,3,1,0
ora,3,1,1
▁mutasyon,3,1,1
▁değiştiren,3,1,0
▁canlılar,3,1,0
▁boyutunun,3,1,0
oir,3,1,0
nah,3,1,1
▁çıkmasıyla,3,1,0
tiğini,3,1,1
▁tüccar,3,1,1
▁açmıştır,3,1,0
▁akılcı,3,1,0
▁oluşmasına,3,1,0
▁sınıflar,3,1,0
▁özünü,3,1,0
▁bereket,3,1,1
madı,3,1,1
▁çirkin,3,1,1
▁düşmanı,3,1,0
olmayan,3,1,0
▁konulur,3,1,0
▁bölünebilir,3,1,0
sell,3,1,0
▁karşılaşması,3,1,0
vin,3,1,0
▁matematiğin,3,1,0
▁mantığa,3,1,0
▁sentetik,3,1,1
▁içerisindedir,3,1,0
▁cümlesi,3,1,0
meleriyle,3,1,1
▁uydusu,3,1,0
▁hayatından,3,1,0
▁grevi,3,1,0
rasya,3,0,0
▁ple,3,0,0
▁sorgul,3,1,0
▁söylemek,3,1,0
list,3,0,0
zsche,3,0,0
manuel,3,1,1
▁yöntemin,3,1,0
▁tekrarlanan,3,1,0
▁bulunul,3,1,0
▁taktik,3,1,1
rab,3,1,1
▁görüştür,3,1,0
champ,3,0,0
lastik,3,1,1
▁metast,3,0,0
▁sembolleri,3,1,0
▁diyen,3,1,0
▁idealist,3,1,1
elling,3,0,0
▁itme,3,1,0
▁söyley,3,1,0
▁eskim,3,1,0
▁img,3,0,0
▁salın,3,1,1
▁etkinlikler,3,1,0
▁makalesi,3,1,0
ily,3,1,0
▁görmektedir,3,1,0
▁demokrasinin,3,1,0
▁görmesini,3,1,0
▁iktidara,3,1,0
▁önerme,3,1,0
▁açıklaması,3,1,0
▁koordin,3,0,0
▁yenilikçi,3,1,0
▁bilimde,3,1,0
▁burjuva,3,1,1
ülfün,3,0,0
▁taraması,3,1,0
▁edenler,3,1,0
▁duyarlıdır,3,1,0
▁bakla,3,1,1
▁bezelye,3,1,1
odor,3,0,0
▁söyle,3,1,1
▁kültürlerin,3,1,0
▁oynamaya,3,1,0
▁oyn,3,1,0
▁ağlarının,3,1,0
▁bağlant,3,0,0
▁büyüklüğünü,3,1,0
halk,3,1,1
osk,3,0,0
ture,3,1,0
rad,3,0,0
▁temettü,3,1,1
▁yükseldi,3,1,0
?',3,0,0
▁dizg,3,0,0
▁kapladığı,3,1,0
▁insanlarının,3,1,0
▁uğraşan,3,1,0
▁günümüzdeki,3,1,0
▁balıkçılık,3,1,0
▁toplulukları,3,1,0
▁ekmek,3,1,1
▁reseptörler,3,1,0
▁β,3,0,0
opro,3,0,0
▁yöneltilen,3,1,0
▁programla,3,1,1
▁gidip,3,1,0
▁cisimlerin,3,1,0
inn,3,1,0
âli,3,0,0
▁temyiz,3,1,1
▁gelmiş,3,1,0
▁notlar,3,1,0
▁isimlerden,3,1,0
▁makal,3,1,0
▁toplayan,3,1,0
▁tersine,3,1,0
▁dereceli,3,1,0
üyor,3,1,1
▁hipert,3,0,0
ücu,3,1,0
▁dergisinin,3,1,0
ulu,3,1,1
ġ,3,0,0
▁küçült,3,1,0
miz,3,1,1
▁mahsul,3,1,1
▁sanatında,3,1,0
▁birliklerinin,3,1,0
▁üt,3,1,1
▁denemeler,3,1,0
▁dekor,3,1,1
▁otuz,3,1,1
▁çizim,3,1,1
▁parametrik,3,1,1
▁sut,3,1,1
▁saati,3,1,0
▁içermez,3,1,0
▁metinlerin,3,1,0
▁sorgulan,3,1,0
▁topluluğun,3,1,0
▁metreye,3,1,0
sten,3,1,1
▁oluşturulmasını,3,1,0
erlerin,3,1,0
▁ortamını,3,1,0
▁vinç,3,1,1
ft,3,0,0
mece,3,1,1
▁bülten,3,1,1
▁televizyonda,3,1,0
▁futbolcunun,3,1,0
azz,3,1,0
eren,3,1,1
▁bırakmıştır,3,1,0
▁recep,3,1,1
▁beşiktaşlı,3,0,0
ysa,3,1,1
▁toplamda,3,1,0
▁puana,3,1,0
▁finali,3,1,0
▁reyting,3,1,1
ano,3,0,0
athan,3,0,0
spor,3,1,1
endik,3,1,1
▁maçı,3,1,0
onal,3,1,0
▁direktörü,3,1,0
ved,3,0,0
▁uçar,3,1,1
▁oynamaktadır,3,1,0
▁stadyum,3,1,1
▁bayan,3,1,1
▁prens,3,1,1
▁harry,3,0,0
▁sezonunda,3,1,0
▁takımın,3,1,0
aul,3,0,0
▁şükür,3,1,1
oth,3,0,0
yanın,3,1,1
▁giydir,3,1,0
▁onlar,3,1,1
▁şenol,3,0,0
▁çizgili,3,1,0
▁zeb,3,0,0
▁ps,3,0,0
▁atmıştır,3,1,0
rey,3,1,1
▁dakikadır,3,1,0
▁gitmiştir,3,1,0
▁köl,3,0,0
▁verilmemiştir,3,1,0
▁liber,3,0,0
▁çerçeve,3,1,1
▁topu,3,1,0
oların,3,1,0
▁grupların,3,1,0
▁dönüşü,3,1,0
omsky,3,0,0
▁sağlarlar,3,1,0
▁radar,3,1,1
tığını,3,1,1
▁fonksiyonunu,3,1,0
▁eserlere,3,1,0
▁kos,3,0,0
▁görünen,3,1,0
▁filminin,3,1,0
▁gözlemlen,3,1,0
▁başkaları,3,1,0
usundan,3,1,0
▁sohbet,3,1,1
▁misin,3,1,0
▁teşkilatının,3,1,0
▁ihtiyaçları,3,1,0
bür,3,0,0
▁yapmaları,3,1,0
▁fikirler,3,1,0
▁verip,3,1,0
▁çabalarının,3,1,0
▁sürecidir,3,1,0
işk,3,0,0
▁sırasına,3,1,0
▁ayırarak,3,1,0
▁uygulamasına,3,1,0
▁simetrik,3,1,1
▁gelişir,3,1,0
▁konuşan,3,1,0
ois,3,0,0
▁performansın,3,1,0
olos,3,0,0
cer,3,1,1
▁etkilemek,3,1,0
▁adana,3,1,0
▁beylerbeyi,3,1,1
▁sars,3,1,1
kent,3,1,1
▁kıp,3,1,1
▁birimlerinde,3,1,0
▁yaşandığı,3,1,0
▁kârlı,3,0,0
▁kurumlarına,3,1,0
▁buradaki,3,1,0
memektedir,3,1,1
▁yenilikler,3,1,0
▁çerçevesi,3,1,0
▁kağ,3,1,1
▁bileşimi,3,1,0
▁şansı,3,1,0
▁materyalleri,3,1,0
▁anlaşmasının,3,1,0
▁konsept,3,1,1
▁düzenlemeleri,3,1,0
▁işlenmiş,3,1,0
▁koşullu,3,1,0
kale,3,1,1
▁verilmesini,3,1,0
▁celal,3,1,1
▁tabanına,3,1,0
▁bilgisine,3,1,0
▁fiyatlarını,3,1,0
▁mıdır,3,1,1
▁tesisler,3,1,0
paşa,3,1,1
▁geceyi,3,1,0
▁mikrosk,3,0,0
cılığında,3,1,1
▁aşılama,3,1,0
▁lit,3,0,0
▁tasarımının,3,1,0
▁anahtarı,3,1,0
▁tabanının,3,1,0
diğer,3,1,1
▁özeti,3,1,0
▁bütçesi,3,1,0
▁oluşturmaya,3,1,0
▁sponsor,3,1,1
▁ettiğini,3,1,0
▁konsolosluk,3,1,0
▁odaklanır,3,1,0
meci,3,1,1
▁seminerler,3,1,0
▁sürdürülmesi,3,1,0
▁çıktısı,3,1,0
astır,3,1,0
▁yükselirken,3,1,0
▁arttıran,3,1,0
▁düzenlenir,3,1,0
uluğu,3,1,1
▁tema,3,1,1
sında,3,1,1
▁kuyumcu,3,1,1
▁yapmakta,3,1,0
▁etkisiz,3,1,0
▁cezai,3,1,1
▁dondurulmuş,3,1,0
▁koruya,3,1,0
▁sanatları,3,1,0
ech,3,0,0
▁piramit,3,1,1
▁duyması,3,1,0
▁seçilmiş,3,1,0
▁katar,3,1,1
▁dinlem,3,1,0
▁isteklerini,3,1,0
▁uzunluk,3,1,1
▁okullarının,3,1,0
▁evrimsel,3,1,0
kları,3,0,0
▁sesleri,3,1,0
▁toplumdan,3,1,0
▁engelleyecek,3,1,0
▁faktörlerin,3,1,0
▁yükümlüdür,3,1,0
▁uzaklıkta,3,1,0
▁değiştiği,3,1,0
▁işleminde,3,1,0
▁akılda,3,1,0
çısı,3,1,1
▁etkileşimli,3,1,0
▁uygulamalarında,3,1,0
▁uçaklara,3,1,0
▁ilgisiz,3,1,0
▁durarak,3,1,1
▁tepesinde,3,1,0
▁görüntüsü,3,1,0
▁durumdadır,3,1,0
▁lens,3,1,1
▁sevgisi,3,1,0
▁uçuşların,3,1,0
▁duyan,3,1,0
▁ılık,3,1,1
▁ucundan,3,1,1
▁uzan,3,1,1
▁öncesinden,3,1,0
▁etkinliklere,3,1,0
verdi,3,1,1
▁bilmediği,3,1,0
▁sıcaklığında,3,1,0
▁dörtlük,3,1,0
▁düşüncelerin,3,1,0
▁metropol,3,1,1
▁yin,3,1,1
ls,3,0,0
▁giye,3,1,0
▁hizmete,3,1,0
▁köpek,3,1,1
ian,3,1,0
▁doğaçlama,3,1,1
▁önderliğinde,3,1,0
▁çözümleri,3,1,0
▁hibrit,3,1,1
▁katarak,3,1,0
▁dünyasının,3,1,0
▁benzetme,3,1,0
▁yaşanmıştır,3,1,0
▁atam,3,1,0
▁sadrazam,3,1,1
▁filiz,3,1,1
▁sınıflara,3,1,0
muşlardır,3,1,1
▁göndermesi,3,1,0
▁aşağıdan,3,1,0
▁rafa,3,1,0
ındadır,3,1,1
▁kanunun,3,1,0
▁çam,3,1,1
▁erkeklerle,3,1,0
▁çağr,3,1,1
▁adaylar,3,1,0
▁yirminci,3,1,0
▁sayıca,3,1,1
▁yemekten,3,1,0
arif,3,1,1
hanenin,3,1,0
▁boşanma,3,1,1
▁ortanca,3,1,1
▁satan,3,1,0
▁ortasında,3,1,0
▁gazetesinde,3,1,0
▁devletlerinde,3,1,0
▁yarışmaya,3,1,0
mesidir,3,1,1
emenin,3,1,0
orm,3,0,0
ıldı,3,1,1
▁departmanının,3,1,0
▁gittikçe,3,1,0
mad,3,1,1
▁dışarıya,3,1,0
▁tarımla,3,1,0
▁yazıldığı,3,1,0
▁otelde,3,1,0
arya,3,1,1
▁programa,3,1,0
▁televizyonu,3,1,0
▁yaban,3,1,1
▁kiralık,3,1,0
▁bilinmeyen,3,1,0
esis,3,0,0
▁türe,3,1,1
▁parçalara,3,1,0
bileceği,3,1,0
▁çarşamba,3,1,1
▁geçilmesi,3,1,0
▁milletvekili,3,1,0
▁ilkelerinin,3,1,0
▁yayımlanması,3,1,0
▁satmaktadır,3,1,0
ılış,3,1,1
kinden,3,1,1
▁partinin,3,1,0
▁katılmıştır,3,1,0
▁sokakta,3,1,0
▁sattığı,3,1,0
mıyor,3,1,1
▁ermiştir,3,1,0
▁düzenini,3,1,0
laştırmaya,3,1,1
▁yazış,3,1,0
▁sefere,3,1,0
▁buket,3,1,1
▁sinema,3,1,1
▁filmin,3,1,0
▁ekonomisine,3,1,0
▁yapılı,3,1,0
şehir,3,1,1
▁element,3,1,1
▁onlarla,3,1,0
ansu,3,1,0
▁mesut,3,1,1
▁tarıma,3,1,0
layabilir,3,1,1
ös,3,0,0
▁kavramından,3,1,0
▁himay,3,0,0
ileriyle,3,1,0
▁aylarda,3,1,0
çalış,3,1,1
▁çalışmasının,3,1,0
▁seçildiği,3,1,0
▁öğretmenlerin,3,1,0
muştu,3,1,1
▁litre,3,1,1
▁burak,3,0,0
ojenik,3,1,0
▁bağlayan,3,1,0
▁şehri,3,0,0
▁düşünüldüğünde,3,1,0
▁torb,3,0,0
tl,3,0,0
▁sandık,3,1,1
▁lık,3,1,1
▁doldurul,3,1,0
▁almamaktadır,3,1,0
▁tavır,3,1,1
▁dostluk,3,1,1
▁imzalanmıştır,3,1,0
▁'',3,0,0
▁yürüyüşü,3,1,0
▁geçmişi,3,1,0
▁görülmüş,3,1,0
▁oysa,3,1,1
▁zahmet,3,1,1
▁yapamaz,3,1,0
▁izinsiz,3,1,0
▁anıt,3,1,1
▁dağlar,3,1,0
▁dereceye,3,1,0
km,3,0,0
▁kalmasına,3,1,0
▁bahar,3,1,1
▁padişahın,3,1,0
▁alınmak,3,1,0
▁bulunmasının,3,1,0
▁sanayinin,3,1,0
▁kıvrımlı,3,1,0
▁kilis,3,0,0
▁cümlenin,3,1,0
▁yarın,3,1,1
▁eskiden,3,1,0
▁ık,3,1,1
▁elekt,3,1,0
▁ödülü,3,1,0
▁taşımaktadır,3,1,0
arsa,3,1,1
▁yolların,3,1,0
▁iskel,3,0,0
▁başarıya,3,1,0
ehir,3,1,0
bre,3,1,1
▁haklarından,3,1,0
▁deyim,3,1,1
▁hâlâ,3,0,0
▁tahttan,3,1,0
▁doğup,3,1,0
ılabilecek,3,1,1
▁biriyle,3,1,0
mıştı,3,1,1
▁evlilikten,3,1,0
▁düşündüğü,3,1,0
▁eserini,3,1,0
▁niteliğ,3,1,1
▁bayrak,3,1,1
▁ilçe,3,1,1
▁düşmektedir,3,1,0
ülmüştür,3,1,1
▁kaynağından,3,1,0
▁yaşarlar,3,1,0
▁sonbahar,3,1,1
▁trabzon,3,0,0
rid,3,0,0
mam,3,1,1
▁sahasında,3,1,0
▁yırt,3,1,1
▁öldürmek,3,1,0
▁askere,3,1,0
▁söyledi,3,1,0
▁asil,3,1,1
gür,3,1,1
▁subay,3,1,1
▁askerinin,3,1,0
duğunu,3,1,1
▁olm,3,1,0
▁işit,3,1,1
▁konuştu,3,1,0
▁partilerin,3,1,0
▁kalıyor,3,1,0
▁geçti,3,1,0
▁ekibinden,3,1,0
▁hibe,3,1,1
▁büyüdüğü,3,1,0
ocu,3,1,0
▁ülkelerine,3,1,0
idal,3,0,0
▁çap,3,1,1
▁elit,3,1,1
▁tehdidi,3,1,0
▁gümüş,3,1,1
▁tesisi,3,1,0
▁şartlarına,3,1,0
▁mücadelenin,3,1,0
▁başkanlarından,3,1,0
▁zayıftır,3,1,0
▁olmamakla,3,1,0
olis,3,0,0
▁aileleri,3,1,0
istlere,3,0,0
▁spekülasyon,3,1,1
▁seferber,3,1,1
▁altıncı,3,1,1
▁ilgilendiren,3,1,0
▁emperyalizm,3,1,1
▁reformu,3,1,0
▁sağlamayı,3,1,0
▁gerektirmez,3,1,0
▁sülf,3,1,1
▁değerlendirilen,3,1,0
▁belediy,3,1,0
▁garantisi,3,1,0
▁yakal,3,1,1
▁sağlayarak,3,1,0
▁ileriye,3,1,0
▁aldır,3,1,1
▁pe,3,0,0
▁mid,3,1,1
▁çekip,3,1,0
▁çevirmek,3,1,0
▁başkaldır,3,1,1
▁çınar,3,1,1
▁pancarı,3,1,0
▁çilek,3,1,1
işan,3,1,0
luktan,3,1,1
▁rock,3,0,0
▁hayret,3,1,1
▁oyununda,3,1,0
▁kasaba,3,1,1
▁nap,3,0,0
▁zafer,3,1,1
▁vic,3,0,0
ugo,3,0,0
▁ürünlerini,3,1,0
▁kuz,3,1,1
▁bob,3,0,0
hael,3,0,0
▁kırıl,3,1,0
▁korsan,3,1,1
▁temizleme,3,1,1
▁kere,3,1,1
dikten,3,1,1
▁lük,3,1,1
▁kumaştan,3,1,0
▁anlatırken,3,1,0
▁direk,3,1,1
▁tatlı,3,1,1
▁kümes,3,1,1
▁mezun,3,1,1
▁anıtlar,3,1,0
▁görüp,3,1,0
▁fotoğrafları,3,1,0
▁tarihteki,3,1,0
und,3,0,0
▁andaki,3,1,1
▁kısal,3,1,1
kanat,3,1,1
geler,3,1,0
▁barınak,3,1,1
▁mikroorgan,3,0,0
▁başarıları,3,1,0
▁geliştirmiştir,3,1,0
▁yayımlamıştır,3,1,0
▁yetenekleri,3,1,0
▁bağımsızdır,3,1,0
▁belediyeler,3,1,0
▁sorununa,3,1,0
oloj,3,0,0
▁başlamasının,3,1,0
aps,3,0,0
▁çiçekler,3,1,0
▁camii,3,1,0
▁fev,3,0,0
▁kalkması,3,1,0
itesini,3,1,0
▁okullarda,3,1,0
▁varlıklarını,3,1,0
▁değerlendirmeye,3,1,0
▁sözc,3,0,0
nes,3,1,0
▁ortodoks,3,1,1
altıcı,3,1,0
▁oluştuğunu,3,1,0
aksim,3,1,0
meni,3,1,1
▁genişlemesi,3,1,0
▁öngörü,3,1,1
▁hareketine,3,1,0
▁mağ,3,0,0
▁emrine,3,1,0
▁belirtisi,3,1,0
dirler,3,1,1
▁hesaplanır,3,1,0
▁tükenme,3,1,0
▁sikke,3,1,1
▁yazması,3,1,0
▁belgeler,3,1,0
▁olmayıp,3,1,0
taş,3,1,1
▁dig,3,1,1
ital,3,1,0
çuluk,3,1,1
ememiştir,3,1,1
memelidir,3,1,1
oyla,3,1,1
▁devamı,3,1,0
rî,3,0,0
▁hızlıdır,3,1,0
▁dehid,3,0,0
tüğü,3,1,1
cine,3,1,1
▁kazanmaya,3,1,0
▁tüb,3,1,1
▁antropoloji,3,1,1
▁içerisine,3,1,0
ominal,3,0,0
▁havada,3,1,0
▁yemini,3,1,0
okrat,3,1,0
▁mantığı,3,1,0
▁mukoz,3,0,0
▁time,3,1,1
ulasyon,3,0,0
▁seyr,3,0,0
▁suda,3,1,1
▁barın,3,1,1
▁olayının,3,1,0
▁hidroksit,3,1,1
▁dolu,3,1,1
▁hayvanlarda,3,1,0
▁koku,3,1,1
▁uzatmak,3,1,0
▁kedilerin,3,1,0
▁oluşturulmuş,3,1,0
▁kervansaray,3,1,1
▁alda,3,1,0
▁elin,3,1,0
▁enz,3,1,0
cher,3,0,0
lid,3,0,0
▁girişimleri,3,1,0
▁ilişkisinin,3,1,0
▁bilimleri,3,1,0
▁italyan,3,0,0
▁serotonin,3,0,0
▁adr,3,1,0
▁sekreter,3,1,1
▁güçleri,3,1,0
▁işitme,3,1,0
▁diplomas,3,1,0
▁epitel,3,1,1
▁bozukluklar,3,1,0
▁sürü,3,1,1
▁hareketlerini,3,1,0
▁çözmeye,3,1,0
▁kromozom,3,1,1
▁anksiyete,3,0,0
▁nöbet,3,1,1
iklik,3,1,1
▁tanısı,3,1,0
▁motiv,3,0,0
▁dikkatle,3,1,0
▁yapılabilecek,3,1,0
▁kuruluşunun,3,1,0
▁hastaneler,3,1,0
▁müzeler,3,1,0
▁işleminin,3,1,0
▁inşası,3,1,0
▁tanımladığı,3,1,0
▁yayılmıştır,3,1,0
▁düzeyindeki,3,1,0
▁düzeydeki,3,1,0
▁müsait,3,1,1
layıcılar,3,1,1
▁yanıcı,3,1,0
▁yaşından,3,1,0
▁suça,3,1,0
▁kartlar,3,1,0
▁izleyici,3,1,0
▁kanı,3,1,1
▁spesifik,3,1,1
▁kavg,3,0,0
▁ücretsiz,3,1,0
▁kullanmaktadır,3,1,0
mamaktadır,3,1,1
▁şirketlerde,3,1,0
▁kurulun,3,1,0
▁belgelerin,3,1,0
▁dersler,3,1,0
▁başlamasıyla,3,1,0
▁memnuniyet,3,1,1
▁girdiler,3,1,0
▁noktalardan,3,1,0
gon,3,0,0
▁şa,3,1,1
▁mekanizmaları,3,1,0
▁yataklı,3,1,0
▁aslı,3,1,0
▁kesiştiği,3,1,0
ozom,3,0,0
▁gelişmesini,3,1,0
▁üretimden,3,1,0
▁avrup,3,0,0
usya,3,1,0
▁güdümlü,3,1,0
▁konser,3,1,1
haz,3,1,1
▁nitelikteki,3,1,0
▁savaşının,3,1,0
sını,3,1,1
▁doktrin,3,1,1
pa,3,0,0
▁değiştirir,3,1,0
▁çalışırken,3,1,0
▁bulguların,3,1,0
▁şirketlerinin,3,1,0
ladı,3,1,1
▁gözlemler,3,1,0
▁devrinde,3,1,0
▁anlaşarak,3,1,0
▁niyetli,3,1,0
▁müdafaa,3,1,1
▁ölçümleri,3,1,0
▁uygulamıştır,3,1,0
▁hesaplam,3,1,0
▁kademeli,3,1,0
mamasını,3,1,1
▁lineer,3,1,1
▁bileş,3,1,1
▁değişikliklere,3,1,0
▁kayıtların,3,1,0
obar,3,1,0
▁şirin,3,1,1
▁yazılması,3,1,0
▁muamel,3,0,0
▁belirlediği,3,1,0
▁etmeyi,3,1,0
▁tutarlılık,3,1,0
▁kesintisiz,3,1,0
trop,3,0,0
▁kapsadığı,3,1,0
manlar,3,0,0
▁edeceği,3,1,0
▁tutulmuş,3,1,0
yalılar,3,1,0
bach,3,0,0
▁duyulur,3,1,0
▁taşıyı,3,1,0
▁desteklemesi,3,1,0
▁sponsorluğu,3,1,0
▁alabilirler,3,1,0
▁yapmanın,3,1,0
▁hissini,3,1,0
▁öncü,3,1,1
▁farkındalığı,3,1,0
▁ambar,3,1,1
▁yapılma,3,1,0
▁entelektüel,3,1,1
utz,3,1,0
▁kestane,3,1,1
▁sulan,3,1,0
▁taslak,3,1,1
▁kullanışlı,3,1,1
ml,3,0,0
▁olmalarına,3,1,0
▁neredeyse,3,1,0
▁odaklanmış,3,1,0
▁gazeteleri,3,1,0
▁sürgün,3,1,1
▁yörüng,3,0,0
▁oluşturulur,3,1,0
▁logo,3,1,1
▁amblem,3,1,1
kh,3,0,0
▁sistemindeki,3,1,0
▁ayrıcalık,3,1,1
acıların,3,1,0
{,3,0,0
▁strat,3,0,0
▁sof,3,1,1
▁karmaşıklığı,3,1,0
ğu,3,0,0
▁rejimin,3,1,0
cal,3,0,0
▁sıraya,3,1,0
ds,3,0,0
▁hesaplamak,3,1,0
▁altyapısı,3,1,0
ikay,3,1,0
ürken,3,1,1
▁çalıştıkları,3,1,0
▁dergilerde,3,1,0
▁elini,3,1,0
▁duruş,3,1,1
▁görüşün,3,1,0
▁düşerek,3,1,0
▁kurala,3,1,0
▁senin,3,1,0
▁başlanan,3,1,0
▁ayaklanması,3,1,0
sman,3,0,0
▁mk,3,0,0
roll,3,1,0
gini,3,0,0
▁yönelimi,3,1,0
▁yöntemlerinin,3,1,0
lülüğü,3,1,1
omon,3,1,0
▁şartların,3,1,0
ılığı,3,1,1
▁yüzyıldan,3,1,0
▁savunmak,3,1,0
▁soruşturma,3,1,1
▁mülki,3,1,1
het,3,1,0
ulmuştur,3,1,1
▁yorumu,3,1,0
▁kaybettiği,3,1,0
▁yorgunluk,3,1,0
▁fonksiyonları,3,1,0
▁başlarına,3,1,0
▁diyalektik,3,1,1
▁tabloları,3,1,0
▁gösterge,3,1,1
▁organlarında,3,1,0
▁özgül,3,1,1
atrik,3,0,0
▁yayılma,3,1,1
azade,3,1,1
olulu,3,0,0
▁icat,3,1,1
▁açlık,3,1,1
tib,3,1,1
▁yaramaz,3,1,1
üğünü,3,1,1
▁çalışmaktadır,3,1,0
▁modele,3,1,0
ool,3,0,0
▁bet,3,1,1
▁parkur,3,1,1
ex,3,0,0
▁ortalam,3,1,0
▁eşleş,3,1,1
▁yaşay,3,1,0
ebildiği,3,1,1
▁vermenin,3,1,0
▁okulları,3,1,0
▁parayı,3,1,0
▁tezi,3,1,0
▁nük,3,0,0
▁avukat,3,1,1
▁burs,3,1,1
▁hastan,3,1,0
▁unsurlarının,3,1,0
▁kurulumu,3,1,0
▁olmadığına,3,1,0
▁olasılı,3,1,0
rofik,3,0,0
▁kuvvetinin,3,1,0
mamayı,3,1,1
▁doçent,3,1,1
▁ye,3,1,1
ende,3,1,1
kad,3,1,1
▁yapabilir,3,1,0
▁kökeni,3,1,0
▁kıyasla,3,1,1
▁gösterirler,3,1,0
ekt,3,1,0
▁işlemini,3,1,0
göz,3,1,1
çek,3,1,1
▁yürüyüş,3,1,1
yaş,3,1,1
▁harfi,3,1,0
▁dersinde,3,1,0
▁tematik,3,1,1
▁kazandırır,3,1,0
▁alanlarını,3,1,0
duy,3,1,1
▁verildiğinde,3,1,0
▁öğretmenler,3,1,0
▁eğitimini,3,1,0
▁metinler,3,1,0
▁kılmaktadır,3,1,0
▁tanınmış,3,1,0
▁alanıyla,3,1,0
▁dinlenme,3,1,0
öğretim,3,1,1
▁bro,3,0,0
▁numun,3,1,1
▁ortamdan,3,1,0
▁görüntüler,3,1,0
tiler,3,1,1
▁polisin,3,1,0
koş,3,1,1
▁alfabetik,3,1,1
▁oynam,3,1,0
▁kızgın,3,1,1
▁hec,3,0,0
▁düşürme,3,1,0
▁çalan,3,1,0
▁yakalama,3,1,0
▁çaresiz,3,1,0
▁müze,3,1,1
evre,3,1,1
rt,3,0,0
▁flu,3,0,0
▁pazarda,3,1,0
▁geçiren,3,1,0
▁aus,3,0,0
▁verilebilecek,3,1,0
▁yeme,3,1,1
roid,3,0,0
▁türlerini,3,1,0
mark,3,1,1
▁gözlük,3,1,1
olojiyi,3,0,0
▁sistemden,3,1,0
▁alanıdır,3,1,0
çilere,3,1,1
▁daim,3,1,1
iyal,3,0,0
▁auf,3,0,0
icim,3,1,1
▁iştah,3,1,1
▁barışçıl,3,1,1
asit,3,1,1
▁bilgisayarda,3,1,0
▁yönetilmesi,3,1,0
▁ulaşılması,3,1,0
▁derecesine,3,1,0
tın,3,1,1
dım,3,1,1
▁insanlarla,3,1,0
iten,3,1,0
▁elemanı,3,1,0
iştirme,3,1,1
▁sosyalizm,3,1,1
▁dâ,3,0,0
▁natur,3,1,0
ces,3,0,0
gens,3,1,0
erick,3,0,0
▁nesi,3,1,1
▁kızı,3,1,0
▁eseridir,3,1,0
▁atılım,3,1,1
▁verilmesine,3,1,0
▁çakış,3,1,1
roe,3,0,0
▁disk,3,1,1
▁formunun,3,1,0
omut,3,0,0
ülteni,3,0,0
▁mini,3,1,1
▁donanımları,3,1,0
▁sağladı,3,1,0
▁uzmanlığı,3,1,0
▁röportajlar,3,1,0
▁kavramların,3,1,0
▁niteliğini,3,1,0
▁göstermiş,3,1,0
▁güçtür,3,1,0
luğunun,3,1,1
plazi,3,0,0
▁oynayan,3,1,0
▁doküman,3,1,1
▁aralığı,3,1,0
tap,3,1,1
ucunun,3,1,1
▁imkansız,3,1,0
ual,3,0,0
▁başkanlığında,3,1,0
▁aralarındaki,3,1,0
▁şebeke,3,1,1
▁gs,3,0,0
▁uykusuzluk,3,1,0
eyici,3,1,0
▁kullanımında,3,1,0
▁türet,3,1,0
▁desteklenen,3,1,0
▁türbin,3,1,1
▁helikopterler,3,1,0
eştir,3,1,0
osin,3,1,0
▁diyabet,3,1,1
▁bitecek,3,1,0
▁askıya,3,1,0
▁ellerinde,3,1,0
▁karış,3,1,1
▁odadan,3,1,0
▁cinsiyete,3,1,0
raf,3,1,1
▁gama,3,1,1
▁non,3,0,0
▁görüntüleme,3,1,0
▁toksik,3,1,1
liklerin,3,1,1
▁öğrenciyi,3,1,0
▁devletlere,3,1,0
▁mühendislik,3,1,0
▁çözücü,3,1,0
▁işlerinin,3,1,1
▁zat,3,1,1
▁değerlendiren,3,1,0
tim,3,1,1
▁monarş,3,0,0
▁ispanyol,3,0,0
medeki,3,1,1
işimi,3,1,1
seç,3,1,1
▁savunul,3,1,0
ût,3,0,0
▁kötüdür,3,1,0
▁amatör,3,1,1
▁muhalif,3,1,1
ubekir,3,0,0
ira,3,1,0
▁yada,3,1,0
▁ganimet,3,1,1
▁idda,3,1,0
▁oldular,3,1,0
alıyız,3,1,0
▁dizinin,3,1,0
▁biraz,3,1,1
▁seferinde,3,1,0
▁halkası,3,1,0
▁hile,3,1,1
▁gas,3,0,0
ıdvan,3,0,0
rec,3,0,0
▁meşgul,3,1,1
▁sevgili,3,1,1
▁meyv,3,0,0
▁elçi,3,1,1
imdir,3,1,1
▁cah,3,0,0
▁yetmiş,3,1,1
▁eziyet,3,1,1
▁dönemlerinden,3,1,0
▁beri,3,1,1
▁affed,3,1,1
▁keser,3,1,1
▁katıldı,3,1,0
lilerden,3,1,1
▁geçenler,3,1,0
▁tanıtır,3,1,0
▁geçmektedir,3,1,0
aa,3,0,0
▁sad,3,1,1
▁atı,3,1,0
▁savaşından,3,1,0
aber,3,1,0
▁istemediği,3,1,0
▁cahil,3,1,1
▁lisan,3,1,1
▁akıcı,3,1,0
▁hilal,3,1,1
▁isterler,3,1,0
▁korur,3,1,0
▁sınırını,3,1,0
▁kapağında,3,1,0
▁aynen,3,1,1
▁edebilmek,3,1,0
▁yerindeki,3,1,0
▁sonundaki,3,1,0
ŋ,3,0,0
▁parlamentoda,3,1,0
wen,3,0,0
▁gebelik,3,1,0
▁büyüklüğünün,3,1,0
▁vefatı,3,1,0
ān,3,0,0
kül,3,1,1
▁deh,3,1,1
▁kente,3,1,0
fiil,3,1,1
▁isimden,3,1,0
▁kayısı,3,1,1
▁olanaklar,3,1,0
usun,3,1,1
▁bilimler,3,1,0
▁yapmakla,3,1,0
arşi,3,1,0
▁kaydedilen,3,1,0
▁kış,3,1,1
▁rel,3,1,0
▁göçmen,3,1,1
tier,3,1,0
▁hükümetin,3,1,0
lüğün,3,1,1
▁retin,3,1,0
navut,3,0,0
▁koşullarında,3,1,0
amayacak,3,1,1
▁girişimlerde,3,1,0
▁merkeze,3,1,0
▁izn,3,1,0
▁taburcu,3,1,0
▁mistik,3,1,1
▁komiser,3,1,1
▁anom,3,0,0
▁seçime,3,1,0
▁bütçeli,3,1,0
▁nok,3,0,0
ükreş,3,0,0
▁sınırlarının,3,1,0
▁etkilendiği,3,1,0
▁ülk,3,0,0
ardım,3,1,1
dim,3,1,1
ceye,3,1,1
▁kavuş,3,1,1
▁nav,3,0,0
omi,3,1,0
▁kıvr,3,1,1
▁bireylerde,3,1,0
▁uygulayarak,3,1,0
▁aradığı,3,1,0
laus,3,0,0
▁romandır,3,1,0
▁aklı,3,1,0
▁suçluların,3,1,0
▁hızında,3,1,0
acıoğlu,3,0,0
▁dönüşmesi,3,1,0
▁otoritesini,3,1,0
▁göstergeler,3,1,0
▁fonksiyonunun,3,1,0
▁miktarlarda,3,1,0
▁toplantılar,3,1,0
▁biçimlendir,3,1,0
▁değişkendir,3,1,0
▁yazarının,3,1,0
▁komitesinin,3,1,0
▁hom,3,0,0
▁sipah,3,0,0
▁alabilmek,3,1,0
imal,3,1,1
▁karmaş,3,1,1
▁karşılar,3,1,0
▁imz,3,1,0
▁komün,3,1,0
▁ısın,3,1,1
lamasının,3,1,1
▁şairleri,3,1,0
irus,3,0,0
▁artrit,3,1,1
▁gl,3,0,0
oten,3,1,0
▁serum,3,1,1
ophilus,3,0,0
egal,3,0,0
▁sitoplaz,3,0,0
▁makrofaj,3,0,0
▁öksürük,3,1,1
ifer,3,0,0
olon,3,0,0
▁titreme,3,1,0
oj,3,0,0
otik,3,1,0
▁saptanan,3,1,0
▁cal,3,0,0
▁rot,3,1,1
trans,3,1,1
▁ekz,3,1,0
rici,3,0,0
▁pigment,3,1,1
ogen,3,1,0
▁trig,3,0,0
onia,3,0,0
▁iv,3,1,1
▁miy,3,1,0
anus,3,0,0
nar,3,1,1
cul,3,0,0
▁arkası,3,1,0
chia,3,0,0
▁coli,3,0,0
illus,3,0,0
ilat,3,1,0
▁erek,3,1,1
▁yıkım,3,1,1
▁asidi,3,1,0
gr,3,0,0
▁horm,3,1,0
ositoz,3,0,0
ae,3,0,0
ogenes,3,0,0
▁bağlanma,3,1,0
▁sentezinde,3,1,0
oksin,3,1,0
▁azled,3,1,1
▁ötürü,3,1,1
▁biyograf,3,0,0
▁yüzyıllar,3,1,0
▁gelişmesinde,3,1,0
▁yılındaki,3,1,0
ağan,3,1,0
▁girişimi,3,1,0
▁telsiz,3,1,1
inus,3,0,0
con,3,0,0
kulu,3,1,0
▁sahra,3,1,1
uchi,3,0,0
▁arkadaşları,3,1,0
▁kereste,3,1,1
▁ayni,3,1,1
ududu,3,0,0
ė,3,0,0
▁oluşturmaktadır,3,1,0
▁nefret,3,1,1
▁yaşadık,3,1,0
▁zarf,3,1,1
▁grubudur,3,1,0
▁doksan,3,1,1
ound,3,0,0
▁büro,3,1,1
▁rönesans,3,0,0
▁ödediği,3,1,0
▁paraya,3,1,0
▁yordam,3,1,1
way,3,0,0
▁wa,3,0,0
ila,3,1,0
ück,3,0,0
cht,3,0,0
▁mesleğinin,3,1,0
roup,3,0,0
ook,3,0,0
nier,3,0,0
▁kayıtlarından,3,1,0
▁dosyaların,3,1,0
▁solu,3,1,1
▁operatörleri,3,1,0
▁ideoloji,3,1,1
▁ağının,3,1,0
▁lideri,3,1,0
▁şüphelen,3,1,1
acılı,3,1,0
▁yararlanarak,3,1,0
▁trip,3,0,0
▁pazarlarda,3,1,0
▁segment,3,0,0
▁sahipse,3,1,0
▁dürbün,3,1,1
▁getirilmesini,3,1,0
▁cons,3,0,0
▁türünde,3,1,0
▁geçecek,3,1,0
dîn,3,0,0
ñ,3,0,0
▁şiirlerini,3,1,0
▁sürreal,3,0,0
▁engelleyen,3,1,0
▁necip,3,1,1
▁kavramına,3,1,0
▁ikilik,3,1,0
nâ,3,0,0
▁sınırlıdır,3,1,0
▁dey,3,1,0
nor,3,0,0
▁perde,3,1,1
▁oyunundaki,3,1,0
▁alınmış,3,1,0
▁romanın,3,1,0
▁incelenir,3,1,0
poly,3,0,0
▁anten,3,1,1
▁indüksiyon,3,1,1
▁hatları,3,1,0
▁tasarlan,3,1,0
▁gerekmez,3,1,0
▁soğum,3,1,0
▁şaşkın,3,1,1
▁lin,3,1,1
▁bakıma,3,1,0
ısına,3,1,0
▁işlemdir,3,1,0
▁ettiğinde,3,1,0
▁mikron,3,1,1
▁projesinin,3,1,0
ison,3,0,0
▁şartlı,3,1,0
▁tarafları,3,1,0
ormuş,3,1,0
▁borçları,3,1,0
▁temelleri,3,1,0
feri,3,1,0
▁sekreterliği,3,1,0
▁tabir,3,1,1
olojiye,3,0,0
▁ebeveyn,3,1,1
neden,3,1,1
▁hızından,3,1,0
dit,3,1,1
▁sözleşmesini,3,1,0
▁uğray,3,1,0
▁düzlemde,3,1,0
dağ,3,1,1
▁romanında,3,1,0
▁sorgular,3,1,0
▁çıt,3,1,1
▁bask,3,0,0
amızda,3,0,0
▁--,3,0,0
mistir,3,1,0
▁romanlarında,3,1,0
▁karşılaştığı,3,1,0
▁romantik,3,1,1
▁tanıy,3,1,0
▁yorgun,3,1,1
▁affet,3,1,1
▁bitkisinin,3,1,0
▁kitabını,3,1,0
▁ispat,3,1,1
karş,3,1,0
▁özgüven,3,1,1
▁motivasyonu,3,1,0
▁örtüsünün,3,1,0
▁besi,3,1,1
ındır,3,1,1
lılığının,3,1,1
▁fiyatını,3,1,0
▁yıldaki,3,1,0
▁liderliği,3,1,0
▁bozulur,3,1,0
▁şekillerini,3,1,0
▁arac,3,0,0
▁artarak,3,1,0
▁arayüz,3,1,1
▁kumanda,3,1,1
▁varlıklarının,3,1,0
▁bazında,3,1,0
▁değişime,3,1,0
▁özgürlükçü,3,1,0
▁aktarım,3,1,1
▁özgürlükleri,3,1,0
▁bunal,3,1,1
▁eko,3,0,0
▁baca,3,1,1
▁jür,3,0,0
▁referandum,3,1,1
▁mekanizmasının,3,1,0
ts,3,0,0
▁fiz,3,0,0
▁key,3,0,0
neli,3,1,1
pl,3,0,0
inizde,2,1,1
▁ışıkları,2,1,1
▁pencereleri,2,1,0
▁bulunmadığını,2,1,0
▁evdeki,2,1,0
▁odada,2,1,0
▁denizlerde,2,1,0
▁patlamalar,2,1,0
▁kaçınılmaz,2,1,0
▁maddelere,2,1,0
▁radyoaktif,2,1,1
pin,2,1,0
▁biyo,2,0,0
▁kabuğ,2,1,1
▁çıkmasına,2,1,0
▁birliklere,2,1,0
ekanik,2,0,0
▁ajanı,2,1,0
▁açıklığı,2,1,0
▁havaya,2,1,0
▁sakat,2,1,1
▁standartlarını,2,1,0
▁heyelan,2,1,1
yu,2,1,1
▁kasık,2,1,1
▁görülürler,2,1,0
▁nedenlerle,2,1,0
▁riskli,2,1,0
▁olacağına,2,1,0
opi,2,0,0
▁otonom,2,1,1
▁kaos,2,1,1
▁insandan,2,1,0
▁tahrip,2,1,1
▁yavaşlat,2,1,0
olojisini,2,0,0
▁bozar,2,1,1
▁oluşabilecek,2,1,0
leyebilir,2,1,1
▁dalg,2,0,0
▁tedavisinin,2,1,0
▁kısır,2,1,1
▁difüzyon,2,0,0
▁mesafesi,2,1,0
▁planına,2,1,0
▁yollarına,2,1,0
▁bakteriyel,2,1,1
▁illerden,2,1,0
▁bölgeyi,2,1,0
tarma,2,1,0
tat,2,1,1
emektedir,2,1,0
▁parkı,2,1,0
▁devasa,2,1,1
▁göründüğü,2,1,0
▁görebilir,2,1,0
meliyiz,2,1,1
▁ziyarete,2,1,0
▁planlarını,2,1,0
▁yaşanacak,2,1,0
▁dalgalar,2,1,0
▁dalgaların,2,1,0
▁kıyıya,2,1,0
▁çarpma,2,1,1
▁kazanın,2,1,0
▁madenciliği,2,1,0
▁götürül,2,1,0
▁sırf,2,1,1
▁yahut,2,1,1
▁yerlerine,2,1,0
▁işlere,2,1,1
obe,2,1,0
uro,2,0,0
▁levhası,2,1,0
kem,2,1,1
▁bölgesindeki,2,1,0
▁güvenliğinin,2,1,0
▁sebebidir,2,1,0
▁depreme,2,1,0
▁şebek,2,1,1
▁sızan,2,1,0
▁zehirlen,2,1,1
▁okyanus,2,1,1
▁travma,2,1,1
▁şahit,2,1,1
▁mask,2,1,1
▁siper,2,1,1
▁donanımı,2,1,0
▁yangının,2,1,0
▁odun,2,1,1
▁türevleri,2,1,0
▁güçlendirilmesi,2,1,0
▁ağaçları,2,1,0
▁psikologlar,2,1,0
▁fert,2,1,1
cük,2,1,1
▁kaybının,2,1,0
▁hakkından,2,1,0
▁depreminden,2,1,0
▁reaktör,2,1,1
▁sınıfında,2,1,0
▁yaralanması,2,1,0
▁yalıtkan,2,1,1
areti,2,0,0
ğındaki,2,0,0
▁buzul,2,1,1
▁atmosfere,2,1,0
▁püskür,2,1,1
▁ölüme,2,1,0
▁katları,2,1,0
▁kaynağında,2,1,0
▁tedbirler,2,1,0
▁dönüşümlü,2,1,0
▁görülebilen,2,1,0
▁suların,2,1,1
▁kükürt,2,1,1
▁kabar,2,1,1
▁günler,2,1,0
▁sonuçlanır,2,1,0
pat,2,1,1
rona,2,0,0
şu,2,1,1
▁seferberlik,2,1,0
onların,2,1,0
▁depremden,2,1,0
▁adayı,2,1,0
▁toh,2,0,0
yanmar,2,0,0
ayıcı,2,1,0
osol,2,0,0
▁enerjisinin,2,1,0
▁başlandığı,2,1,0
▁operasyonun,2,1,0
▁iletmek,2,1,0
▁projesini,2,1,0
star,2,1,1
▁monte,2,1,1
▁kadran,2,1,1
▁geciktir,2,1,0
yolu,2,1,0
ktan,2,0,0
▁müzelerde,2,1,0
▁saklanan,2,1,0
▁kenet,2,1,1
▁geçit,2,1,1
▁engellemeye,2,1,0
▁yangından,2,1,0
etleri,2,1,0
▁hücrelerinin,2,1,0
▁bloke,2,1,1
▁öğrendi,2,1,0
▁resimler,2,1,0
▁büyüklüğe,2,1,0
▁katman,2,1,1
▁yaşamaktadır,2,1,0
riy,2,0,0
▁derecelik,2,1,0
▁metallerin,2,1,0
▁arb,2,1,1
▁görüşmelerde,2,1,0
▁otom,2,1,0
lamayı,2,1,1
▁yangını,2,1,0
▁insanoğlunun,2,1,0
▁fabrikada,2,1,0
▁yaşamını,2,1,0
▁binden,2,1,1
▁bang,2,1,1
ladeş,2,0,0
cha,2,0,0
▁adlarıyla,2,1,0
▁sarma,2,1,1
▁göstermesine,2,1,0
kaç,2,1,1
▁kenti,2,1,0
ulma,2,1,1
▁denilmektedir,2,1,0
▁barındıran,2,1,0
▁toplantıya,2,1,0
▁rastlanır,2,1,0
▁azaltmaya,2,1,0
▁konusuna,2,1,0
▁dalgaları,2,1,0
▁mümkünse,2,1,0
▁kitaplardan,2,1,0
▁ibaret,2,1,1
▁tepkim,2,1,0
▁miktardaki,2,1,0
▁enerjiyi,2,1,0
▁sistemlere,2,1,0
dığında,2,1,1
▁rahatsızlık,2,1,0
▁protez,2,1,1
tez,2,1,1
▁dökümü,2,1,0
▁kaçak,2,1,1
cısına,2,1,1
▁noktalarından,2,1,0
dılar,2,1,1
▁soruların,2,1,0
▁fazlalığı,2,1,0
▁binalar,2,1,0
▁kaybolan,2,1,0
▁sonundan,2,1,0
ekteki,2,1,0
onim,2,1,0
▁silindir,2,1,1
▁yıkıcı,2,1,0
▁videonun,2,1,0
▁kurtarmak,2,1,0
ampa,2,0,0
▁tüp,2,1,1
▁kamulaştır,2,1,0
▁parsel,2,1,1
ımızın,2,1,1
▁vücudu,2,1,0
unlu,2,1,0
▁yüzme,2,1,1
▁yuk,2,1,1
▁çekerek,2,1,0
unma,2,1,1
▁yeteneklerini,2,1,0
▁evrelerinde,2,1,0
▁planını,2,1,0
▁pozisyonunu,2,1,0
▁düşmeye,2,1,0
▁doygun,2,1,1
▁sitem,2,1,1
▁ikilem,2,1,1
▁şanslı,2,1,0
▁hy,2,0,0
ogo,2,0,0
▁pest,2,1,0
▁binlerce,2,1,1
işli,2,1,1
▁tasarlanan,2,1,0
▁atıfta,2,1,0
▁uğ,2,0,0
▁taz,2,1,0
▁memurlar,2,1,0
▁sayılmaktadır,2,1,0
▁sevkiyat,2,1,1
▁sinemasının,2,1,0
even,2,1,0
▁tit,2,1,0
nie,2,0,0
enn,2,1,0
▁açılmasına,2,1,0
▁niteliklerini,2,1,0
▁programlarını,2,1,0
▁kolaylaştıran,2,1,0
▁katın,2,1,0
▁çekmektedir,2,1,0
▁sahiplerine,2,1,0
▁maaşı,2,1,0
▁omur,2,1,1
▁lar,2,1,1
ofiz,2,1,0
▁food,2,0,0
▁restoran,2,1,1
toria,2,0,0
▁hoşlan,2,1,1
savaş,2,1,1
▁politikacı,2,1,1
mediğinden,2,1,1
▁nişan,2,1,1
akir,2,1,0
▁ilerlemeler,2,1,0
▁vek,2,0,0
▁ibret,2,1,1
▁insanlığa,2,1,0
▁denetimine,2,1,0
▁oyu,2,1,0
▁ihanet,2,1,1
▁olanlarda,2,1,0
▁davranışlarına,2,1,0
▁bölgedeki,2,1,0
kov,2,1,1
▁istatistikleri,2,1,0
antasyon,2,0,0
▁köşk,2,1,1
▁dilekçe,2,1,1
▁skor,2,1,1
▁patik,2,1,1
▁mecliste,2,1,0
▁örgütünün,2,1,0
▁giyilebilir,2,1,0
▁çözünür,2,1,0
▁silahlanma,2,1,0
▁benimsemiş,2,1,0
▁dürtü,2,1,1
▁toplantılarında,2,1,0
▁temsilen,2,1,1
▁talebinde,2,1,0
▁toplantılarda,2,1,0
▁toplantılara,2,1,0
▁üyesinin,2,1,0
▁açabilir,2,1,0
▁cc,2,0,0
▁liv,2,0,0
▁super,2,1,0
▁boşlukları,2,1,0
▁au,2,0,0
wer,2,0,0
ally,2,0,0
ours,2,0,0
opp,2,0,0
iano,2,0,0
▁jos,2,0,0
▁gazetecilik,2,1,0
▁durur,2,1,1
▁bıç,2,0,0
▁emanet,2,1,1
ipler,2,1,0
▁yıllarının,2,1,0
▁serüven,2,1,1
▁tadında,2,1,0
laştırır,2,1,1
kurt,2,1,1
▁haiz,2,1,1
▁sloganlar,2,1,0
▁öğrenmesi,2,1,0
▁çizginin,2,1,0
▁buluştur,2,1,0
▁öy,2,0,0
▁sanatçıların,2,1,0
oday,2,1,0
▁asp,2,0,0
irin,2,1,1
▁konuşmayı,2,1,0
▁mahalle,2,1,1
▁incelemiştir,2,1,0
▁projelerinden,2,1,0
eçen,2,0,0
port,2,0,0
▁tru,2,0,0
alığa,2,1,0
icum,2,1,0
▁enfekte,2,0,0
▁multip,2,0,0
azit,2,0,0
▁halkların,2,1,0
▁medikal,2,1,1
▁intihara,2,1,0
ilay,2,0,0
▁talepleri,2,1,0
aplar,2,0,0
▁sarayın,2,1,0
▁düzenler,2,1,0
ikâ,2,0,0
▁önceleri,2,1,0
▁piyasasına,2,1,0
acan,2,1,0
bayev,2,0,0
▁borusu,2,1,0
▁hataların,2,1,0
eus,2,0,0
▁tapınak,2,1,1
dor,2,1,0
▁perdeye,2,1,0
▁görünt,2,0,0
▁elektriksel,2,1,0
▁start,2,1,1
▁konuşmaya,2,1,0
▁başlarken,2,1,0
bat,2,1,1
▁ikamet,2,1,1
▁ansiklop,2,0,0
▁yazıların,2,1,0
▁dergiler,2,1,0
▁sınıfını,2,1,0
▁edemez,2,1,0
▁jinek,2,0,0
lanırlar,2,1,1
▁staj,2,1,1
▁sonlarından,2,1,0
▁sebzeler,2,1,0
▁mutfağında,2,1,0
▁salata,2,1,1
▁miktarları,2,1,0
▁şeftali,2,1,1
▁kürtaj,2,1,1
▁ılıman,2,1,1
▁kakao,2,1,1
amid,2,1,1
▁soğutucu,2,1,0
ozgat,2,0,0
unuz,2,1,1
▁brok,2,0,0
▁satanlar,2,1,0
▁davranan,2,1,0
▁bilgilerinin,2,1,0
▁suçların,2,1,0
▁cezaya,2,1,0
▁anaer,2,1,0
fos,2,1,1
pol,2,0,0
▁seçimle,2,1,0
▁konunun,2,1,0
▁bayrağı,2,1,0
▁sanatçıları,2,1,0
satı,2,1,1
maşık,2,1,0
▁lab,2,1,1
acık,2,1,1
▁tarla,2,1,1
▁çak,2,1,1
▁güvenini,2,1,0
▁genişletmek,2,1,0
▁gittik,2,1,0
▁aldık,2,1,0
erican,2,0,0
erial,2,0,0
▁öğrencilerden,2,1,0
bin,2,1,1
beti,2,1,1
▁sirke,2,1,1
mey,2,1,1
▁kökü,2,1,0
▁soğ,2,1,1
▁etmeli,2,1,0
sizdir,2,1,1
▁yerdir,2,1,0
itör,2,0,0
▁gerektiğine,2,1,0
▁kolaydır,2,1,0
▁sihirli,2,1,0
▁anaokul,2,0,0
inesi,2,1,1
gora,2,0,0
▁civ,2,0,0
reddin,2,1,0
▁arar,2,1,0
eten,2,1,1
▁uyarlanmış,2,1,0
▁lise,2,1,1
▁reşit,2,1,1
▁kasten,2,1,1
▁suçundan,2,1,0
▁hayatının,2,1,0
laşmanın,2,1,1
▁ordusunun,2,1,0
▁magnezyum,2,1,1
▁çinko,2,1,1
▁kapatılmasına,2,1,0
▁sıkıntılar,2,1,0
▁civil,2,0,0
▁peyniri,2,1,0
azığ,2,1,1
▁verilerinin,2,1,0
inebilir,2,1,1
▁insancıl,2,1,1
▁dengeyi,2,1,0
▁safra,2,1,1
▁yapabilirler,2,1,0
▁yayınlandığı,2,1,0
yem,2,1,1
▁anısına,2,1,0
▁bayramı,2,1,0
▁yüzleş,2,1,1
▁tarzını,2,1,0
▁içermeyen,2,1,0
▁göndererek,2,1,0
▁isimlendirilen,2,1,0
▁dönüşünde,2,1,0
▁yıktır,2,1,0
▁otomobilin,2,1,0
▁izlemiştir,2,1,0
▁rastlanan,2,1,0
▁getirmeye,2,1,0
▁çalışarak,2,1,0
▁torba,2,1,1
ıy,2,1,0
üsrev,2,0,0
▁birimlere,2,1,0
ection,2,0,0
ural,2,0,0
▁inancın,2,1,0
▁ayin,2,1,1
▁mist,2,1,0
▁kült,2,1,1
tınız,2,1,1
▁adresi,2,1,0
▁istil,2,1,0
▁futbolcuların,2,1,0
▁hususunda,2,1,0
ebilece,2,0,0
▁seyret,2,1,1
yabancı,2,1,1
▁şartlarda,2,1,0
▁pahalı,2,1,1
▁seminer,2,1,1
▁çarşı,2,1,1
▁ödeye,2,1,0
▁oranıyla,2,1,0
▁kazanmasına,2,1,0
▁hükmet,2,1,1
bilimsel,2,1,1
▁iddi,2,1,0
ediğine,2,1,0
▁protesto,2,1,1
masındaki,2,1,1
hangi,2,1,1
▁sorulara,2,1,0
▁arayan,2,1,0
ente,2,1,0
▁alerj,2,0,0
önet,2,0,0
▁ceylan,2,1,1
▁fener,2,1,1
def,2,1,1
▁cüzdan,2,1,1
▁göstererek,2,1,0
▁fac,2,0,0
olarının,2,1,0
▁açılardan,2,1,0
▁desteğine,2,1,0
yab,2,1,1
▁sömürg,2,0,0
▁ağını,2,1,0
▁geçerliliğini,2,1,0
▁tabiat,2,1,1
ologlar,2,0,0
▁konfeder,2,0,0
▁değerlidir,2,1,0
▁oranlarda,2,1,0
▁sağlanmasını,2,1,0
▁böyledir,2,1,0
▁ayrılmadan,2,1,0
▁oynama,2,1,0
▁ateizm,2,1,1
▁organiz,2,1,0
▁vefat,2,1,1
▁perf,2,0,0
ring,2,1,1
▁genital,2,1,1
lanırken,2,1,1
▁faks,2,1,1
▁telefonun,2,1,0
▁takipçi,2,1,0
▁müesses,2,1,1
▁sorunlu,2,1,0
▁desteklen,2,1,0
▁düşüncesiyle,2,1,0
▁biçimini,2,1,0
▁ödemeye,2,1,0
ela,2,1,1
▁sonlarına,2,1,0
▁caydırıcı,2,1,0
ürüm,2,1,1
▁döküntü,2,1,1
açlı,2,1,0
ılığında,2,1,1
▁komite,2,1,1
▁dokuların,2,1,0
▁verilmek,2,1,0
▁doldurmuş,2,1,0
▁kayın,2,1,1
▁adlarının,2,1,0
▁öyküler,2,1,0
ayacak,2,1,0
kesin,2,1,1
hiç,2,1,1
biri,2,1,1
▁gruplarla,2,1,0
▁nesir,2,1,1
▁tanrısı,2,1,0
idon,2,0,0
▁yollarını,2,1,0
▁yerleştirmek,2,1,0
amam,2,1,1
▁dernekler,2,1,0
▁paylaşırlar,2,1,0
▁ekst,2,0,0
▁değerlendirmede,2,1,0
▁makamları,2,1,0
▁nota,2,1,1
▁imzalı,2,1,0
psik,2,0,0
▁modellerinin,2,1,0
çöz,2,1,1
▁gelişmemiş,2,1,0
▁ihtimali,2,1,0
hüküm,2,1,1
sn,2,0,0
▁sunucuları,2,1,0
▁ölçeğinde,2,1,0
▁kitleleri,2,1,0
▁haberdar,2,1,1
▁savaşçı,2,1,1
▁ayrılmasını,2,1,0
▁çelik,2,1,1
▁gücünden,2,1,0
▁gerç,2,0,0
▁dünyadan,2,1,0
dık,2,1,1
lenip,2,1,1
▁yazarlardan,2,1,0
▁sürmektedir,2,1,0
uyama,2,1,0
cker,2,0,0
▁seçiminin,2,1,0
▁istifa,2,1,1
▁yazılarında,2,1,0
▁edinilen,2,1,0
elektronik,2,1,1
▁aygıtları,2,1,0
▁listeleri,2,1,0
▁yapmasının,2,1,0
▁tamamına,2,1,0
▁temsilcilerinin,2,1,0
abor,2,0,0
▁hastanesinde,2,1,0
▁görevinin,2,1,0
▁nüf,2,0,0
tadan,2,1,0
▁belgede,2,1,0
▁sahte,2,1,1
▁dayat,2,1,0
▁roller,2,1,0
▁eksiksiz,2,1,0
ğuna,2,0,0
▁mektubu,2,1,0
▁kanıtı,2,1,0
▁kağıdı,2,1,0
▁kelam,2,1,1
iyetinde,2,0,0
▁bilindiği,2,1,0
▁revize,2,1,1
▁mahsus,2,1,1
landıkları,2,1,1
▁devlette,2,1,0
▁bulunduğunu,2,1,0
▁vermekten,2,1,0
iro,2,0,0
▁çevrimiçi,2,1,1
▁kitaplarının,2,1,0
▁kalkar,2,1,0
▁çoğunun,2,1,0
▁düzenleyip,2,1,0
▁transferini,2,1,0
▁almanın,2,1,0
alandır,2,1,0
▁yılının,2,1,0
urt,2,1,0
▁tanımaya,2,1,0
orik,2,0,0
▁kozmopolit,2,1,1
ulum,2,1,1
▁stil,2,1,1
orp,2,0,0
▁yapanların,2,1,0
▁prensibi,2,1,0
▁beyne,2,1,0
lah,2,0,0
ruf,2,1,1
▁kubbe,2,1,1
▁bağlamak,2,1,0
▁bilmez,2,1,0
▁anneler,2,1,0
▁girip,2,1,0
▁ız,2,1,1
▁ölmesi,2,1,0
âz,2,0,0
alak,2,0,0
için,2,1,1
üleceği,2,1,1
▁kelimeler,2,1,0
▁cömert,2,1,1
mev,2,0,0
vek,2,0,0
ibin,2,1,0
▁çıkınca,2,1,0
▁okunması,2,1,0
▁gi,2,0,0
▁tutulduğu,2,1,0
▁nan,2,1,1
▁ğ,2,0,0
▁vakf,2,0,0
▁yarısından,2,1,0
▁sabahı,2,1,0
tine,2,1,0
lal,2,1,1
iliş,2,1,1
▁peygamberin,2,1,0
hl,2,0,0
▁inanış,2,1,0
avat,2,0,0
âlet,2,0,0
▁nah,2,1,1
<0xA6>,2,0,0
▁ح,2,0,0
ز,2,0,0
ون,2,0,0
▁olmalarını,2,1,0
▁vakti,2,0,0
▁kadardır,2,1,0
kullan,2,1,1
▁mücevher,2,1,1
ıyorsa,2,1,1
ebe,2,1,1
zik,2,0,0
▁sevg,2,1,1
▁yalvar,2,1,1
ble,2,0,0
▁itiraf,2,1,1
▁şaf,2,0,0
bey,2,1,1
▁yüzünü,2,1,0
▁yeryüzünde,2,1,0
hed,2,0,0
alde,2,1,0
▁çıkmış,2,1,1
oğul,2,1,1
acası,2,1,0
▁fena,2,1,1
gizli,2,1,1
▁mucize,2,1,1
▁vik,2,1,0
▁acele,2,1,1
▁harfleri,2,1,0
▁inci,2,1,1
ânâ,2,0,0
▁oku,2,1,1
til,2,1,1
▁haham,2,1,1
▁sinagog,2,1,1
andan,2,1,1
▁cehenneme,2,1,0
▁cennete,2,1,0
▁vermez,2,1,0
▁garib,2,1,1
▁yapısından,2,1,0
osman,2,0,0
▁bekley,2,1,0
▁pav,2,0,0
▁yemeye,2,1,1
▁yiye,2,0,0
iydi,2,1,1
▁edenlere,2,1,0
işin,2,1,1
▁kale,2,1,1
▁dak,2,0,0
bed,2,1,1
▁bozulan,2,1,0
▁başkasının,2,1,0
▁inen,2,1,1
▁sakar,2,1,1
▁kültürler,2,1,0
▁jest,2,1,1
lenmek,2,1,1
▁uzağa,2,1,0
▁kapıya,2,1,0
▁yaşandığını,2,1,0
▁kutlama,2,1,0
▁çekilmeye,2,1,0
ever,2,1,1
▁şerh,2,1,1
asın,2,1,1
cem,2,1,1
anne,2,1,1
avi,2,1,0
lüm,2,1,1
▁tutuk,2,1,1
▁bağlanmıştır,2,1,0
▁ilmi,2,1,1
dist,2,0,0
irvan,2,0,0
▁arın,2,1,1
▁zik,2,0,0
▁mutasavvıf,2,1,1
▁evlenmek,2,1,0
lanmaz,2,1,1
▁kılmıştır,2,1,0
dh,2,0,0
▁beklemek,2,1,0
▁içten,2,1,1
▁isimlendir,2,1,0
▁kalbi,2,1,1
▁kavr,2,1,1
▁güzellik,2,1,0
▁çıkarır,2,1,0
▁iblis,2,1,1
▁adem,2,1,1
▁topraktan,2,1,0
▁düşmanlık,2,1,0
▁bulduğu,2,1,0
▁çeşidine,2,1,0
▁pişmanlık,2,1,0
▁ümit,2,1,1
kaf,2,0,0
▁ata,2,1,1
▁dilinden,2,1,0
▁cesaret,2,1,1
uku,2,0,0
ınır,2,1,1
müz,2,1,1
zem,2,1,1
▁aşır,2,1,1
fu,2,0,0
▁yüc,2,0,0
▁aciz,2,1,1
▁merhamet,2,1,1
▁özü,2,1,0
eğiyle,2,1,0
▁etmemiştir,2,1,0
enleri,2,1,1
▁okumak,2,1,0
▁köşesinde,2,1,0
▁sünn,2,1,0
▁yapış,2,1,1
▁bağlanmak,2,1,0
eviler,2,1,0
▁akraba,2,1,1
▁binanın,2,1,0
ilikte,2,1,1
▁kitaplar,2,1,0
▁tarl,2,1,0
▁ibarettir,2,1,0
▁muamele,2,1,1
▁sure,2,1,1
adem,2,1,1
hav,2,1,1
▁bölümüdür,2,1,0
▁dilden,2,1,0
kai,2,0,0
▁cariye,2,1,1
▁faydalan,2,1,1
▁kalacağı,2,1,0
▁lanet,2,1,1
lemiş,2,1,1
▁çağında,2,1,0
▁kitabından,2,1,0
▁onayıyla,2,1,0
seki,2,1,1
▁pişman,2,1,1
▁tekke,2,1,1
▁aylar,2,1,0
▁muharrem,2,1,1
▁ramazan,2,1,1
▁haberleş,2,1,1
▁muciz,2,0,0
cılığına,2,1,1
▁bilgisinin,2,1,0
▁ismidir,2,0,0
▁sıral,2,1,0
▁basar,2,1,0
set,2,1,1
▁çekilm,2,1,0
▁vücudunu,2,1,0
▁ömrünü,2,0,0
▁geçirdi,2,1,0
sana,2,1,1
idayet,2,0,0
▁önemsiz,2,1,0
▁özgürce,2,1,0
▁minyatür,2,1,1
▁girmiş,2,1,0
sili,2,1,1
▁tabakasının,2,1,0
arat,2,1,1
▁kaçma,2,1,0
▁sokarak,2,1,0
▁sağlığına,2,1,0
▁kısıtlam,2,1,0
▁giysi,2,1,1
▁aksesuar,2,1,1
▁kocaman,2,1,1
▁konumlanmış,2,1,0
▁şehrin,2,0,0
oya,2,1,1
▁arkasındaki,2,1,0
▁alışkanlığı,2,1,0
▁mücadelede,2,1,0
rani,2,0,0
aca,2,1,0
▁ifadesinin,2,1,0
lunun,2,1,1
iyesi,2,1,0
▁takib,2,1,1
▁piknik,2,1,1
ilmemektedir,2,1,1
▁davasında,2,1,0
▁hedeflerine,2,1,0
unus,2,0,0
▁moz,2,0,0
▁ru,2,0,0
▁çalıştıran,2,1,0
▁ayırdı,2,1,0
landırılması,2,1,1
▁edebiliriz,2,1,0
▁etimolojik,2,1,1
▁koruması,2,1,0
işkin,2,1,0
yg,2,0,0
▁bulması,2,1,0
yumu,2,1,1
▁sergi,2,1,1
▁anlaşmalar,2,1,0
▁alak,2,0,0
▁döv,2,1,1
▁izlenir,2,1,0
zat,2,1,1
▁binyıl,2,1,1
▁müteahh,2,0,0
itlik,2,1,0
otrop,2,0,0
▁zatür,2,1,0
ree,2,1,0
▁kuduz,2,1,1
▁boşaltma,2,1,0
▁adayları,2,1,0
▁sayımına,2,1,0
yazar,2,1,1
▁yakınlaşma,2,1,0
▁biçime,2,1,0
ʻ,2,0,0
▁ilişkilerine,2,1,0
▁uygulamalara,2,1,0
▁dö,2,0,0
▁araçlarına,2,0,0
▁koymaktadır,2,1,0
▁önünü,2,1,0
▁kamuoyunda,2,1,0
▁sınıftan,2,1,0
▁doğrulayan,2,1,0
▁tekk,2,0,0
▁zav,2,0,0
▁soyad,2,1,1
▁ölçülür,2,1,0
▁lehç,2,0,0
▁kadınla,2,1,0
▁inandırıcı,2,1,0
▁borcunu,2,1,0
▁erdiren,2,1,0
rep,2,0,0
▁kişidir,2,1,0
▁ileriki,2,1,0
bih,2,0,0
▁konudaki,2,1,0
▁açısıyla,2,1,0
▁kadını,2,1,0
▁eşitsizliği,2,1,0
anlık,2,1,1
▁taneli,2,1,0
▁otoyol,2,1,1
▁motorun,2,1,0
▁bitmesine,2,1,0
ıntı,2,1,1
▁yüzeysel,2,1,1
▁kablo,2,1,1
▁devresinde,2,1,0
lukları,2,1,1
▁ayakları,2,1,0
▁aşağıya,2,1,0
lanıyor,2,1,1
lıyor,2,1,1
amıyorsa,2,1,1
▁mola,2,1,1
▁edilmeli,2,1,0
▁çöm,2,1,1
▁alındı,2,1,1
▁gevşet,2,1,0
▁motorlarda,2,1,0
▁nazaran,2,1,1
▁hayati,2,1,1
▁eğilimli,2,1,0
▁saldırgan,2,1,1
▁kürek,2,1,1
ücük,2,1,0
▁engelleyerek,2,1,0
▁parçaların,2,1,0
▁durmuş,2,1,1
▁dilen,2,1,1
▁çıkarken,2,1,0
▁etrafını,2,1,0
▁omurga,2,1,1
▁enerjisini,2,1,0
▁altern,2,0,0
▁bileği,2,1,1
▁distribüt,2,0,0
▁kondansatör,2,1,1
▁insanlarda,2,1,0
▁sürücüler,2,1,0
▁çubuğ,2,1,1
▁devirde,2,1,0
▁yaptırmak,2,1,0
▁saklı,2,1,1
▁karayolları,2,1,0
▁çıkarılır,2,1,0
▁cismin,2,0,0
▁dışarıda,2,1,0
amayı,2,1,0
▁sürüş,2,1,0
▁aksine,2,1,1
▁seyreden,2,1,0
▁önündeki,2,1,0
▁sürül,2,1,1
▁sürücüsü,2,1,0
▁tutanak,2,1,1
ıklar,2,1,1
▁çarpması,2,1,0
▁kendimizi,2,1,0
amız,2,0,0
▁engelleme,2,1,0
▁durumla,2,1,0
▁ömür,2,1,1
▁bilincini,2,1,0
eğinde,2,1,0
▁seviyede,2,1,0
▁pompası,2,1,0
ostat,2,0,0
▁dağılmasına,2,1,0
▁paniğe,2,1,0
▁canına,2,1,1
lalom,2,0,0
▁ateşleme,2,1,0
▁kontrolsüz,2,1,0
▁soldan,2,1,0
▁karışım,2,1,1
▁belirtiler,2,1,0
▁cinsine,2,1,0
▁içeri,2,1,1
▁kaybını,2,1,0
yse,2,1,1
▁pozisyonda,2,1,0
▁bacaklar,2,1,0
▁koma,2,1,1
▁camlar,2,1,0
▁parlak,2,1,1
▁tarzda,2,1,0
alanır,2,1,0
▁saatlerde,2,1,0
▁pedal,2,1,1
▁yolcunun,2,1,0
▁başını,2,1,0
▁manevr,2,0,0
▁belediyelerin,2,1,0
▁hareketlerine,2,1,0
__,2,0,0
▁ihlali,2,1,0
▁yönden,2,1,0
▁seviyesinden,2,1,0
▁korumaya,2,1,0
andır,2,1,1
larak,2,1,1
▁oturur,2,1,0
▁yapmaktadır,2,1,0
▁oluşumunun,2,1,0
▁kontrolünde,2,1,0
▁alaycı,2,1,0
▁tarzının,2,1,0
▁tüketiminin,2,1,0
▁yaşamının,2,1,0
apor,2,0,0
enne,2,1,0
ocar,2,0,0
▁renge,2,1,0
▁gerilimi,2,1,0
▁ulaşımı,2,1,0
amalar,2,1,1
▁sokak,2,1,1
ayıcılar,2,1,0
▁termik,2,1,1
▁hidroelektrik,2,1,1
▁santrali,2,1,0
▁etiket,2,1,1
▁fazlı,2,1,0
ciliğe,2,1,1
▁etmekte,2,1,0
▁görevine,2,1,0
▁üstlenir,2,1,0
▁kesi,2,1,0
▁mimarisinin,2,1,0
▁dor,2,1,0
sut,2,1,1
▁duman,2,1,1
▁otantik,2,1,1
▁duya,2,1,0
▁fiber,2,1,1
üret,2,1,1
cıklar,2,1,1
▁ozon,2,1,1
▁azot,2,1,1
oksit,2,1,1
▁addır,2,1,0
▁aşmak,2,1,0
▁yaşanır,2,1,0
▁elmas,2,1,1
▁sözcüğünü,2,1,0
▁elektrom,2,1,0
▁tüketen,2,1,0
▁müb,2,0,0
▁stüdyoları,2,1,0
▁mikrof,2,0,0
▁biyoc,2,0,0
▁adları,2,1,0
▁unvanları,2,1,0
ikli,2,1,1
▁kafes,2,1,1
▁başarısının,2,1,0
▁bolluğu,2,1,0
▁yalıtım,2,1,1
▁sipar,2,0,0
▁ziy,2,0,0
▁eşyaları,2,1,0
▁ailesine,2,1,0
▁mağar,2,0,0
▁yeteri,2,1,0
▁konv,2,0,0
▁bakteriy,2,1,0
▁dışkı,2,1,1
unlar,2,1,0
lular,2,1,1
▁sayım,2,1,1
bunun,2,1,0
▁yapımını,2,1,0
eytin,2,1,0
▁bölgesinden,2,1,0
▁yetişkinler,2,1,0
oll,2,1,0
ekti,2,1,1
amil,2,1,1
gazi,2,1,1
▁çare,2,1,1
▁bitkin,2,1,1
▁kaynar,2,1,1
▁ölümünden,2,1,0
▁gazetesinin,2,1,0
yazarı,2,1,0
etiği,2,1,0
▁soluklu,2,1,0
▁aletleri,2,1,0
ectus,2,0,0
thal,2,0,0
idel,2,1,0
bergen,2,1,0
idin,2,1,0
▁getirilmesiyle,2,1,0
▁maddesine,2,1,0
dülüs,2,0,0
▁zek,2,0,0
▁dipnot,2,1,1
▁teyit,2,1,1
otid,2,0,0
▁uzunluğunda,2,1,0
▁bölgelerin,2,1,0
▁etkinin,2,1,0
▁konuşul,2,1,0
▁kocası,2,1,0
rough,2,0,0
pen,2,0,0
▁kazasının,2,1,0
▁görmez,2,1,0
▁toplumuna,2,1,0
▁önyarg,2,0,0
▁görülebilecek,2,1,0
▁amc,2,0,0
öf,2,1,1
▁bağımsızlığının,2,1,0
▁karakterli,2,1,0
▁şekillendir,2,1,0
ildiğini,2,1,1
▁taraftarlarının,2,1,0
▁beklenti,2,1,1
▁eserlerde,2,1,0
▁büf,2,0,0
▁pozisyona,2,1,0
▁rotasyon,2,1,1
▁zenginleştirme,2,1,0
▁edilirken,2,1,0
▁atıl,2,1,1
▁apart,2,1,1
▁bölümlerin,2,1,0
▁borçlu,2,1,0
▁üçer,2,1,0
▁sokakları,2,1,0
tedir,2,1,1
▁amac,2,1,1
▁belirlemiş,2,1,0
şir,2,1,1
▁fauna,2,1,1
uver,2,1,1
▁görünüş,2,1,1
▁yörede,2,1,0
▁rakiplerinin,2,1,0
▁farklılığı,2,1,0
▁nişast,2,0,0
▁montaj,2,1,1
▁hüman,2,0,0
▁yabancılara,2,1,0
▁iyidir,2,1,0
taşı,2,1,1
▁kuramında,2,1,0
▁saflık,2,1,0
▁aristokrat,2,1,1
▁kitabının,2,1,0
▁metinlerde,2,1,0
▁düşünceyi,2,1,0
▁harflerin,2,1,0
▁hamur,2,1,1
▁belle,2,1,1
▁kurgul,2,1,0
▁tanıklık,2,1,0
▁eğitimli,2,1,0
▁kadrolar,2,1,0
iğindeki,2,1,1
▁kararnamesi,2,1,0
▁yaratık,2,1,1
mesel,2,1,1
▁finansmanı,2,1,0
▁ünvan,2,1,1
▁yapısındaki,2,1,0
▁asid,2,1,1
lamasında,2,1,1
cıyla,2,1,1
▁kayıtlarını,2,1,0
çocuk,2,1,1
▁ifadesinde,2,1,0
▁uyaran,2,1,1
▁emeği,2,1,0
▁olmamasına,2,1,0
▁zım,2,1,1
nell,2,0,0
▁black,2,0,0
▁sütün,2,1,0
▁kitlesine,2,1,0
▁oluşturmasına,2,1,0
▁parayla,2,1,0
▁yakınlarındaki,2,1,0
▁küs,2,1,1
▁hid,2,1,1
lib,2,0,0
▁dokuzuncu,2,1,0
”.,2,0,0
▁dance,2,1,0
▁almadığı,2,1,0
▁koro,2,1,1
▁yansıtmak,2,1,0
▁firavun,2,1,1
ses,2,1,1
▁yansıyan,2,1,0
▁ekipmanlar,2,1,0
▁darb,2,1,1
▁testosteron,2,1,1
▁anatomik,2,1,1
▁vilayet,2,1,1
uşa,2,1,1
leyicileri,2,1,1
▁benzerlikler,2,1,0
▁ayrışma,2,1,0
▁matr,2,1,0
ters,2,1,1
▁deneyimlerini,2,1,0
liğindeki,2,1,1
▁kalıtım,2,1,1
▁hastalığa,2,1,0
▁lezyon,2,1,1
▁dönüşümünü,2,1,0
leyin,2,1,1
amik,2,0,0
▁evliliğe,2,1,0
▁şehirlerden,2,1,0
▁kentler,2,1,0
▁batman,2,1,0
tanrı,2,1,1
evelt,2,0,0
▁katılımıyla,2,1,0
▁üretilmiştir,2,1,0
▁olayıdır,2,1,0
▁içgüdü,2,1,1
▁çeş,2,0,0
▁huzurlu,2,1,0
▁ağrılı,2,1,0
ulak,2,1,1
▁kadına,2,1,0
▁ti,2,1,1
▁rib,2,0,0
▁ego,2,1,1
sarı,2,1,1
laştıran,2,1,1
osyon,2,0,0
▁çabalarını,2,1,0
▁yayma,2,1,0
▁ocakları,2,1,0
▁köylere,2,1,0
ceğine,2,0,0
iyeleri,2,1,0
▁korunur,2,1,0
▁keskin,2,1,1
niz,2,1,1
▁antis,2,0,0
çev,2,0,0
▁sosyoekonomik,2,1,1
right,2,0,0
▁pıht,2,0,0
▁güzergâhı,2,0,0
▁babam,2,1,0
▁hub,2,0,0
akta,2,1,0
▁ayık,2,1,1
▁kaydırma,2,1,0
▁simgesi,2,1,0
▁ilanı,2,1,0
çin,2,1,1
tegr,2,1,0
osp,2,0,0
▁büyümesine,2,1,0
▁bahsetti,2,1,0
▁herhalde,2,1,1
▁çekin,2,1,1
▁sevdiği,2,1,0
▁yararına,2,1,0
enta,2,1,0
▁trim,2,0,0
▁seyreder,2,1,0
▁portal,2,1,1
▁fantezi,2,1,1
▁anest,2,0,0
etik,2,1,1
▁seans,2,1,1
▁terapi,2,1,1
▁zarının,2,1,0
▁ocağı,2,1,0
▁lağ,2,1,1
wing,2,0,0
▁mantı,2,1,1
▁değerde,2,1,0
▁gerektirmeyen,2,1,0
▁erkeklere,2,1,0
▁yorucu,2,1,0
▁geleceği,2,1,0
▁olgusu,2,1,0
▁görülmeye,2,1,0
▁malzem,2,0,0
▁lezz,2,0,0
▁konularına,2,1,0
▁sın,2,1,1
▁değişikliğinden,2,1,0
▁tahıl,2,1,1
▁düşürülmesi,2,1,0
▁edinir,2,1,0
▁izole,2,1,1
uste,2,1,0
▁yattı,2,1,0
▁meta,2,1,1
▁psikanaliz,2,1,1
▁görelilik,2,1,0
▁türlerinde,2,1,0
▁göstergesi,2,1,0
gerek,2,1,1
▁üretimini,2,1,0
▁çoğunluğunun,2,1,0
ârî,2,0,0
▁elbette,2,1,1
▁gön,2,1,1
▁politikaya,2,1,0
▁ayrımı,2,1,0
▁geometrisi,2,1,0
▁cim,2,1,1
▁öğrenmeye,2,1,0
▁sürdürmeye,2,1,0
antısı,2,1,0
▁adaptasyon,2,1,1
kadın,2,1,1
▁olunur,2,1,0
one,2,1,0
abeth,2,0,0
▁doğmuştur,2,1,0
▁girişimin,2,1,0
▁doğurmuştur,2,1,0
▁bileşenidir,2,1,0
düzen,2,1,1
eksel,2,1,0
▁gereğince,2,1,1
▁anlaşıl,2,1,0
▁yür,2,0,0
▁doktorun,2,1,0
▁korkar,2,1,0
▁dumanı,2,1,0
▁görmezden,2,1,0
sama,2,1,0
▁topa,2,1,0
▁ayakla,2,1,1
▁vurma,2,1,0
çağ,2,1,1
▁pres,2,1,1
▁metod,2,1,1
apt,2,0,0
▁indirgen,2,1,0
▁sürdürürken,2,1,0
▁başlamışlardır,2,1,0
▁yeşildir,2,1,0
▁üçgenin,2,1,0
▁tramvay,2,1,1
larım,2,1,1
▁adaletin,2,1,0
şit,2,0,0
▁örneklerinden,2,1,0
▁cezalandırmak,2,1,0
▁ilişkiye,2,1,0
latma,2,1,1
▁yaratmayı,2,1,0
pas,2,1,1
▁kaderini,2,1,0
▁geçmişin,2,1,0
▁kalıntıları,2,1,0
genstein,2,0,0
avv,2,0,0
kontrol,2,1,1
▁aramak,2,1,0
▁rüy,2,0,0
erich,2,0,0
▁mill,2,1,0
▁gerçeğini,2,1,0
uil,2,0,0
▁inancına,2,1,0
▁programlarında,2,1,0
çeşme,2,1,1
▁disp,2,0,0
▁karsin,2,1,0
toz,2,1,1
▁gövdesi,2,1,0
▁içeriğin,2,1,0
▁varol,2,1,1
odin,2,1,0
▁indirme,2,1,0
back,2,0,0
ebiliriz,2,1,1
elerdir,2,1,1
▁veritabanı,2,0,0
▁bütünlüğünü,2,1,0
▁mesajı,2,1,0
izmde,2,1,0
▁tutmuş,2,1,0
emeyiz,2,1,1
amp,2,0,0
▁hobi,2,1,1
sanat,2,1,1
beyaz,2,1,1
inli,2,1,0
illo,2,0,0
otlar,2,1,0
▁tarihçisi,2,1,0
▁çeşitliliğin,2,1,0
▁taleplerini,2,1,0
▁etkilemeye,2,1,0
▁gelmeyi,2,1,0
▁azaltan,2,1,0
▁geril,2,1,0
yük,2,1,1
lusu,2,1,1
adet,2,1,1
▁manzara,2,1,1
▁saltanat,2,1,1
ox,2,0,0
▁yöntemini,2,1,0
▁türde,2,1,0
▁algılayıcı,2,1,0
▁makineleri,2,1,0
▁çekmeyi,2,1,0
▁analog,2,0,0
▁mozaik,2,1,1
▁ötek,2,0,0
ileştirme,2,1,0
rem,2,1,0
▁tuttur,2,1,0
▁kişilerdir,2,1,0
▁bakarak,2,1,0
▁önemine,2,1,0
▁dilleri,2,1,0
caya,2,1,1
▁çekimlerinde,2,1,0
rob,2,1,1
chis,2,0,0
üldü,2,1,1
diz,2,1,1
▁biçimindeki,2,1,0
▁parçasının,2,1,0
ayarak,2,1,0
keş,2,1,1
▁konusunun,2,1,0
▁ulaştıktan,2,1,0
non,2,0,0
▁meclisinin,2,1,0
▁anlamıyla,2,1,0
garten,2,1,0
▁tapın,2,1,1
▁çıkmasını,2,1,0
▁rengi,2,1,0
▁sıvısı,2,1,0
gb,2,0,0
▁ilaçların,2,1,0
α,2,0,0
▁bazıları,2,1,0
▁etkilidir,2,1,0
▁programda,2,1,0
▁gazeteci,2,1,0
▁deseni,2,1,0
▁denizden,2,1,0
▁avantajları,2,1,0
▁dosy,2,0,0
boz,2,1,1
▁fıçı,2,1,1
atların,2,1,0
▁terimi,2,1,0
▁içerdiği,2,1,0
idlerin,2,1,0
▁edilirse,2,1,0
▁kaldırılan,2,1,0
▁olanaksız,2,1,0
▁aras,2,1,0
▁oraya,2,1,0
▁saatlerce,2,1,0
ğım,2,0,0
▁makinelerinin,2,1,0
▁üretilmiş,2,1,0
▁modellerinde,2,1,0
lana,2,1,1
▁fur,2,0,0
▁fırın,2,1,1
▁çözelti,2,1,1
▁hesapları,2,1,0
▁itibarını,2,1,0
▁doğar,2,1,0
▁manipülasyon,2,1,1
▁çıkıp,2,1,0
▁ortalarında,2,1,0
arka,2,1,1
▁figür,2,1,1
▁köle,2,1,1
igne,2,0,0
▁alçal,2,1,1
▁disiplinli,2,1,0
▁aut,2,1,1
▁dosyası,2,1,0
▁buda,2,1,1
amond,2,0,0
▁funda,2,1,1
mental,2,0,0
zen,2,1,1
▁şartlara,2,1,0
▁geçirgen,2,1,1
▁değerlerine,2,1,0
▁dağlık,2,1,0
▁kayd,2,0,0
▁beklentiler,2,1,0
▁insanlığın,2,1,0
▁sanata,2,1,0
yay,2,1,1
▁kaldırmıştır,2,1,0
▁liverpool,2,0,0
▁futbolcusu,2,1,0
ovic,2,0,0
▁maça,2,1,1
rea,2,1,0
ique,2,0,0
▁penaltı,2,1,1
▁golü,2,1,0
▁taç,2,1,1
dane,2,1,0
ju,2,0,0
iyaz,2,0,0
▁niz,2,1,1
▁topunun,2,1,0
▁başının,2,1,0
▁ofsayt,2,1,1
ista,2,1,0
ims,2,1,0
▁sevilla,2,0,0
▁şampiyonu,2,1,0
▁lon,2,0,0
oi,2,1,0
ance,2,1,0
berto,2,0,0
▁sahada,2,1,0
▁oynanmıştır,2,1,0
▁kartal,2,1,1
▁koşu,2,1,1
▁dallarında,2,1,0
▁adlarına,2,1,0
▁yarışan,2,1,0
▁geyik,2,1,1
ğünü,2,0,0
▁bitti,2,1,0
▁geçtiğimiz,2,1,0
▁fare,2,1,1
▁lakaplı,2,1,0
eman,2,1,0
▁manz,2,0,0
▁kaptanı,2,1,0
▁başakşehir,2,0,0
▁stadyumu,2,1,0
▁uğur,2,1,1
▁maçta,2,1,0
▁kadir,2,1,1
roy,2,0,0
▁şansını,2,1,0
phen,2,0,0
iza,2,1,0
uza,2,1,1
▁farkını,2,1,0
▁maç,2,1,1
▁hakan,2,1,1
▁vuruşu,2,1,0
▁los,2,0,0
▁izliyor,2,1,0
pool,2,0,0
oti,2,1,0
sam,2,1,1
▁hot,2,0,0
▁ligine,2,1,0
▁yeten,2,1,0
ümüze,2,1,1
▁ünifor,2,0,0
eno,2,0,0
▁oğuz,2,1,1
▁çetin,2,1,1
ero,2,0,0
uan,2,0,0
▁bırakılmıştır,2,1,0
sev,2,1,1
uar,2,0,0
itz,2,1,0
▁raporlar,2,1,0
▁razı,2,1,1
▁ucuza,2,1,0
▁binasının,2,1,0
▁inandır,2,1,0
▁kararlarını,2,1,0
emeyi,2,0,0
▁endüstrisi,2,1,0
▁araçtır,2,0,0
edonya,2,0,0
▁desteğinin,2,1,0
▁oluşumun,2,1,0
▁nesnesi,2,1,0
lediğini,2,1,1
poz,2,1,1
itiv,2,0,0
▁tanıyan,2,1,0
▁büyükelç,2,0,0
▁planlayan,2,1,0
▁bizimle,2,1,0
▁podcast,2,0,0
▁kişisi,2,1,0
laki,2,1,0
▁fiyatlarla,2,1,0
▁kimlikleri,2,1,0
▁imajını,2,1,0
▁çıkışının,2,1,0
olojiler,2,0,0
ograf,2,0,0
▁komutan,2,1,1
▁firması,2,1,0
▁atölye,2,1,1
▁hok,2,0,0
the,2,0,0
▁hast,2,1,0
▁bağımsızlığa,2,1,0
▁yeteneklerinin,2,1,0
▁canlandırmak,2,1,0
▁yıkılmasından,2,1,0
▁teknolojiye,2,1,0
▁müh,2,0,0
aste,2,1,0
köy,2,1,1
▁öğrenciye,2,1,0
ofilik,2,1,0
ruca,2,0,0
▁sahasını,2,1,0
▁genişleterek,2,1,0
sından,2,1,1
▁değerlendirilir,2,1,0
▁otoritesinin,2,1,0
▁kurması,2,1,0
▁güvensiz,2,1,0
▁kurultay,2,1,1
▁hatun,2,1,1
▁yirm,2,0,0
gana,2,0,0
▁sokmak,2,1,0
▁çatışmaların,2,1,0
kasya,2,1,0
▁ideoloj,2,0,0
▁alanından,2,1,0
▁muhafazakâr,2,0,0
ûb,2,0,0
eleş,2,1,0
▁canlısı,2,1,0
▁yarımadası,2,1,0
▁bö,2,0,0
▁mağlup,2,1,1
▁tun,2,1,1
alıların,2,0,0
▁isyanını,2,1,0
▁belirlemeye,2,1,0
▁tanımlamaya,2,1,0
▁medyada,2,1,0
▁kitaplara,2,1,0
▁alay,2,1,1
▁fırlat,2,1,0
ormal,2,0,0
▁kimseye,2,1,0
▁past,2,1,0
▁sıklığı,2,1,0
▁işlendiği,2,1,0
▁uygulanmasına,2,1,0
▁cezasının,2,1,0
▁salıver,2,1,1
▁rejimine,2,1,0
▁konnektör,2,0,0
jak,2,0,0
link,2,1,1
▁kablosuz,2,1,0
▁bluetooth,2,0,0
ms,2,0,0
▁saatle,2,1,0
▁yatar,2,1,0
▁hesabını,2,1,0
▁konumunu,2,1,0
▁kulenin,2,1,0
▁saniye,2,1,1
▁dibinde,2,1,0
itenin,2,1,0
allim,2,1,0
▁konutlar,2,1,0
▁kemer,2,1,1
ılabilmesi,2,1,1
▁box,2,0,0
▁filtreleme,2,1,0
▁topraklarında,2,1,0
olojisine,2,0,0
viye,2,0,0
▁mikroskop,2,1,1
uluğunu,2,1,1
▁kazanmasında,2,1,0
▁karakterini,2,1,0
▁konudur,2,1,0
▁afiş,2,1,1
▁sıcaktır,2,1,0
▁yokluğu,2,1,0
▁görünmeyen,2,1,0
itatif,2,0,0
got,2,0,0
ty,2,0,0
▁yerleşmesi,2,1,0
cek,2,0,0
▁kesiminde,2,1,0
▁kursu,2,1,0
eleştir,2,1,1
▁kayda,2,1,0
▁ilgilendir,2,1,0
unan,2,1,1
▁opera,2,1,1
▁organının,2,1,0
▁yöntemde,2,1,0
▁çatış,2,1,1
genel,2,1,1
▁dergisini,2,1,0
▁piyasadan,2,1,0
▁çekilmesi,2,1,0
cistan,2,0,0
▁kullanımına,2,1,0
birinci,2,1,1
olog,2,0,0
ılmamıştır,2,1,1
▁ilahiyat,2,1,1
▁şiirinde,2,1,0
ume,2,1,0
▁yolundaki,2,1,0
▁soygun,2,1,1
▁çant,2,1,0
▁taşımakta,2,1,0
▁görevin,2,1,0
▁kapan,2,1,1
▁geçirmez,2,1,0
▁özellikte,2,1,0
▁kaplar,2,1,0
▁toplumlarında,2,1,0
pazar,2,1,1
▁ayna,2,1,1
anos,2,0,0
ios,2,0,0
▁alınabilecek,2,1,0
▁evrimi,2,1,0
▁kardeşlerinin,2,1,0
▁saadet,2,1,1
efer,2,1,0
zede,2,1,1
▁dörtgen,2,1,1
▁konularının,2,1,0
▁standartlarına,2,1,0
▁siparişi,2,1,0
▁rota,2,1,1
▁kütlesini,2,1,0
▁diğerinin,2,1,0
▁kısaltması,2,1,0
▁seyrüsefer,2,1,1
trol,2,1,1
▁havayolları,2,1,0
▁yükünü,2,1,0
▁almalarına,2,1,0
▁gününden,2,1,0
▁kütlesi,2,1,0
▁kazanılır,2,1,0
▁ülkelerinde,2,1,0
▁bulunmuş,2,1,0
▁modellerin,2,1,0
▁spr,2,0,0
▁cinsi,2,1,1
▁içerisinden,2,1,0
ısınız,2,1,1
▁olacağından,2,1,0
▁hücum,2,1,1
▁tepeleri,2,1,0
▁kuruş,2,1,1
▁göçmenler,2,1,0
▁gençler,2,1,0
▁uğramış,2,1,0
▁zincirinde,2,1,0
▁tarafta,2,1,0
▁anlatılır,2,1,0
▁watt,2,0,0
▁tepede,2,1,0
▁göstermiştir,2,1,0
müştür,2,1,1
leştirmeye,2,1,1
▁uçakların,2,1,0
▁uyarmak,2,1,0
▁kuruluşlara,2,1,0
▁mesafeye,2,1,0
▁kısadır,2,1,0
▁çukur,2,1,1
amaya,2,1,1
▁sorar,2,1,0
▁uğradığı,2,1,0
liz,2,0,0
ünt,2,1,0
▁kulağa,2,1,0
▁çağrışım,2,1,1
mons,2,0,0
▁sürdürmektedir,2,1,0
▁giyin,2,1,1
▁fırsatları,2,1,0
▁pasta,2,1,1
zo,2,0,0
amasına,2,1,0
merkez,2,1,1
▁kuzeydoğu,2,1,1
ydı,2,1,1
▁azalmış,2,1,0
▁düşüşü,2,1,0
▁bran,2,0,0
▁toplanarak,2,1,0
▁müderris,2,1,1
▁görevlidir,2,1,0
ıyan,2,1,0
▁ortaklaşa,2,1,0
▁mektubunu,2,1,0
▁kullanmış,2,1,0
▁tütün,2,1,1
azgirt,2,0,0
▁birliğini,2,1,0
ılmışlardır,2,1,1
▁arayla,2,1,0
▁erkektir,2,1,0
▁fazl,2,1,0
▁görüyor,2,1,0
▁içecekler,2,1,0
▁pilav,2,1,1
▁lokant,2,0,0
▁çorba,2,1,1
▁ceph,2,0,0
▁yeniçeri,2,1,1
▁katılıyor,2,1,0
▁yarışmacı,2,1,1
▁puanı,2,1,0
▁puanla,2,1,1
▁çalışılmıştır,2,1,0
▁endişe,2,1,1
▁reddetmesi,2,1,0
▁isteksiz,2,1,0
▁görüldü,2,1,0
ğüne,2,0,0
▁görüleb,2,0,0
▁kalmanın,2,1,0
▁kitaptaki,2,1,0
ukluk,2,1,1
▁kitapla,2,1,0
denin,2,1,1
▁ahır,2,1,1
ovan,2,1,0
▁tarımı,2,1,0
▁firmasında,2,1,0
▁hastanede,2,1,0
▁tuğgeneral,2,1,1
▁taarruzu,2,1,0
▁pal,2,1,1
▁beyliği,2,1,0
▁kanalında,2,1,0
▁romanları,2,1,0
▁ailesinden,2,1,0
▁düşünülüyor,2,1,0
▁giydi,2,1,0
ğiyle,2,0,0
▁tanesini,2,1,0
▁haftanın,2,1,0
▁pazartesi,2,1,1
▁seçmen,2,1,1
▁geleceğine,2,1,0
▁kabilelerinin,2,1,0
▁partilere,2,1,0
▁ticaretle,2,1,0
▁mübade,2,0,0
▁amaçlanmıştır,2,1,0
▁market,2,1,1
▁şekeri,2,1,0
ildikçe,2,1,1
▁erim,2,1,1
▁milletvekilleri,2,1,0
▁atanır,2,1,0
▁başbakanın,2,1,0
▁dersini,2,1,0
▁almışlardır,2,1,0
▁gönderilir,2,1,0
▁terzi,2,1,1
▁saldır,2,1,1
▁katılmamıştır,2,1,0
▁kütüphane,2,1,1
▁imaret,2,1,1
▁harfleriyle,2,1,0
▁ormanların,2,1,0
▁atılmış,2,1,0
▁hilaf,2,1,1
▁saltan,2,1,0
▁nezaret,2,1,1
▁taşlı,2,1,0
▁toprakların,2,1,0
▁katılmayan,2,1,0
▁programıyla,2,1,0
olardan,2,1,0
beyli,2,1,0
▁büyümüş,2,1,0
ıyım,2,1,1
lasın,2,1,1
▁köprüler,2,1,0
▁hikâyeler,2,0,0
▁düşünürler,2,1,0
▁türemiş,2,1,0
▁türlerden,2,1,0
▁yeryüzü,2,1,1
▁zengindir,2,1,0
▁hâlde,2,0,0
▁iner,2,1,0
▁yeryüzündeki,2,1,0
▁buralarda,2,1,0
▁beslenen,2,1,0
▁yargılanan,2,1,0
mettin,2,1,0
bakan,2,1,1
▁toprağı,2,1,0
▁bursa,2,1,0
▁olmasında,2,1,0
▁kaynaklarına,2,1,0
▁bahş,2,0,0
▁evlad,2,1,1
avy,2,1,0
era,2,1,0
▁eyaletinin,2,1,0
▁batısında,2,1,0
▁kayalık,2,1,0
▁fosiller,2,1,0
▁sağlıyor,2,1,0
▁kurdu,2,1,0
▁uşak,2,1,1
malarla,2,1,1
▁fırsatı,2,1,0
▁eksiklik,2,1,0
▁görerek,2,1,0
▁insanoğlu,2,1,1
▁peşinde,2,1,0
▁tuzu,2,1,0
sburg,2,0,0
osundaki,2,1,0
▁kullanılıyor,2,1,0
▁benzin,2,1,1
▁metamorf,2,0,0
▁gösterebilir,2,1,0
▁olmayacağı,2,1,0
▁öğrendim,2,1,0
▁güçlerinin,2,1,0
▁yürütür,2,1,0
▁okulların,2,1,0
▁göstergesidir,2,1,0
▁güneşli,2,1,0
▁ormanlık,2,1,0
▁şartıyla,2,1,0
▁alabilir,2,1,0
▁aldıktan,2,1,0
▁ili,2,1,0
▁kümeleri,2,1,0
▁veriliyor,2,1,0
▁kümesinin,2,1,0
▁tuzlu,2,1,0
▁akıt,2,1,1
yx,2,0,0
▁bucak,2,1,1
▁yazılarda,2,1,0
▁yakalay,2,1,0
▁cil,2,0,0
▁—,2,0,0
iyoruz,2,1,1
▁zorlu,2,1,0
▁havza,2,1,1
▁çet,2,0,0
kab,2,1,1
▁görmeye,2,1,0
malıyız,2,1,1
'',2,0,0
lemeye,2,1,1
▁çadır,2,1,1
▁yüzyıllara,2,1,0
▁buluntu,2,1,1
▁rastlanmıştır,2,1,0
▁dokuma,2,1,1
▁özelliğinden,2,1,0
▁yapımında,2,1,0
▁kullanıldı,2,1,0
▁tarihç,2,0,0
▁yaptığını,2,1,0
▁anım,2,1,1
▁özelliğin,2,1,0
ilmesiyle,2,1,1
ilebileceği,2,1,1
▁seçimde,2,1,0
▁cumhurbaşk,2,0,0
▁değişikliğini,2,1,0
▁savaşlardan,2,1,0
▁ikisinde,2,1,0
▁yöneticilik,2,1,0
▁ormanlar,2,1,0
▁uzanır,2,1,0
▁defalarca,2,1,0
▁limanı,2,1,0
▁havası,2,1,0
▁tanımıştır,2,1,0
▁seçimlerin,2,1,0
▁anlatılmaktadır,2,1,0
amamaktadır,2,1,1
▁topraklarının,2,1,0
▁dizil,2,1,0
imle,2,1,1
tum,2,1,1
▁seninle,2,1,0
▁şiirlerinde,2,1,0
tut,2,1,1
yeniden,2,1,0
ırsa,2,1,1
▁bulunurdu,2,1,0
▁çarş,2,1,0
▁açıldı,2,1,0
▁katına,2,1,0
guna,2,0,0
▁kalı,2,1,0
▁ulaşır,2,1,0
▁süreliğine,2,1,0
▁edeceğiz,2,1,0
▁davranır,2,1,0
▁girmeden,2,1,0
▁kaybedecek,2,1,0
▁arkadan,2,1,0
▁hayattaki,2,1,0
▁merkezin,2,1,0
▁tarihleri,2,1,0
ittin,2,1,0
▁direnişin,2,1,0
▁alaş,2,1,0
▁adla,2,1,0
vanya,2,0,0
▁sayının,2,1,0
▁çarpımı,2,1,0
▁yaşları,2,1,0
▁seferleri,2,1,0
tikleri,2,1,1
▁elçilik,2,1,0
▁sultanı,2,1,0
▁sorunsuz,2,1,0
▁ideolojisi,2,1,0
▁kanunlara,2,1,0
▁kalmadan,2,1,0
▁kuruluna,2,1,0
▁partisinin,2,1,0
▁yazıyı,2,1,0
▁kullanmaları,2,1,0
adım,2,1,1
▁evliliği,2,1,0
▁şark,2,1,1
▁şeydi,2,1,1
▁dergisi,2,1,0
▁editör,2,1,1
▁yayımlanmaya,2,1,0
dıklarını,2,1,1
abiliyor,2,1,1
▁tanınır,2,1,0
▁aşağ,2,0,0
▁açıl,2,1,1
▁göçler,2,1,0
amadan,2,1,1
▁sağlanmış,2,1,0
▁etraf,2,1,1
▁gördüğümüz,2,1,0
abiliriz,2,1,1
▁mahrum,2,1,1
▁bulundu,2,1,0
erde,2,1,0
▁balıkları,2,1,0
▁denizin,2,1,1
▁balığın,2,1,0
▁olmasa,2,1,0
▁derinlik,2,1,0
▁belirlem,2,1,0
▁farkları,2,1,0
sanın,2,1,0
▁eserlerinden,2,1,0
▁tarihine,2,1,0
▁döndükten,2,1,0
▁anlattığı,2,1,0
▁çıkardı,2,1,0
▁öldü,2,1,0
iber,2,1,0
▁gelmez,2,1,0
▁okuyucu,2,1,0
ğimi,2,0,0
▁derdi,2,1,1
▁defasında,2,1,0
▁izah,2,1,1
):,2,0,0
▁konuşur,2,1,0
▁sözcüğünün,2,1,0
▁vermişti,2,1,0
başına,2,1,0
▁alırken,2,1,0
▁uf,2,1,1
▁basket,2,1,1
leniyor,2,1,1
▁oyunları,2,1,0
▁gösterimi,2,1,0
▁ekiplerinden,2,1,0
▁peş,2,1,1
▁peşe,2,1,0
▁bulunmuştur,2,1,0
▁hâkimiyeti,2,0,0
▁kuruluşlarından,2,1,0
▁evlerinde,2,1,0
▁yaşamaya,2,1,0
ingen,2,1,0
▁gayri,2,1,1
▁çökel,2,1,1
▁teşek,2,0,0
enhag,2,0,0
▁sayılması,2,1,0
liber,2,0,0
▁genişletilmesi,2,1,0
acılığı,2,1,0
▁doları,2,1,0
▁yanılt,2,1,0
▁porselen,2,1,1
tifak,2,0,0
▁inşasına,2,1,0
▁belirsizdir,2,1,0
▁üyelerini,2,1,0
▁kirlilik,2,1,0
▁politikayı,2,1,0
▁iyon,2,1,1
▁çözeltisi,2,1,0
▁topyek,2,0,0
yn,2,0,0
▁uzaklaştırmak,2,1,0
▁kurtulmak,2,1,0
▁onayını,2,1,0
▁bütçesini,2,1,0
▁yaşın,2,1,0
▁yüzdes,2,1,0
ılmasından,2,1,1
▁geçtiğini,2,1,0
▁kütlesine,2,1,0
▁basıncının,2,1,0
ott,2,1,0
▁edilmemesi,2,1,0
▁hareketini,2,1,0
▁sorunlarına,2,1,0
▁önlemlerin,2,1,0
▁çök,2,1,1
▁vicdan,2,1,1
▁kapasitesinin,2,1,0
▁ekonomist,2,1,1
▁mekanizma,2,1,1
▁komünizm,2,1,1
▁karşıya,2,1,0
▁parçasına,2,1,0
▁konutu,2,1,0
▁teslimat,2,1,1
▁etmesiyle,2,1,0
▁bitişik,2,1,1
▁county,2,0,0
"▁),",2,0,0
gulama,2,0,0
▁diplomat,2,1,1
▁eller,2,1,0
▁bakıp,2,1,0
▁seslen,2,1,0
lıca,2,1,1
▁gösterilir,2,1,0
ışıklık,2,1,1
▁operasyona,2,1,0
▁det,2,1,1
▁ekranında,2,1,0
▁ufak,2,1,1
▁taşınma,2,1,0
▁okulda,2,1,0
▁yuva,2,1,1
▁dana,2,1,1
kut,2,1,1
▁çürüt,2,1,0
▁seven,2,1,0
▁sc,2,0,0
rut,2,0,0
▁buluşma,2,1,0
▁lun,2,1,1
▁başkanlarının,2,1,0
▁düşünülerek,2,1,0
▁yumurt,2,0,0
▁arı,2,1,1
ulduğu,2,1,1
▁karak,2,0,0
▁bahsedilir,2,1,0
laç,2,0,0
pare,2,1,1
▁şehirlerde,2,1,0
▁tatile,2,1,0
▁adamın,2,1,0
▁taht,2,1,1
▁evlenen,2,1,0
▁dilek,2,1,1
▁yastık,2,1,1
▁koc,2,1,1
▁işleyişini,2,1,0
▁çiç,2,0,0
▁bahçe,2,1,1
ysanız,2,1,1
▁karn,2,1,0
▁yazardı,2,1,0
gul,2,0,0
▁balıkçı,2,1,0
oli,2,1,0
koz,2,1,1
▁kullanılırdı,2,1,0
▁tuhaf,2,1,1
aze,2,1,0
▁yorul,2,1,0
▁vanilya,2,1,1
▁tarçın,2,1,1
▁zorlayan,2,1,0
uel,2,0,0
▁bec,2,0,0
kett,2,1,0
▁satmaya,2,1,0
dınız,2,1,1
▁flam,2,0,0
▁taraftarının,2,1,0
▁nitelendirdiği,2,1,0
onder,2,1,0
▁general,2,1,1
▁albay,2,1,1
▁binbaşı,2,1,1
▁tabel,2,0,0
▁yengeç,2,1,1
▁ahtapot,2,1,1
▁pen,2,0,0
arış,2,1,1
▁aşık,2,1,1
ılmadığı,2,1,1
▁hediyelik,2,1,0
▁tadil,2,1,1
▁söylendi,2,1,0
▁eşine,2,1,0
ubert,2,0,0
yalnız,2,1,1
▁gözlerin,2,1,0
▁altının,2,1,0
▁dayı,2,1,1
işte,2,1,1
cor,2,0,0
semburg,2,0,0
yaj,2,0,0
fle,2,0,0
▁psikoloj,2,0,0
▁yazan,2,1,0
arl,2,1,0
cır,2,1,1
▁fıs,2,1,1
▁yiyecekleri,2,1,0
▁uyk,2,0,0
iğe,2,1,1
▁eğlen,2,1,1
▁nü,2,1,1
▁atlar,2,1,0
▁tembel,2,1,1
▁mekik,2,1,1
▁mahkemelerin,2,1,0
▁sarayı,2,1,0
▁senfoni,2,1,1
▁hayvanın,2,1,0
▁geçtikçe,2,1,0
▁hayali,2,1,1
▁krem,2,1,1
▁şehirde,2,1,0
▁mirasının,2,1,0
ons,2,1,1
▁çağın,2,1,0
▁habitat,2,1,1
▁hayvanlarının,2,1,0
▁cinsiyeti,2,1,0
ales,2,0,0
▁rem,2,1,0
▁peynir,2,1,1
▁okudu,2,1,0
▁kahramanlar,2,1,0
▁ulaşılan,2,1,0
▁dayandır,2,1,1
▁ilgilenen,2,1,0
▁değişmeye,2,1,0
▁kılıf,2,1,1
▁yavru,2,1,1
▁derebey,2,0,0
▁total,2,1,1
▁derecelerini,2,1,0
▁yapılarına,2,1,0
▁toplanıp,2,1,0
▁granül,2,1,1
▁tohumlu,2,1,0
▁koz,2,1,1
▁organıdır,2,1,0
▁gruplarında,2,1,0
ahmet,2,0,0
▁şemsiy,2,1,0
▁tezat,2,1,1
▁katkılarından,2,1,0
▁ülkelerdeki,2,1,0
▁zayıflat,2,1,0
▁çizelg,2,0,0
▁araştırılması,2,1,0
▁yek,2,1,1
▁sob,2,1,1
meyecektir,2,1,1
▁üniversite,2,1,1
▁inanan,2,1,0
▁sayıdaki,2,1,0
▁sper,2,0,0
▁anak,2,0,0
enes,2,1,0
opik,2,0,0
▁dinleyici,2,1,0
tis,2,1,0
▁tanrıç,2,0,0
▁edebiyatına,2,1,0
▁ulaşmış,2,1,0
▁kongr,2,0,0
▁başlay,2,1,0
▁ortası,2,1,0
mail,2,1,1
jat,2,0,0
otropik,2,0,0
▁krom,2,1,1
ej,2,0,0
▁zorlama,2,1,1
▁sayısında,2,1,0
▁bürün,2,1,0
▁etn,2,1,0
▁antrop,2,0,0
▁oluşumlar,2,1,0
▁çini,2,1,1
▁mobilya,2,1,1
▁melez,2,1,1
ota,2,1,1
olojileri,2,0,0
▁sanatının,2,1,0
▁üretilir,2,1,0
▁çağındaki,2,1,0
▁kitaplarda,2,1,0
▁harfler,2,1,0
ilemeyen,2,1,1
▁eklenti,2,1,1
▁tuvalet,2,1,1
▁getirebilir,2,1,0
▁seviyesindeki,2,1,0
dol,2,1,1
▁isabet,2,1,1
▁felsefesinde,2,1,0
▁irde,2,0,0
▁tıpta,2,1,0
liğinde,2,1,1
çalar,2,1,1
▁seti,2,1,0
▁kullanıcıya,2,1,0
▁eczacı,2,1,0
obi,2,1,0
▁nişasta,2,1,1
hor,2,1,1
▁beslenir,2,1,0
rum,2,1,1
▁hidrojen,2,1,1
▁sözleşmeye,2,1,0
▁töreni,2,1,0
▁yanılsam,2,1,0
▁yorumlanır,2,1,0
▁incel,2,1,1
▁gelişmektedir,2,1,0
renin,2,1,0
▁ilerlet,2,1,0
▁girişinde,2,1,0
▁bağırsak,2,1,1
▁genin,2,1,1
▁hibrid,2,1,1
▁onaylan,2,1,0
▁çözün,2,1,1
▁kullanmadan,2,1,0
üller,2,0,0
▁emül,2,1,0
▁içme,2,1,0
ememektedir,2,1,1
▁virüslerin,2,1,0
▁nakled,2,1,1
▁zehirlenme,2,1,0
▁bozuk,2,1,1
▁karıştır,2,1,0
▁güb,2,0,0
▁sunarak,2,1,0
▁kanatlı,2,1,0
oplas,2,0,0
▁uzunluğunun,2,1,0
▁yaptırımları,2,1,0
▁matris,2,1,1
▁oksidasyon,2,1,1
▁iyot,2,1,1
▁doymamış,2,1,0
▁yapıdaki,2,1,0
▁asitleri,2,1,0
▁sön,2,1,1
▁cevheri,2,1,0
▁ihtimaline,2,1,0
üncü,2,1,1
▁bebeklerde,2,1,0
▁topuk,2,1,1
▁disiplini,2,1,0
opy,2,0,0
eld,2,0,0
▁şirketle,2,1,0
oza,2,1,0
▁boyundaki,2,1,0
umin,2,1,0
lidirler,2,1,1
▁sindirim,2,1,1
kop,2,1,1
▁bulunmakta,2,1,0
▁birbir,2,1,1
▁birleşerek,2,1,0
▁hastaneleri,2,1,0
▁saatlerinde,2,1,0
emesinin,2,1,0
unc,2,0,0
▁şeylerle,2,1,0
ores,2,0,0
eptör,2,0,0
encer,2,0,0
ogenez,2,0,0
▁yollarında,2,1,0
▁etmekle,2,1,0
▁dikkati,2,1,0
▁dok,2,1,1
▁telafi,2,1,1
▁geçmeden,2,1,0
▁psikiyatrist,2,1,1
▁zeng,2,0,0
▁kısacası,2,1,0
▁olandan,2,1,0
▁kapsama,2,1,0
▁dilindeki,2,1,0
ll,2,0,0
▁inhibitörleri,2,0,0
▁seda,2,1,1
▁yöntemlerle,2,1,0
▁tartışılan,2,1,0
▁planları,2,1,0
▁toplanır,2,1,0
▁eylemin,2,1,0
thor,2,0,0
▁simgesel,2,1,1
▁diploması,2,1,0
▁üyeler,2,1,0
▁başkalarını,2,1,0
▁amaçlarla,2,1,0
▁hamilelik,2,1,0
▁şartlarının,2,1,0
▁etkileşimleri,2,1,0
ınt,2,0,0
▁zig,2,0,0
▁çeşid,2,1,1
edy,2,1,0
▁ortaklarından,2,1,0
inat,2,1,1
▁dairesine,2,1,0
▁soylular,2,1,0
▁ayrıcalıklı,2,1,0
▁terapisi,2,1,0
▁danışmanlığı,2,1,0
▁yorumlanan,2,1,0
▁meşrulaştır,2,1,0
▁birinde,2,1,0
▁paylaşılan,2,1,0
▁sıvılar,2,1,0
▁düşmüş,2,1,0
▁bağımlısı,2,1,0
amasının,2,1,0
▁biyometrik,2,0,0
toplam,2,1,1
▁izlenme,2,1,0
▁endokrin,2,1,1
▁endotel,2,0,0
▁yalancı,2,1,0
▁aort,2,1,1
▁hastalıklarının,2,1,0
onit,2,0,0
▁ucuzdur,2,1,0
▁takmak,2,1,0
▁yapabilen,2,1,0
▁ekibinin,2,1,0
box,2,0,0
▁borçlarını,2,1,0
▁edilmeye,2,1,0
▁liralık,2,1,0
▁kalmayan,2,1,0
▁alamaz,2,1,0
ılırken,2,1,1
▁dağıtı,2,1,0
▁ris,2,0,0
▁sağlandı,2,1,0
▁artarken,2,1,0
▁bilgili,2,1,0
▁refahı,2,1,0
landığını,2,1,1
eck,2,0,0
fak,2,1,1
▁esrar,2,1,1
liliğe,2,1,1
▁vag,2,0,0
▁nüm,2,1,1
▁desen,2,1,1
adig,2,0,0
▁hasılatı,2,1,0
▁fosfat,2,1,1
▁olmazsa,2,1,0
▁hedeflerinin,2,1,0
▁güzergah,2,1,1
▁küçüktür,2,1,0
▁kıta,2,1,1
okrin,2,1,0
▁böbr,2,0,0
fel,2,0,0
▁anlayışıyla,2,1,0
▁yapınca,2,1,0
▁ifadesini,2,1,0
▁atfet,2,1,1
ecen,2,1,0
▁mevs,2,0,0
▁süresinde,2,1,0
▁topluluğuna,2,1,0
ayıs,2,1,0
▁basıncın,2,1,0
▁ras,2,0,0
▁edilemeyen,2,1,0
▁hatlarını,2,1,0
▁başlatmak,2,1,0
▁çiftçilerin,2,1,0
▁kısımlar,2,1,0
▁hükmed,2,1,1
▁organlar,2,1,0
ustos,2,0,0
▁yıpran,2,1,1
▁edilmeden,2,1,0
yanı,2,1,1
▁kurgusu,2,1,0
▁enlem,2,1,1
▁devrinin,2,1,0
▁ateşkes,2,1,1
▁kombinasyon,2,1,1
▁vakalar,2,1,0
▁kilit,2,1,1
▁büyükelçilik,2,1,0
▁işlemlerde,2,1,0
▁eklenmesi,2,1,0
pon,2,0,0
▁lap,2,1,1
▁değişkenlerin,2,1,0
▁reddi,2,1,0
▁zarfında,2,1,0
ado,2,0,0
▁atmosferde,2,1,0
▁ticarî,2,0,0
▁faaliyete,2,1,0
jans,2,0,0
▁şirketine,2,1,0
▁tecrübesi,2,1,0
▁kayıtlarına,2,1,0
▁kalmayıp,2,1,0
▁taran,2,1,0
▁prob,2,0,0
îlik,2,0,0
▁şahs,2,1,0
dine,2,1,1
tere,2,1,1
▁anlatımı,2,1,0
▁gözlemi,2,1,0
▁şub,2,0,0
▁temsilc,2,0,0
▁açıkları,2,1,0
▁şirkete,2,1,0
▁holding,2,1,1
▁modelidir,2,1,0
kenin,2,0,0
leyi,2,1,0
▁ateşli,2,1,0
iyop,2,0,0
▁gob,2,0,0
▁çapı,2,1,0
▁len,2,1,1
aparte,2,1,0
emann,2,0,0
▁yorumlar,2,1,0
▁yazara,2,1,0
log,2,1,1
▁bedelini,2,1,0
▁unsurlarını,2,1,0
abiliyorsa,2,1,1
▁karşılanmıştır,2,1,0
▁konuşmacı,2,1,0
▁konumlandır,2,1,0
rada,2,0,0
▁adımlar,2,1,0
▁enstrüman,2,1,1
adışı,2,1,0
world,2,0,0
amışlardır,2,0,0
acılığın,2,1,0
▁chi,2,0,0
▁adayın,2,1,0
▁performansını,2,1,0
arth,2,0,0
▁ilkbahar,2,1,1
▁medyayı,2,1,0
▁tarayıcı,2,1,0
çede,2,1,1
▁yanlarında,2,1,1
omlar,2,1,0
▁duyarlar,2,1,0
▁arkadaşlar,2,1,0
▁çevreler,2,1,0
▁organlarının,2,1,0
▁birliklerin,2,1,0
▁örneklerinin,2,1,0
▁col,2,0,0
▁görünmez,2,1,0
▁sürüm,2,1,1
▁arab,2,0,0
▁gezici,2,1,0
insel,2,1,0
posta,2,1,1
▁yükseklikte,2,1,0
soy,2,1,1
▁simg,2,0,0
▁vurg,2,0,0
▁alıkoy,2,1,1
özel,2,1,1
▁bg,2,0,0
▁sitesine,2,1,0
▁ulaşan,2,1,0
dio,2,0,0
ism,2,1,0
▁alfabesinde,2,1,0
<0xD1>,2,0,0
<0x91>,2,0,0
▁alfab,2,0,0
▁sahipliği,2,1,0
dizi,2,1,1
];,2,0,0
elemeli,2,1,0
▁fonksiyonların,2,1,0
▁ağızda,2,1,0
▁kort,2,1,1
erj,2,0,0
▁olamay,2,0,0
▁master,2,1,1
güven,2,1,1
▁mesaf,2,0,0
▁modem,2,1,1
▁şişman,2,1,1
▁erişebilir,2,1,0
▁olabilen,2,1,0
▁yapıdadır,2,1,0
▁yayınlanması,2,1,0
▁tutarak,2,1,1
▁dayandırdığı,2,1,0
▁yazısını,2,1,0
▁romancı,2,1,0
lut,2,0,0
▁güz,2,1,1
▁kuşk,2,0,0
uculuk,2,1,1
▁vurgular,2,1,0
▁biç,2,1,1
▁gelmesiyle,2,1,0
▁lo,2,0,0
▁yayının,2,1,0
▁varmak,2,1,0
▁derlenen,2,1,0
▁aletler,2,1,0
▁felaket,2,1,1
otip,2,1,0
▁karakterize,2,1,1
▁oluşumunda,2,1,0
▁kiliseler,2,1,0
▁restoranlar,2,1,0
kod,2,1,1
▁köst,2,1,0
▁yakınsak,2,1,1
▁dağılıma,2,1,0
▁keşfetmek,2,1,0
▁sömürgecilik,2,1,0
▁belirtmektedir,2,1,0
▁vurgulamıştır,2,1,0
▁çöküş,2,1,0
▁sırtında,2,1,0
▁arabuluculuk,2,1,0
▁tahkim,2,1,1
▁yayıncılığı,2,1,0
▁kullanılmasını,2,1,0
▁mutsuz,2,1,1
▁saklama,2,1,0
▁bulmuştur,2,1,0
▁çekmiştir,2,1,0
▁koordinatör,2,1,1
▁verinin,2,1,0
cilerinin,2,1,1
▁motive,2,1,1
▁çağrıda,2,1,0
▁vil,2,1,0
▁hallerde,2,1,0
▁klavye,2,1,1
▁kolaylaştırmak,2,1,0
adettin,2,1,0
▁sansür,2,1,1
▁çevirisi,2,1,0
▁kont,2,1,1
uluğa,2,1,1
▁kölelerin,2,1,0
▁tulum,2,1,1
▁delta,2,1,1
▁dinamiği,2,1,0
meyerek,2,1,1
▁yükselmesine,2,1,0
▁vatandaşlar,2,1,0
▁ölçen,2,1,0
▁düzenlenerek,2,1,0
▁kurmuş,2,1,0
▁esere,2,1,0
▁türler,2,1,1
▁bağlarını,2,1,0
▁komutu,2,1,0
▁konulduğu,2,1,0
▁saldırıya,2,1,0
▁gövdeye,2,1,0
▁sınıflandırılır,2,1,0
larınca,2,1,1
sınıf,2,1,1
gger,2,0,0
▁rup,2,0,0
▁okuması,2,1,0
çeyi,2,1,1
ivi,2,1,0
▁yasadışı,2,1,1
▁yeraltı,2,1,1
▁doğruyu,2,1,0
▁imkânı,2,0,0
memesini,2,1,1
▁kaldırma,2,1,0
▁söyleyerek,2,1,0
▁yazmayı,2,1,0
▁istiyorum,2,1,0
▁tezgâh,2,0,0
▁heterojen,2,1,1
▁birliktelik,2,1,1
▁bilimciler,2,1,0
▁fikirleri,2,1,0
▁sözdiz,2,0,0
ıldıkları,2,1,1
▁riske,2,1,0
▁öğelerin,2,1,0
ema,2,1,0
▁özgürlüğüne,2,1,0
▁otorit,2,0,0
▁toprakta,2,1,0
▁gösterici,2,1,0
cott,2,0,0
▁örüntü,2,1,1
▁charter,2,0,0
▁evleri,2,1,0
▁eklenir,2,1,0
rettin,2,1,0
▁gelmesinin,2,1,0
▁telif,2,1,1
▁tart,2,1,1
▁farkın,2,1,0
▁maçları,2,1,0
▁kuruluşunda,2,1,0
▁eti,2,1,0
▁unvanının,2,1,0
▁mensuplarının,2,1,0
▁sebebiyet,2,1,1
▁çıraklık,2,1,0
▁kategorisinde,2,1,0
▁paya,2,1,0
liya,2,0,0
▁düşüren,2,1,0
▁geliyor,2,1,0
▁erkeği,2,1,0
▁ayakkabı,2,1,1
▁kaide,2,1,1
▁maksadıyla,2,1,0
▁gelişi,2,1,0
▁kazadan,2,1,0
▁harp,2,1,1
rap,2,1,1
ean,2,0,0
▁beslenirler,2,1,0
▁bık,2,1,1
▁kişilerde,2,1,0
üdü,2,1,0
▁yükü,2,1,0
▁soya,2,1,1
fen,2,1,1
▁hatlarının,2,1,0
▁kuruluşlarda,2,1,0
üldüğünde,2,1,1
▁sürdürmüş,2,1,0
▁icr,2,1,0
▁eleştirisi,2,1,0
▁konsantrasyonu,2,1,0
▁gözüm,2,1,0
▁sevdiğim,2,1,0
▁yönerg,2,0,0
amın,2,0,0
motor,2,1,1
iskop,2,0,0
▁yakalanan,2,1,0
patik,2,1,1
▁düzene,2,1,0
cılığını,2,1,1
▁boylu,2,1,0
▁kazanmış,2,1,0
bilg,2,0,0
▁ortaokul,2,1,1
▁bünyesine,2,1,0
▁diplom,2,0,0
▁uygulamalarına,2,1,0
▁nezaket,2,1,1
▁gereksinimleri,2,1,0
▁yapmasına,2,1,0
▁tad,2,1,1
▁yatılı,2,1,1
▁dillerde,2,1,0
▁ağırdır,2,1,0
▁araştırmasında,2,1,0
▁gelişmeye,2,1,0
▁buluşması,2,1,0
▁uygulanmaya,2,1,0
▁tarihler,2,1,0
wn,2,0,0
▁dram,2,1,1
▁anlamlarını,2,1,0
▁yedinci,2,1,0
▁aydır,2,1,0
mekt,2,0,0
eyse,2,1,1
▁cinayet,2,1,1
▁kullanışlıdır,2,1,0
▁etkinliğinde,2,1,0
▁düşündükleri,2,1,0
▁çocuklarla,2,1,0
▁engeli,2,1,0
eğitim,2,1,1
▁yazmaya,2,1,0
▁bulgular,2,1,0
▁kelep,2,1,1
▁cop,2,1,1
▁demokrasiyi,2,1,0
▁yaralanan,2,1,0
işsel,2,1,0
bilgisayar,2,1,1
▁sistemlerine,2,1,0
▁suçlular,2,1,0
▁sabotaj,2,1,1
▁hacker,2,0,0
dama,2,1,1
▁bulunarak,2,1,0
▁meşrul,2,1,0
▁ihtiyac,2,1,1
olt,2,1,0
dern,2,1,0
esen,2,1,1
▁kalay,2,1,1
▁işlenir,2,1,0
▁kişileştir,2,1,0
ä,2,0,0
▁antr,2,1,0
▁jandar,2,1,0
▁kişiliğe,2,1,0
▁neşeli,2,1,1
▁glikoz,2,1,1
▁esn,2,1,0
ß,2,0,0
fiziksel,2,1,0
▁uzmanları,2,1,0
▁değiştirilerek,2,1,0
▁yansı,2,1,1
▁tas,2,1,1
bara,2,1,0
▁araştırmalara,2,1,0
▁atmosferi,2,1,0
▁görüntülerin,2,1,0
▁çıkışına,2,1,0
▁çıkmasından,2,1,0
angir,2,0,0
▁sektörleri,2,1,0
▁aks,2,1,1
▁natür,2,1,0
▁egz,2,1,0
war,2,0,0
gion,2,0,0
cısını,2,1,1
▁yönündeki,2,1,0
▁tüketir,2,1,0
hum,2,1,1
▁unu,2,1,1
▁site,2,1,1
ılamayan,2,1,1
▁iletimi,2,1,0
▁alı,2,1,1
▁serbestlik,2,1,0
▁birleştirmek,2,1,0
▁artışa,2,1,0
▁bölme,2,1,1
▁tre,2,0,0
▁tekniğine,2,1,0
▁algoritma,2,1,1
▁tabanları,2,1,0
genellikle,2,1,1
▁feshed,2,1,1
▁kararının,2,1,0
▁edebilirler,2,1,0
▁paneli,2,1,0
▁kulaklık,2,1,0
▁vermemek,2,1,0
▁çalıştırmak,2,1,0
▁koşullarını,2,1,0
ersch,2,0,0
lich,2,0,0
talin,2,1,0
aldi,2,1,0
tian,2,1,0
▁hedefe,2,1,0
▁çoban,2,1,1
▁yayılmasını,2,1,0
leşmesine,2,1,1
üddin,2,1,0
▁çekimler,2,1,0
▁kaynağına,2,1,0
▁siyasetin,2,1,0
▁heyec,2,0,0
▁kumar,2,1,1
haneler,2,1,0
▁cazip,2,1,1
▁sensör,2,1,1
▁çözünürlük,2,1,1
▁akışına,2,1,0
▁yazılarına,2,1,0
▁okuya,2,1,0
▁otomasyon,2,1,1
▁off,2,1,1
▁polit,2,0,0
▁üy,2,0,0
▁ülkelerle,2,1,0
▁anlaşmazlık,2,1,1
▁dolaşımı,2,1,0
▁prensib,2,1,1
▁muamelesi,2,1,0
▁yaşadıklarını,2,1,0
▁şahsiyet,2,1,1
▁yazmış,2,1,0
▁ampirik,2,1,1
▁oyuncuların,2,1,0
tının,2,1,1
ase,2,1,0
▁diktatörlük,2,1,0
▁kapsül,2,1,1
▁müttefikler,2,1,0
emo,2,0,0
▁verilmez,2,1,0
▁kamuoyuna,2,1,0
▁yerleştirme,2,1,0
▁sağlıyordu,2,1,0
▁çekimser,2,1,1
▁çabucak,2,1,1
▁amiri,2,1,0
oung,2,0,0
▁telefonla,2,1,0
▁çarptır,2,1,0
▁ötesi,2,1,0
▁dağılır,2,1,0
▁sinirler,2,1,0
enos,2,0,0
▁amb,2,0,0
işt,2,1,0
iyetçilik,2,0,0
▁sanayii,2,1,0
parta,2,0,0
tım,2,1,1
▁demans,2,0,0
▁bronz,2,1,1
▁açıklanmaktadır,2,1,0
▁spektroskop,2,1,1
▁demet,2,1,1
ole,2,1,1
ardi,2,1,0
▁yüzdesi,2,1,0
▁projede,2,1,0
▁yönünün,2,1,0
iyonik,2,1,1
▁geçilmiştir,2,1,0
sure,2,1,1
▁gönderme,2,1,0
▁eczan,2,1,0
▁dönül,2,1,0
ilmediğini,2,1,1
▁piston,2,1,1
▁hastanenin,2,1,0
masötik,2,0,0
▁problemini,2,1,0
ebilmiştir,2,1,1
▁grupla,2,1,1
iplin,2,1,0
▁yardımsever,2,1,1
▁onaylanmış,2,1,0
▁demokras,2,0,0
▁iyileşmesi,2,1,0
▁akışkan,2,1,1
▁prosedürü,2,1,0
▁reçete,2,1,1
▁bağımlıdır,2,1,0
inefrin,2,0,0
nus,2,0,0
▁ind,2,0,0
ümin,2,0,0
esans,2,1,1
lok,2,1,1
▁prensipleri,2,1,0
tepe,2,1,1
▁devamında,2,1,0
▁performansının,2,1,0
▁formüle,2,1,0
ney,2,1,1
▁üstten,2,1,0
▁astsubay,2,1,1
opolis,2,0,0
▁toprakları,2,1,0
▁odasına,2,1,0
▁sisteminden,2,1,0
▁havadan,2,1,0
▁ticarete,2,1,0
▁korunaklı,2,1,0
▁topluluklar,2,1,0
▁zamanlarını,2,1,0
▁görüntül,2,1,0
emede,2,0,0
ofizy,2,0,0
▁ışını,2,1,1
▁kameraları,2,1,0
ofar,2,1,0
▁salınan,2,1,0
▁ış,2,1,1
▁işlenmesi,2,1,0
▁bebeklerin,2,1,0
giler,2,0,0
▁bariyer,2,1,1
▁gözenek,2,1,1
▁sıcaklığını,2,1,0
iness,2,0,0
▁sağlamaz,2,1,0
▁süreye,2,1,0
werk,2,0,0
▁oluşturulmuştur,2,1,0
▁dönemden,2,1,0
▁entegrasyonu,2,1,0
▁örnekte,2,1,0
▁kümeye,2,1,0
▁pivot,2,0,0
▁paralellik,2,1,0
arş,2,1,1
▁konuşmalar,2,1,0
▁konuyla,2,1,0
▁sanatını,2,1,0
▁sürdüren,2,1,0
onto,2,0,0
▁edemediği,2,1,0
▁bileti,2,1,0
▁düşürücü,2,1,0
▁bağlanır,2,1,0
▁patent,2,1,1
▁tayini,2,1,0
▁çocuklarını,2,1,0
▁eg,2,1,1
▁öldür,2,1,1
▁oluştururlar,2,1,0
▁doğasının,2,1,0
▁ahal,2,1,0
▁vatandaşlarına,2,1,0
▁terörist,2,1,1
uzuki,2,0,0
urken,2,1,1
ifet,2,0,0
ics,2,1,0
abir,2,1,0
▁rivayet,2,1,1
▁hadise,2,1,1
▁konuşması,2,1,0
▁göçebe,2,1,1
▁ederdi,2,1,0
inizden,2,1,1
▁sormuş,2,1,0
▁okuyarak,2,1,0
▁yolculukta,2,1,0
▁ayağı,2,1,0
▁cephede,2,1,0
▁seh,2,0,0
▁sorusuna,2,1,0
▁parçacı,2,1,0
yız,2,1,1
▁açılmış,2,1,0
▁gözyaş,2,1,1
▁ezilen,2,1,0
▁dün,2,1,1
▁söylemiş,2,1,0
▁hele,2,1,1
rın,2,1,1
mesin,2,1,1
▁sesin,2,1,0
▁zorluklar,2,1,0
▁müjde,2,1,1
▁düzenlemiş,2,1,0
▁harbi,2,1,1
▁beşer,2,1,1
▁zihniyet,2,1,1
▁emiri,2,1,0
une,2,1,0
▁katliamı,2,1,0
▁geçirmiş,2,1,0
▁gitti,2,1,0
inç,2,1,1
▁hamam,2,1,1
▁vefatından,2,1,0
▁yurdu,2,1,0
sini,2,1,1
çilerden,2,1,1
eşi,2,1,0
▁gönderdi,2,1,0
etir,2,1,0
▁gö,2,0,0
amızı,2,0,0
▁olmuştu,2,1,0
▁altmış,2,1,1
besi,2,1,1
▁kardeşini,2,1,0
dara,2,1,1
▁elçileri,2,1,0
▁titizlikle,2,1,0
▁geleceğini,2,1,0
▁zorluklarla,2,1,0
tab,2,1,1
▁evlenmiştir,2,1,0
▁şehit,2,1,1
▁kabilesinden,2,1,0
▁ederim,2,1,0
▁kabilesinin,2,1,0
▁sözleri,2,1,0
▁gitmiş,2,1,0
▁ibade,2,0,0
▁sürdü,2,1,0
sas,2,0,0
▁yakalamak,2,1,0
▁kayg,2,0,0
▁kura,2,1,1
▁mekt,2,0,0
▁gösterdi,2,1,0
▁başladığını,2,1,0
▁ens,2,1,0
▁verilecektir,2,1,0
▁oğlunun,2,1,0
▁dönmesi,2,1,0
▁biat,2,1,1
▁tepesi,2,1,0
▁himayesine,2,1,0
▁ismini,2,1,0
iyetten,2,0,0
▁süregelen,2,1,1
▁güçsüz,2,1,0
▁yayılmasına,2,1,0
▁vazif,2,0,0
cah,2,0,0
▁besleyen,2,1,0
▁ordusundan,2,1,0
▁köydeki,2,1,0
▁başkanlığını,2,1,0
▁uk,2,1,1
▁birinden,2,1,0
▁tavsiy,2,0,0
lilere,2,1,1
eyecek,2,1,0
▁süvari,2,1,1
▁mim,2,1,1
sadece,2,1,1
mazsa,2,1,1
▁çeker,2,1,1
▁görevlendirdi,2,1,0
enli,2,1,1
▁gerçekleşti,2,1,0
▁kalb,2,1,1
▁kısaca,2,1,0
anınca,2,1,1
▁yaşındaydı,2,1,0
hız,2,1,1
▁yaptılar,2,1,0
ıtma,2,1,0
▁katsayı,2,1,1
▁kuruluşunu,2,1,0
▁karşısındaki,2,1,0
▁büt,2,0,0
▁varsayılan,2,1,0
▁avcılık,2,1,0
▁puanların,2,1,0
▁başındaki,2,1,0
▁maaşları,2,1,0
▁dağılımın,2,1,0
▁doğumda,2,1,0
▁fikrine,2,0,0
▁tanımlayıcı,2,1,0
ū,2,0,0
▁dalının,2,1,0
ehl,2,1,0
▁komplik,2,0,0
▁parametreleri,2,1,0
iser,2,1,0
▁muhasebeci,2,1,0
▁vekâlet,2,0,0
pet,2,1,1
igo,2,0,0
▁enfeksiyonu,2,1,0
▁hakemleri,2,1,0
lige,2,1,0
▁felsefenin,2,1,0
▁yapılarını,2,1,0
▁iltihap,2,1,1
▁tün,2,1,1
▁zamir,2,1,1
▁pür,2,1,1
enc,2,0,0
lamalar,2,1,1
dom,2,1,0
▁konularla,2,1,0
ektomi,2,0,0
otomi,2,1,0
tasyon,2,0,0
▁çalışmanın,2,1,0
▁nazi,2,1,0
ihe,2,0,0
▁külliye,2,1,1
▁ücretle,2,1,0
▁edilmediği,2,1,0
ebilmesine,2,1,1
▁çözmek,2,1,0
▁durdurma,2,1,0
▁ilerlemesini,2,1,0
▁bağım,2,1,1
oterap,2,0,0
▁katıldığı,2,1,0
▁katılacak,2,1,0
▁davanın,2,1,0
▁taraflardan,2,1,0
▁öykünün,2,1,0
▁eserinin,2,1,0
▁binalara,2,1,0
▁verilirdi,2,1,0
▁derb,2,0,0
▁kurucularından,2,1,0
▁vatandaşlarının,2,1,0
▁anadil,2,1,1
abetik,2,0,0
heid,2,0,0
▁dillerin,2,1,0
▁azaldı,2,1,0
▁yaklaşımla,2,1,0
▁çelişk,2,0,0
▁teorisine,2,1,0
▁yanındaki,2,1,0
▁hizmette,2,1,0
rida,2,0,0
▁coğrafyanın,2,1,0
uç,2,1,1
▁dif,2,0,0
▁mevcud,2,1,1
▁hop,2,1,1
▁eğitilmiş,2,1,0
▁azalmaktadır,2,1,0
▁misyonu,2,1,0
▁dönemindeki,2,1,0
▁duz,2,0,0
▁ikil,2,1,0
▁kapasitesine,2,1,0
▁hayvanlardan,2,1,0
leksiyon,2,0,0
▁sınırlamalar,2,1,0
inas,2,0,0
▁güt,2,1,1
▁maliyetle,2,1,0
ınan,2,1,1
je,2,0,0
▁eğime,2,1,0
ılacaktır,2,1,1
▁düştüğünde,2,1,0
▁mesleğe,2,1,0
▁çabalarıyla,2,1,0
▁müzakerelerin,2,1,0
▁sağlamaktadır,2,1,0
▁verenler,2,1,0
▁halktan,2,1,0
▁kanıtlar,2,1,0
oe,2,1,0
▁böylelikle,2,1,0
▁bağların,2,1,0
▁suçtan,2,1,0
▁tutmayı,2,1,0
▁çiğn,2,1,0
▁olasılıkları,2,1,0
▁alınmasıyla,2,1,0
▁kib,2,1,1
▁etkilerin,2,1,0
▁hafiflet,2,1,0
▁tasnif,2,1,1
▁yönetimleri,2,1,0
▁aldılar,2,1,0
▁arabulucu,2,1,1
▁duyarlılığı,2,1,0
▁ürünlerinde,2,1,0
▁kuraklık,2,1,0
▁totaliter,2,1,1
▁paramiliter,2,1,1
▁tuttuğu,2,1,0
oliberal,2,0,0
▁krist,2,0,0
▁çerçevede,2,1,0
tz,2,0,0
ardı,2,1,1
igan,2,0,0
▁erkeğe,2,1,0
▁kalesi,2,1,0
▁gazi,2,1,1
▁payını,2,1,0
▁avcı,2,1,1
▁bıraktığı,2,1,0
<0x9B>,2,0,0
▁trafiğinin,2,1,0
xy,2,1,0
▁şairlerinden,2,1,0
sındaki,2,1,1
tarih,2,1,1
biç,2,1,1
▁varsayılır,2,1,0
▁başlamak,2,1,0
▁kapatmak,2,1,0
▁ilerici,2,1,0
▁devrimci,2,1,0
▁taşıya,2,1,0
▁çoğunluğunu,2,1,0
▁aileler,2,1,0
erin,2,1,1
oji,2,0,0
▁hesaplama,2,1,0
ârız,2,0,0
▁iler,2,1,1
▁modifikasyon,2,1,1
▁heter,2,0,0
▁gerekebilir,2,1,0
▁olimpiyat,2,1,1
▁festival,2,1,1
fice,2,0,0
▁bitlik,2,1,0
▁şifr,2,1,0
▁şifreleme,2,1,0
▁tanıtmak,2,1,0
ebec,2,0,0
▁ism,2,1,0
▁egemenliği,2,1,0
▁başlatan,2,1,0
agen,2,1,0
rek,2,0,0
▁etkileyici,2,1,0
▁sahasının,2,1,0
▁birimine,2,1,0
▁kovalent,2,0,0
dinin,2,1,1
inlerin,2,1,0
▁ros,2,0,0
atür,2,1,0
▁mikroskobik,2,1,1
▁mavisi,2,1,0
▁aur,2,0,0
▁proto,2,0,0
ament,2,0,0
leus,2,0,0
eylül,2,1,1
üllü,2,0,0
▁glis,2,0,0
▁rez,2,1,0
üel,2,0,0
üsün,2,1,1
▁duruşu,2,1,1
ihid,2,0,0
▁pel,2,0,0
vik,2,1,0
▁tendon,2,1,1
▁skleroz,2,1,1
▁erişkin,2,1,1
lamat,2,1,0
▁kısmında,2,1,0
▁cerrah,2,1,1
▁terleme,2,1,0
avir,2,1,0
unk,2,0,0
opl,2,0,0
▁oks,2,1,0
ipital,2,0,0
enf,2,0,0
▁yüzüne,2,1,0
▁mesane,2,1,1
hip,2,1,1
▁stero,2,0,0
itus,2,0,0
▁sül,2,0,0
▁tümör,2,1,1
▁sup,2,1,1
leks,2,0,0
ella,2,1,0
ovirüs,2,0,0
▁miyel,2,0,0
usunda,2,1,0
bus,2,1,0
▁başvurduğu,2,1,0
▁prop,2,0,0
▁çaplı,2,1,0
▁nodül,2,1,0
▁incelemede,2,1,0
▁görülüyor,2,1,0
rog,2,0,0
itik,2,1,0
▁nad,2,0,0
ph,2,0,0
oper,2,0,0
▁kinaz,2,0,0
▁yapılıyor,2,1,0
irüs,2,0,0
▁immün,2,1,0
▁iliği,2,1,1
▁meb,2,0,0
▁pur,2,0,0
değ,2,1,1
▁nörolojik,2,1,1
atom,2,1,1
▁camp,2,0,0
▁fosf,2,0,0
olip,2,1,0
▁tuzları,2,1,0
tok,2,1,1
trik,2,0,0
▁bebeğin,2,1,0
▁hipok,2,0,0
▁gözlenir,2,1,0
aksi,2,1,1
▁yüzünün,2,1,0
▁redük,2,1,0
edia,2,0,0
▁önü,2,1,0
obacter,2,0,0
▁kontr,2,1,0
▁tümörü,2,1,0
ografide,2,0,0
▁gon,2,0,0
▁gastro,2,0,0
▁maddelerinin,2,1,0
▁savunmada,2,1,0
ops,2,0,0
alığı,2,1,0
▁tri,2,0,0
liser,2,1,0
olojisinde,2,0,0
cess,2,0,0
▁kanlı,2,1,0
▁dopamin,2,0,0
sol,2,1,1
▁yanma,2,1,0
atoid,2,0,0
▁dokunma,2,1,0
▁başparmak,2,1,1
▁arttığı,2,1,0
inti,2,1,1
▁proteinleri,2,1,0
laz,2,1,0
stat,2,1,1
ofosfat,2,0,0
▁kataliz,2,1,1
idler,2,1,0
▁fag,2,1,1
yc,2,0,0
▁döndür,2,1,0
▁aromatik,2,1,1
▁hidroksil,2,1,1
anse,2,1,0
▁hizmetinden,2,1,0
▁uygarlığı,2,1,0
▁ang,2,0,0
▁taksim,2,1,1
▁sağlamış,2,1,0
▁ordusunu,2,1,0
ender,2,1,1
îlerin,2,0,0
▁şairdir,2,1,0
▁oluşturmaktaydı,2,1,0
ememiş,2,1,1
▁ustalık,2,1,0
▁geçmiştir,2,1,0
ordu,2,1,1
▁sum,2,1,1
▁vizyonu,2,1,0
▁müttefik,2,1,1
▁kızını,2,1,0
▁değildi,2,1,0
▁zina,2,1,1
▁devletine,2,1,0
oyunlu,2,1,0
work,2,0,0
▁özlem,2,1,1
bî,2,0,0
eker,2,1,0
▁gazetesi,2,1,0
ektor,2,0,0
▁evine,2,1,0
▁çır,2,0,0
▁şiire,2,1,0
eser,2,1,1
▁belde,2,1,1
▁deyişle,2,1,0
▁intikal,2,1,1
▁tarihinden,2,1,0
adağ,2,1,1
▁zarif,2,1,1
stantin,2,1,0
asin,2,1,0
▁yır,2,1,1
▁kaynaklarında,2,1,0
diya,2,0,0
▁sürdürül,2,1,0
▁sağlayıcıları,2,1,0
▁kuruluştur,2,1,0
▁birliğin,2,1,0
emon,2,0,0
▁gölge,2,1,1
▁chp,2,0,0
▁savunması,2,1,0
laşan,2,1,1
▁sınıflandırması,2,1,0
▁işçiliği,2,1,1
bol,2,1,1
▁çözümünde,2,1,0
uran,2,1,1
▁kurulduğu,2,1,0
▁böğ,2,1,1
ürtlen,2,0,0
▁incir,2,1,1
▁them,2,0,0
▁bellekte,2,1,0
▁biçimiyle,2,1,0
estern,2,1,0
▁über,2,0,0
gillerin,2,0,0
▁topraklarda,2,1,0
yim,2,1,1
veren,2,1,0
layıp,2,1,1
▁cin,2,1,1
xx,2,0,0
▁antijen,2,1,1
ianus,2,0,0
▁sertifikalı,2,1,0
▁olmay,2,0,0
▁etinden,2,1,0
▁çavdar,2,1,1
▁poş,2,0,0
▁geçirilen,2,1,0
▁haçlı,2,1,0
▁ordularının,2,1,0
▁köylülerin,2,1,0
▁edecekti,2,1,0
▁bakteriler,2,1,0
uslar,2,1,0
▁yetiştiric,2,0,0
▁tekniklerini,2,1,0
tain,2,1,0
▁korteks,2,1,1
▁eşey,2,1,1
ible,2,1,0
alite,2,1,0
▁türbülans,2,0,0
acy,2,1,0
▁yüzeylerin,2,1,0
▁sürdürme,2,1,0
eless,2,0,0
ything,2,0,0
▁denetimini,2,1,0
▁gösterirken,2,1,0
▁yönelimli,2,1,0
pit,2,1,0
room,2,0,0
ugg,2,0,0
ities,2,0,0
lood,2,0,0
▁akaryakıt,2,1,1
able,2,1,0
▁tehditleri,2,1,0
ope,2,0,0
▁this,2,0,0
cken,2,0,0
isch,2,0,0
acht,2,0,0
▁ulaşmasını,2,1,0
ick,2,0,0
ines,2,0,0
zel,2,0,0
▁turk,2,0,0
▁bilgisayarların,2,1,0
pres,2,1,1
sions,2,0,0
change,2,0,0
alet,2,1,1
▁kost,2,0,0
▁hij,2,0,0
▁yazılımları,2,1,0
ugal,2,0,0
▁klasör,2,1,1
els,2,1,0
▁emer,2,1,0
▁biçimlerini,2,1,0
▁maskesi,2,1,0
yardım,2,1,1
▁geliştikçe,2,1,0
strom,2,0,0
▁karayol,2,1,1
▁fesh,2,1,1
▁sergiye,2,1,0
▁serg,2,0,0
tt,2,0,0
▁kargo,2,1,1
cle,2,0,0
ezer,2,1,0
▁kokpit,2,1,1
▁anlatılmıştır,2,1,0
▁turistlerin,2,1,0
▁karasu,2,1,1
▁mayın,2,1,1
▁döşen,2,1,0
▁gidermek,2,1,0
▁kalitesinin,2,1,0
▁ayrıştır,2,1,0
▁kaldırır,2,1,0
▁statüs,2,1,0
▁vermesinden,2,1,0
▁turistler,2,1,0
▁kapasitesini,2,1,0
larsa,2,1,1
▁olmadıkları,2,1,0
▁kanunları,2,1,0
leb,2,1,1
▁nihayetinde,2,1,0
▁aldığına,2,1,0
▁hanedan,2,1,1
▁kazanmasının,2,1,0
▁tarzları,2,1,0
▁yabanc,2,0,0
▁aşıl,2,1,0
▁fan,2,1,0
itia,2,0,0
▁tesislerini,2,1,0
▁folklor,2,1,1
▁ürünlerde,2,1,0
▁paketleri,2,1,0
▁merkezini,2,1,0
yön,2,1,1
▁dilinin,2,1,0
▁gözlemleri,2,1,0
▁tanımlay,2,1,0
▁oyunlarının,2,1,0
▁kadınları,2,1,0
▁şairin,2,1,0
lânâ,2,0,0
▁anlaşmaları,2,1,0
▁kaçan,2,1,0
isizm,2,0,0
▁ressam,2,1,1
▁yir,2,0,0
▁adının,2,1,0
▁mevz,2,0,0
affa,2,1,0
âzım,2,0,0
▁isyanları,2,1,0
▁köylü,2,1,1
▁kaybetti,2,1,0
▁fütür,2,0,0
▁isimlerle,2,1,0
çeye,2,1,1
▁biyografi,2,1,1
gın,2,0,0
saldır,2,1,1
▁partiye,2,1,0
▁gittim,2,1,0
▁sıkıntılı,2,1,0
▁yaptırdığı,2,1,0
▁andan,2,1,1
bilen,2,1,0
yüz,2,1,1
▁nik,2,1,1
izmden,2,1,0
▁şehirlerin,2,1,0
imden,2,1,1
▁özenle,2,1,0
▁susuz,2,1,1
▁piş,2,1,1
▁arkasından,2,1,0
▁eserde,2,1,0
▁önerileri,2,1,0
▁sembolizm,2,1,1
▁doğumdan,2,1,0
▁ergenlik,2,1,0
▁bölgelerini,2,1,0
▁vez,2,1,0
iyenin,2,1,0
▁ilişkilere,2,1,0
▁yalı,2,1,1
iyol,2,0,0
▁şiddetini,2,1,0
▁daml,2,1,0
▁bed,2,1,1
untu,2,1,1
▁entegre,2,1,1
▁deneyleri,2,1,0
▁karşılığıdır,2,1,0
udu,2,1,0
▁hastalıklara,2,1,0
▁anlayışa,2,1,0
▁anj,2,0,0
▁tırman,2,1,1
▁belirleyecek,2,1,0
▁belgeyi,2,1,0
▁kilo,2,1,1
▁çıkabilecek,2,1,0
kâ,2,0,0
▁dikkatli,2,1,0
▁kurulabilir,2,1,0
ew,2,0,0
ivan,2,1,0
▁topluluktur,2,1,0
▁mücadelesinin,2,1,0
▁kökten,2,1,1
▁skler,2,0,0
▁çekmesi,2,1,0
▁oyların,2,1,0
ulduğunda,2,1,1
▁istiyordu,2,1,0
▁çalıştı,2,1,0
seleri,2,1,0
aylı,2,1,0
▁dünyasından,2,1,0
▁pot,2,1,1
▁adaları,2,1,0
▁kökenini,2,1,0
▁güvenliğine,2,1,0
▁hücreye,2,1,0
▁bulunmasına,2,1,0
▁kökleri,2,1,0
▁silahsız,2,1,0
▁meslektaşları,2,1,0
fonksiyon,2,1,1
▁müzaker,2,0,0
▁bildirir,2,1,0
▁deklar,2,1,0
▁saldırılara,2,1,0
▁katkıları,2,1,0
▁bağlanan,2,1,0
rast,2,1,1
lant,2,0,0
▁sözleşmeler,2,1,0
▁yakınlığı,2,1,0
▁niyeti,2,1,0
▁römork,2,1,1
▁takılır,2,1,0
▁ölür,2,1,0
▁düşerse,2,1,0
▁talimatlar,2,1,0
yasal,2,1,1
▁yapılmadan,2,1,0
▁konusunu,2,1,0
usuyla,2,1,0
amamasına,2,1,1
▁tüken,2,1,1
▁salgılan,2,1,0
▁götürdü,2,1,0
▁dosyayı,2,1,0
▁konuştur,2,1,0
ırda,2,0,0
▁nedenden,2,1,0
▁yakında,2,1,0
▁yerlerinde,2,1,0
▁bölümüne,2,1,0
nev,2,0,0
▁getirip,2,1,0
ledi,2,1,1
▁yarısına,2,1,0
▁zarı,2,1,0
▁obezite,2,1,1
▁topraklarını,2,1,0
▁rejimini,2,1,0
▁duyguların,2,1,0
itten,2,1,0
▁getirilebilir,2,1,0
ebil,2,1,1
▁sandı,2,1,0
▁eleştirmenler,2,1,0
▁yazdı,2,1,0
▁oz,2,1,0
▁bildiğini,2,1,0
▁bilemem,2,1,0
▁demiştir,2,1,0
▁alamayan,2,1,0
▁birimdir,2,1,0
▁götürür,2,1,0
▁artıyor,2,1,0
izme,2,1,0
▁olaylarını,2,1,0
▁kuc,2,0,0
▁oluşturulduğu,2,1,0
▁karakterlerin,2,1,0
▁sanatçılardan,2,1,0
▁atasöz,2,1,1
▁yabancıların,2,1,0
ordum,2,1,0
▁hatırlay,2,1,0
▁doğruya,2,1,0
▁doğada,2,1,0
▁kenarları,2,1,0
igrafi,2,0,0
izmatik,2,0,0
▁arkadaşını,2,1,0
▁anlatıyor,2,1,0
▁daldır,2,1,1
▁hayattan,2,1,0
âp,2,0,0
▁öğrenc,2,0,0
▁güçlüdür,2,1,0
ılıklı,2,1,1
▁güncelleme,2,1,0
▁yapılarak,2,1,0
şen,2,1,1
lanmasının,2,1,1
▁aktiviteleri,2,1,0
▁sayılabilir,2,1,0
▁başlamasına,2,1,0
▁gündelik,2,1,1
▁eyleminin,2,1,0
▁saygısı,2,1,0
itme,2,1,0
▁tamamıyla,2,1,0
▁eğitimci,2,1,0
osyal,2,0,0
▁dışbükey,2,1,1
▁kazandırmak,2,1,0
▁atletizm,2,1,1
lt,2,0,0
ibinin,2,1,0
▁alışkanlıkları,2,1,0
▁belirttiği,2,1,0
▁gezegende,2,1,0
▁bod,2,1,1
adenin,2,1,0
▁halifesi,2,1,0
▁list,2,0,0
yt,2,0,0
▁yumurta,2,1,1
tayı,2,1,0
atıcı,2,1,0
▁satım,2,1,1
tifa,2,1,0
▁toplandığı,2,1,0
▁suikast,2,1,1
▁kanalizasyon,2,1,1
▁birliktir,2,1,0
▁inorganik,2,1,1
▁beklet,2,1,0
▁bütçesine,2,1,0
▁lâ,2,0,0
▁benimser,2,1,0
▁kayde,2,1,0
dip,2,1,1
▁birimin,2,1,0
▁kaygısı,2,1,0
sindeki,2,1,1
▁nedenleriyle,2,1,0
▁yatırımı,2,1,0
▁yazılımı,2,1,0
▁yapabileceği,2,1,0
▁sunucu,2,1,1
▁kodlu,2,1,0
▁kaydetme,2,1,0
▁eğrileri,2,1,0
▁verisi,2,1,0
▁aşamalarında,2,1,0
▁çıktılar,2,1,0
▁sayma,2,1,0
▁bağlantıların,2,1,0
▁kesimine,2,1,0
▁first,2,0,0
▁eğitmen,2,1,1
▁özüm,2,1,0
▁satışlarının,2,1,0
abrik,2,0,0
▁halkları,2,1,0
▁transferi,2,1,0
▁koridor,2,1,1
▁talebiyle,2,1,0
▁iktidarının,2,1,0
lemesinin,2,1,1
liliğini,2,1,1
leştiren,2,1,1
▁çatışmanın,2,1,0
▁yaratmaya,2,1,0
▁$,2,0,0
▁torun,2,1,1
bant,2,1,1
▁projelerin,2,1,0
▁olmayanlar,2,1,0
▁silikat,2,1,1
▁düşüncelerinin,2,1,0
▁okullarında,2,1,0
▁eseriyle,2,1,0
güt,2,1,1
atörü,2,0,0
▁ısısı,2,1,0
▁yakındır,2,1,0
▁yörüngesine,2,1,0
▁satmıştır,2,1,0
▁önden,2,1,0
▁uzuv,2,1,1
▁mob,2,0,0
▁toplanmış,2,1,0
▁etkileşimde,2,1,0
▁öğretmenlik,2,1,0
▁elektrikli,2,1,0
▁faydaları,2,1,0
olojide,2,0,0
sons,2,1,0
▁hazırlanmıştır,2,1,0
▁kriterler,2,1,0
▁dolandırıcılık,2,1,1
▁ofisleri,2,1,0
▁oyunda,2,1,0
▁ekseninde,2,1,0
▁yetenekli,2,1,0
▁yapılmalı,2,1,0
▁tarımın,2,1,0
▁imkanları,2,1,0
▁sıfırdır,2,1,0
▁baskılar,2,1,0
▁alev,2,1,1
lation,2,0,0
▁yetkilisi,2,1,0
▁kayar,2,1,1
▁vakum,2,1,1
▁şube,2,1,1
▁hattat,2,1,1
▁lib,2,0,0
oseksüel,2,0,0
afaz,2,0,0
▁ilişkisinden,2,1,0
▁hizmetine,2,1,0
▁konağı,2,1,0
ebileceğini,2,1,1
abına,2,1,0
▁alegor,2,0,0
ünn,2,1,0
▁koşulsuz,2,1,0
çel,2,1,1
ârı,2,0,0
▁sayın,2,1,1
▁cinayetin,2,1,0
▁antim,2,1,0
robiy,2,0,0
▁duymaz,1,1,0
ığın,1,1,1
inizin,1,1,1
ızın,1,1,0
▁motorunu,1,1,0
▁söndür,1,1,1
▁inceleyerek,1,1,0
▁çatlak,1,1,1
▁sıva,1,1,1
▁yaşadığını,1,1,0
▁dökülen,1,1,0
▁bırakacak,1,1,0
pot,1,1,1
▁kayaç,1,1,1
▁yağışlar,1,1,0
avaş,1,0,0
▁biyom,1,0,0
amine,1,1,0
▁durumdaki,1,1,0
▁edinmek,1,1,0
▁hasarlı,1,1,0
▁akıntısı,1,1,0
▁şişme,1,1,0
▁bilmesi,1,1,0
▁tank,1,1,1
▁devreye,1,1,0
▁dönmüş,1,1,0
▁paral,1,1,0
ipl,1,1,0
▁korkunç,1,1,1
▁ölümcül,1,1,1
▁hazırlığı,1,1,0
▁edemeyen,1,1,0
▁yetkililere,1,1,0
▁düzenlemektedir,1,1,0
▁bittikten,1,1,0
▁kullanımları,1,1,0
▁kısımlarına,1,1,0
▁kırar,1,1,0
▁zehirlenmesi,1,1,0
▁olaydır,1,1,0
▁yetkililerinin,1,1,0
ellow,1,0,0
tone,1,1,0
kanın,1,1,0
ımızı,1,1,1
▁yapılmamış,1,1,0
▁hazırlıklar,1,1,0
▁altyapısını,1,1,0
▁ajanlar,1,1,0
▁kesimlerde,1,1,0
▁gemilere,1,1,0
▁yerlerinden,1,1,0
▁getirilip,1,1,0
iminin,1,1,1
▁kayıpların,1,1,0
aro,1,0,0
iciler,1,1,1
▁mental,1,0,0
▁ölümlerin,1,1,0
▁evlerin,1,1,0
▁yanması,1,1,0
▁yakalanması,1,1,0
▁derinliklerinde,1,1,0
ebildi,1,1,1
▁sevdikleri,1,1,0
▁koruyucusu,1,1,0
lemeli,1,1,1
▁dalgıç,1,1,1
▁senaryolar,1,1,0
▁uyanık,1,1,1
▁çevrede,1,1,0
▁yangına,1,1,0
▁kullanın,1,1,0
▁dallar,1,1,0
▁otlar,1,1,0
▁kesilmiş,1,1,0
▁ebeveynler,1,1,0
▁travmatik,1,1,1
▁kalırlar,1,1,0
▁ileride,1,1,0
göl,1,1,1
▁kıyısına,1,1,0
▁sızıntı,1,1,1
▁büyümüştür,1,1,0
▁ciddiye,1,1,0
riyatik,1,1,0
▁vermem,1,1,0
▁çalıştırılan,1,1,0
▁geçirmesi,1,1,0
▁enjeksiyon,1,1,1
▁volt,1,1,1
▁elektrikle,1,1,1
▁buzulların,1,1,0
bora,1,1,1
▁kaybetmiştir,1,1,0
▁patlamanın,1,1,0
▁kilometr,1,0,0
elerce,1,1,0
▁karışan,1,1,0
▁kayıtlara,1,1,0
▁gelmeyen,1,1,0
▁aldığımız,1,1,0
▁açarlar,1,1,0
▁patlamadan,1,1,0
▁ürk,1,1,1
▁zirv,1,0,0
▁hastalığını,1,1,0
▁deform,1,0,0
asyonlar,1,0,0
▁üniforma,1,1,1
▁tabanca,1,1,1
meyebilir,1,1,1
terör,1,1,1
▁büyüklüğündeki,1,1,0
ebiliyor,1,1,1
▁istasyonu,1,1,0
▁kaderi,1,1,0
▁adasında,1,1,0
▁ölmesine,1,1,0
▁çıkarıldı,1,1,0
▁depremle,1,1,0
▁mücadeleye,1,1,0
▁tapınaklar,1,1,0
▁kurulmasında,1,1,0
▁kargaş,1,1,0
iti,1,1,0
ırgası,1,1,0
▁aşamasından,1,1,0
▁öldürücü,1,1,0
▁tahriş,1,1,1
▁haritalar,1,1,0
osan,1,1,0
ō,1,0,0
▁klim,1,0,0
▁artçı,1,1,1
▁rotası,1,1,0
▁şekillendiren,1,1,0
mars,1,1,1
▁kanadın,1,1,0
▁radyal,1,0,0
onomet,1,0,0
sim,1,1,1
▁duvara,1,1,0
▁asma,1,1,1
▁kayıplarının,1,1,0
ozoa,1,0,0
▁imha,1,1,1
▁ayırmıştır,1,1,0
▁kandaki,1,1,0
jeni,1,0,0
▁dokular,1,1,0
▁sandalye,1,1,1
▁detayları,1,1,0
▁ayarlanabilir,1,1,0
▁uçları,1,1,0
▁açıyla,1,1,0
▁çevreleri,1,1,0
▁girdikleri,1,1,0
▁elektrokimyasal,1,0,0
hayır,1,1,1
▁sormak,1,1,0
▁isimleriyle,1,1,0
▁belirlenmiştir,1,1,0
▁genelkurmay,1,1,1
▁dakikasında,1,1,0
soğuk,1,1,1
▁kayıplar,1,1,0
▁tipinin,1,1,0
▁yitirmiştir,1,1,0
▁hastal,1,1,0
▁kısaltma,1,1,1
arag,1,1,1
▁olayda,1,1,0
▁kabiliyeti,1,1,0
▁azınlıklar,1,1,0
▁karbonlu,1,1,0
▁elemanların,1,1,0
▁senaryonun,1,1,0
abilmiş,1,1,1
▁düşünüp,1,1,0
▁yerleşimde,1,1,0
▁çalışılır,1,1,0
oman,1,1,0
▁uranyum,1,1,1
▁fisyon,1,0,0
reak,1,0,0
▁milyarlarca,1,1,0
▁astronomik,1,1,1
▁yardımda,1,1,0
diklerini,1,1,1
▁etkiledi,1,1,0
▁programını,1,1,0
▁beğendi,1,1,0
rick,1,0,0
▁eğitici,1,1,0
▁suyuna,1,1,0
▁yapılarda,1,1,0
▁geçmişine,1,1,0
▁tamamında,1,1,0
▁taşkın,1,1,1
▁kollarında,1,1,0
▁valiler,1,1,0
▁kaymakam,1,1,1
▁hizmetinde,1,1,0
büs,1,0,0
▁dönerek,1,1,0
▁gezen,1,1,0
ikan,1,1,0
▁kasırga,1,1,1
▁dramat,1,1,0
▁hafifletmek,1,1,0
▁mukavemet,1,1,1
raş,1,0,0
▁rafiner,1,1,0
▁bakmış,1,1,0
▁ülkemizin,1,1,0
▁bölg,1,0,0
emizde,1,0,0
uğla,1,0,0
▁sahiplerini,1,1,0
▁boğu,1,1,0
zehir,1,1,1
▁gaza,1,1,1
▁boğul,1,1,0
▁kurtarı,1,1,0
▁karaya,1,1,0
▁tutup,1,1,0
▁çıplak,1,1,1
▁yamaçlar,1,1,0
▁topoğrafik,1,1,0
▁kaydetmek,1,1,0
▁takıma,1,1,0
▁krizinin,1,1,0
▁sıkıcı,1,1,1
▁kapsay,1,1,0
▁felaketi,1,1,0
▁yanlışlıkla,1,1,0
▁metil,1,1,1
osiyan,1,0,0
▁ölümüne,1,1,0
▁kiriş,1,1,1
lywood,1,0,0
▁filmdir,1,1,0
cas,1,0,0
▁avcıları,1,1,0
itan,1,1,0
▁barındır,1,1,0
▁kade,1,1,0
▁tasarlamak,1,1,0
▁vatandaşın,1,1,0
▁bekleyen,1,1,0
▁yaygınlaştır,1,1,0
özgün,1,1,1
antik,1,1,1
çası,1,1,1
▁soğan,1,1,1
amya,1,0,0
ayda,1,1,0
▁görevlerinin,1,1,0
▁gerektirdiği,1,1,0
▁görevlere,1,1,0
ansson,1,0,0
taur,1,1,0
ants,1,1,0
ices,1,0,0
▁türünü,1,1,0
lic,1,0,0
afet,1,1,1
▁masaüstü,1,1,0
▁dizüstü,1,1,1
▁yetkiye,1,1,0
▁hitler,1,1,0
▁haberleri,1,1,0
▁yayımlayan,1,1,0
▁görüşler,1,1,0
▁ziyaretleri,1,1,0
▁törenleri,1,1,0
▁bastırılması,1,1,0
▁haberlere,1,1,0
eride,1,1,0
▁soruşturması,1,1,0
▁vatana,1,1,0
▁seçimlerinin,1,1,0
uşturma,1,1,1
▁eğilimler,1,1,0
ıza,1,1,0
mah,1,0,0
▁dillerine,1,1,0
▁yasayla,1,1,0
▁uzar,1,1,0
▁elek,1,1,1
▁uzunlukları,1,1,0
▁katsayıları,1,1,0
▁ağlar,1,1,0
ats,1,1,0
stro,1,0,0
▁hükümlü,1,1,0
▁lipit,1,1,1
▁enzimler,1,1,0
▁proteinler,1,1,0
▁mineraller,1,1,0
▁mecl,1,1,0
liyi,1,1,1
▁özelleşmiş,1,1,0
▁bahs,1,0,0
rion,1,0,0
▁yarış,1,1,1
▁yarışı,1,1,0
dinamik,1,1,1
cinsel,1,1,1
ilirler,1,1,1
▁vekaleten,1,1,1
▁üyenin,1,1,0
▁gündemde,1,1,0
▁tekrarlanır,1,1,0
ress,1,0,0
▁que,1,0,0
ots,1,1,0
▁cevab,1,1,1
▁anim,1,1,0
▁home,1,0,0
dent,1,0,0
▁work,1,0,0
itzer,1,0,0
▁projelere,1,1,0
▁başlıklar,1,1,0
▁edilene,1,1,0
▁memurluğu,1,1,0
▁saklanması,1,1,0
▁hizmetidir,1,1,0
▁ekmeği,1,1,0
dükleri,1,1,1
▁sahneler,1,1,0
▁buğ,1,0,0
▁daireler,1,1,0
▁kişiliğine,1,1,0
▁mekana,1,1,0
▁kalıntıların,1,1,0
▁çalışmayı,1,1,0
▁tersi,1,1,0
▁kararla,1,1,1
▁müzakerelere,1,1,0
▁başlamıştı,1,1,0
▁alınmadı,1,1,0
▁rest,1,1,1
▁açıldıktan,1,1,0
▁zamanına,1,1,0
▁planladığı,1,1,0
▁ukrayna,1,0,0
▁atları,1,1,0
▁soluc,1,0,0
▁açacak,1,1,1
▁basılması,1,1,0
▁bakarken,1,1,0
▁ayrıc,1,1,1
opar,1,0,0
ümeni,1,0,0
▁ihtisas,1,1,1
▁cis,1,0,0
mani,1,1,1
▁dörtte,1,1,0
▁onda,1,1,1
▁kesimini,1,1,0
▁bileşenlerin,1,1,0
▁toplamını,1,1,0
tiye,1,1,1
▁karantina,1,1,1
▁vakaların,1,1,0
asim,1,1,0
▁sarayda,1,1,0
▁paraları,1,1,0
▁oynamış,1,1,0
▁kapısının,1,1,0
▁çalınması,1,1,0
üper,1,0,0
▁kama,1,1,1
ador,1,0,0
▁laboratuvarda,1,1,0
▁renklendir,1,1,0
▁yarımada,1,1,1
▁etim,1,1,0
▁arom,1,0,0
sert,1,1,1
eries,1,0,0
▁toplumları,1,1,0
yukarı,1,1,1
▁ülkesinden,1,1,0
▁başlandı,1,1,0
cev,1,0,0
lâl,1,0,0
▁değillerdir,1,1,0
▁mutfağına,1,1,0
▁girmeye,1,1,0
▁edilmemiştir,1,1,0
▁meze,1,1,1
▁yemeklerde,1,1,0
▁mutfağı,1,1,0
▁göstermez,1,1,0
▁sıralarda,1,1,0
elma,1,1,1
▁elma,1,1,1
▁kekik,1,1,1
raz,1,0,0
▁salat,1,1,1
▁meyveler,1,1,0
▁tatlılar,1,1,0
▁yükseltilmiş,1,1,0
▁tankı,1,1,0
şan,1,1,1
▁yemeğe,1,1,0
▁konuştuğ,1,0,0
▁kapıda,1,1,0
▁kanunlarına,1,1,0
lünün,1,1,1
▁gözlen,1,1,0
▁dakikadan,1,1,0
▁adlandırdığı,1,1,0
▁töreninde,1,1,0
▁tabut,1,1,1
▁polisler,1,1,0
▁ısır,1,1,1
▁hindi,1,1,1
incik,1,1,1
saç,1,1,1
▁marat,1,0,0
▁çiv,1,0,0
▁modernize,1,1,1
▁yedik,1,1,0
▁arabası,1,1,0
üre,1,1,1
▁eng,1,0,0
lish,1,0,0
ettepe,1,0,0
▁fıstık,1,1,1
▁robot,1,1,1
▁iyice,1,1,0
▁karıştırılır,1,1,0
▁kaynat,1,1,1
▁tüketilir,1,1,0
▁aktarıldığı,1,1,0
▁aren,1,1,0
▁detaylarını,1,1,0
▁fikirlerini,1,1,0
▁içerikleri,1,1,0
▁seçerler,1,1,0
▁mermi,1,1,1
▁dergidir,1,1,0
▁dergisidir,1,1,0
▁basılmıştır,1,1,0
▁tümüne,1,1,0
▁bitiren,1,1,0
kaz,1,1,1
▁anlamlarına,1,1,0
▁rahmet,1,1,1
▁arat,1,1,1
owski,1,0,0
▁bağlantının,1,1,0
▁mutf,1,0,0
▁organizasyonunu,1,1,0
▁garson,1,1,1
▁yazılış,1,1,0
▁yaşayıp,1,1,0
▁gördüklerini,1,1,0
▁nesillere,1,1,0
▁aktarı,1,1,0
▁almalarını,1,1,0
▁üzerinedir,1,1,0
▁hantal,1,1,1
▁değişkenleri,1,1,0
▁tıbbı,1,1,0
ebileceğine,1,1,1
▁bulunduğuna,1,1,0
▁müj,1,0,0
▁kutlanan,1,1,0
kalya,1,1,1
▁kalınlığı,1,1,0
▁dk,1,0,0
ağıyla,1,1,0
▁iste,1,1,1
▁etiketi,1,1,0
râ,1,0,0
▁gidiyor,1,1,0
▁trene,1,1,0
▁cereyan,1,1,1
▁idam,1,1,1
▁oymak,1,1,1
biyotik,1,0,0
▁istendiği,1,1,0
▁tabl,1,1,0
olara,1,1,0
▁σ,1,0,0
▁π,1,0,0
oin,1,1,0
▁ρ,1,0,0
union,1,0,0
<0xAA>,1,0,0
▁sandığı,1,1,0
▁söylemesi,1,1,0
▁otlat,1,1,0
▁motosiklet,1,1,1
alarca,1,1,0
▁üretiminden,1,1,0
▁açıkladığı,1,1,0
▁listelerinin,1,1,0
mekte,1,1,1
▁pulu,1,1,0
▁yapıştır,1,1,0
▁yöntemiyle,1,1,0
▁dizisi,1,1,0
▁biyokimya,1,1,1
▁manyetik,1,1,1
▁rezonans,1,1,1
ılıncaya,1,1,1
▁hekimliği,1,1,0
▁yüks,1,1,0
▁yapıyoruz,1,1,0
▁ediyoruz,1,1,0
▁meblağ,1,1,1
▁korunduğu,1,1,0
▁sinemanın,1,1,0
▁za,1,1,1
▁ampul,1,1,1
▁başvurusunda,1,1,0
▁adresini,1,1,0
rosu,1,0,0
▁arkadaşlara,1,1,0
▁iştir,1,1,1
▁hacimli,1,1,0
▁bulundurarak,1,1,0
▁yenilmesi,1,1,0
▁söylemi,1,1,0
▁seferde,1,1,0
▁kaydedi,1,1,0
▁kaydeder,1,1,0
unction,1,0,0
▁oluşturabilir,1,1,0
anlığın,1,1,1
▁insanlığı,1,1,0
▁hukukçu,1,1,0
▁ortalamaları,1,1,0
▁ölçülmüştür,1,1,0
dig,1,1,1
▁bulunmadığından,1,1,0
▁anlatır,1,1,0
eyler,1,1,0
▁vermeden,1,1,0
▁topluluklara,1,1,0
ebilmekte,1,1,1
▁yediği,1,1,0
▁topluluklarda,1,1,0
▁mesajlaşma,1,1,0
▁yazarlığı,1,1,0
▁gezin,1,1,1
ekâ,1,0,0
▁gününün,1,1,0
▁adaya,1,1,0
▁edebileceğini,1,1,0
▁izlemesi,1,1,0
aksiyon,1,1,1
▁olanlardan,1,1,0
▁düzenleniyor,1,1,0
▁kelimeleri,1,1,0
▁söyledik,1,1,0
▁müsaade,1,1,1
▁gencin,1,1,0
▁teknikler,1,1,0
▁alta,1,1,0
▁mevsimsel,1,1,0
▁oluşmakta,1,1,0
▁severler,1,1,0
▁alına,1,1,0
cağına,1,1,0
▁örneğidir,1,1,0
ote,1,1,0
▁yürürlük,1,1,1
▁görülmekte,1,1,0
rice,1,0,0
▁lord,1,1,1
▁yabancılar,1,1,0
▁organın,1,1,0
▁görüntünün,1,1,0
▁portre,1,1,1
▁sanatına,1,1,0
▁kopyalan,1,1,0
▁cezalandırma,1,1,0
▁anlaşılmasına,1,1,0
hiçbir,1,1,1
▁korumaktadır,1,1,0
▁ivme,1,1,1
▁femin,1,0,0
▁kadınlardan,1,1,0
▁şen,1,1,1
▁engellenir,1,1,0
▁girme,1,1,0
▁korkusuyla,1,1,0
▁önermiştir,1,1,0
▁gideceğini,1,1,0
▁birilerini,1,1,0
df,1,0,0
nö,1,0,0
▁deterjan,1,1,1
▁çekirdeği,1,1,0
▁muhtır,1,0,0
oso,1,0,0
▁uygarlığının,1,1,0
▁hayvancılıkla,1,1,0
▁sitelerinin,1,1,0
▁ayrılmaz,1,1,0
▁mezhepleri,1,1,0
▁yaptırımlar,1,1,0
▁melodram,1,1,1
rag,1,0,0
edya,1,1,0
▁ilerledikçe,1,1,0
▁trafiğini,1,1,0
▁ürünlere,1,1,0
▁hançer,1,1,1
▁tarak,1,1,1
anga,1,0,0
▁sarkıt,1,1,1
▁elbise,1,1,1
antin,1,1,0
güneş,1,1,1
▁gökyüzünde,1,1,0
▁noktadan,1,1,0
▁uzamsal,1,1,0
▁kopyasını,1,1,0
▁saklamak,1,1,0
▁spiral,1,1,1
▁başlan,1,1,0
veri,1,1,1
▁hatırlanır,1,1,0
▁kapatılarak,1,1,0
▁fakültesine,1,1,0
▁devredilmiştir,1,1,0
▁yakınlarından,1,1,0
▁hekimlik,1,1,0
▁annelik,1,1,0
▁sunuldu,1,1,0
kitap,1,1,1
▁ismiyle,1,0,0
▁şeriat,1,1,1
▁muhalef,1,0,0
forma,1,1,1
▁sorunlarla,1,1,0
▁derinliğe,1,1,0
▁belirterek,1,1,0
▁ayrılı,1,1,0
amidi,1,1,0
ansız,1,1,1
▁anlık,1,1,1
▁toplamına,1,1,0
▁önleyen,1,1,0
▁sürt,1,1,1
▁seçimlere,1,1,0
▁tenli,1,1,0
▁sarışın,1,1,1
yüzlü,1,1,0
agus,1,1,0
▁gubern,1,0,0
▁konuşmanın,1,1,0
rotik,1,1,0
▁ipuç,1,1,1
eğen,1,1,0
uval,1,0,0
ilet,1,1,1
▁sid,1,1,1
âret,1,0,0
▁melekler,1,1,0
harma,1,1,0
▁inandıkları,1,1,0
▁inanın,1,1,0
.“,1,0,0
▁edelim,1,1,0
▁derler,1,1,0
▁girmektedir,1,1,0
üda,1,1,0
büz,1,1,1
▁sevgiyi,1,1,0
▁etmemektedir,1,1,0
▁oğul,1,1,1
▁kardeşler,1,1,0
▁mesken,1,1,1
attan,1,1,0
▁kılığına,1,1,0
▁mekâ,1,0,0
▁ölmek,1,1,0
lıklara,1,1,1
▁taşınmasına,1,1,0
▁mezara,1,1,0
illeri,1,1,0
▁yaratılmıştır,1,1,0
▁nüsh,1,0,0
▁eskisi,1,1,0
▁isteklerine,1,1,0
amakla,1,0,0
cip,1,1,1
▁minber,1,1,1
▁huzurunda,1,1,0
▁okuyor,1,1,0
▁teh,1,0,0
▁parçalarından,1,1,0
▁tabiri,1,1,0
▁asl,1,1,0
▁ilâ,1,0,0
▁edileceğini,1,1,0
▁istiş,1,1,0
ukat,1,0,0
trat,1,0,0
▁ع,1,0,0
ش,1,0,0
ط,1,0,0
ح,1,0,0
▁kimselerin,1,1,0
▁sonr,1,1,0
▁kaldığında,1,1,0
▁mezh,1,0,0
▁belirtmiştir,1,1,0
akuz,1,1,0
▁çelişkili,1,1,0
▁ünvanını,1,1,0
▁abdest,1,1,1
giz,1,1,1
▁rahip,1,1,1
disi,1,0,0
▁yürürlükten,1,1,0
lamıştır,1,1,1
▁çölde,1,1,0
▁dinden,1,1,1
▁irti,1,0,0
▁imamı,1,1,0
üfer,1,0,0
sığ,1,1,1
▁dolgun,1,1,1
▁içini,1,1,0
▁ferah,1,1,1
▁sürmek,1,1,0
▁boyundur,1,1,0
uğa,1,1,1
▁kadim,1,1,1
▁sözlükte,1,1,0
"▁""",1,0,0
"""",1,0,0
▁anlamlara,1,1,0
ى,1,0,0
ف,1,0,0
ال,1,0,0
yav,1,0,0
▁harek,1,0,0
▁dizilmiş,1,1,0
▁taneleri,1,1,0
vir,1,1,0
▁peygamberi,1,1,0
▁ola,1,1,0
▁rak,1,0,0
areb,1,0,0
caz,1,1,1
kî,1,0,0
ûrî,1,0,0
▁defn,1,1,0
▁ك,1,0,0
لا,1,0,0
▁nehrinin,1,0,0
▁ilâh,1,0,0
ülüğe,1,1,1
▁dos,1,1,0
doğru,1,1,1
▁penç,1,0,0
▁ağzına,1,1,0
▁ölmüştür,1,1,0
▁yemesi,1,1,0
▁idame,1,1,1
▁terimidir,1,1,0
▁hüc,1,0,0
▁mecr,1,1,0
ayi,1,1,0
▁ikti,1,1,1
laf,1,1,1
▁mezheb,1,1,1
▁başlanmış,1,1,0
▁isme,1,1,0
lir,1,1,1
▁cehenn,1,0,0
▁yarımadasında,1,1,0
mür,1,1,0
▁vücu,1,0,0
▁doğrulamak,1,1,0
▁yandaş,1,1,1
▁ceket,1,1,1
▁kapatılmış,1,1,0
▁kollar,1,1,0
▁göğ,1,1,1
üste,1,1,1
▁rahatlık,1,1,0
▁savunmaya,1,1,0
işini,1,1,1
kot,1,1,1
▁inzivaya,1,1,0
▁kaçmış,1,1,0
kü,1,1,1
▁kana,1,1,1
▁inandığını,1,1,0
inan,1,1,1
urat,1,0,0
▁mevk,1,0,0
▁rüya,1,1,1
▁genişletmeye,1,1,0
▁müda,1,1,0
▁suy,1,1,0
tanı,1,1,1
▁yenmesi,1,1,0
▁kalbini,1,1,0
▁yoz,1,1,1
▁cehalet,1,1,1
▁hoşuna,1,1,0
▁şeydir,1,1,0
▁kurucusudur,1,1,0
ien,1,1,0
▁düşmez,1,1,0
▁gösteriş,1,1,1
siyas,1,1,0
▁minar,1,0,0
▁bırakıp,1,1,0
▁yaratıldı,1,1,0
▁ateşten,1,1,0
ıldım,1,1,1
▁tutumunu,1,1,0
▁zan,1,1,1
▁doğuşu,1,1,0
▁töv,1,0,0
aleti,1,1,0
üsüdür,1,1,0
rud,1,0,0
▁katedral,1,1,1
▁tanıştığı,1,1,0
▁şehirlerine,1,1,0
▁ettiler,1,1,0
▁isimle,1,1,0
liktir,1,1,1
▁yasalarla,1,1,0
▁kıraat,1,1,1
▁fıkıh,1,1,1
üny,1,1,0
▁elinin,1,1,0
▁anlaşılan,1,1,1
▁eli,1,1,1
▁müsteh,1,0,0
▁kurtuldu,1,1,0
▁çevirip,1,1,0
▁fizikte,1,1,0
ativ,1,0,0
▁mahk,1,0,0
▁şeytan,1,1,1
".),",1,0,0
ranlı,1,0,0
▁duası,1,1,0
▁eşini,1,1,0
▁odur,1,1,0
▁çevirmeye,1,1,0
▁kardeşlik,1,1,0
▁sayımı,1,1,0
▁verince,1,1,0
artık,1,1,1
▁zira,1,1,1
▁öldürür,1,1,0
lediğinde,1,1,1
▁tekrarladı,1,1,0
▁haf,1,1,1
▁doğrul,1,1,1
▁çalışmalarıyla,1,1,0
amayacağını,1,1,1
uhi,1,0,0
▁dünyasını,1,1,0
▁duygusunu,1,1,0
▁şif,1,1,1
ahane,1,1,0
▁neslin,1,0,0
▁devamını,1,1,0
▁antlaşmadır,1,1,0
▁evrende,1,1,0
▁ölünce,1,1,0
adık,1,1,0
▁haftası,1,1,0
edikçe,1,1,0
▁yıprat,1,1,1
özü,1,1,0
yete,1,1,0
▁sanatçıdır,1,1,0
achy,1,0,0
car,1,1,1
dia,1,0,0
emet,1,0,0
▁tutuklama,1,1,0
▁algoritması,1,1,0
▁adımları,1,1,0
▁diziler,1,1,0
▁],1,0,0
ekonomi,1,1,1
▁uygular,1,1,0
▁çiftçilik,1,1,0
stil,1,1,1
▁desenli,1,1,0
▁vat,1,1,1
kalı,1,1,0
▁ayakkabılar,1,1,0
▁paç,1,0,0
▁metinleri,1,1,0
dört,1,1,1
▁dinde,1,1,1
▁tüketilen,1,1,0
▁roy,1,0,0
alti,1,1,0
▁benzerleri,1,1,0
▁ağlarına,1,1,0
▁vermeyecek,1,1,0
▁bildiğim,1,1,0
▁olduğumuz,1,1,0
terek,1,1,1
▁düzeydedir,1,1,0
▁ataları,1,1,0
▁cid,1,0,0
▁cu,1,1,1
▁gemiye,1,1,0
▁firmalarının,1,1,0
▁rehin,1,1,1
▁kuzeyde,1,1,0
akların,1,1,0
▁saldırılarını,1,1,0
▁kırmak,1,1,0
omin,1,1,0
yp,1,0,0
idea,1,1,1
▁pub,1,0,0
▁bozma,1,1,0
▁çayır,1,1,1
larlar,1,1,1
▁kirli,1,1,0
▁havzası,1,1,0
▁pazarında,1,1,0
scape,1,0,0
▁yorumunda,1,1,0
▁çevrilidir,1,1,0
tadoğu,1,0,0
ovich,1,0,0
▁endemik,1,1,1
formatik,1,1,0
▁fazlasına,1,1,0
uno,1,0,0
▁tasarladığı,1,1,0
vator,1,0,0
▁zincirleme,1,1,0
▁semantik,1,1,1
▁sosyolojisi,1,1,0
▁yayınını,1,1,0
deks,1,1,0
▁beyazdır,1,1,0
▁gerçekten,1,1,0
üment,1,0,0
▁yoğunlaştır,1,1,0
▁dışavurum,1,1,1
ücülük,1,1,1
▁popülasyon,1,1,1
▁süredir,1,1,0
▁hipofiz,1,0,0
▁folik,1,1,1
▁trab,1,1,1
▁orduyu,1,1,0
▁demiryolları,1,1,0
raine,1,0,0
▁girişimlerinin,1,1,0
▁örnekleridir,1,1,0
▁simge,1,1,1
▁siy,1,1,1
avuş,1,1,0
▁yapılmaya,1,1,0
▁beslenmesi,1,1,0
▁çarpıt,1,1,1
imsel,1,1,0
leştirerek,1,1,1
▁hücrelere,1,1,0
▁harcanan,1,1,0
ümde,1,1,1
▁ilgiyi,1,1,0
▁mesajında,1,1,0
▁statüsünde,1,1,0
▁bağışı,1,1,0
▁kapasiteleri,1,1,0
▁eksikliğini,1,1,0
▁kurar,1,1,0
▁yakını,1,1,0
▁gitmesine,1,1,0
danı,1,1,0
▁kullanıcıları,1,1,0
▁korkut,1,1,1
▁sıç,1,1,1
▁atıp,1,1,0
oca,1,1,0
▁çalışmıyor,1,1,0
ağından,1,1,0
▁gözlerini,1,1,0
▁toplay,1,1,0
uştur,1,1,1
▁yaklaştır,1,1,0
dıktan,1,1,1
▁bilek,1,1,1
▁bozulmadan,1,1,0
▁yanda,1,1,1
▁dizel,1,1,1
▁yakıtın,1,1,0
▁kıvılc,1,0,0
▁sergileyen,1,1,0
▁öfkeli,1,1,0
mayacağını,1,1,1
zın,1,1,1
▁kaburga,1,1,1
▁artırmaktadır,1,1,0
▁antif,1,0,0
▁elektrolit,1,1,1
▁manev,1,0,0
▁mecbur,1,1,1
▁yaralanmasına,1,1,0
▁gelebilir,1,1,0
▁köpüklü,1,1,0
▁felç,1,1,1
▁çeviren,1,1,0
▁kalça,1,1,1
▁parmakları,1,1,0
elsen,1,1,0
ırt,1,0,0
▁elektriği,1,1,0
▁sonuçlanan,1,1,0
▁kazaları,1,1,0
▁çalın,1,1,0
▁acemi,1,1,1
▁sağdaki,1,1,0
▁mesafeden,1,1,0
▁içki,1,1,1
▁içen,1,1,0
▁araçta,1,0,0
▁değiştirilir,1,1,0
▁yokuş,1,1,1
▁duruyor,1,1,1
▁dökülür,1,1,0
▁sarılır,1,1,0
▁temizlenmesi,1,1,0
▁plakası,1,1,0
iyse,1,1,1
▁bırakılır,1,1,0
alanması,1,1,0
▁kramp,1,1,1
▁basık,1,1,1
▁çizerek,1,1,0
lerek,1,1,1
▁bozmak,1,1,0
▁atmak,1,1,0
▁işaretleri,1,1,0
▁geçmekte,1,1,0
▁belgenin,1,1,0
▁pislik,1,1,1
▁performansla,1,1,0
▁kamyonet,1,1,1
obile,1,0,0
▁hafıza,1,1,1
▁sınırlam,1,1,0
▁ayarlamak,1,1,0
▁sokul,1,1,1
▁seyred,1,1,1
▁araçla,1,0,0
▁geride,1,1,0
▁araçtan,1,0,0
▁oksijenin,1,1,0
▁kansız,1,1,0
▁fışkır,1,1,1
saki,1,1,1
▁hararet,1,1,1
▁soğur,1,1,1
▁trafiğe,1,1,0
▁açıklamada,1,1,0
çene,1,1,1
▁teli,1,1,1
▁kemeri,1,1,0
▁başladıktan,1,1,0
▁bitmeden,1,1,0
▁tahammül,1,1,1
▁üslubu,1,1,0
▁yasaklanmış,1,1,0
▁yut,1,1,1
▁hücrelerini,1,1,0
emekte,1,1,0
▁yollarda,1,1,0
▁riskinin,1,1,0
▁bulantı,1,1,1
▁kesici,1,1,0
▁faaliyetini,1,1,0
▁aşağılayıcı,1,1,0
▁kaçınır,1,1,0
▁düzenlendiği,1,1,0
uşturucu,1,1,1
▁gazeteye,1,1,0
▁abone,1,1,1
▁kampan,1,1,0
ory,1,0,0
▁link,1,1,1
▁rıht,1,1,0
▁dağılması,1,1,0
▁pazarının,1,1,0
▁biriken,1,1,0
▁jener,1,0,0
otermik,1,0,0
δ,1,0,0
▁om,1,1,1
▁direnci,1,1,0
ω,1,0,0
enkron,1,0,0
▁bağlandı,1,1,0
▁sargı,1,1,1
▁kararlılık,1,1,0
▁boynuz,1,1,1
aton,1,0,0
▁tanrıça,1,1,1
▁adanan,1,1,0
▁yerleşimi,1,1,0
▁ışı,1,1,1
▁tesislerinde,1,1,0
▁kimseyi,1,1,0
▁dairenin,1,1,0
▁tipine,1,1,0
▁yakıtlı,1,1,0
▁klima,1,1,1
▁kanatları,1,1,0
▁sayılarda,1,1,0
▁bürosu,1,1,0
▁dekorasyon,1,1,1
oğun,1,1,0
▁çekirdekleri,1,1,0
ısır,1,1,1
▁kızılötesi,1,0,0
▁ışınları,1,1,0
▁metan,1,1,1
oller,1,1,0
▁biyolojisi,1,1,0
▁senkron,1,1,1
önt,1,1,0
teur,1,1,0
teau,1,0,0
▁full,1,1,0
▁görünmesi,1,1,0
ıknatıs,1,0,0
▁kısımdan,1,1,0
akıt,1,1,1
▁embr,1,0,0
iyo,1,0,0
▁görülmemiş,1,1,0
▁enerjinin,1,1,0
ülatör,1,0,0
▁karışımını,1,1,0
▁devreli,1,1,0
▁sincap,1,1,1
çalı,1,1,1
▁rapora,1,1,0
▁bağlayarak,1,1,0
▁başkanına,1,1,0
▁gördükleri,1,1,0
▁giderilmesi,1,1,0
▁simülasyonu,1,1,0
▁kampanyasını,1,1,0
▁giysileri,1,1,0
▁birleştirilir,1,1,0
▁atıklar,1,1,0
▁önerdiği,1,1,0
▁kozmik,1,1,1
▁kafeter,1,0,0
▁sürecinden,1,1,0
▁sürerken,1,1,0
▁hoşnut,1,1,1
▁yönelir,1,1,0
▁ekipmanı,1,1,0
aborat,1,0,0
uvara,1,0,0
tüsü,1,1,1
▁sarayının,1,1,0
▁görevliler,1,1,0
▁yaşamasına,1,1,0
eseli,1,1,0
▁üründür,1,1,0
▁sebz,1,0,0
▁anons,1,1,1
▁efektleri,1,1,0
acağ,1,0,0
▁kaldık,1,1,0
▁jen,1,0,0
▁dizgin,1,1,1
▁böcekler,1,1,0
▁cephesinin,1,1,0
▁duvarların,1,1,0
▁sağır,1,1,1
▁duvarlar,1,1,0
▁evlerde,1,1,0
▁girişleri,1,1,0
▁gor,1,0,0
üman,1,0,0
usundaki,1,1,0
▁sapiens,1,0,0
istre,1,0,0
▁eyaletlerinin,1,1,0
▁vilayeti,1,1,0
▁buraya,1,1,0
▁federasyon,1,1,1
▁konfederasyon,1,1,1
▁projelerinde,1,1,0
▁görmeyen,1,1,0
▁tuf,1,0,0
endi,1,1,1
▁edilme,1,1,0
▁hatasız,1,1,0
▁rap,1,1,1
▁kaldırılarak,1,1,0
▁kütüphanede,1,1,0
▁önyargı,1,1,1
▁tepkiler,1,1,0
▁harekette,1,1,0
▁ayırıcı,1,1,0
▁boyutlara,1,1,0
▁istikrarsız,1,1,0
▁popülist,1,1,1
▁zamanlama,1,1,0
▁incelenmesidir,1,1,0
▁kişilerle,1,1,0
▁denemek,1,1,0
▁kurtaran,1,1,0
▁parçalar,1,1,0
▁kokteyl,1,1,1
▁emsal,1,1,1
▁tanımladı,1,1,0
▁kısımlarının,1,1,0
▁anay,1,1,0
▁projesine,1,1,0
▁edildiğini,1,1,0
▁vaziyet,1,1,1
▁aradaki,1,1,0
▁öğrenen,1,1,0
▁münhas,1,0,0
ıran,1,1,0
▁şehirlerarası,1,0,0
▁bırakıldığı,1,1,0
▁mahalleleri,1,1,0
▁atöly,1,0,0
▁sokaklar,1,1,0
▁rahatlıkla,1,1,0
▁yiğit,1,1,1
adamları,1,1,0
▁yükseliş,1,1,0
▁gürgen,1,1,1
▁şim,1,1,1
▁porsuk,1,1,1
▁nın,1,1,1
▁kalıntı,1,1,1
▁kalıntılarını,1,1,0
duktan,1,1,1
▁yöreye,1,1,0
▁sos,1,1,1
▁serp,1,1,1
▁almasına,1,1,0
▁vermediği,1,1,0
altma,1,1,0
▁şubesi,1,1,0
▁anlaşmıştır,1,1,0
▁fabrikanın,1,1,0
sası,1,1,1
▁yurtdışına,1,1,0
▁yurtdışından,1,1,0
▁düşüncesine,1,1,0
▁sorg,1,0,0
eliyiz,1,1,0
deb,1,0,0
rant,1,1,1
bap,1,1,1
çavuş,1,1,1
▁resimlerin,1,1,0
▁olaylarda,1,1,0
umhur,1,0,0
▁hayalleri,1,1,0
▁projesinde,1,1,0
▁atanmış,1,1,0
▁yetkilileri,1,1,0
çılığın,1,1,1
▁tanıtımını,1,1,0
▁gündemi,1,1,0
eysel,1,1,0
▁öylesine,1,1,0
▁bağlantılıdır,1,1,0
▁hapsed,1,1,1
ilse,1,1,1
▁adaletsizlik,1,1,0
mışlar,1,1,1
▁ortakları,1,1,0
▁ayrımcılığı,1,1,0
arek,1,0,0
▁tencere,1,1,1
▁sıkıca,1,1,0
▁yiyecekler,1,1,0
▁pişirilir,1,1,0
▁hazırlanıyor,1,1,0
▁~,1,0,0
cap,1,0,0
▁reformlar,1,1,0
▁dönüştürülür,1,1,0
evinin,1,1,0
▁açıldığı,1,1,0
▁oynamasına,1,1,0
▁vermeyen,1,1,0
▁vurarak,1,1,0
▁sözleşmeyi,1,1,0
▁feshet,1,1,1
▁festivali,1,1,0
▁muhabiri,1,1,0
▁ucunda,1,1,1
▁yang,1,0,0
▁darbenin,1,1,0
▁yetiştirmiş,1,1,0
▁tâ,1,0,0
▁arazisinde,1,1,0
doğr,1,1,0
usal,1,0,0
▁ticaretine,1,1,0
▁müzesidir,1,1,0
mülk,1,1,1
birliği,1,1,0
▁girmesiyle,1,1,0
▁göst,1,0,0
▁tesadüfen,1,1,1
▁koreograf,1,1,1
▁simetri,1,1,1
akça,1,1,1
ful,1,1,1
▁mahkemelerinde,1,1,0
lap,1,1,1
▁harcadı,1,1,0
▁alırsa,1,1,0
▁yağlar,1,1,0
▁vücudunun,1,1,0
▁sülal,1,0,0
hotep,1,0,0
çiçek,1,1,1
metre,1,1,1
▁porsiyon,1,1,1
▁gösterişli,1,1,0
ofer,1,1,0
▁desenler,1,1,0
akar,1,1,1
▁enine,1,1,1
open,1,0,0
aten,1,1,0
▁organizma,1,1,1
▁maddeyi,1,1,0
▁semptom,1,1,1
▁izi,1,1,0
▁hizmetini,1,1,0
▁erkekle,1,1,0
▁üyelerindendir,1,1,0
xa,1,1,0
nos,1,0,0
▁kapanması,1,1,0
▁ensefal,1,0,0
init,1,1,0
▁boğ,1,1,1
▁namus,1,1,1
▁şöhret,1,1,1
▁beklemeden,1,1,0
▁hayatında,1,1,0
lında,1,1,1
▁fikirlere,1,1,0
▁fikirlerin,1,1,0
▁yakışır,1,1,0
▁kapsamını,1,1,0
▁sahnesine,1,1,0
▁doğrultuda,1,1,0
evleri,1,1,0
▁çatışmalardan,1,1,0
▁ilçesine,1,1,0
▁köylerden,1,1,0
▁sınıfından,1,1,0
▁örten,1,1,0
▁sevdi,1,1,0
▁ağzını,1,1,0
▁takılı,1,1,0
▁bende,1,1,1
▁yapıldığında,1,1,0
▁götüren,1,1,0
icik,1,1,0
▁matematikte,1,1,0
▁açıktır,1,1,0
▁görüşe,1,1,0
▁kimyasalların,1,1,0
▁umursam,1,1,0
▁sonucunu,1,1,0
cs,1,0,0
▁çevreden,1,1,0
▁mahkemeye,1,1,0
▁hemor,1,0,0
ajik,1,0,0
nesi,1,1,1
avul,1,1,0
düm,1,1,1
▁bulmaca,1,1,1
▁hasat,1,1,1
▁nevi,1,1,1
ubat,1,0,0
▁kurtuluşu,1,1,0
vak,1,0,0
▁çıkarı,1,1,0
avvuf,1,0,0
▁reseptörü,1,1,0
▁renksiz,1,1,0
▁misafir,1,1,1
▁istedi,1,1,0
▁biliyor,1,1,0
▁nedense,1,1,0
▁bilhassa,1,1,1
▁obj,1,0,0
▁bileşeni,1,1,0
uter,1,1,0
▁vaj,1,0,0
inis,1,1,0
yoları,1,0,0
▁antidepresan,1,1,1
▁ilaçlarla,1,1,0
▁seferler,1,1,0
▁topları,1,1,0
▁tüfek,1,1,1
▁silahlarını,1,1,0
▁tamir,1,1,1
▁almayan,1,1,0
▁yorumunu,1,1,0
▁uyandıran,1,1,0
▁baskıyı,1,1,0
cut,1,0,0
▁yenilebilir,1,1,0
▁yönelmiştir,1,1,0
maktaydı,1,1,1
▁odaklanmıştır,1,1,0
▁yayınlarda,1,1,0
▁şaman,1,1,1
iteye,1,0,0
evet,1,1,1
▁şiirleriyle,1,1,0
▁yaşayarak,1,1,0
▁uyut,1,1,0
▁bari,1,1,1
▁kapanır,1,1,0
▁kalktı,1,1,0
▁ateşe,1,1,0
▁bakımını,1,1,0
▁ettirmeye,1,1,0
gelen,1,1,0
▁efsan,1,0,0
▁kuşların,1,1,0
▁imiş,1,1,1
▁acaba,1,1,1
aklık,1,1,0
▁tarzlarını,1,1,0
▁altını,1,1,0
▁çizen,1,1,0
adin,1,1,0
raham,1,0,0
oan,1,1,0
▁baskının,1,1,0
bölüm,1,1,1
▁eylemlerine,1,1,0
▁canlanma,1,1,0
▁etkinliktir,1,1,0
gunun,1,0,0
▁olgular,1,1,0
▁dediler,1,1,0
▁oldum,1,1,0
vah,1,1,1
▁reddettiği,1,1,0
▁tedavisini,1,1,0
▁duyunca,1,1,0
daş,1,1,1
▁gitmez,1,1,0
▁incedir,1,1,0
▁hüz,1,0,0
▁bilirim,1,1,0
▁lezzet,1,1,1
▁kırmız,1,1,1
▁gerçekleştirmiş,1,1,0
▁açılım,1,1,1
▁olmayabilir,1,1,0
emal,1,0,0
▁geçirmeye,1,1,0
▁nihil,1,0,0
erkan,1,1,1
▁görüşünde,1,1,0
ehead,1,0,0
▁matemat,1,0,0
▁geomet,1,0,0
rinin,1,1,1
biter,1,1,0
▁ölümsüz,1,1,0
▁geometr,1,0,0
instein,1,0,0
▁kuramını,1,1,0
▁silsilesi,1,1,0
ecilerin,1,0,0
ilendir,1,1,1
▁çalışmışlardır,1,1,0
▁pemb,1,0,0
▁varken,1,1,0
▁varır,1,1,0
▁kütüphaneye,1,1,0
▁oradan,1,1,0
▁kütüphan,1,0,0
▁çıkmaz,1,1,1
▁koltuğ,1,1,1
▁sokağa,1,1,0
▁akşama,1,1,0
▁insanlarına,1,1,0
isim,1,1,1
ıb,1,0,0
▁özdeşleştir,1,1,0
▁tehlikelidir,1,1,0
▁bitmesi,1,1,0
tah,1,0,0
▁insanlardır,1,1,0
▁uyd,1,0,0
▁yörüngesinde,1,1,0
▁cismidir,1,0,0
▁zorlamak,1,1,0
▁boykot,1,1,1
▁yitirmiş,1,1,0
ıntılar,1,1,1
wig,1,0,0
lie,1,0,0
▁düşüncesinde,1,1,0
▁kadroya,1,1,0
şa,1,1,1
▁algılar,1,1,0
tırlar,1,1,1
▁savunarak,1,1,0
▁iddiasına,1,1,0
larca,1,1,1
▁çatısı,1,1,0
hius,1,0,0
▁papalık,1,1,0
▁desteklenmiştir,1,1,0
▁öncülü,1,1,0
▁ağaca,1,1,0
▁kabile,1,1,1
▁mühür,1,1,1
▁tuğ,1,1,1
▁madalya,1,1,1
elsef,1,0,0
▁filozofu,1,1,0
▁eserlerle,1,1,0
▁veritaban,1,0,0
uddin,1,1,0
▁serdar,1,1,1
▁kaybolmuş,1,1,0
▁bisiklet,1,1,1
alli,1,1,0
▁yaylı,1,1,0
▁tahtası,1,1,0
▁tünel,1,1,1
▁dramatik,1,1,1
anto,1,0,0
isiklet,1,0,0
insky,1,0,0
olas,1,0,0
hol,1,1,1
▁kutuları,1,1,0
inianus,1,0,0
▁prok,1,0,0
▁ksen,1,0,0
ophon,1,0,0
bik,1,0,0
▁başarının,1,1,0
cede,1,1,1
▁dalında,1,1,0
▁köleler,1,1,0
▁köylüler,1,1,0
▁istatistikler,1,1,0
▁üyelerin,1,1,0
▁fotoğrafçı,1,1,0
▁çektir,1,1,0
▁albümlerin,1,1,0
▁formatı,1,1,0
▁yayını,1,1,0
nn,1,0,0
▁yağda,1,1,0
▁çözünen,1,1,0
▁rengine,1,1,0
▁şiddetine,1,1,0
sayıs,1,1,0
▁filtreler,1,1,0
▁nohut,1,1,1
anlara,1,1,1
▁siyasetini,1,1,0
oker,1,1,0
evski,1,0,0
ğıt,1,0,0
▁törenlerinde,1,1,0
▁aynaya,1,1,0
▁büyücü,1,1,1
▁güçlen,1,1,1
dikçe,1,1,1
▁dillere,1,1,0
▁hayranlık,1,1,0
▁yayınlama,1,1,0
bron,1,0,0
hel,1,1,0
▁ring,1,1,1
▁memleketine,1,1,0
▁kıran,1,1,1
ildi,1,1,1
▁geliştirildi,1,1,0
▁soruya,1,1,0
▁gözlemcinin,1,1,0
▁doğrulan,1,1,0
lanın,1,1,1
▁moleküllerinin,1,1,0
▁atomu,1,1,0
▁geçirdikten,1,1,0
▁dolgu,1,1,1
▁renkler,1,1,0
▁teknesi,1,1,0
▁öncesindeki,1,1,0
▁çekerken,1,1,0
▁yumuşat,1,1,0
▁biçimidir,1,1,0
▁tamamlayıp,1,1,0
▁kurg,1,1,1
▁kostüm,1,1,1
▁mesafenin,1,1,0
▁yakınlaş,1,1,0
▁çokluğu,1,1,0
▁görünüşü,1,1,0
▁şal,1,1,1
▁çömlek,1,1,1
▁ent,1,1,0
▁harcı,1,1,0
▁işlemden,1,1,0
ızı,1,1,1
▁düşünüyor,1,1,0
▁kalitede,1,1,0
▁megapiksel,1,0,0
▁çözünürlükte,1,1,0
▁edilmeleri,1,1,0
yam,1,1,0
▁alim,1,1,1
▁meşrub,1,0,0
▁kaybederek,1,1,0
▁çözeltiler,1,1,0
hang,1,0,0
▁fazlasının,1,1,0
ışa,1,1,1
▁tarihçiler,1,1,0
▁görüntüleri,1,1,0
olla,1,1,0
rahim,1,1,1
verd,1,0,0
▁aynalı,1,1,0
▁iht,1,0,0
▁konuştuğu,1,1,0
hür,1,1,1
lenecek,1,1,1
▁polarizasyon,1,1,1
act,1,1,0
▁ultraviyole,1,1,1
light,1,0,0
utter,1,0,0
▁anıtsal,1,1,0
▁heykeller,1,1,0
opya,1,0,0
▁benimsediği,1,1,0
▁sayfada,1,1,0
raw,1,0,0
imen,1,1,0
▁periyodu,1,1,0
▁yorumlara,1,1,0
▁mekanlarda,1,1,0
ayak,1,1,1
▁ulaşabilen,1,1,0
▁merkezde,1,1,0
▁zapt,1,1,1
▁reisi,1,1,0
▁fotoğrafta,1,1,0
▁kullanımıyla,1,1,0
▁fotoğrafların,1,1,0
▁artırmıştır,1,1,0
▁düşürülmüştür,1,1,0
▁platformu,1,1,0
▁toplayıcı,1,1,0
▁kumlu,1,1,0
▁kullanılmasıyla,1,1,0
▁güldür,1,1,1
▁eczane,1,1,1
▁araçlarında,1,0,0
▁saatler,1,1,0
▁biçimlerde,1,1,0
▁villa,1,1,1
oney,1,0,0
▁ney,1,1,1
▁futbolcular,1,1,0
▁hö,1,0,0
edes,1,1,0
erseniz,1,1,1
lili,1,0,0
▁fenerbahç,1,0,0
▁efsane,1,1,1
dinary,1,1,0
▁finalinde,1,1,0
▁heykeli,1,1,0
▁hakemi,1,1,0
▁babacan,1,1,1
▁futbolu,1,1,0
▁samsunspor,1,0,0
saspor,1,0,0
▁oyuncusu,1,1,0
elek,1,1,1
▁takımında,1,1,0
▁hakemin,1,1,0
▁faul,1,1,1
▁korner,1,1,1
▁futbolc,1,0,0
▁özdeşleşmiştir,1,1,0
ares,1,0,0
ao,1,0,0
▁ligde,1,1,0
▁maçlarda,1,1,0
▁galibiyet,1,1,1
▁beraberlik,1,1,0
▁yenilgi,1,1,1
▁finalde,1,1,0
abında,1,1,0
▁takımdır,1,1,0
silya,1,1,0
hattan,1,1,0
▁maçın,1,1,0
▁kazanıp,1,1,0
▁berabere,1,1,0
▁toplamıştır,1,1,0
▁rekorları,1,1,0
▁kırmıştır,1,1,0
▁trap,1,1,1
toni,1,1,0
▁oyuncusudur,1,1,0
▁asist,1,1,1
▁gig,1,0,0
dez,1,1,0
▁takımların,1,1,0
laspor,1,0,0
espor,1,0,0
▁olimpiyatlarda,1,1,0
▁alkolün,1,1,0
▁düşürdü,1,1,0
▁attı,1,1,0
▁golden,1,1,0
▁şerefine,1,1,0
iyorum,1,1,1
tiano,1,0,0
ario,1,0,0
latan,1,1,1
uat,1,0,0
mic,1,0,0
esia,1,0,0
▁yiyen,1,0,0
orca,1,1,0
regor,1,0,0
▁tüfeği,1,1,0
▁alacağım,1,1,0
▁penaltılarla,1,1,0
▁karınca,1,1,1
▁fey,1,0,0
▁maçlarını,1,1,0
▁stadyumda,1,1,0
odafone,1,0,0
▁futbolculardan,1,1,0
ulk,1,0,0
evan,1,1,0
▁kıtada,1,1,0
▁çubuklu,1,1,0
▁beşik,1,1,1
tai,1,1,0
▁premi,1,0,0
ague,1,1,0
▁ligidir,1,1,0
▁takımlarda,1,1,0
▁bahis,1,1,1
▁attıkları,1,1,0
▁se,1,1,1
nery,1,0,0
erg,1,1,1
king,1,0,0
▁liglerinin,1,1,0
▁golcü,1,1,0
▁rakiplerine,1,1,0
ebilirsiniz,1,1,1
hod,1,0,0
olfo,1,0,0
eridir,1,1,0
ê,1,0,0
mio,1,0,0
ão,1,0,0
ense,1,1,1
▁olduysa,1,1,0
▁galaksi,1,1,1
▁mücadelesini,1,1,0
▁karşılaşmayı,1,1,0
sunuz,1,1,1
real,1,0,0
chester,1,0,0
ico,1,0,0
▁liginin,1,1,0
▁serisini,1,1,0
yıldız,1,1,1
▁nun,1,1,1
orra,1,0,0
alle,1,1,0
cano,1,0,0
▁turnuvada,1,1,0
▁rekorunu,1,1,0
▁final,1,1,1
▁maçının,1,1,0
▁skoru,1,1,0
▁kupada,1,1,0
alke,1,1,0
▁formayı,1,1,0
gay,1,1,1
▁yanal,1,1,1
▁takımından,1,1,0
ector,1,0,0
▁oynanacak,1,1,0
▁maçına,1,1,0
▁giyen,1,1,0
▁bahseden,1,1,0
▁düşünün,1,1,0
▁yiyor,1,0,0
▁santim,1,1,1
ego,1,1,1
mando,1,0,0
▁dünyaca,1,1,0
▁santr,1,0,0
afor,1,0,0
▁libero,1,1,1
▁kaleci,1,1,1
▁stoper,1,1,1
encia,1,0,0
tura,1,1,1
▁çeyrek,1,1,1
▁sıralamasında,1,1,0
▁gönderir,1,1,0
▁turnuvanın,1,1,0
apı,1,0,0
▁kulüb,1,1,1
▁futbolunda,1,1,0
▁yenilmez,1,1,0
jax,1,0,0
▁sahaya,1,1,0
▁hasret,1,1,1
gard,1,1,1
▁turnuva,1,1,1
▁finalini,1,1,0
ting,1,0,0
ska,1,0,0
▁takımda,1,1,0
▁antrenör,1,1,1
▁pep,1,0,0
rul,1,0,0
feld,1,0,0
col,1,0,0
▁kalecinin,1,1,0
▁slogan,1,1,1
▁burdan,1,1,0
küdar,1,1,0
▁kadıköy,1,0,0
▁sefalet,1,1,1
▁tanıtımı,1,1,0
▁modeliyle,1,1,0
▁sözcü,1,1,1
iban,1,1,0
▁uçaklarına,1,1,0
▁çizilmiş,1,1,0
▁story,1,1,0
board,1,0,0
ülebilen,1,1,1
▁teolojik,1,1,1
▁aldığını,1,1,0
zda,1,0,0
▁sinemaya,1,1,0
▁yardımına,1,1,0
life,1,1,0
▁internetten,1,0,0
▁hacmine,1,1,0
▁geçirmeyi,1,1,0
▁çıkabilen,1,1,0
▁aldığında,1,1,0
▁üreticilerin,1,1,0
▁hissede,1,1,0
▁barışın,1,1,0
▁kron,1,1,1
▁bibliy,1,0,0
yalar,1,1,1
▁yönetmesi,1,1,0
gamb,1,0,0
▁hakimdir,1,1,0
▁hükümdarlar,1,1,0
▁âlim,1,0,0
▁yönlendirilir,1,1,0
▁keşfedilmiştir,1,1,0
▁izleyic,1,0,0
burg,1,1,1
▁ödüllerin,1,1,0
▁çeşitliliğe,1,1,0
▁atandığı,1,1,0
yare,1,1,0
▁tanımları,1,1,0
ofobik,1,0,0
▁heyecanlı,1,1,0
beyi,1,1,0
emini,1,1,0
ethüda,1,0,0
▁ödeyen,1,1,0
▁logosu,1,1,0
▁prestij,1,1,1
muk,1,0,0
▁hükümdarlığının,1,1,0
▁yed,1,1,1
isu,1,1,0
ünnehir,1,0,0
▁lek,1,0,0
▁veliaht,1,1,1
üyük,1,0,0
▁anılmaya,1,1,0
▁vadisi,1,1,0
imov,1,0,0
▁muhalefete,1,1,0
▁işitsel,1,1,1
dock,1,0,0
▁batık,1,1,1
▁kefalet,1,1,1
▁bozkır,1,1,1
▁sokulan,1,1,0
▁müttefiki,1,1,0
▁planlanmıştır,1,1,0
▁liberteryen,1,0,0
▁klan,1,1,1
▁kökenlidir,1,1,0
▁tekdüze,1,1,1
▁kurumlarda,1,1,0
ilya,1,1,0
avar,1,1,0
ibet,1,0,0
▁kurtarmıştır,1,1,0
▁tarkan,1,0,0
▁öldürülmüştür,1,1,0
▁tuv,1,0,0
▁yoğunluğuna,1,1,0
▁ayrılmasına,1,1,0
▁mikr,1,0,0
okr,1,1,0
▁saldırganlık,1,1,0
▁sıralara,1,1,0
▁vurmak,1,1,0
▁kaynaktır,1,1,0
▁yaratabilir,1,1,0
▁yöntemleriyle,1,1,0
▁oylama,1,1,0
▁gözlemci,1,1,0
▁cemiyetin,1,1,0
▁gelmemesi,1,1,0
▁konserve,1,1,1
▁uçuşta,1,1,0
▁ertelen,1,1,0
rür,1,0,0
▁aktarımı,1,1,0
▁rakamları,1,1,0
▁sayılarını,1,1,0
▁saatini,1,1,0
▁araştırmaların,1,1,0
▁göreceli,1,1,0
▁yüksekliğindeki,1,1,0
▁zamanından,1,1,0
▁sorusu,1,1,0
▁ülkesine,1,1,0
▁tıb,1,1,1
▁veriye,1,1,0
▁dönüştürül,1,1,0
▁yazlık,1,1,1
dular,1,1,1
▁gökdelen,1,1,1
▁düşündür,1,1,1
utlu,1,1,0
▁devrimin,1,1,0
▁sosyalizmi,1,1,0
▁günlerinde,1,1,0
obun,1,0,0
▁kondans,1,0,0
▁zararsız,1,1,0
▁davranışını,1,1,0
▁oynar,1,1,0
adik,1,1,0
▁dikiş,1,1,1
▁öğelerini,1,1,0
▁içgü,1,0,0
▁görevlerde,1,1,0
▁boyutta,1,1,0
adolu,1,0,0
▁grubunun,1,1,0
▁kanalına,1,1,0
ube,1,0,0
ranç,1,0,0
nay,1,1,0
▁desteklediği,1,1,0
▁sömürge,1,1,1
lulu,1,0,0
tuklu,1,0,0
▁fonksiyonlarını,1,1,0
▁tamamlarken,1,1,0
▁yaşanmış,1,1,0
▁filmlere,1,1,0
▁mültecilerin,1,1,0
▁kuvvetlerin,1,1,0
▁kaldırmayı,1,1,0
▁kontroller,1,1,0
▁tekdüz,1,0,0
▁ayarlanmış,1,1,0
▁devletlerinden,1,1,0
▁nda,1,1,1
▁kaybetmesine,1,1,0
▁fiiller,1,1,0
▁cezayı,1,1,0
ambridge,1,0,0
aven,1,1,0
▁programlarından,1,1,0
▁koymuştur,1,1,0
teh,1,0,0
▁haliyle,1,1,0
▁kapakları,1,1,0
▁emici,1,1,0
▁kaplanmış,1,1,0
▁ağızlı,1,1,0
açlar,1,1,0
▁sarılmış,1,1,0
▁soğut,1,1,1
ulmuş,1,1,1
dönüş,1,1,1
lendi,1,1,1
▁fok,1,1,1
ago,1,0,0
▁kıst,1,1,0
▁çan,1,1,1
▁kızlarının,1,1,0
chan,1,0,0
eşit,1,1,1
yev,1,0,0
kaş,1,1,1
▁diyalekt,1,1,1
uvaş,1,0,0
▁uçağa,1,1,0
çın,1,1,1
▁müziği,1,1,0
▁boşlukta,1,1,0
▁kurtarır,1,1,0
▁paylaştıkları,1,1,0
▁frekansı,1,1,0
▁tedarikçisi,1,1,0
▁bölümlerini,1,1,0
▁müziksel,1,1,0
▁müzikle,1,1,0
▁müziğe,1,1,0
▁figürleri,1,1,0
▁kaldırılmasına,1,1,0
▁çıkarılmasını,1,1,0
daşı,1,0,0
▁işletmeciliği,1,1,0
▁sıkışık,1,1,1
▁pilotların,1,1,0
bileceğini,1,1,0
▁vereceğini,1,1,0
▁kahramanları,1,1,0
▁seçilerek,1,1,0
▁hikayeleri,1,1,0
abl,1,1,0
▁fırtın,1,1,0
▁gördükten,1,1,0
▁gürült,1,1,0
arsak,1,1,1
▁oluruz,1,1,0
ibel,1,0,0
▁ful,1,1,1
▁civarında,1,1,0
kisi,1,1,0
▁cepheye,1,1,0
ijer,1,0,0
▁dolduran,1,1,0
▁bebekler,1,1,0
▁inanılan,1,1,0
▁masallar,1,1,0
▁sanki,1,1,1
▁makinesini,1,1,0
▁şelale,1,1,1
▁durmaktadır,1,1,1
▁sark,1,1,1
▁indük,1,1,0
▁güçlerini,1,1,0
▁yıllardan,1,1,0
▁tanıtılması,1,1,0
ures,1,0,0
▁sahadaki,1,1,0
▁hızlandırmak,1,1,0
▁kurtarmaya,1,1,0
▁dalganın,1,1,0
▁genliği,1,1,0
▁metreyi,1,1,0
vad,1,1,1
▁şartlarında,1,1,0
▁jet,1,1,1
▁akımları,1,1,0
aylar,1,1,0
▁analizler,1,1,0
ğince,1,0,0
▁cephenin,1,1,0
▁ök,1,0,0
▁şiirsel,1,1,0
elem,1,1,1
▁asa,1,1,1
▁ortaöğretim,1,1,1
imo,1,0,0
▁moder,1,0,0
ılacağı,1,1,1
▁edildiğine,1,1,0
▁kanıtlamak,1,1,0
▁yetişkinlere,1,1,0
▁sunulmuş,1,1,0
▁hizmetinin,1,1,0
▁bazılarında,1,1,0
▁akımın,1,1,0
amuk,1,0,0
▁prenses,1,1,1
▁parod,1,0,0
▁kun,1,0,0
▁temsilcisidir,1,1,0
▁kuruluşudur,1,1,0
faa,1,1,0
▁büyü,1,1,1
asker,1,1,1
yurt,1,1,1
▁ittifaklar,1,1,0
eşte,1,1,0
duk,1,1,1
▁sük,1,0,0
▁tanıdı,1,1,0
hidi,1,1,0
▁göller,1,1,0
▁çıldır,1,1,1
▁tektonik,1,1,1
▁karstik,1,1,1
giller,1,0,0
▁kuruldu,1,1,0
▁bölgeleri,1,1,0
cisi,1,1,1
iddin,1,1,0
▁satılmaktadır,1,1,0
▁alttaki,1,1,0
▁ortalarına,1,1,0
alığını,1,1,0
ılışı,1,1,1
amu,1,0,0
▁mız,1,1,1
ıka,1,1,0
▁çiçekleri,1,1,0
▁vit,1,0,0
▁ortadaki,1,1,0
canın,1,1,1
▁eyaletlerde,1,1,0
sizin,1,1,1
▁jüri,1,1,1
▁alıyor,1,1,0
▁yarışmada,1,1,0
▁çıkmamış,1,1,0
▁kaldırılmasıyla,1,1,0
▁diyoruz,1,0,0
▁sebepleri,1,1,0
▁evden,1,1,0
▁götürüldü,1,1,0
ğünde,1,0,0
▁istemeyen,1,1,0
▁bahan,1,1,0
ildiğine,1,1,1
▁anneden,1,1,0
▁gerekiyor,1,1,0
▁diri,1,1,1
▁başarısını,1,1,0
▁yansıttı,1,1,0
▁üçünün,1,1,0
▁istilasına,1,1,0
▁yöre,1,1,1
▁yaygındır,1,1,0
▁çizer,1,1,0
▁yazarlar,1,1,0
▁sağında,1,1,0
▁solunda,1,1,0
▁ovası,1,1,0
▁şoför,1,1,1
▁okulunda,1,1,0
ekan,1,1,0
▁kanallarında,1,1,0
▁hepsinde,1,1,0
▁okumaktadır,1,1,0
▁okuduğu,1,1,0
▁sınıfıdır,1,1,0
▁anlaşıldı,1,1,0
urus,1,0,0
▁takıldı,1,1,0
osauridae,1,0,0
▁etçil,1,1,1
▁akrabası,1,1,0
▁yırtıcı,1,1,1
▁fosili,1,1,0
abildi,1,1,1
▁etobur,1,1,1
▁dinozorların,1,1,0
▁dişleri,1,1,0
▁atalarından,1,1,0
▁gözetiminde,1,1,0
▁adlandırılmış,1,1,0
▁nolu,1,0,0
▁tarafındaki,1,1,0
▁başlatılması,1,1,0
▁açının,1,1,0
▁açısının,1,1,0
▁aramızda,1,1,0
nüf,1,0,0
ilecekti,1,1,1
▁paketler,1,1,0
▁mersin,1,1,1
karahisar,1,0,0
esun,1,1,0
▁yamaçlarında,1,1,0
ılmaları,1,1,1
▁vekalet,1,1,1
▁boşalan,1,1,0
▁kararıyla,1,1,0
abancı,1,1,0
▁koç,1,1,1
▁çey,1,0,0
▁yüksekte,1,1,0
▁yerlerinin,1,1,0
▁seyrek,1,1,1
▁kusurlu,1,1,0
▁devletinde,1,1,0
▁binasında,1,1,0
▁filmler,1,1,0
▁belgeseller,1,1,0
▁filmleri,1,1,0
▁gösterilmiş,1,1,0
▁büyükbaş,1,1,1
▁sıradadır,1,1,0
▁çatal,1,1,1
▁mahallesinde,1,1,0
▁gelsin,1,1,0
▁yıkılmış,1,1,0
▁istedik,1,1,0
▁hikâyesini,1,0,0
▁anlatmış,1,1,0
▁yazanlar,1,1,0
tası,1,1,1
▁elementler,1,1,0
▁mantarlar,1,1,0
▁yeryüzüne,1,1,0
▁istenirse,1,1,0
▁sıfatıyla,1,1,0
▁uzundur,1,1,0
▁bölümlerden,1,1,0
ılırmak,1,0,0
▁illere,1,1,0
▁topraklara,1,1,0
▁belirtildiği,1,1,0
▁tahtın,1,1,0
▁hanedanın,1,1,0
hof,1,0,0
▁kireçtaşı,1,1,0
▁canlının,1,1,0
▁görüle,1,1,0
biliyor,1,1,0
▁korunmuş,1,1,0
▁bitkilere,1,1,0
▁canlılara,1,1,0
▁üniversitesinde,1,1,0
▁kürs,1,1,0
▁ilhakı,1,1,0
arca,1,1,1
avak,1,0,0
▁dairesel,1,1,0
▁pistin,1,1,0
▁üçü,1,1,0
uni,1,1,0
▁tüf,1,1,1
▁alüv,1,0,0
▁heyeti,1,1,0
▁kampına,1,1,0
▁ikişer,1,1,0
▁gittikleri,1,1,0
▁seçtikleri,1,1,0
▁değiştiğini,1,1,0
▁yüzyıla,1,1,0
▁umutsuz,1,1,0
▁koştu,1,1,0
liydi,1,1,1
▁alıyordu,1,1,0
▁ilki,1,1,0
▁yarımadanın,1,1,0
▁edilmişti,1,1,0
▁aitti,1,1,0
▁hanedanlığı,1,1,0
▁ediliyordu,1,1,0
▁ayındaki,1,1,0
izmanın,1,1,0
▁başkanlığına,1,1,0
▁aşındır,1,1,1
aşır,1,1,1
▁müziğinin,1,1,0
▁merkezler,1,1,0
▁sıraları,1,1,0
▁veriyor,1,1,0
▁planladı,1,1,0
▁tamamlay,1,1,0
▁kümelerinin,1,1,0
▁havuzu,1,1,0
▁açılıp,1,1,0
▁yazılabilir,1,1,0
dd,1,0,0
▁odalar,1,1,0
▁katip,1,1,1
▁fant,1,0,0
▁denemeleri,1,1,0
▁çelişen,1,1,0
▁sergilediği,1,1,0
▁yansıttığı,1,1,0
ebb,1,0,0
▁ilçeleri,1,1,0
▁doğaya,1,1,0
▁çıkarıyor,1,1,0
▁savaşların,1,1,0
▁karargâh,1,0,0
uğun,1,1,1
kileri,1,1,1
▁sözün,1,1,0
▁tanındığı,1,1,0
aştır,1,1,0
cade,1,0,0
enek,1,1,1
▁çorap,1,1,1
▁kumaş,1,1,1
▁milattan,1,1,0
▁coğrafyada,1,1,0
▁kazılarda,1,1,0
▁eşyaların,1,1,0
▁tuttuğ,1,0,0
▁hayli,1,1,1
▁öncesine,1,1,0
dığına,1,1,1
▁rul,1,0,0
▁şato,1,1,1
▁çimen,1,1,1
▁boyar,1,1,1
▁birçoğu,1,1,0
appy,1,0,0
▁birlikler,1,1,0
▁girişiminde,1,1,0
▁bulunmuşlardır,1,1,0
▁muhareb,1,0,0
▁yapmamıştır,1,1,0
▁resminin,1,1,0
▁naaş,1,1,1
kabir,1,1,1
▁dörtlü,1,1,0
▁müthiş,1,1,1
▁nehirler,1,1,0
▁tepeler,1,1,0
▁sular,1,1,1
▁nehrin,1,0,0
▁golf,1,1,1
▁genişliğindedir,1,1,0
▁yeryüzünün,1,1,0
▁nehirleri,1,1,0
ippi,1,0,0
▁amazon,1,1,1
▁nil,1,1,1
▁ortasından,1,1,0
▁kuzeyindeki,1,1,0
▁limanlar,1,1,0
▁donmuş,1,1,0
fest,1,1,0
buki,1,1,0
▁güneyindeki,1,1,0
iga,1,0,0
▁çiçekli,1,1,0
▁bulunmasından,1,1,0
▁üreticilerinin,1,1,0
▁çekicidir,1,1,0
▁acilen,1,1,1
▁kıyıları,1,1,0
▁sıradağ,1,1,1
▁buzullar,1,1,0
▁doğusundaki,1,1,0
▁doğudan,1,1,0
▁ilçesi,1,1,0
burt,1,1,0
iirt,1,0,0
▁malzemenin,1,1,0
▁diziliş,1,1,0
ledik,1,1,1
▁günlerce,1,1,0
▁yavrusu,1,1,0
▁arabaya,1,1,0
▁binen,1,1,0
▁ayrımcılığa,1,1,0
zad,1,1,1
oshi,1,0,0
avan,1,1,0
▁halı,1,1,1
siye,1,1,1
▁takı,1,1,1
▁şimdilerde,1,1,0
▁onca,1,1,1
▁istemiyor,1,1,0
▁rağ,1,0,0
▁geleneğinin,1,1,0
▁geçirir,1,1,0
▁sanatçıyı,1,1,0
▁sanatçılara,1,1,0
▁halkına,1,1,0
▁halkıyla,1,1,0
▁belirir,1,1,0
▁sanatçıya,1,1,0
▁ikâmet,1,0,0
▁kapıyı,1,1,0
▁kahv,1,0,0
ceğiz,1,1,1
▁balta,1,1,1
▁hissedilir,1,1,0
▁terimlerin,1,1,0
▁işgaline,1,1,0
▁makaleleri,1,1,0
▁takma,1,1,1
elç,1,0,0
▁sayıların,1,1,0
▁büyüğü,1,1,0
▁hepsinin,1,1,0
▁kutlanmaktadır,1,1,0
eze,1,1,0
▁adasının,1,1,0
▁mimaride,1,1,0
▁edebiyatçı,1,1,0
▁çalarak,1,1,0
ıyoruz,1,1,1
▁bilime,1,1,0
▁eylemlerinden,1,1,0
▁gelişerek,1,1,0
▁kavuşan,1,1,0
▁çıkarttığı,1,1,0
▁milletvekilliği,1,1,0
▁kapatmaya,1,1,0
▁kararında,1,1,0
▁belirtmiş,1,1,0
▁tanımadığı,1,1,0
▁ekme,1,1,0
▁kavuştu,1,1,0
ğunu,1,0,0
▁flört,1,1,1
ydi,1,1,1
▁eşinden,1,1,0
▁eşinin,1,1,0
▁korktuğu,1,1,0
memişti,1,1,1
▁âlem,1,0,0
▁eskiye,1,1,0
▁gitmeye,1,1,0
▁dergisinde,1,1,0
▁izleyicilerin,1,1,0
▁kitaplarını,1,1,0
▁popülerlik,1,1,0
▁dergilerinin,1,1,0
▁yazarların,1,1,0
▁izinden,1,1,0
▁ordular,1,1,0
ümüzü,1,1,1
ğumuz,1,0,0
umuzu,1,1,1
▁derinliğinde,1,1,0
▁olmasın,1,1,0
beyin,1,1,1
▁donatılmıştır,1,1,0
▁beyn,1,1,0
▁tutmaktadır,1,1,0
▁mevsiminde,1,1,0
amur,1,0,0
▁yazıtları,1,1,0
▁generali,1,1,0
▁yurd,1,1,1
▁diyor,1,1,1
▁çarpışma,1,1,0
mişti,1,1,1
▁askerleri,1,1,0
▁zayiat,1,1,1
▁yatıyor,1,1,0
▁yaptık,1,1,0
▁istediğin,1,1,0
▁ediyorsun,1,1,0
▁haldeki,1,1,0
▁anlamadım,1,1,0
▁istedim,1,1,0
▁başladım,1,1,0
▁gördüğüm,1,1,0
▁manzar,1,0,0
aklar,1,1,0
▁hissettim,1,1,0
▁göğs,1,1,0
amıştı,1,0,0
▁gelişini,1,1,0
lemez,1,1,1
iğ,1,1,1
▁bilmem,1,1,0
▁şeylere,1,1,0
▁bulmaya,1,1,0
dana,1,1,1
▁şehrine,1,0,0
▁güvercin,1,1,1
▁hikâyeyi,1,0,0
tıktan,1,1,1
▁şunu,1,1,0
dili,1,1,0
▁noktalama,1,1,0
alamak,1,1,0
▁burn,1,1,0
▁güvenoyu,1,1,1
▁sözcüğün,1,1,0
▁havalarda,1,1,0
▁aklım,1,1,0
▁beb,1,0,0
▁babamın,1,1,0
▁boyuna,1,1,0
▁bakmadan,1,1,0
▁sırayı,1,1,0
▁illerinin,1,1,0
▁festivalde,1,1,0
▁yaşamayı,1,1,0
▁reformları,1,1,0
▁kesimden,1,1,0
▁tanecik,1,1,1
▁oluşurlar,1,1,0
▁süzme,1,1,0
▁sağlığının,1,1,0
▁okuluna,1,1,0
▁meselesi,1,1,0
▁görünümünde,1,1,0
▁kıtasal,1,1,0
iğiyle,1,1,1
▁sahtek,1,0,0
▁bilinçsiz,1,1,0
▁platin,1,1,1
▁katılmak,1,1,0
▁iskan,1,1,1
▁hatlı,1,1,0
▁dedikodu,1,1,1
▁atadığı,1,1,0
üce,1,1,1
▁basının,1,1,0
▁standardının,1,1,0
▁nedeninin,1,1,0
▁amonyum,1,1,1
▁karbonat,1,1,1
▁hidroklorik,1,1,1
▁sülfür,1,1,1
▁klorür,1,1,1
▁yatıştır,1,1,0
▁eğimi,1,1,0
▁seçimlerinde,1,1,0
▁partisine,1,1,0
▁basınc,1,1,1
▁uygulandı,1,1,0
entin,1,1,0
▁kurt,1,1,1
icher,1,0,0
▁yarımkürede,1,0,0
▁kuzeye,1,1,0
▁güneye,1,1,0
▁ettirir,1,1,0
▁şehirlere,1,1,0
aşan,1,1,0
raksiyon,1,0,0
▁kalmasının,1,1,0
▁hattını,1,1,0
▁siyasetinde,1,1,0
▁itaatsizlik,1,1,0
▁güçler,1,1,0
▁kapitalizmin,1,1,0
idar,1,1,0
▁anarşizm,1,1,1
▁üstünlüğünü,1,1,0
▁normalde,1,1,0
▁müsabakaları,1,1,0
yonlar,1,1,0
irik,1,0,0
▁metanol,1,0,0
▁eğitimler,1,1,0
▁metrekarelik,1,1,0
▁basma,1,1,1
▁alanın,1,1,0
▁sm,1,0,0
▁hükûmet,1,0,0
▁katılarak,1,1,0
▁verebilecek,1,1,0
▁amil,1,1,1
▁silikon,1,1,1
temiz,1,1,1
▁ismindeki,1,1,0
▁sığınak,1,1,1
▁yakıp,1,1,0
▁sözlerinin,1,1,0
▁şarkıda,1,1,0
▁renkle,1,1,1
▁resme,1,0,0
cing,1,0,0
▁dövme,1,1,1
▁saatin,1,1,0
▁rakamlar,1,1,0
▁tefek,1,1,1
▁ilçenin,1,1,0
yat,1,1,1
▁karam,1,1,0
ürsel,1,0,0
▁arabaların,1,1,0
▁çalışkan,1,1,1
▁yazmaları,1,1,0
▁çeviri,1,1,1
▁söğüt,1,1,1
▁numaraları,1,1,0
▁kulüpte,1,1,0
▁bahsediyor,1,1,0
▁kutlamalar,1,1,0
▁yılbaşı,1,1,1
▁mezuniyet,1,1,1
▁romandan,1,1,0
▁uyarlanan,1,1,0
▁diktatör,1,1,1
▁gülüms,1,0,0
▁maske,1,1,1
▁taktığı,1,1,0
▁kibirli,1,1,0
▁tanımlarken,1,1,0
▁söylenir,1,1,0
▁dağları,1,1,0
esiydi,1,1,1
▁plaj,1,1,1
▁cüb,1,0,0
ıldır,1,1,1
▁sütü,1,1,0
▁uzayda,1,1,0
▁yuvar,1,1,1
landı,1,1,1
inek,1,1,1
▁benekli,1,1,0
▁salça,1,1,1
dibi,1,1,0
▁suları,1,1,1
dost,1,1,1
▁düşmanlarını,1,1,0
▁unutulmaz,1,1,0
▁gladyatör,1,1,1
▁dövüş,1,1,1
▁ülkemize,1,1,0
▁hikayesini,1,1,0
▁show,1,0,0
▁beklerken,1,1,0
▁ayağa,1,1,0
▁makyaj,1,1,1
▁sürülür,1,1,0
uj,1,0,0
▁pud,1,1,1
▁versin,1,1,0
▁enstrümanı,1,1,0
▁sakız,1,1,1
▁kurbağa,1,1,1
arit,1,0,0
layacak,1,1,1
üpiter,1,0,0
▁kasabası,1,1,0
▁şarkısıyla,1,1,0
osc,1,0,0
▁cap,1,0,0
metik,1,1,0
ucat,1,1,0
▁usulüne,1,1,0
▁zekalı,1,1,0
▁kullanırlar,1,1,0
▁süpür,1,1,1
▁susam,1,1,1
▁karabiber,1,1,1
▁büyüğüdür,1,1,0
eba,1,0,0
oyn,1,1,0
▁oynuyor,1,1,0
▁sözleriyle,1,1,0
▁turş,1,1,0
▁olsay,1,0,0
abık,1,1,0
▁münz,1,0,0
▁seçilebilir,1,1,0
▁gagası,1,1,0
▁tüylü,1,1,0
▁pelik,1,0,0
ingo,1,0,0
▁siyahi,1,1,1
▁şarkıcı,1,1,0
evie,1,0,0
iyede,1,1,0
▁rütb,1,0,0
▁unvanıyla,1,1,0
▁teğmen,1,1,1
▁rakım,1,1,1
peten,1,1,0
▁türemiştir,1,1,0
▁kısk,1,0,0
▁filminde,1,1,0
▁ezeli,1,1,1
▁yıldızı,1,1,0
▁mürekkep,1,1,1
▁balığı,1,1,0
▁havlu,1,1,1
▁ıhlamur,1,1,1
▁buradan,1,1,0
▁denizci,1,1,0
▁donanma,1,1,0
▁kokulu,1,1,0
▁yapılıp,1,1,0
▁yazılıdır,1,1,0
▁astronot,1,1,1
▁düzine,1,1,1
▁düell,1,0,0
▁yaralar,1,1,0
stoy,1,0,0
sandr,1,0,0
uşkin,1,0,0
▁yetmez,1,1,0
▁serisinin,1,1,0
▁bölümleridir,1,1,0
ones,1,0,0
▁metro,1,1,1
▁meydanı,1,1,0
▁bahçesi,1,1,0
▁kamuflaj,1,1,1
kahverengi,1,1,1
mavi,1,1,1
siyah,1,1,1
▁kıvır,1,1,1
▁günlerinden,1,1,0
▁giyilen,1,1,0
▁kıyafet,1,1,1
▁yedikleri,1,1,0
▁anılırlar,1,1,0
▁elektr,1,0,0
▁sürerek,1,1,0
▁oyuncağı,1,1,0
▁yarıştığı,1,1,0
▁arabalar,1,1,0
▁sevindir,1,1,0
▁espri,1,1,1
▁yakalanmış,1,1,0
cadan,1,1,1
ışık,1,1,1
ıltı,1,0,0
▁filmlerinde,1,1,0
▁kıza,1,1,0
▁açgöz,1,0,0
▁nank,1,0,0
▁kürsü,1,1,1
▁kule,1,1,1
▁kahvaltı,1,1,1
▁minibüs,1,1,1
▁filmlerde,1,1,0
▁ova,1,1,1
▁kanyon,1,1,1
ethoven,1,0,0
▁marşı,1,1,0
▁sesinin,1,1,0
▁eşek,1,1,1
▁yılan,1,1,1
▁yam,1,1,0
▁üniversit,1,0,0
▁mitolojisinde,1,1,0
anz,1,1,0
▁otobüsler,1,1,0
anıt,1,1,1
▁teknisyen,1,1,1
laşmayı,1,1,1
▁manşet,1,1,1
▁kastet,1,1,1
couver,1,0,0
tland,1,0,0
▁yerleşimleri,1,1,0
zan,1,1,1
▁grek,1,0,0
▁ergin,1,1,1
pik,1,1,1
▁çekir,1,1,0
▁ırkı,1,1,0
▁ısıl,1,1,1
▁süresine,1,1,0
değeri,1,1,0
▁müzikte,1,1,0
▁kaldırılmıştır,1,1,0
▁efsanevi,1,1,1
▁kurucuları,1,1,0
▁imparatorluğun,1,1,0
fit,1,1,1
▁nitrat,1,1,1
loo,1,0,0
▁tufan,1,1,1
▁kurarlar,1,1,0
▁gazetesini,1,1,0
hoca,1,1,1
bud,1,1,1
hanov,1,0,0
▁biriminin,1,1,0
▁kampanyaları,1,1,0
▁uçta,1,1,0
▁kariyerine,1,1,0
▁yaşanılan,1,1,0
▁rolle,1,1,0
▁nöronlar,1,1,0
▁kavş,1,1,0
▁akson,1,1,1
omus,1,0,0
ku,1,0,0
▁heyecan,1,1,1
▁başlarlar,1,1,0
▁düşürür,1,1,0
ride,1,0,0
▁bulunabilir,1,1,0
ofya,1,1,0
odrom,1,0,0
yağ,1,1,1
▁haini,1,1,0
▁firar,1,1,1
hus,1,1,0
tuf,1,0,0
▁geliştirilerek,1,1,0
▁çığır,1,1,1
▁mirası,1,1,0
▁kesimler,1,1,0
▁tot,1,0,0
oğaz,1,0,0
▁ören,1,1,1
▁sınırlara,1,1,0
▁ifadelere,1,1,0
▁banknot,1,1,1
▁orant,1,1,0
▁sizi,1,1,1
manız,1,1,1
▁üzgün,1,1,1
▁olmanız,1,1,0
latıcı,1,1,1
▁kapatılan,1,1,0
▁uygulamasıdır,1,1,0
▁tele,1,1,0
tha,1,0,0
ülüğün,1,1,1
▁endüstrisine,1,1,0
▁tepkisi,1,1,0
▁astar,1,1,1
rodit,1,0,0
▁adlarla,1,1,0
▁aşarak,1,1,0
kilere,1,1,1
▁iletir,1,1,0
▁okuldan,1,1,0
ıncaya,1,1,1
▁çalıştırma,1,1,0
▁ünlüsü,1,1,0
▁kaval,1,1,1
lanmasından,1,1,1
▁hormonu,1,1,0
nez,1,1,0
▁sq,1,0,0
▁öniz,1,1,0
orton,1,0,0
▁boyuta,1,1,0
emekle,1,1,1
▁şablon,1,1,1
▁kullanmaktır,1,1,0
▁boyutlar,1,1,0
▁hapsine,1,1,0
▁verilip,1,1,0
▁yürüyen,1,1,0
▁uyumluluk,1,1,0
▁yetiştiği,1,1,0
▁mağaralar,1,1,0
▁dokum,1,1,0
▁yöresel,1,1,0
▁hayvancılığa,1,1,0
▁yetersizdir,1,1,0
▁vermemektedir,1,1,0
▁yağlı,1,1,0
▁kuyruklu,1,1,0
▁yapabilecek,1,1,0
▁kapasiteye,1,1,0
▁sayfaya,1,1,0
▁merteb,1,0,0
▁bazılarının,1,1,0
▁malzemelerinin,1,1,0
▁yarısının,1,1,0
▁pişmiş,1,1,0
▁biçimlerine,1,1,0
▁alkış,1,1,1
▁ül,1,1,1
▁eşsiz,1,1,0
▁örtüş,1,1,0
▁interneti,1,0,0
mamakta,1,1,1
▁programlara,1,1,0
▁katılımına,1,1,0
▁cihazların,1,1,0
ipleri,1,1,0
▁akademi,1,1,1
ülecek,1,1,1
▁malt,1,1,1
▁vektörler,1,1,0
▁mandi,1,0,0
▁foton,1,1,1
▁trajedi,1,1,1
▁seçilip,1,1,0
▁titreşim,1,1,1
▁makas,1,1,1
▁uzunlukta,1,1,0
ceğimiz,1,0,0
meyiz,1,1,1
umdan,1,1,1
umda,1,1,1
▁popülasyonun,1,1,0
▁sekans,1,0,0
▁denmektedir,1,1,0
▁polimorf,1,0,0
▁şekillenen,1,1,0
▁penet,1,0,0
▁formülasyon,1,1,1
▁solüsyon,1,1,1
sif,1,1,1
▁eyaletlerinde,1,1,0
▁girişte,1,1,0
▁mikroskobu,1,1,0
▁kabarcık,1,1,1
▁sürgüne,1,1,0
luğuyla,1,1,1
▁kompoz,1,0,0
▁görünümünü,1,1,0
▁ekin,1,1,1
▁hayvanlara,1,1,0
asis,1,1,0
▁kitlesi,1,1,0
▁bakanlığın,1,1,0
▁peroksit,1,1,1
▁taraftan,1,1,0
▁geliyordu,1,1,0
▁önünden,1,1,0
▁ardında,1,1,0
▁vuran,1,1,0
▁şarkısı,1,1,0
▁hakimiyeti,1,1,0
▁fiyatlı,1,1,0
▁kenarı,1,1,0
▁parmağı,1,1,0
▁substr,1,0,0
▁inhib,1,0,0
▁eri,1,1,1
hidae,1,0,0
▁familyasına,1,1,0
emus,1,0,0
tica,1,1,0
▁varsayımsal,1,1,0
▁teknolojisinin,1,1,0
▁versiyonu,1,1,0
▁yatırımcılar,1,1,0
aco,1,0,0
▁karg,1,0,0
▁maymun,1,1,1
▁köpeklerde,1,1,0
▁baskılan,1,1,0
▁kokain,1,1,1
▁yurtsever,1,1,1
▁yenildikleri,1,1,0
▁tepkime,1,1,0
▁grav,1,0,0
▁turb,1,1,1
▁spekt,1,0,0
▁maceracı,1,1,0
▁artr,1,1,0
edon,1,0,0
<0xC4>,1,0,0
<0xB7>,1,0,0
mayalım,1,1,1
▁yavaşça,1,1,0
amayız,1,1,1
ehan,1,1,0
ıcısı,1,1,1
▁tıraş,1,1,1
▁hekimler,1,1,0
otus,1,0,0
▁dediğimiz,1,1,0
▁canlandırılan,1,1,0
hic,1,1,1
▁gerilme,1,1,0
▁evrim,1,1,1
▁organizm,1,0,0
play,1,0,0
▁jel,1,1,1
▁çoğunda,1,1,0
▁testlerinde,1,1,0
▁yaşamaktadırlar,1,1,0
▁korkan,1,1,0
▁hafifçe,1,1,0
▁dolaşan,1,1,0
last,1,0,0
▁eksikliğine,1,1,0
▁dokusunun,1,1,0
▁anormal,1,1,1
▁tampon,1,1,1
▁güçlendirilmiş,1,1,0
▁anladı,1,1,0
dük,1,1,1
▁gördüğ,1,0,0
▁portr,1,0,0
▁antidepres,1,0,0
ektif,1,0,0
olep,1,0,0
▁benzodiazep,1,0,0
▁dokuları,1,1,0
▁moleküler,1,1,1
üj,1,0,0
▁altta,1,1,0
▁lenfosit,1,1,1
▁ilaçları,1,1,0
▁yeteneklerine,1,1,0
▁öp,1,1,1
▁kapatma,1,1,1
▁eşeyli,1,1,0
rov,1,0,0
▁mahal,1,1,1
▁uzaklığı,1,1,0
▁hiss,1,1,0
loid,1,0,0
stür,1,0,0
öğretmen,1,1,1
▁döngüsünün,1,1,0
▁öngördüğü,1,1,0
cunun,1,1,1
′′,1,0,0
▁kısmın,1,1,0
▁ruhban,1,1,1
▁parlament,1,0,0
▁birleştiren,1,1,0
▁satarak,1,1,0
▁varsayımı,1,1,0
▁tasarımcısı,1,1,0
▁kariyeri,1,1,0
▁koordinatörü,1,1,0
▁yöneticiliği,1,1,0
ells,1,0,0
arik,1,1,0
▁katılımın,1,1,0
▁vs,1,1,0
▁avuç,1,1,1
▁dokunmatik,1,1,1
▁çip,1,1,1
▁izleyicileri,1,1,0
▁ekibin,1,1,0
iform,1,0,0
▁kazanılmış,1,1,0
▁kaybolur,1,1,0
atit,1,1,0
nek,1,0,0
▁yönetimindeki,1,1,0
▁tümünde,1,1,0
▁efsaneler,1,1,0
▁kaldığını,1,1,0
▁eleştirmek,1,1,0
▁malzemeye,1,1,0
▁plastikten,1,1,0
▁görüşlü,1,1,0
kanlı,1,1,0
▁cihazın,1,1,0
▁akredite,1,1,1
▁boyan,1,1,1
loud,1,0,0
▁oyununu,1,1,0
dieu,1,0,0
▁getirt,1,1,0
▁izniyle,1,1,0
▁yönetimiyle,1,1,0
▁tedar,1,1,0
▁down,1,0,0
▁performansına,1,1,0
▁inancını,1,1,0
▁ayrıntıları,1,1,0
▁gösterdiğini,1,1,0
eşim,1,1,0
▁olumsuzluk,1,1,0
▁sertifik,1,0,0
▁veyahut,1,1,1
melerle,1,1,1
▁kayıtlarında,1,1,0
▁istekli,1,1,0
▁toplamının,1,1,0
▁ulaştığını,1,1,0
dell,1,1,0
▁törensel,1,1,0
▁sarnıç,1,1,1
▁irtifa,1,1,1
▁dereceleri,1,1,0
▁sözcüktür,1,1,0
evizyon,1,0,0
othe,1,0,0
ès,1,0,0
▁kamuya,1,1,0
▁alınırken,1,1,0
▁aslına,1,1,0
ray,1,1,1
arus,1,0,0
▁büyür,1,1,0
▁dostane,1,1,1
▁bilgelik,1,1,0
ılmamaktadır,1,1,1
▁salg,1,0,0
isler,1,1,0
▁kulesi,1,1,0
▁füze,1,1,1
▁yayınladığı,1,1,0
▁yapmadığı,1,1,0
diğinden,1,1,1
günü,1,1,1
▁kurarken,1,1,0
▁çizelgesi,1,1,0
umcu,1,1,1
▁siyasette,1,1,0
▁markalar,1,1,0
gele,1,1,1
▁maddesinde,1,1,0
▁edildikten,1,1,0
▁partisini,1,1,0
▁orduya,1,1,0
▁boylam,1,1,1
▁aldat,1,1,1
▁özgürlüğünü,1,1,0
▁sömür,1,1,1
ecekleri,1,1,1
▁zamanları,1,1,0
▁sürtünme,1,1,0
▁yerçekimi,1,1,0
cil,1,0,0
▁alınıyor,1,1,0
▁kompozisyon,1,1,1
▁helyum,1,1,1
▁nitrojen,1,1,1
▁duyduğ,1,0,0
▁ekvator,1,1,1
▁çalışmada,1,1,0
▁devrin,1,1,0
▁devral,1,1,1
▁geçmez,1,1,0
▁çıkarılabilir,1,1,0
iyetleri,1,0,0
▁katılımcıları,1,1,0
▁deneyi,1,1,0
▁üyeleriyle,1,1,0
ometrik,1,0,0
▁atmosferin,1,1,0
▁kategoride,1,1,0
▁kategoriler,1,1,0
▁aralıklı,1,1,0
▁)',1,0,0
▁kiraya,1,1,0
▁örg,1,1,1
▁torn,1,1,0
gök,1,1,1
otermal,1,0,0
▁basınçta,1,1,0
▁optimizasyon,1,1,1
▁tamamlandığında,1,1,0
▁imzalandı,1,1,0
▁geçtiğinde,1,1,0
kn,1,0,0
▁şahsen,1,1,1
iliğinden,1,1,1
▁entropi,1,1,1
▁imzalayarak,1,1,0
▁savaşını,1,1,0
▁erdiğini,1,1,0
danya,1,1,0
▁tehdi,1,0,0
manları,1,0,0
▁verileceği,1,1,0
▁ikametgâh,1,0,0
nca,1,1,1
luluğu,1,1,1
▁hiçbirinin,1,1,0
emli,1,1,0
▁benzeyen,1,1,0
'.,1,0,0
otos,1,1,0
mamız,1,1,1
▁listesine,1,1,0
yayın,1,1,1
▁bırakılmış,1,1,0
▁kafatası,1,1,0
▁gruplarını,1,1,0
kızıl,1,1,1
ililer,1,1,0
▁antropolog,1,1,1
umen,1,1,0
ebeği,1,0,0
oleon,1,0,0
▁abluk,1,1,0
▁akışları,1,1,0
▁sayfanın,1,1,0
▁yapacakları,1,1,0
▁paylaşan,1,1,0
▁harekâta,1,0,0
▁tahr,1,0,0
▁hayırsever,1,1,1
emezler,1,1,1
▁ödeyerek,1,1,0
peryal,1,0,0
▁sitede,1,1,0
▁çağının,1,1,0
leşerek,1,1,1
▁markaların,1,1,0
▁eklenerek,1,1,0
▁alınmadan,1,1,0
▁kolej,1,1,1
riend,1,0,0
▁facebook,1,0,0
▁hedefini,1,1,0
▁küp,1,1,1
▁bölümler,1,1,0
▁yararlanılır,1,1,0
▁cross,1,0,0
ization,1,0,0
▁fiş,1,1,1
▁onaylanmıştır,1,1,0
▁ırkçılık,1,1,0
▁ünlenen,1,1,0
agu,1,1,1
enton,1,0,0
▁gölg,1,0,0
▁dayanıklıdır,1,1,0
▁meyvelerin,1,1,0
▁vejet,1,0,0
▁yağışı,1,1,0
▁işbirliğiyle,1,1,0
▁fikrin,1,0,0
▁okunabilir,1,1,0
▁okuryazar,1,1,1
▁işlemci,1,1,1
▁koşuluyla,1,1,0
▁host,1,0,0
▁programlarda,1,1,0
▁uygulamanın,1,1,0
▁alıntı,1,1,1
▁paradoks,1,1,1
▁teorem,1,1,1
▁yardımın,1,1,0
▁yardıma,1,1,0
lamasıyla,1,1,1
▁kiraz,1,1,1
▁klon,1,1,1
▁eda,1,1,1
▁seçilmesine,1,1,0
dans,1,1,1
umlu,1,1,1
stı,1,0,0
releme,1,1,0
▁imzalanmış,1,1,0
▁yararlanılarak,1,1,0
▁hidro,1,0,0
api,1,0,0
▁kemoterapi,1,1,1
▁salkım,1,1,1
▁salk,1,0,0
▁araçlarla,1,0,0
▁uyduları,1,1,0
▁kendinin,1,1,0
▁cun,1,1,1
ningham,1,0,0
▁yelpaz,1,0,0
▁simgel,1,1,0
abanı,1,1,0
▁karat,1,1,0
▁radyoda,1,1,0
▁bebeğe,1,1,0
▁takviye,1,1,1
▁varlıklı,1,1,1
▁sitesinden,1,1,0
▁dağıtımını,1,1,0
▁yapıtında,1,1,0
▁anlar,1,1,1
▁yıldızlar,1,1,0
▁terörizm,1,1,1
orn,1,0,0
▁misket,1,1,1
"],",1,0,0
++,1,0,0
▁dümen,1,1,1
▁bürokras,1,0,0
ф,1,0,0
ы,1,0,0
ц,1,0,0
▁sıcaklığına,1,1,0
▁ayrıldığında,1,1,0
▁dah,1,0,0
▁şirketiyle,1,1,0
▁metninin,1,1,0
▁analizini,1,1,0
meyeceği,1,1,1
▁çözülür,1,1,0
▁hükümdarıdır,1,1,0
unov,1,0,0
arsk,1,0,0
▁metalik,1,1,1
ikoster,1,0,0
oidler,1,0,0
olin,1,1,0
▁anayasayı,1,1,0
▁onaylam,1,1,0
amakta,1,0,0
▁alfabesinin,1,1,0
ışının,1,1,1
▁yetin,1,1,1
▁tanrıya,1,1,0
▁sahnelerin,1,1,0
▁senaryo,1,1,1
▁aktarılması,1,1,0
▁dönüştürücü,1,1,0
▁cihazlara,1,1,0
▁arit,1,0,0
▁elçiliği,1,1,0
▁getirirken,1,1,0
dest,1,1,1
inasyon,1,0,0
giltere,1,0,0
▁makineler,1,1,0
▁gezinti,1,1,1
▁diline,1,1,0
▁bağlamda,1,1,0
▁incelemesi,1,1,0
▁eserlerinin,1,1,0
▁parmağını,1,1,0
▁yumruk,1,1,1
▁ünlüler,1,1,0
aar,1,0,0
▁ulusun,1,1,0
▁bildiğin,1,1,0
▁inandı,1,1,0
▁herş,1,1,0
▁seçti,1,1,0
▁tutku,1,1,1
▁çev,1,0,0
rene,1,1,0
▁talih,1,1,1
▁yayınlam,1,0,0
iha,1,1,0
▁şük,1,0,0
▁reçet,1,0,0
▁fotoğrafı,1,1,0
▁olaylarına,1,1,0
▁ayaklanma,1,1,1
▁ambul,1,0,0
▁dergilerin,1,1,0
▁ötesindeki,1,1,0
▁açarak,1,1,0
rath,1,0,0
▁loc,1,0,0
▁salon,1,1,1
▁üstlenilen,1,1,0
▁mekansal,1,1,0
▁olam,1,0,0
▁yükselişini,1,1,0
▁açtığını,1,1,0
▁ileten,1,1,0
▁atlı,1,1,0
▁inançların,1,1,0
▁tasarımını,1,1,0
▁mesleğini,1,1,0
▁periyot,1,1,1
▁çorak,1,1,1
▁inandığı,1,1,0
fır,1,1,1
gö,1,0,0
▁insanıdır,1,1,0
lard,1,0,0
stra,1,0,0
orno,1,0,0
▁karşıtlığı,1,1,0
▁köprüsü,1,1,0
▁öldürülen,1,1,0
▁samim,1,1,0
▁sağlanmaktadır,1,1,0
▁tasarlamıştır,1,1,0
▁telef,1,1,1
▁verdir,1,1,0
negatif,1,1,1
▁skeç,1,1,1
urg,1,0,0
▁yaştaki,1,1,0
▁esasında,1,1,0
▁keyf,1,0,0
▁özelliklerle,1,1,0
▁tanıtan,1,1,0
anıdır,1,1,1
▁musik,1,0,0
▁oluşmaya,1,1,0
▁aktiviteler,1,1,0
▁dişler,1,1,0
▁telefonlar,1,1,0
org,1,1,1
▁gazetecileri,1,1,0
▁kendileriyle,1,1,0
tıklarını,1,1,1
▁erişimin,1,1,0
▁hesaplarını,1,1,0
▁bağışıklık,1,1,0
astik,1,1,0
irdi,1,1,1
üyordu,1,1,1
▁buldu,1,1,0
▁malzemeden,1,1,0
▁etmesidir,1,1,0
▁zihni,1,1,1
▁ibar,1,1,0
▁yamaç,1,1,1
▁paraşüt,1,1,1
▁çalı,1,1,1
▁diken,1,1,1
▁arındırılmış,1,1,0
▁seçil,1,1,1
▁sahanın,1,1,0
▁tepenin,1,1,0
▁nüfusunu,1,1,0
▁role,1,1,0
▁oluştururken,1,1,0
▁kuruluşundan,1,1,0
▁silinmiştir,1,1,0
ère,1,0,0
▁türün,1,1,1
▁tabana,1,1,0
▁kullanabilir,1,1,0
eksi,1,1,1
ninos,1,0,0
▁nom,1,0,0
▁pahalıdır,1,1,0
▁şekilli,1,1,0
▁salma,1,1,0
▁arazilerde,1,1,0
▁hamile,1,1,1
▁düşünülmüş,1,1,0
▁grafikleri,1,1,0
▁kıvılcım,1,1,1
▁utan,1,1,1
▁modelin,1,1,0
▁ögeleri,1,1,0
▁geçirip,1,1,0
ierre,1,0,0
lasman,1,0,0
▁güdü,1,1,1
▁söyleş,1,1,0
▁saatlik,1,1,0
▁momenti,1,1,0
▁kran,1,0,0
▁sağlamakta,1,1,0
▁gerçekleri,1,1,0
kap,1,1,1
▁bekliyor,1,1,0
▁tanıyor,1,1,0
▁musun,1,1,0
▁ifadenin,1,1,0
▁yepyeni,1,1,1
arab,1,0,0
▁minnet,1,1,1
▁okumuş,1,1,0
▁yazarlarından,1,1,0
▁gerekliliğini,1,1,0
▁başarısızlığı,1,1,0
▁insandır,1,1,0
▁prensibine,1,1,0
▁derslerini,1,1,0
▁gramer,1,1,1
▁retorik,1,1,1
▁vatandaşı,1,1,0
emiş,1,1,0
▁etmemiş,1,1,0
obil,1,0,0
hareket,1,1,1
▁enfeksiyonları,1,1,0
akk,1,0,0
umi,1,1,0
▁hepsini,1,1,0
round,1,0,0
▁bazlı,1,1,0
eta,1,1,0
▁kaçıran,1,1,0
▁kibar,1,1,1
▁canı,1,1,0
▁gidi,1,1,1
▁minik,1,1,1
▁cadı,1,1,1
▁yaptın,1,1,0
▁bakalım,1,1,0
▁derdini,1,1,0
▁anlamaz,1,1,0
▁setleri,1,1,0
▁madenc,1,0,0
lass,1,0,0
clus,1,0,0
forman,1,1,0
inize,1,1,1
eylem,1,1,1
ılabileceği,1,1,1
▁hib,1,1,1
fo,1,0,0
▁toplantılarına,1,1,0
▁katılanların,1,1,0
ünlü,1,1,1
▁devşirme,1,1,1
cur,1,0,0
özgür,1,1,1
▁taşıdığını,1,1,0
▁araştıran,1,1,0
▁yazılarından,1,1,0
▁binalarının,1,1,0
▁edine,1,1,0
▁derinin,1,1,0
▁halklarının,1,1,0
▁siyas,1,1,0
▁basımı,1,1,0
▁banliyö,1,1,1
▁taksi,1,1,1
▁alfabesiyle,1,1,0
▁dönüştürmek,1,1,0
▁yükünün,1,1,0
▁hissesi,1,1,0
▁spekülatif,1,1,1
▁toplat,1,1,0
▁sesini,1,1,0
▁unvanına,1,1,0
fiye,1,0,0
▁ibaresi,1,1,0
▁oybirliğiyle,1,1,0
medikçe,1,1,1
▁larv,1,0,0
▁sürüngenler,1,1,0
▁kurbağ,1,0,0
▁balıklar,1,1,0
▁salyang,1,0,0
ozlar,1,0,0
raları,1,0,0
▁dursun,1,1,1
▁tutuklu,1,1,1
▁konten,1,1,0
▁yükseköğrenim,1,1,1
▁uyruklu,1,1,0
▁erbaş,1,1,1
mim,1,1,1
▁hesaplamaları,1,1,0
▁bağışlar,1,1,0
▁arttırma,1,1,0
▁network,1,0,0
▁marangoz,1,1,1
▁kadros,1,1,0
▁yakınında,1,1,0
▁cüc,1,0,0
▁koğuş,1,1,1
▁hipotezini,1,1,0
▁konsolide,1,1,1
▁güçle,1,1,0
▁geliştirmiş,1,1,0
oçya,1,0,0
▁eylemlerinin,1,1,0
▁dişiler,1,1,0
▁dayalıdır,1,1,0
▁elemanın,1,1,0
▁olasılığının,1,1,0
▁kaynaklandığını,1,1,0
ılmayı,1,1,1
▁uyul,1,1,0
▁verdik,1,1,0
▁şahsi,1,1,1
erkes,1,1,0
acısı,1,1,0
▁mezarının,1,1,0
ranın,1,0,0
▁metnini,1,1,0
▁fıkra,1,1,1
▁kürk,1,1,1
eddü,1,1,0
uzz,1,1,0
alim,1,1,1
▁boylarının,1,1,0
emeyecek,1,1,1
▁polen,1,1,1
▁nektar,1,1,1
olf,1,0,0
▁yetkilerini,1,1,0
▁lay,1,1,0
▁uğrak,1,1,1
▁tesisin,1,1,0
▁görevlerini,1,1,0
ildikleri,1,1,1
▁riskine,1,1,0
▁raporuna,1,1,0
▁saattir,1,1,0
▁çevrelerde,1,1,0
▁tabanından,1,1,0
▁tablosunda,1,1,0
▁yapılmakta,1,1,0
bolu,1,1,0
ovalı,1,1,0
ilius,1,0,0
▁çıkarıldığı,1,1,0
▁indirgenmiş,1,1,0
▁araştırmacılar,1,1,0
▁absorbe,1,0,0
▁emilim,1,1,0
▁hastalarda,1,1,0
landıktan,1,1,1
▁dozu,1,1,0
▁saklan,1,1,1
▁ked,1,1,1
▁bakıyor,1,1,0
▁kaçtı,1,1,0
▁kilitli,1,1,0
▁ritim,1,1,1
▁hikaye,1,1,1
▁hikay,1,0,0
▁seslerinin,1,1,0
▁dinlet,1,1,0
▁gözaltı,1,1,1
▁bırakılmasını,1,1,0
▁sorulan,1,1,0
▁bulmayı,1,1,0
▁tiyatrosu,1,1,0
raki,1,0,0
▁mektuplar,1,1,0
▁yatkın,1,1,1
▁etkinliklerinde,1,1,0
▁düşünceye,1,1,0
▁sevmek,1,1,0
▁tamamlaması,1,1,0
▁verilerek,1,1,0
▁istenmiştir,1,1,0
▁geçişin,1,1,0
▁sekizinci,1,1,0
▁düğme,1,1,1
▁ilik,1,1,1
▁doğayı,1,1,0
▁karı,1,1,1
▁üreterek,1,1,0
▁katılmasına,1,1,0
▁sesine,1,1,0
ütür,1,1,0
▁uygulamalarla,1,1,0
lediğine,1,1,1
▁düşündü,1,1,0
▁erkekten,1,1,0
▁dilbilim,1,0,0
▁seslerini,1,1,0
▁küre,1,1,1
▁yavaştır,1,1,0
▁çocuklarından,1,1,0
▁tamamlanmıştır,1,1,0
▁başladığında,1,1,0
▁oyunlardan,1,1,0
▁sözlerle,1,1,0
▁fotoğraflar,1,1,0
▁öğrencilerine,1,1,0
▁anlatmaktadır,1,1,0
▁yayılması,1,1,0
▁getirmiş,1,1,0
▁gelişimin,1,1,0
ancy,1,0,0
enberg,1,0,0
▁elli,1,1,1
▁anaokulu,1,1,1
▁doğrulama,1,1,0
▁dağarcı,1,1,0
güzel,1,1,1
▁konulu,1,1,0
▁mekânı,1,0,0
▁geçişler,1,1,0
inir,1,1,1
▁hissettiğini,1,1,0
▁numune,1,1,1
eğine,1,1,0
▁işlemek,1,1,0
▁keman,1,1,1
▁flüt,1,1,1
▁piyano,1,1,1
luğuna,1,1,1
▁otizm,1,1,1
▁dudak,1,1,1
▁yarık,1,1,1
▁yaştan,1,1,0
▁büyüy,1,1,0
▁okumaya,1,1,0
enius,1,0,0
oloz,1,0,0
▁erişti,1,1,0
▁kullanacağı,1,1,0
▁modellerden,1,1,0
▁köş,1,0,0
▁oynanması,1,1,0
▁kapsayacak,1,1,0
▁şiddetle,1,1,0
▁vakalarda,1,1,0
▁sanık,1,1,1
▁vakalarının,1,1,0
▁kadındır,1,1,0
▁onurlu,1,1,0
▁vatandaşının,1,1,0
raman,1,0,0
)”,1,0,0
▁sitelerini,1,1,0
▁suçlusu,1,1,0
▁siber,1,1,1
andaş,1,1,0
▁soyadı,1,1,0
▁imzası,1,1,0
doğum,1,1,1
▁verilerini,1,1,0
▁nüfusuna,1,1,0
▁çevreleyen,1,1,0
▁doğrulaması,1,1,0
▁çığlık,1,1,1
▁müzede,1,1,0
▁yapılış,1,1,0
▁tekniğini,1,1,0
▁yapmalarına,1,1,0
▁kaçmak,1,1,0
▁otoriteye,1,1,0
▁kapanmıştır,1,1,0
▁tekniklerin,1,1,0
▁kentte,1,1,0
▁kimya,1,1,1
▁satışını,1,1,0
▁değişmesine,1,1,0
organik,1,1,1
▁beste,1,1,1
alit,1,1,0
run,1,0,0
▁üretildi,1,1,0
▁alışılmadık,1,1,0
▁birliklerinden,1,1,0
▁karakol,1,1,1
▁birlikleri,1,1,0
▁sinirli,1,1,1
▁garantil,1,1,0
tol,1,1,1
▁işlek,1,1,1
▁seslendirme,1,1,0
▁faydalar,1,1,0
▁genişletilmiş,1,1,0
▁alışkan,1,1,1
rü,1,0,0
ungen,1,1,0
uten,1,1,0
▁ağırlığına,1,1,0
ğımızda,1,0,0
çüler,1,1,1
▁mine,1,1,1
▁hatalar,1,1,0
▁tonu,1,1,0
arii,1,0,0
▁feri,1,1,0
▁yerleşiminin,1,1,0
▁çekiminde,1,1,0
▁kaydet,1,1,1
▁duyuru,1,1,1
▁katkılardan,1,1,0
kazan,1,1,1
▁kılavuzu,1,1,0
▁hizmetten,1,1,0
cülük,1,1,1
erre,1,1,0
▁oylaması,1,1,0
▁lezzetli,1,1,0
hale,1,1,1
▁asitler,1,1,0
▁felsefesine,1,1,0
▁dizisini,1,1,0
▁saklandığı,1,1,0
▁doyur,1,1,1
▁sitesini,1,1,0
▁broşür,1,1,1
▁kesime,1,1,0
▁geçilir,1,1,0
▁teknolojiyi,1,1,0
tech,1,0,0
▁bilgilerle,1,1,0
▁desteklenir,1,1,0
esince,1,1,1
▁gerilimin,1,1,0
▁zengini,1,1,0
▁sonucuna,1,1,0
kip,1,1,1
▁izlenebilir,1,1,0
▁yanaş,1,1,1
gah,1,0,0
▁sırrı,1,1,0
▁problemlerin,1,1,0
▁oluşturularak,1,1,0
▁anlamlandır,1,1,0
▁boşanmış,1,1,0
▁evlatlık,1,1,0
▁pazarlanan,1,1,0
aryotik,1,0,0
▁duvarına,1,1,0
ostom,1,0,0
▁kameranın,1,1,0
▁up,1,1,1
▁batary,1,1,0
▁glu,1,0,0
stal,1,0,0
▁kaydıyla,1,1,0
stel,1,0,0
▁pass,1,1,0
atz,1,1,0
über,1,0,0
halt,1,1,1
nost,1,0,0
▁özgüdür,1,1,0
sant,1,1,0
uer,1,0,0
▁philos,1,0,0
ophie,1,0,0
tics,1,0,0
▁grim,1,1,0
chel,1,0,0
▁şiirinden,1,1,0
ahh,1,0,0
dani,1,1,0
usi,1,1,0
▁işlerinden,1,1,1
▁ayarları,1,1,0
▁stüd,1,0,0
▁muhafaz,1,0,0
▁maddedir,1,1,0
▁sınırlaması,1,1,0
▁alabilmektedir,1,1,0
▁düşüncelere,1,1,0
▁ziyaretçi,1,1,1
▁galer,1,0,0
▁ettirdiği,1,1,0
▁haberi,1,1,0
▁kalib,1,0,0
ansın,1,1,1
▁sunucunun,1,1,0
▁yollu,1,1,0
mecilik,1,1,1
▁referand,1,0,0
kt,1,0,0
paz,1,0,0
ilmeyi,1,1,1
▁işçisi,1,1,1
▁grubunu,1,1,0
▁yürüyüşe,1,1,0
▁adaylık,1,1,0
▁teklifini,1,1,0
▁gemilerde,1,1,0
▁adamlarına,1,1,0
▁merkezindeki,1,1,0
chor,1,0,0
▁katılıp,1,1,0
günümüz,1,1,0
▁köşe,1,1,1
▁kitaplık,1,1,0
▁tutarlar,1,1,0
▁müzakereleri,1,1,0
▁başlayacaktır,1,1,0
▁memnuniyetle,1,1,0
▁müzakereler,1,1,0
▁sonuçlan,1,1,1
▁izlemeyi,1,1,0
▁sempati,1,1,1
▁anlaşılmış,1,1,0
▁başarılarını,1,1,0
▁saniyede,1,1,0
▁coğrafyası,1,1,0
▁gözlemlerini,1,1,0
ective,1,0,0
▁radyolarda,1,1,0
▁paylaşır,1,1,0
▁konferanslar,1,1,0
çilerinin,1,1,1
▁yaklaşımdır,1,1,0
▁ambarg,1,0,0
üvey,1,1,1
▁tablodur,1,1,0
mond,1,1,1
ery,1,1,0
▁sayılarının,1,1,0
▁temizlen,1,1,0
▁vardığı,1,1,0
▁yazarken,1,1,0
▁verilmeden,1,1,0
▁okunuşu,1,1,0
▁kopya,1,1,1
▁icraat,1,1,1
▁özgürlüğünün,1,1,0
alanan,1,1,0
▁duymadan,1,1,0
▁kullanıldığını,1,1,0
▁benimsedi,1,1,0
▁doların,1,1,0
▁basıp,1,1,0
tuğu,1,1,1
▁kablolu,1,1,0
▁aktaran,1,1,0
▁yapımcı,1,1,0
▁prodüksiyon,1,1,1
▁keşfeden,1,1,0
▁fres,1,0,0
▁habere,1,1,0
▁aktörü,1,1,0
▁akü,1,1,1
▁şarj,1,1,1
▁asistanı,1,1,0
▁monarşinin,1,1,0
▁pusula,1,1,1
▁arsenik,1,1,1
▁iletkenlik,1,1,0
▁kaynama,1,1,0
ılmam,1,1,1
▁tutuklan,1,1,0
tad,1,1,1
▁yayılır,1,1,0
▁delik,1,1,1
▁dağılan,1,1,0
▁epik,1,1,1
tet,1,1,0
▁tekniğinin,1,1,0
▁başlangıcı,1,1,0
well,1,0,0
rose,1,0,0
liel,1,0,0
coni,1,0,0
bun,1,1,1
atri,1,1,0
▁bası,1,1,1
▁bileşenlerini,1,1,0
▁gözlemlenebilir,1,1,0
▁yayınlanmış,1,1,0
▁üyeliğinden,1,1,0
▁kurulda,1,1,0
▁azalmaya,1,1,0
▁keşifler,1,1,0
▁enerjili,1,1,0
▁aralığındaki,1,1,0
▁elektromanyetik,1,1,1
▁enerjisine,1,1,0
▁mab,1,0,0
üleme,1,1,1
▁kası,1,1,0
lary,1,0,0
▁coron,1,0,0
▁iddialı,1,1,1
oral,1,1,1
ven,1,1,0
▁pis,1,1,1
agor,1,0,0
▁güneşe,1,1,0
reat,1,0,0
▁ünvanı,1,1,0
▁mühendisi,1,1,0
bilimi,1,1,0
▁hastası,1,1,0
▁zamandır,1,1,0
▁huzursuzluk,1,1,0
ucusu,1,1,1
▁idaresinin,1,1,0
▁faal,1,1,1
▁profesör,1,1,1
▁üş,1,1,1
vis,1,0,0
▁sicil,1,1,1
▁genişletmiştir,1,1,0
▁yaşamıştır,1,1,0
takım,1,1,1
▁yapılandırma,1,1,0
▁aşamasının,1,1,0
▁türkiyede,1,0,0
emiştir,1,1,0
▁çizgisinin,1,1,0
▁çukuru,1,1,0
lenmiştir,1,1,1
▁onurunu,1,1,0
▁kısıtlı,1,1,0
▁hedeflerini,1,1,0
mitt,1,1,0
▁tanımının,1,1,0
▁devletlerde,1,1,0
▁yukarıdan,1,1,0
nai,1,1,0
iroit,1,0,0
▁oksit,1,1,1
▁abs,1,1,0
orpsiyon,1,0,0
▁üniteleri,1,1,0
▁alternatifler,1,1,0
ileceğini,1,1,1
esan,1,1,0
▁çürüm,1,1,0
▁kadınlarda,1,1,0
▁tüberküloz,1,1,1
leh,1,1,1
▁lazım,1,1,1
▁mülkü,1,1,0
▁beyi,1,1,0
▁padişahı,1,1,0
azıt,1,1,1
▁güneyden,1,1,0
günümüzdeki,1,1,0
▁konulardaki,1,1,0
▁uçuşları,1,1,0
▁denklemi,1,1,0
▁muhafazakar,1,1,1
hes,1,1,0
nem,1,1,1
▁düzeninde,1,1,0
▁tanımına,1,1,0
▁megal,1,1,0
▁geçirdikleri,1,1,0
▁gemisi,1,1,0
▁dakik,1,1,1
atory,1,0,0
▁ayarlanır,1,1,0
incil,1,1,0
ürler,1,1,1
▁geçirirler,1,1,0
▁sens,1,1,0
izan,1,1,1
▁aşamaya,1,1,0
▁sayfasında,1,1,0
▁sığdır,1,1,0
▁delin,1,1,0
▁tüy,1,1,1
▁transit,1,1,1
▁istasyon,1,1,1
▁psikolojisi,1,1,0
▁havacı,1,1,0
▁ağıdır,1,1,0
▁alınmasından,1,1,0
▁sarf,1,1,1
▁depolanması,1,1,0
lendirilmiş,1,1,1
▁resimleri,1,1,0
▁sözcükleri,1,1,0
▁uğrat,1,1,1
▁sürdürmüştür,1,1,0
▁düşmanları,1,1,0
▁problemlere,1,1,0
▁başarılarına,1,1,0
▁kaybedilen,1,1,0
▁mücadelesine,1,1,0
▁kesişim,1,1,0
▁uzayı,1,1,0
▁yazılımında,1,1,0
▁prom,1,0,0
▁kupon,1,1,1
düğüm,1,1,1
ledikten,1,1,1
▁düğümler,1,1,0
▁uzmanların,1,1,0
▁sempozyum,1,1,1
erini,1,1,1
ılığa,1,1,1
▁dönüştürür,1,1,0
▁ağın,1,1,1
▁yasanın,1,1,0
▁patlak,1,1,1
▁noktalı,1,1,0
▁manuel,1,1,1
▁ansiklopedi,1,1,1
▁şurup,1,1,1
siller,1,1,0
klav,1,0,0
iku,1,0,0
▁denemesi,1,1,0
▁milliyet,1,1,1
▁nazar,1,1,1
▁adamlar,1,1,0
ekkür,1,0,0
▁başkasını,1,1,0
ciye,1,1,1
▁örgütüne,1,1,0
▁yasasının,1,1,0
▁kesimin,1,1,0
▁kaynaklan,1,1,1
▁misyoner,1,1,1
▁devletti,1,1,0
▁tuş,1,1,1
▁listesini,1,1,0
osun,1,1,0
▁vize,1,1,1
erlik,1,1,1
▁kınayan,1,1,0
▁ayaklar,1,1,0
▁topraklarına,1,1,0
▁katmıştır,1,1,0
thm,1,0,0
▁çalgı,1,1,1
▁sevimli,1,1,1
sanı,1,1,1
▁alimi,1,1,0
▁mevki,1,1,1
▁kabilesine,1,1,0
▁mensuptu,1,1,0
▁biriydi,1,1,0
▁mesela,1,1,1
▁kocasına,1,1,0
▁demişti,1,1,1
reti,1,1,0
▁kalmışlardır,1,1,0
▁deve,1,1,1
addes,1,0,0
▁gerisinde,1,1,0
çileri,1,1,1
▁zaferle,1,1,0
şin,1,1,1
▁koluna,1,1,0
▁mensuptur,1,1,0
▁katliam,1,1,1
isesi,1,1,0
▁bahset,1,1,1
memiz,1,1,1
▁onbir,1,0,0
▁olursak,1,1,0
▁yu,1,1,1
iyeri,1,1,0
▁mirasını,1,1,0
▁çıkararak,1,1,0
▁mudur,1,1,0
▁olmal,1,0,0
▁sözlerine,1,1,0
▁yürüdü,1,1,0
ğün,1,0,0
▁tereddüt,1,1,1
▁anam,1,1,0
ilt,1,1,0
▁haykır,1,1,1
ışını,1,1,1
▁dönüp,1,1,0
liğiyle,1,1,1
▁çokça,1,1,0
▁şifa,1,1,1
utan,1,1,1
▁lerin,1,1,1
▁yı,1,1,1
lıları,1,1,1
▁miting,1,1,1
binlerce,1,1,1
▁ispatı,1,1,0
▁muhakkak,1,1,1
▁katılmış,1,1,0
urdu,1,1,1
▁istemez,1,1,0
erim,1,1,1
▁yücel,1,1,1
iğini,1,1,1
▁seçilmiştir,1,1,0
▁lakin,1,1,1
▁taşlar,1,1,0
▁öyl,1,0,0
▁bizler,1,1,0
lendikten,1,1,1
far,1,1,1
üsüne,1,1,0
▁savaşına,1,1,0
▁katılırken,1,1,0
viz,1,1,0
▁geçiyor,1,1,0
▁kalesinde,1,1,0
▁kuşatma,1,1,0
▁sancağı,1,1,0
▁birisine,1,1,0
▁vereceğim,1,1,0
▁yağm,1,1,0
▁dus,1,0,0
▁komutanı,1,1,0
▁sessizce,1,1,0
bugün,1,1,1
▁benden,1,1,0
▁koruyacak,1,1,0
▁demesi,1,1,1
▁sarsıntı,1,1,1
▁kılıcı,1,1,0
▁soruyu,1,1,0
vede,1,1,0
▁almasının,1,1,0
▁ilgilenir,1,1,0
▁ezan,1,1,1
▁ailesiyle,1,1,0
.'',1,0,0
stur,1,0,0
eyecektir,1,1,0
▁birilerine,1,1,0
rimi,1,0,0
mayacaktır,1,1,1
lius,1,0,0
ruz,1,1,1
▁vadisinde,1,1,0
iyorlar,1,1,1
▁mahvet,1,1,1
▁tatsız,1,1,1
▁rey,1,1,1
hana,1,1,0
▁karpuz,1,1,1
▁aslen,1,1,1
andı,1,1,1
▁servetini,1,1,0
▁verdiğini,1,1,0
▁zalim,1,1,1
hac,1,1,1
▁mevsimi,1,1,0
tığında,1,1,1
▁olmalarından,1,1,0
tular,1,1,1
▁toplayarak,1,1,0
▁liderler,1,1,0
▁birisini,1,1,0
▁etmedi,1,1,0
▁anlaştılar,1,1,0
▁sihirbaz,1,1,1
▁göndermek,1,1,0
▁biliyordu,1,1,0
▁edecektir,1,1,0
▁meydanında,1,1,0
▁aray,1,1,0
▁mezarı,1,1,0
▁bazılarına,1,1,0
▁yapmıştı,1,1,0
▁yakalayıp,1,1,0
▁hapset,1,1,1
▁kabilenin,1,1,0
▁kızıydı,1,1,0
▁cezanın,1,1,0
▁şunları,1,1,0
▁vef,1,0,0
tihad,1,0,0
▁gözünün,1,1,0
▁vahş,1,1,0
▁öldürüldüğü,1,1,0
▁söylemişti,1,1,0
▁elçisi,1,1,0
▁mektupta,1,1,0
▁tanıtmıştır,1,1,0
▁mukav,1,0,0
kıs,1,1,1
▁kabileler,1,1,0
uzey,1,0,0
▁müd,1,0,0
▁emirler,1,1,0
kalk,1,1,1
kötü,1,1,1
▁kuşatması,1,1,0
▁durdurulması,1,1,0
▁isterken,1,1,0
▁çö,1,0,0
▁batan,1,1,0
▁yolculuğu,1,1,0
▁oldugu,1,0,0
▁üzül,1,1,1
edek,1,0,0
▁torunu,1,1,0
▁öyleyse,1,1,0
iny,1,1,0
▁unvanını,1,1,0
ânı,1,0,0
▁rüyasında,1,1,0
▁ellerine,1,1,0
▁kaldıktan,1,1,0
▁sahn,1,1,0
atur,1,1,0
▁istediklerini,1,1,0
amayınca,1,1,1
▁çob,1,0,0
▁saldırıp,1,1,0
▁oğlunu,1,1,0
▁öldürerek,1,1,0
▁yağmal,1,1,0
▁karla,1,1,1
▁girerken,1,1,0
pey,1,1,1
gamber,1,0,0
ininden,1,1,1
▁anmak,1,1,0
▁put,1,1,1
▁davaları,1,1,0
▁ezmesi,1,1,0
▁fuh,1,0,0
▁kuy,1,0,0
▁kuyusu,1,1,0
▁halife,1,1,1
▁sevilen,1,1,0
▁okçu,1,1,0
▁tepesine,1,1,0
▁etse,1,1,0
leriniz,1,1,1
kuş,1,1,1
▁ces,1,0,0
idik,1,1,0
alamaya,1,1,0
▁etmeyecek,1,1,0
▁adında,1,1,0
▁hu,1,1,1
▁kalkıp,1,1,0
▁kalacağını,1,1,0
amie,1,0,0
▁çıktıktan,1,1,0
▁duru,1,1,1
▁korumaları,1,1,0
▁manasına,1,1,0
▁denilmiştir,1,1,0
▁etrafına,1,1,0
▁toplayıp,1,1,0
▁hüzün,1,1,1
▁seferine,1,1,0
▁kendisiyle,1,1,0
▁adama,1,1,0
▁miydi,1,1,0
▁adamdan,1,1,0
işam,1,0,0
▁tesir,1,1,1
▁hırslı,1,1,0
▁kandır,1,1,1
seler,1,1,1
▁müddetçe,1,1,0
▁evliliğinden,1,1,0
▁isimlerini,1,1,0
süm,1,1,1
▁yağma,1,1,1
▁kaçırma,1,1,1
▁isterse,1,1,0
▁onlarda,1,1,0
▁kalacak,1,1,0
▁olmayacak,1,1,0
lıktır,1,1,1
▁ateşte,1,1,0
▁nimet,1,1,1
▁olmamıştı,1,1,0
ınıza,1,1,1
▁gelmişti,1,1,0
▁bozguna,1,1,0
▁uğrayarak,1,1,0
▁kaçmaya,1,1,0
▁bizden,1,1,0
▁tartışmaya,1,1,0
▁noktayı,1,1,0
▁koydu,1,1,0
▁ölenler,1,1,0
▁arasındaydı,1,1,0
▁sevinci,1,1,0
▁getirdi,1,1,0
sever,1,1,0
▁dersleri,1,1,0
▁misli,1,1,0
▁etsin,1,1,0
▁gecesi,1,1,0
▁aydınlık,1,1,1
▁bıraktım,1,1,0
▁yanlarına,1,1,1
▁yeğeni,1,1,0
mediler,1,1,1
imizle,1,1,1
ıldığını,1,1,1
▁sordu,1,1,0
▁babasına,1,1,0
▁kalbine,1,1,0
▁sevgisini,1,1,0
▁bıraktı,1,1,0
▁altından,1,1,0
▁kollarını,1,1,0
▁çıkarıp,1,1,0
das,1,1,0
▁bedeni,1,1,1
▁kanserojen,1,1,1
▁kozmetik,1,1,1
▁kurnaz,1,1,1
▁dolayında,1,1,0
laşır,1,1,1
▁yorumlan,1,1,0
▁yorumlanabilir,1,1,0
nut,1,0,0
▁incelemeler,1,1,0
▁çıkışında,1,1,0
▁dişlerin,1,1,0
▁kemiklerin,1,1,0
▁takımlarının,1,1,0
sul,1,1,0
▁neon,1,1,1
atal,1,1,0
aryen,1,1,0
▁edilebileceği,1,1,0
▁tepkileri,1,1,0
atu,1,1,0
add,1,0,0
▁atıldığı,1,1,0
hard,1,1,1
▁sü,1,1,1
horst,1,0,0
▁bütçeye,1,1,0
amayarak,1,1,1
▁bölünür,1,1,0
▁parametreler,1,1,0
▁söylediğini,1,1,0
▁kolunu,1,1,0
siyle,1,1,1
▁eserlerden,1,1,0
▁edebilmektedir,1,1,0
▁incelediği,1,1,0
▁amacının,1,1,0
latılmış,1,1,1
cıyı,1,1,1
ege,1,1,1
rup,1,0,0
▁sahipliğini,1,1,0
▁kırın,1,1,1
▁yarışma,1,1,1
▁hakemli,1,1,0
▁hakemlerin,1,1,0
▁editörü,1,1,0
lege,1,0,0
▁betik,1,1,1
▁koruyarak,1,1,0
edecek,1,1,0
▁ifadelerine,1,1,0
▁maddelerini,1,1,0
▁sıyr,1,1,1
▁ederse,1,1,0
atistiği,1,0,0
▁anası,1,1,0
ña,1,0,0
ışın,1,1,1
adur,1,1,1
▁fiilinden,1,1,0
▁yoğurt,1,1,1
▁ayran,1,1,1
▁konumundaki,1,1,0
▁cadılık,1,1,0
▁suçlanan,1,1,0
ğim,1,0,0
▁reddeden,1,1,0
▁çıktıkları,1,1,0
▁yakılan,1,1,0
egu,1,1,0
adılar,1,1,0
▁derleme,1,1,0
▁ankete,1,1,0
▁anketler,1,1,0
sep,1,0,0
izy,1,1,0
▁sahtekar,1,1,1
▁binde,1,1,0
▁doktorların,1,1,0
mont,1,1,1
▁band,1,1,1
sinki,1,1,0
nberg,1,0,0
▁teşh,1,0,0
▁aralığının,1,1,0
ğer,1,0,0
▁karşılığını,1,1,0
▁nars,1,1,0
▁dantel,1,1,1
cileri,1,1,1
▁iddiaları,1,1,0
▁coğrafyacı,1,1,0
müzik,1,1,1
olit,1,0,0
▁bunlara,1,1,0
▁boyutlarını,1,1,0
▁vakfı,1,0,0
▁kaybettiğini,1,1,0
▁halsizlik,1,1,0
▁çuk,1,1,1
ılda,1,0,0
▁ölçüsüdür,1,1,0
▁etmede,1,1,0
isiydi,1,1,0
▁düşünülür,1,1,0
yaşam,1,1,1
▁ambulans,1,1,1
▁mevsimde,1,1,0
▁ilkbaharda,1,1,0
▁otoimmün,1,0,0
istal,1,0,0
▁dışar,1,1,0
▁şapk,1,0,0
▁fırtınası,1,1,0
▁ayrılıp,1,1,0
▁değiştirmeye,1,1,0
▁talepte,1,1,0
▁katılabilir,1,1,0
▁davada,1,1,0
▁türleriyle,1,1,0
▁bambaşka,1,1,1
▁getirdiğini,1,1,0
▁bih,1,0,0
▁benzediği,1,1,0
guerite,1,0,0
▁mada,1,1,1
▁menzil,1,1,1
ayıcısı,1,1,0
▁görevden,1,1,0
▁derslerinde,1,1,0
▁dejener,1,0,0
ansif,1,0,0
irdir,1,1,1
▁tarihî,1,0,0
▁milleti,1,1,0
▁oluştu,1,1,0
▁hakimiyetinde,1,1,0
▁hudut,1,1,1
▁fethine,1,1,0
leyicisi,1,1,1
▁eyalete,1,1,0
▁zulüm,1,1,1
darı,1,1,1
şimdi,1,1,1
lediğim,1,1,1
küllü,1,1,0
▁kaybetme,1,1,1
▁artışına,1,1,0
▁işleminden,1,1,0
▁başarılarının,1,1,0
▁onaylayan,1,1,0
▁çıkarılmış,1,1,0
▁yetkililer,1,1,0
iziği,1,1,0
▁casusluk,1,1,0
▁bıçaklar,1,1,0
▁cezasını,1,1,0
▁çıkmasının,1,1,0
▁sürüklenme,1,1,0
▁edebilen,1,1,0
▁jeofizik,1,1,1
▁jeoloji,1,1,1
▁açıldığında,1,1,0
▁kitaplarından,1,1,0
diğinde,1,1,1
▁çalışmasında,1,1,0
öken,1,1,0
anna,1,1,0
▁oper,1,0,0
▁kurulduğundan,1,1,0
▁programcı,1,1,0
▁adımlarını,1,1,0
uklar,1,1,1
▁belgelerinde,1,1,0
▁geliştirerek,1,1,0
▁göçmenlere,1,1,0
▁asimile,1,0,0
▁tanınma,1,1,0
lenmesiyle,1,1,1
▁seçimlerle,1,1,0
▁yil,1,0,0
▁seçimine,1,1,0
▁seçimlerinden,1,1,0
▁üretip,1,1,0
▁haftadan,1,1,0
▁ırksal,1,1,0
apart,1,1,1
▁nazır,1,1,1
lığıyla,1,1,1
▁kurabilir,1,1,0
▁yetim,1,1,1
fal,1,1,1
▁temele,1,1,0
▁otsu,1,1,1
▁böcekleri,1,1,0
calar,1,1,1
umer,1,1,0
▁içindir,1,1,0
alma,1,1,0
▁küçüms,1,0,0
▁statüye,1,1,0
▁kesimindeki,1,1,0
olarda,1,1,0
▁şizofreni,1,1,1
ılaştırılmış,1,1,0
▁öngörülmektedir,1,1,0
xt,1,1,0
▁buldum,1,1,0
▁ilişkisine,1,1,0
▁kalıbı,1,1,0
ektiv,1,0,0
celi,1,1,1
▁komünist,1,1,1
▁alanlardaki,1,1,0
▁mesleği,1,1,0
▁geldiğinde,1,1,0
▁yayımlanır,1,1,0
▁raporda,1,1,0
▁uyarınca,1,1,1
▁belirtiliyor,1,1,0
▁görüşmelerine,1,1,0
▁üyeliğ,1,0,0
▁konumundaydı,1,1,0
ilmekteydi,1,1,1
iliyordu,1,1,1
▁elen,1,1,1
▁geneline,1,1,0
▁sınıfların,1,1,0
▁yaklaştıkça,1,1,0
▁çizilen,1,1,0
antizm,1,0,0
▁makamı,1,1,0
▁çapa,1,1,1
▁çalışırlar,1,1,0
▁sayıya,1,1,0
hasıl,1,1,1
▁kaçarak,1,1,0
▁kanıtlayan,1,1,0
▁solo,1,1,1
▁toplumunu,1,1,0
▁zamanını,1,1,0
üya,1,0,0
▁seyyah,1,1,1
▁zede,1,1,1
▁iletilir,1,1,0
▁paylaştır,1,1,0
▁romanlarından,1,1,0
odi,1,1,0
nikov,1,0,0
que,1,0,0
inson,1,0,0
lom,1,0,0
▁karenin,1,1,0
çal,1,1,1
▁alık,1,1,1
oyan,1,1,0
lisi,1,1,1
▁anlaşmazlıklar,1,1,0
▁yy,1,0,0
▁yönlere,1,1,0
▁hanı,1,1,0
▁indirildi,1,1,0
▁tahtına,1,1,0
▁öldürüldü,1,1,0
▁ayrıldı,1,1,0
▁savcı,1,1,1
▁islamcı,1,1,1
▁cumhuriyetçi,1,1,0
▁yayınlanmaya,1,1,0
▁güçlere,1,1,0
▁komando,1,1,1
▁istin,1,1,0
aray,1,1,0
▁sayılarla,1,1,0
▁değerinde,1,1,0
marck,1,0,0
uth,1,0,0
▁teorilerinin,1,1,0
▁versiyon,1,1,1
ediklerini,1,1,0
ılabileceğini,1,1,1
▁ettiklerini,1,1,0
lair,1,1,0
▁emperyal,1,1,1
▁verem,1,1,1
▁atalet,1,1,1
ohum,1,1,0
▁işgalinden,1,1,0
▁kurtarılması,1,1,0
▁çıktığını,1,1,0
▁haydi,1,1,1
▁kalemi,1,1,0
▁telaffuz,1,1,1
▁köklü,1,1,0
▁açmaz,1,1,1
▁jim,1,0,0
▁boh,1,0,0
gart,1,1,0
owe,1,0,0
laşmalar,1,1,1
▁azınlıklara,1,1,0
▁kurumudur,1,1,0
▁yöntemlerine,1,1,0
ılabilmektedir,1,1,1
▁zinc,1,0,0
▁mesai,1,1,1
▁çağrıları,1,1,0
▁mail,1,1,1
▁belirlemektedir,1,1,0
▁yarışmalar,1,1,0
▁pulları,1,1,0
▁armağan,1,1,1
işik,1,1,1
▁tarihindeki,1,1,0
▁sedan,1,1,0
▁çevresinden,1,1,0
▁ağza,1,1,0
▁multimedya,1,0,0
▁yarışları,1,1,0
▁basketbol,1,1,1
▁voleybol,1,1,1
▁sutopu,1,1,0
▁!,1,0,0
▁düzleminde,1,1,0
▁çekilmiştir,1,1,0
▁yazılmıştır,1,1,0
▁projeyi,1,1,0
▁bellidir,1,1,0
reden,1,1,0
yeri,1,1,0
▁büyükelçisi,1,1,0
borne,1,1,0
▁politikacılar,1,1,0
▁getirmektedir,1,1,0
▁birimlerinin,1,1,0
▁bıyık,1,1,1
▁verilirken,1,1,0
tecek,1,1,1
unup,1,1,1
diye,1,1,1
▁fenotip,1,1,1
▁varyasyon,1,1,1
▁girişiminin,1,1,0
▁sonuçsuz,1,1,1
▁tavrı,1,1,0
▁yayılmış,1,1,0
cop,1,1,1
dec,1,0,0
▁olduklarından,1,1,0
▁odaklanarak,1,1,0
▁oyunlarına,1,1,0
▁geçebilir,1,1,0
▁ormanın,1,1,0
▁seçilmesiyle,1,1,0
▁fuar,1,1,1
▁gösterdikleri,1,1,0
▁depresyona,1,1,0
▁sayede,1,1,0
▁modernizasyon,1,1,1
▁komple,1,1,1
▁yazılımının,1,1,0
▁damg,1,0,0
▁geliştiric,1,0,0
▁kulüplerinin,1,1,0
▁önümüzdeki,1,1,0
▁alacaktır,1,1,0
cim,1,1,1
▁tesislerinin,1,1,0
▁etkilenir,1,1,0
▁hâline,1,0,0
▁etkilendiğini,1,1,0
▁veziri,1,1,0
▁değişikliğine,1,1,0
▁salınım,1,1,1
▁tuşu,1,1,1
benim,1,1,0
eyner,1,0,0
▁zümr,1,0,0
▁artacak,1,1,0
▁uyumsuz,1,1,0
▁büyüyerek,1,1,0
▁kardinal,1,1,1
▁oc,1,0,0
hov,1,0,0
▁çıkıyor,1,1,0
▁tanımlaması,1,1,0
▁düğünü,1,1,1
▁düzenlediği,1,1,0
▁birimini,1,1,0
▁kullananlar,1,1,0
▁önsöz,1,1,1
▁başlangıcından,1,1,0
reasyon,1,0,0
▁öncülüğ,1,0,0
▁çoğulu,1,1,0
▁işleriyle,1,1,1
▁polimeraz,1,0,0
▁enzimi,1,1,0
▁replik,1,1,1
▁reaksiyonu,1,1,0
▁glukoz,1,0,0
okard,1,0,0
▁pl,1,0,0
▁pars,1,1,1
▁nötral,1,0,0
rafik,1,1,0
▁peptid,1,0,0
azon,1,0,0
▁mig,1,0,0
oft,1,1,0
plex,1,0,0
▁örneklerde,1,1,0
▁floresan,1,1,1
ofen,1,1,0
▁anyon,1,1,1
▁testis,1,1,1
statik,1,1,1
▁proteini,1,1,0
oplazmik,1,0,0
▁retik,1,1,0
▁bü,1,0,0
▁asetat,1,1,1
▁kaynaklandığı,1,1,0
▁anlaşılmıştır,1,1,0
asyonunun,1,0,0
▁görülme,1,1,0
term,1,1,0
ozu,1,0,0
▁yüzün,1,1,0
hing,1,0,0
vus,1,0,0
alo,1,1,1
ym,1,0,0
▁kist,1,1,1
itel,1,0,0
▁°,1,0,0
enks,1,0,0
eral,1,0,0
▁ateşi,1,1,0
ıntılı,1,1,1
▁bulgulara,1,1,0
▁nakli,1,1,1
▁kıvam,1,1,1
▁zeminde,1,1,0
ple,1,0,0
isy,1,1,0
▁başvuran,1,1,0
▁graf,1,0,0
▁vokal,1,1,1
itor,1,0,0
▁solun,1,1,0
alem,1,1,1
tiren,1,1,1
fon,1,1,1
▁dermat,1,0,0
▁penis,1,1,1
▁şaft,1,1,1
▁çapındaki,1,1,0
▁ülser,1,1,1
▁sif,1,1,1
siyonu,1,0,0
▁kanseri,1,1,0
▁progn,1,0,0
unum,1,1,1
▁galiba,1,1,1
▁psikiyatri,1,1,1
▁klini,1,0,0
▁kazada,1,1,0
▁çektiğini,1,1,0
▁gördüğünü,1,1,0
▁işine,1,1,1
emediği,1,1,1
▁alam,1,1,0
▁ağrıları,1,1,0
▁majör,1,1,1
▁depresif,1,1,1
olik,1,1,0
ümün,1,1,1
riler,1,0,0
▁bif,1,0,0
osent,1,0,0
▁astr,1,1,0
nöm,1,0,0
inf,1,0,0
enza,1,1,0
avirüs,1,0,0
acki,1,1,0
▁lip,1,1,1
▁bağlanmasını,1,1,0
▁aset,1,0,0
▁γ,1,0,0
bok,1,1,1
▁pren,1,0,0
gresif,1,0,0
▁stim,1,0,0
▁görülmez,1,1,0
yel,1,1,1
▁fazı,1,1,0
otoksik,1,0,0
eriferik,1,0,0
▁fab,1,0,0
▁kesesi,1,1,0
▁dalak,1,1,1
▁frontal,1,0,0
▁deriden,1,1,0
▁görünümlü,1,1,0
opsi,1,0,0
▁yüzeye,1,1,0
istleri,1,0,0
tigo,1,0,0
▁vulgar,1,0,0
▁nal,1,1,1
ript,1,0,0
▁etkileş,1,1,1
bran,1,0,0
▁ade,1,1,0
aris,1,0,0
yr,1,0,0
pur,1,0,0
▁cerrahi,1,1,1
▁pankreas,1,1,1
fr,1,0,0
oglob,1,0,0
▁aktive,1,0,0
basit,1,1,1
▁fermant,1,1,0
▁salonunda,1,1,0
andıktan,1,1,0
▁komplikasyon,1,1,1
▁bölgelerinden,1,1,0
▁kanalların,1,1,0
▁duvarında,1,1,0
▁dist,1,0,0
▁spin,1,0,0
oser,1,0,0
▁hm,1,0,0
▁inhibe,1,0,0
alon,1,1,0
enj,1,0,0
-),1,0,0
▁kültürde,1,1,0
▁üreyen,1,1,0
"-),",1,0,0
inet,1,0,0
idis,1,1,0
atos,1,0,0
elet,1,1,0
ektin,1,1,0
iver,1,1,1
tero,1,0,0
obac,1,0,0
omyc,1,0,0
ydia,1,0,0
▁fibroz,1,0,0
▁alb,1,1,1
intestinal,1,0,0
resyon,1,0,0
okar,1,1,0
▁antip,1,1,0
sikotik,1,0,0
prom,1,0,0
okrom,1,0,0
▁imp,1,0,0
▁deb,1,0,0
▁varlığında,1,1,0
▁resmin,1,1,0
ages,1,0,0
pg,1,0,0
▁keton,1,1,1
▁cisimleri,1,1,0
▁hemoglobin,1,1,1
▁karb,1,0,0
▁monoksit,1,0,0
▁siyan,1,1,0
idos,1,0,0
müt,1,1,0
▁mono,1,0,0
▁tanımlıyor,1,1,0
▁sabahları,1,1,0
▁arttığını,1,1,0
▁belirtiyor,1,1,0
▁asetil,1,0,0
kolin,1,1,0
onyum,1,1,0
▁anomal,1,0,0
pig,1,1,1
lund,1,0,0
beck,1,0,0
isp,1,0,0
asyonunda,1,0,0
aly,1,1,0
▁basıncını,1,1,0
anoz,1,0,0
▁örne,1,1,0
▁nov,1,0,0
iyos,1,0,0
ticus,1,0,0
▁östrojen,1,1,1
imer,1,1,0
▁ligand,1,0,0
ımlı,1,1,1
aktiv,1,0,0
▁uyarır,1,1,0
tri,1,0,0
odo,1,0,0
malarıyla,1,1,1
▁sedim,1,1,0
saat,1,1,1
normal,1,1,1
ükleer,1,0,0
dog,1,1,1
▁fos,1,1,1
sap,1,1,1
icus,1,0,0
akal,1,1,1
▁hikâyesinden,1,0,0
▁astım,1,1,1
▁ellerindeki,1,1,0
ium,1,1,0
▁brom,1,1,1
▁olmadığında,1,1,0
▁guan,1,0,0
test,1,1,1
strük,1,0,0
asyonda,1,0,0
▁tedavisine,1,1,0
apar,1,1,1
▁perk,1,0,0
▁yerleştirilir,1,1,0
otor,1,1,0
otin,1,1,0
aset,1,0,0
alek,1,0,0
ormon,1,0,0
izması,1,1,0
ozomal,1,0,0
▁sf,1,0,0
▁füzyon,1,1,1
obacteri,1,0,0
uber,1,0,0
▁kardiy,1,0,0
moner,1,0,0
▁kardiyak,1,1,1
enge,1,0,0
ıltılı,1,0,0
formasyon,1,1,1
▁hidroliz,1,1,1
ias,1,0,0
▁tablos,1,1,0
igür,1,0,0
▁göstermeyen,1,1,0
abad,1,1,1
akan,1,1,0
▁kürt,1,1,0
▁kanıtları,1,1,0
likan,1,1,0
▁gitmesini,1,1,0
▁engellemek,1,1,0
▁isyana,1,1,0
amadı,1,1,1
▁prensi,1,1,0
▁tahribat,1,1,1
▁bileşenlerinin,1,1,0
istanı,1,1,0
▁terked,1,1,1
▁sığınan,1,1,0
▁şeyhi,1,1,0
▁sine,1,1,1
▁kardeşidir,1,1,0
▁mensub,1,1,1
ediğini,1,1,0
▁mücadel,1,0,0
▁hemş,1,1,0
erisi,1,1,0
▁hayalî,1,0,0
▁göstermişti,1,1,0
▁gence,1,1,1
çay,1,1,1
▁karışımından,1,1,0
ahir,1,1,1
▁kayyum,1,1,1
okras,1,1,0
▁yolsuz,1,1,1
▁karşılanan,1,1,0
atra,1,1,0
grat,1,0,0
hos,1,0,0
kender,1,1,0
▁vermişlerdir,1,1,0
giliz,1,0,0
▁olmalarının,1,1,0
▁çekerler,1,1,0
▁dayanıyordu,1,1,0
▁kocasını,1,1,0
ayabilir,1,1,0
▁eşler,1,1,0
▁statüsünü,1,1,0
▁karısını,1,1,0
abilirdi,1,1,1
echt,1,0,0
▁sonrasını,1,1,0
etini,1,1,0
▁kurulduktan,1,1,0
▁başlatarak,1,1,0
▁şirketlerine,1,1,0
▁ambargo,1,1,1
eyf,1,0,0
ubi,1,0,0
▁kariyerinin,1,1,0
shop,1,0,0
▁yenen,1,1,0
▁halinin,1,1,0
ûmî,1,0,0
zım,1,1,1
ekir,1,1,0
▁yaşamından,1,1,0
▁siyasetine,1,1,0
▁yıllarına,1,1,0
aaaa,1,0,0
▁taktikler,1,1,0
▁dönemini,1,1,0
▁yun,1,1,1
lûk,1,0,0
▁haberlerin,1,1,0
▁basında,1,1,0
▁baskını,1,1,0
▁saldırısı,1,1,0
▁kitabıyla,1,1,0
▁göstermeye,1,1,0
▁başvuruda,1,1,0
▁ezoterik,1,0,0
▁geleneğe,1,1,0
▁pes,1,1,1
▁siyon,1,0,0
▁ailelerinden,1,1,0
schild,1,0,0
▁mav,1,0,0
▁mühend,1,0,0
▁piyade,1,1,1
▁sema,1,1,1
rian,1,0,0
cini,1,1,1
▁topluluğunun,1,1,0
nük,1,0,0
▁psişik,1,1,1
▁avarız,1,1,1
▁krallığının,1,1,0
yaman,1,1,1
maraş,1,0,0
naf,1,0,0
▁edeceklerini,1,1,0
eviz,1,1,0
▁tecrübe,1,1,1
▁mütevelli,1,1,1
shin,1,0,0
▁kenarında,1,1,0
▁fem,1,0,0
iğinde,1,1,1
▁kemiğinin,1,1,0
▁line,1,1,1
wick,1,0,0
tris,1,0,0
▁birliğe,1,1,0
▁bulunabilirler,1,1,0
▁katılmasıyla,1,1,0
dadır,1,1,1
▁bölgelerindeki,1,1,0
fur,1,0,0
▁mevkide,1,1,0
▁mensup,1,1,1
▁tarihçilere,1,1,0
▁müddet,1,1,1
▁vermesinin,1,1,0
ülk,1,0,0
▁görevinden,1,1,0
▁aleyh,1,1,1
ule,1,0,0
erion,1,0,0
antes,1,0,0
▁frans,1,0,0
uva,1,0,0
urk,1,0,0
iben,1,1,0
ener,1,1,0
▁partiyi,1,1,0
iyetinden,1,0,0
▁ciz,1,0,0
tıraş,1,1,1
▁evlendir,1,1,0
▁tavş,1,1,0
teşe,1,1,0
hayvan,1,1,1
▁pilot,1,1,1
esa,1,1,0
▁yarbay,1,1,1
itanya,1,0,0
ibuti,1,0,0
hilde,1,0,0
wood,1,0,0
elly,1,0,0
▁iktidarda,1,1,0
atürk,1,0,0
▁malzemeleri,1,1,0
▁koruduğu,1,1,0
▁muhak,1,0,0
▁betimleyen,1,1,0
▁şek,1,1,1
▁yanar,1,1,0
▁potansiyele,1,1,0
▁yenilenebilir,1,1,0
▁gelgit,1,1,1
▁hidrolik,1,1,1
▁zeyt,1,0,0
▁periyod,1,1,1
isite,1,0,0
▁nice,1,1,1
lands,1,0,0
arius,1,0,0
imus,1,0,0
▁sperm,1,1,1
▁depolanan,1,1,0
cıları,1,1,1
▁sürerler,1,1,0
▁araziler,1,1,0
▁tarlaları,1,1,0
▁fıstığı,1,1,0
ody,1,1,0
▁dekar,1,1,1
▁ağz,1,1,0
▁sopa,1,1,1
▁pide,1,1,1
▁omurgalı,1,1,0
▁ribozom,1,0,0
▁kompleksi,1,1,0
önes,1,0,0
nig,1,0,0
isches,1,0,0
▁motorlar,1,1,0
grup,1,1,1
▁uymayan,1,1,0
▁drenaj,1,1,1
▁kadrolarında,1,1,0
ô,1,0,0
phy,1,0,0
rios,1,0,0
tiğinde,1,1,1
landığında,1,1,1
▁esmer,1,1,1
leşti,1,1,1
▁cit,1,0,0
abar,1,1,0
▁kabuklu,1,1,0
ığı,1,1,1
▁anavatanı,1,1,0
▁viş,1,1,0
▁erik,1,1,1
tand,1,0,0
▁topolojik,1,1,1
▁vektör,1,1,1
arc,1,0,0
▁çizgilerle,1,1,0
▁kesiş,1,1,1
▁düğüm,1,1,1
▁getirilmiştir,1,1,0
▁arazisi,1,1,0
▁yararlanır,1,1,0
▁monom,1,0,0
▁yapmaz,1,1,0
▁solungaç,1,1,1
▁od,1,1,1
acer,1,1,0
▁indirilen,1,1,0
▁sütten,1,1,0
▁işgale,1,1,0
▁yiy,1,0,0
uduz,1,1,0
▁ran,1,1,1
▁kür,1,1,1
▁yığ,1,1,1
monik,1,0,0
▁sitok,1,0,0
▁elastik,1,1,1
lukta,1,1,1
▁dé,1,0,0
▁mot,1,0,0
▁köklerinin,1,1,0
▁koordinat,1,1,1
▁istasyonunun,1,1,0
▁etin,1,1,0
▁asim,1,1,0
eknik,1,1,0
▁pır,1,1,1
▁çoluk,1,1,1
▁burayı,1,1,0
▁tava,1,1,1
▁sızdır,1,1,1
▁tekerlek,1,1,1
▁ilkbaharında,1,1,0
▁yakasına,1,1,0
▁edenlerin,1,1,0
▁bad,1,1,1
▁aşar,1,1,1
▁temet,1,0,0
gisi,1,0,0
amay,1,1,0
acaktı,1,1,1
▁gerekiyordu,1,1,0
▁yulaf,1,1,1
▁çözünmüş,1,1,0
▁önerilmez,1,1,0
▁kesmek,1,1,0
▁fron,1,0,0
▁tüyleri,1,1,0
achen,1,0,0
ehe,1,1,0
ball,1,1,0
station,1,0,0
▁fethed,1,1,1
▁olamayacağını,1,1,0
▁hatlarından,1,1,0
mart,1,1,1
süzlük,1,1,1
▁ittifakı,1,1,0
▁baltal,1,1,0
reet,1,0,0
its,1,1,0
ating,1,0,0
▁kilogram,1,1,1
▁ppm,1,0,0
▁molar,1,1,0
▁çağda,1,1,0
▁uçaklarda,1,1,0
)/,1,0,0
<0xE1>,1,0,0
<0xB8>,1,0,0
<0x8D>,1,0,0
▁yapacağını,1,1,0
acter,1,0,0
istic,1,0,0
hild,1,0,0
cep,1,1,1
tual,1,0,0
▁fram,1,0,0
ework,1,0,0
lent,1,0,0
aster,1,1,0
ember,1,0,0
▁medy,1,1,0
▁isteyenlerin,1,1,0
▁konvansiyonel,1,1,1
▁fonksiyonudur,1,1,0
cier,1,0,0
▁kilomet,1,0,0
tle,1,0,0
xi,1,1,0
▁exp,1,0,0
ensive,1,0,0
sh,1,0,0
orrow,1,0,0
▁refer,1,0,0
▁che,1,0,0
atoes,1,0,0
▁ud,1,1,1
dy,1,0,0
▁taşırlar,1,1,0
›,1,0,0
▁odaklanmak,1,1,0
▁engellem,1,1,0
▁girişinin,1,1,0
▁tiyatroya,1,1,0
▁etkinliğidir,1,1,0
▁tablonun,1,1,0
▁biliniyor,1,1,0
▁ailelerinin,1,1,0
düklerini,1,1,1
▁now,1,0,0
▁büyükelçiliği,1,1,0
▁yüklemek,1,1,0
ache,1,0,0
omething,1,0,0
uthor,1,0,0
dence,1,1,0
▁mühendisliği,1,1,0
▁bira,1,1,1
kiler,1,1,1
▁esasen,1,1,1
▁kombinasyonu,1,1,0
▁standar,1,1,0
ridge,1,0,0
abel,1,0,0
osy,1,0,0
stem,1,0,0
elop,1,0,0
▁yüzyıldaki,1,1,0
▁restoranda,1,1,0
▁ofisinde,1,1,0
lüğ,1,0,0
▁servisleri,1,1,0
▁him,1,0,0
▁rec,1,0,0
▁lütfen,1,1,1
▁etmeyin,1,1,0
utsch,1,0,0
cası,1,1,1
▁under,1,1,0
ming,1,1,1
▁tw,1,0,0
ights,1,0,0
ird,1,0,0
▁vi,1,1,0
ahl,1,1,0
sens,1,1,0
arten,1,1,0
üse,1,1,0
eds,1,1,0
eper,1,1,0
ference,1,0,0
▁satma,1,1,0
▁kopyal,1,1,0
öre,1,1,0
eka,1,1,0
mers,1,0,0
hlam,1,0,0
▁rok,1,0,0
▁zence,1,1,0
fil,1,1,1
gence,1,1,1
view,1,0,0
▁alanlarındaki,1,1,0
comm,1,0,0
ult,1,0,0
iling,1,0,0
▁cur,1,0,0
cy,1,0,0
wei,1,0,0
än,1,0,0
ulli,1,0,0
hom,1,0,0
▁yıllığına,1,1,0
yılın,1,1,0
deksi,1,1,0
eve,1,1,0
walk,1,0,0
ät,1,0,0
▁kahvalt,1,0,0
▁reçel,1,1,1
▁çeşitleri,1,1,0
▁sandviç,1,1,1
▁çikolata,1,1,1
▁noktalarının,1,1,0
▁çalışanlarına,1,1,0
press,1,1,0
oss,1,0,0
▁open,1,0,0
edral,1,0,0
▁dosyaları,1,1,0
▁seçildikten,1,1,0
üsünden,1,1,0
örün,1,1,0
ipt,1,1,0
gain,1,0,0
ady,1,1,0
efor,1,1,1
lock,1,0,0
hio,1,0,0
eft,1,0,0
▁samp,1,0,0
loy,1,0,0
eğer,1,1,1
jour,1,0,0
cept,1,1,0
▁tanımlandığı,1,1,0
aket,1,0,0
fesyonel,1,0,0
ısıdır,1,1,0
▁güden,1,1,0
▁yüzücü,1,1,0
▁kask,1,1,1
▁ilerlemeye,1,1,0
▁rüzgarın,1,1,0
▁gerekçesiyle,1,1,0
▁sonlandır,1,1,0
▁liderinin,1,1,0
▁botanik,1,1,1
▁yayla,1,1,1
▁sergisi,1,1,0
tec,1,0,0
▁filo,1,1,1
düşük,1,1,1
▁çalışanlarını,1,1,0
▁ödüllendirmek,1,1,0
▁almakta,1,1,0
▁seyahatleri,1,1,0
▁anlaşmalı,1,1,0
▁adımda,1,1,0
▁sıradaki,1,1,0
▁kırılan,1,1,0
▁askerin,1,1,0
▁sayısız,1,1,1
▁işgalinin,1,1,0
▁neydi,1,1,1
▁cevher,1,1,1
▁saldırısında,1,1,0
▁ft,1,0,0
▁benzerliği,1,1,0
▁benzersiz,1,1,0
▁nüfusa,1,1,0
▁uzaktır,1,1,0
▁yönüne,1,1,0
▁ziyaretçilerin,1,1,0
▁kalitesine,1,1,0
▁ziyaretçiler,1,1,0
lerse,1,1,1
▁ulaşmıştır,1,1,0
ertz,1,0,0
▁ilginin,1,1,0
▁ornitolog,1,0,0
▁dalış,1,1,0
▁dönmeyi,1,1,0
▁önerir,1,1,0
▁yolcuya,1,1,0
gri,1,1,1
▁turizme,1,1,0
▁türlerin,1,1,0
▁değişimleri,1,1,0
▁donanımlı,1,1,0
▁evliliğin,1,1,0
▁şerefli,1,1,0
▁meras,1,1,0
▁babanın,1,1,0
**,1,0,0
▁kurslar,1,1,0
▁görkemli,1,1,0
▁tesislerine,1,1,0
▁yıldızlı,1,1,0
aracı,1,1,1
▁gezi,1,1,1
▁görüntülemek,1,1,0
oprop,1,0,0
▁pervane,1,1,1
▁düşmesini,1,1,0
▁kitleler,1,1,0
▁kullanılmaya,1,1,0
turi,1,1,0
▁trib,1,0,0
atum,1,1,0
yerel,1,1,1
▁avlanma,1,1,0
▁king,1,0,0
▁hakaret,1,1,1
▁yılıdır,1,1,0
osto,1,0,0
▁pizza,1,1,1
▁misaf,1,0,0
▁gövdeli,1,1,0
ifiye,1,0,0
elenmiştir,1,1,0
▁kıyaslandığında,1,1,0
▁cezalar,1,1,0
▁kıyıda,1,1,0
▁ışıklar,1,1,0
▁uyumak,1,1,0
▁öğretime,1,1,0
▁yıldı,1,1,0
▁parasız,1,1,0
▁ayrılmıştı,1,1,0
▁ilin,1,1,1
▁mülte,1,0,0
▁getirdikleri,1,1,0
▁kıyısındaki,1,1,0
▁adeta,1,1,1
gey,1,0,0
з,1,0,0
ш,1,0,0
р,1,0,0
▁formuna,1,1,0
▁uygulay,1,1,0
▁arkadaşı,1,1,0
▁maddede,1,1,0
altında,1,1,0
▁oyuncularının,1,1,0
▁maaşlı,1,1,0
▁erkekleri,1,1,0
erli,1,1,1
▁bulunsa,1,1,0
▁çizmiştir,1,1,0
dram,1,1,1
▁şimdiki,1,1,0
▁koşan,1,1,0
▁bulunulmuştur,1,1,0
çü,1,1,1
▁cet,1,1,1
çul,1,1,1
▁tiyatrosunun,1,1,0
▁tiyatrolar,1,1,0
aye,1,1,0
▁bağlantıya,1,1,0
▁sent,1,1,1
ental,1,0,0
âtı,1,0,0
▁işley,1,1,0
▁ettirmiş,1,1,0
▁arayış,1,1,0
amayanlar,1,1,1
▁gurbet,1,1,1
▁kuşları,1,1,0
▁şafak,1,1,1
▁romanlar,1,1,0
▁şarkıları,1,1,0
▁yab,1,1,1
lendiğini,1,1,1
eceli,1,1,0
▁kulüp,1,1,1
▁damat,1,1,1
▁vahşi,1,1,1
icidir,1,1,1
▁yazılar,1,1,0
▁yayımlamış,1,1,0
▁imzasını,1,1,0
madığından,1,1,1
▁nesilden,1,1,0
▁vesile,1,1,1
ırdı,1,1,1
âdî,1,0,0
▁muhabbet,1,1,1
ň,1,0,0
erte,1,1,1
▁hiciv,1,1,1
▁aklını,1,1,0
▁derslerine,1,1,0
▁verse,1,1,0
▁bağın,1,1,0
▁isminde,1,1,0
▁köpeği,1,1,0
▁pencereden,1,1,0
▁ayaklarının,1,1,0
▁dibine,1,1,0
ıydı,1,1,1
▁kaydında,1,1,0
▁özendir,1,1,0
▁başlangıc,1,1,1
▁döndürmek,1,1,0
▁delikanlı,1,1,1
▁gerill,1,0,0
▁başkente,1,1,0
park,1,1,1
▁yumuş,1,1,0
▁kurumuna,1,1,0
▁nakil,1,1,1
evin,1,1,0
icks,1,0,0
istlerin,1,0,0
▁sözlüğü,1,1,0
▁geleneğinden,1,1,0
▁yararlanan,1,1,0
▁konuşulan,1,1,0
▁faun,1,1,0
▁lut,1,0,0
▁adalar,1,1,0
▁olmadı,1,1,0
▁koymuş,1,1,0
▁saklar,1,1,0
▁bağlılığını,1,1,0
▁gizliliği,1,1,0
▁kriterlere,1,1,0
antez,1,0,0
emediğim,1,1,1
▁dilerim,1,1,0
▁getirmişlerdir,1,1,0
▁öğrenmiş,1,1,0
▁girebilir,1,1,0
▁kızın,1,1,0
▁istasyonda,1,1,0
ulmuştu,1,1,1
▁enkaz,1,1,1
ıntıları,1,1,1
▁hepimiz,1,1,0
▁koyuldu,1,1,0
▁gözlerinin,1,1,0
▁etrafı,1,1,0
▁çizdiği,1,1,0
▁yuv,1,0,0
ebilirler,1,1,1
amadık,1,1,1
▁doğurduğu,1,1,0
stedt,1,0,0
alto,1,1,1
midt,1,1,0
▁öncülüğünde,1,1,0
irlik,1,1,1
▁tedirgin,1,1,1
▁huzursuz,1,1,0
▁lop,1,1,1
▁düşünü,1,1,0
olek,1,0,0
▁yayar,1,1,0
merli,1,0,0
▁takar,1,1,0
luğunu,1,1,1
▁giderir,1,1,0
▁kimyacı,1,1,0
ekâr,1,0,0
aki,1,1,0
▁figürlerin,1,1,0
▁karton,1,1,1
▁oynat,1,1,0
▁kukla,1,1,1
▁sop,1,1,1
▁eserinden,1,1,0
▁dillerinden,1,1,0
▁çevrilmiştir,1,1,0
▁perdelik,1,1,0
▁dönüşmüştür,1,1,0
esin,1,1,1
▁görmeden,1,1,0
▁onlardan,1,1,0
eşt,1,1,0
▁kızların,1,1,0
▁esaret,1,1,1
▁yayıldığı,1,1,0
abur,1,1,1
▁dilbilg,1,0,0
▁sonlu,1,1,1
▁sondan,1,1,0
▁yansır,1,1,0
▁şahı,1,1,0
sta,1,0,0
▁og,1,1,1
▁öğe,1,1,1
▁başlatılan,1,1,0
▁duyurulan,1,1,0
▁pulmoner,1,0,0
itasyonu,1,0,0
▁mimariye,1,1,0
gur,1,0,0
pal,1,1,1
▁bastırmak,1,1,0
▁fahri,1,1,1
ürek,1,0,0
▁hurma,1,1,1
siy,1,1,1
▁yükselerek,1,1,0
enti,1,1,0
▁tanec,1,0,0
ikleri,1,1,1
▁çevirdiği,1,1,0
▁manzum,1,1,1
▁uçaktaki,1,1,0
▁pit,1,1,0
▁uçaktan,1,1,0
▁işinin,1,1,1
abaşı,1,0,0
▁yapmayan,1,1,0
şam,1,0,0
▁çıkaracak,1,1,0
▁adlandırır,1,1,0
▁elf,1,0,0
▁intik,1,1,0
▁yapalım,1,1,0
!..,1,0,0
eval,1,0,0
▁sikk,1,0,0
madıkları,1,1,1
▁tutuldu,1,1,0
▁argüman,1,1,1
▁doğurur,1,1,0
▁değildirler,1,1,0
mektedirler,1,1,1
amat,1,1,0
▁kaybetmek,1,1,0
▁istediğiniz,1,1,0
abilirsiniz,1,1,1
dua,1,1,1
▁ulaşılır,1,1,0
▁serin,1,1,1
bian,1,0,0
▁tarihçi,1,1,0
▁laboratuvarında,1,1,0
▁giymek,1,1,0
▁titiz,1,1,1
▁gözlüğü,1,1,0
▁kullanılmış,1,1,0
adel,1,0,0
▁çevrimi,1,1,0
▁şekle,1,1,0
▁basam,1,0,0
ağıdır,1,1,0
▁koyarlar,1,1,0
▁major,1,0,0
iks,1,1,1
▁kapsülü,1,1,0
boş,1,1,1
▁po,1,0,0
▁konulmuştur,1,1,0
▁yapılmak,1,1,0
▁serileri,1,1,0
andom,1,0,0
uve,1,0,0
▁araştırmalarına,1,1,0
▁anat,1,1,0
▁indirilebilir,1,1,0
tlar,1,0,0
▁haberci,1,1,0
gh,1,0,0
gea,1,0,0
▁devralan,1,1,0
▁hisseleri,1,1,0
▁perikard,1,1,1
▁ater,1,1,0
▁sten,1,1,1
ozo,1,0,0
▁uçarken,1,1,0
▁mercek,1,1,1
lığında,1,1,1
▁kanatlar,1,1,0
▁kanadının,1,1,0
▁aerodinamik,1,1,1
▁yüzeyi,1,1,0
ition,1,0,0
▁modu,1,0,0
pektif,1,0,0
rospektif,1,0,0
▁esnada,1,1,0
▁pozisyonunda,1,1,0
▁halindeyken,1,1,0
teyken,1,1,1
▁adacık,1,1,0
▁kralın,1,1,0
▁babasından,1,1,0
▁ordudan,1,1,0
effer,1,0,0
▁elektron,1,1,1
▁boyama,1,1,0
hoff,1,0,0
▁balad,1,1,1
ondo,1,0,0
tava,1,1,1
▁kanıtların,1,1,0
▁edeceğini,1,1,0
▁kortek,1,0,0
oskler,1,0,0
▁şiirlerinden,1,1,0
▁üçlük,1,1,0
ağım,1,1,1
▁damlacık,1,1,0
▁parola,1,1,1
▁olmadıkça,1,1,0
▁duvarının,1,1,0
▁epidemiy,1,1,0
▁erişmek,1,1,0
▁belirte,1,1,0
▁akademisi,1,1,0
▁kılar,1,1,1
rance,1,0,0
▁bozucu,1,1,0
▁ayrılıkçı,1,1,0
▁haklara,1,1,0
▁hücrelerin,1,1,0
▁biyokimyasal,1,1,0
▁dokunun,1,1,0
▁coğrafyasında,1,1,0
allus,1,0,0
oplast,1,0,0
▁harekâtı,1,0,0
▁tac,1,1,1
▁armut,1,1,1
▁lifleri,1,1,0
▁demeti,1,1,0
▁temsilcilik,1,1,0
▁dizisidir,1,1,0
▁çoğunluğu,1,1,0
▁diyal,1,0,0
▁göstermedi,1,1,0
lüğünü,1,1,1
▁tanımlamış,1,1,0
▁dut,1,1,1
chet,1,0,0
uven,1,0,0
▁ho,1,0,0
over,1,1,0
▁açıklamasında,1,1,0
▁unvanlar,1,1,0
▁yürütülmüştür,1,1,0
▁bilimcisi,1,1,0
▁ayırır,1,1,0
▁seçimlerde,1,1,0
▁yapılardır,1,1,0
▁çalışmaz,1,1,0
▁tük,1,1,1
▁erdikten,1,1,0
▁gözünde,1,1,0
arşova,1,0,0
▁ekimi,1,1,0
▁yardımcılığı,1,1,0
▁koydukları,1,1,0
▁önemsem,1,1,0
▁kapılarını,1,1,0
▁kapatan,1,1,0
▁algısını,1,1,0
▁çizgisinde,1,1,0
▁uzantısıdır,1,1,0
▁konferansında,1,1,0
▁tutuklanması,1,1,0
▁deneyin,1,1,0
▁geriledi,1,1,0
▁hanedanlık,1,1,0
ikal,1,1,0
iyum,1,1,0
▁dondur,1,1,0
▁çıkarmaktadır,1,1,0
▁dillerini,1,1,0
▁yıkılmasına,1,1,0
▁yakalan,1,1,1
mezse,1,1,1
riyat,1,1,0
▁yayılmaya,1,1,0
▁saldırdı,1,1,0
▁saldırg,1,0,0
▁çeper,1,1,1
lastı,1,0,0
▁modülleri,1,1,0
▁girmesinin,1,1,0
▁tutulmuştur,1,1,0
perde,1,1,1
▁kurup,1,1,0
▁uzlaşmaya,1,1,0
kay,1,1,1
▁meslektaş,1,1,1
▁blokları,1,1,0
▁mücadeleyi,1,1,0
▁kazandığını,1,1,0
brook,1,0,0
▁ürünüdür,1,1,0
lamakta,1,1,1
iberal,1,0,0
▁agn,1,1,0
ostik,1,0,0
▁raporunu,1,1,0
▁açıklamıştır,1,1,0
▁azın,1,1,0
inski,1,0,0
▁yıllarındaki,1,1,0
▁genişlem,1,1,0
▁toplamayı,1,1,0
ününün,1,1,0
▁inanılıyor,1,1,0
▁topraklarından,1,1,0
▁sorunlarıyla,1,1,0
▁nedenini,1,1,0
▁çeşitlerinin,1,1,0
istimal,1,1,1
▁başlamaktadır,1,1,0
▁getirilmesine,1,1,0
▁abon,1,0,0
▁aygıtlar,1,1,0
▁iptali,1,1,0
▁tekne,1,1,1
▁dayanıklılığı,1,1,0
üğüne,1,1,1
▁kollarından,1,1,0
▁olgudur,1,1,0
▁öğlen,1,1,1
▁listesidir,1,1,0
▁operasyonlarına,1,1,0
▁kategoriye,1,1,0
▁limanına,1,1,0
▁hasarlar,1,1,0
▁masraflarını,1,1,0
▁fob,1,1,1
ehouse,1,0,0
▁edileceği,1,1,0
▁birkaçı,1,1,0
lun,1,1,1
kesi,1,1,0
para,1,1,1
▁durumundan,1,1,0
▁olmamasıdır,1,1,0
ıysa,1,1,1
▁konteyner,1,1,1
▁öğrenince,1,1,0
▁yaptırmış,1,1,0
▁kalitesiz,1,1,0
▁ortada,1,1,0
▁gerçekleşmiş,1,1,0
opor,1,0,0
▁onaylanan,1,1,0
▁indirgeme,1,1,0
▁kamyon,1,1,1
▁şof,1,0,0
▁att,1,1,0
gy,1,0,0
▁kaydetmiştir,1,1,0
▁zamandaki,1,1,0
▁yöndeki,1,1,0
▁kontrolünü,1,1,0
▁düzenleyerek,1,1,0
▁vasiyet,1,1,1
▁paketleme,1,1,0
▁noktasının,1,1,0
▁koordinatları,1,1,0
▁sentezini,1,1,0
▁beğendim,1,1,0
▁arkadaşlarıyla,1,1,0
▁yayımladığı,1,1,0
▁hikâyeye,1,0,0
eciliği,1,0,0
▁hikâyelerini,1,0,0
▁değilim,1,1,0
▁türbe,1,1,1
▁büyükleri,1,1,0
▁yemi,1,1,0
ranı,1,0,0
medim,1,1,1
▁söyleyin,1,1,0
laştırılmıştır,1,1,1
▁birlikt,1,1,0
▁aşağılık,1,1,0
ledir,1,1,1
▁doğasını,1,1,0
▁zaaf,1,1,1
▁talihsiz,1,1,0
▁sevmem,1,1,0
▁aman,1,1,1
▁geçse,1,1,0
mese,1,1,1
iles,1,1,0
▁varlıktır,1,1,0
▁ayrıntılar,1,1,0
▁inançlarını,1,1,0
▁kalarak,1,1,0
▁çizgide,1,1,0
▁sürdürdüğü,1,1,0
▁yazarlık,1,1,0
▁yaratmıştır,1,1,0
▁kurulduğunu,1,1,0
▁amaçlamıştır,1,1,0
▁cum,1,1,1
müştü,1,1,1
▁döndü,1,1,0
ğüm,1,0,0
▁kalmayacak,1,1,0
▁karşısına,1,1,0
▁izler,1,1,0
▁baklava,1,1,1
▁motifler,1,1,0
▁yakınlarında,1,1,0
▁yöresinde,1,1,0
▁buluntular,1,1,0
▁tarihiyle,1,1,0
amiği,1,0,0
▁basan,1,1,0
▁bölümünden,1,1,0
▁meth,1,1,1
düğü,1,1,1
▁söylemeye,1,1,0
teg,1,1,1
▁açıklanmıştır,1,1,0
▁katsayıs,1,1,0
▁uygulandığında,1,1,0
yüzyılda,1,1,0
▁güver,1,1,0
▁isyancılar,1,1,0
duran,1,1,1
▁yur,1,0,0
abilece,1,1,0
▁deger,1,1,0
▁homolog,1,1,1
▁kromat,1,0,0
▁mizahi,1,1,1
▁sıralam,1,1,0
▁yassı,1,1,1
efal,1,0,0
▁eksikliğinden,1,1,0
▁konuşmalarını,1,1,0
yorum,1,1,1
▁layık,1,1,1
müyor,1,1,1
▁elimizde,1,1,0
ediğimiz,1,1,0
▁doktorları,1,1,0
▁üniversitelerin,1,1,0
uyorlar,1,1,1
▁bağlaç,1,1,1
▁liderlerinin,1,1,0
▁götürmüştür,1,1,0
▁lirik,1,1,1
▁örgüsü,1,1,0
▁birincisi,1,1,0
▁ikincisi,1,1,0
▁rub,1,0,0
▁tezgah,1,1,1
likten,1,1,1
his,1,1,1
▁farklılıkların,1,1,0
▁köylerde,1,1,0
▁yabani,1,1,1
▁dağlarda,1,1,0
▁hayvanı,1,1,0
ımızla,1,1,1
▁salyangoz,1,1,1
▁tutsak,1,1,1
▁sonraları,1,1,0
ıkulu,1,0,0
▁askerlerinin,1,1,0
emedikleri,1,1,1
▁saldırılarının,1,1,0
▁harik,1,1,0
▁hanedanı,1,1,0
▁yenilenen,1,1,0
ledim,1,1,1
▁sabaha,1,1,0
▁romanda,1,1,0
▁anıları,1,1,0
▁anları,1,1,1
çiliğin,1,1,1
▁edebiyata,1,1,0
▁şiirle,1,1,0
▁romana,1,1,0
ısından,1,1,0
▁işledi,1,1,0
▁değirmen,1,1,1
▁şak,1,1,1
ağaç,1,1,1
▁tatlısu,1,1,0
moz,1,0,0
▁kof,1,1,1
▁vücuduna,1,1,0
iğimi,1,1,1
uluğundan,1,0,0
▁ökaryot,1,1,1
▁hücrelerde,1,1,0
▁gerçekleşebilir,1,1,0
▁bilimlerin,1,1,0
▁diyebiliriz,1,0,0
▁verilmekte,1,1,0
▁kov,1,1,1
▁görünüyor,1,1,0
▁eleştirilere,1,1,0
▁tamamladı,1,1,0
▁girmeyi,1,1,0
▁girerse,1,1,0
▁bahane,1,1,1
▁yazıları,1,1,0
ogun,1,1,0
▁türdeki,1,1,0
▁yaptı,1,1,0
▁geleneklere,1,1,0
▁köşeleri,1,1,0
▁dalları,1,1,0
▁ağaçtır,1,1,0
onda,1,1,1
▁etkilemiş,1,1,0
▁müzisyen,1,1,1
▁aranj,1,0,0
▁konsere,1,1,0
▁yapıyor,1,1,0
▁tarihlerini,1,1,0
▁menajeri,1,1,0
liyor,1,1,1
▁enfl,1,0,0
▁sağlarken,1,1,0
▁huzuru,1,1,0
matik,1,1,0
▁söylenmiş,1,1,0
▁uyuy,1,1,0
▁tasarladı,1,1,0
▁bitirmiş,1,1,0
acağımız,1,1,1
▁konuştuk,1,1,0
▁sözlerini,1,1,0
▁uzandı,1,1,0
▁işim,1,1,1
▁güc,1,1,1
▁budur,1,1,0
▁gökyüz,1,1,0
arım,1,1,1
▁hepiniz,1,1,0
dayken,1,1,1
▁uyanır,1,1,0
arsınız,1,1,1
▁halt,1,1,1
zac,1,1,1
▁kusurları,1,1,0
▁parçanın,1,1,0
▁uğruna,1,1,0
▁kalmaya,1,1,0
—,1,0,0
▁doğaüstü,1,1,1
▁bulamayan,1,1,0
▁kuşku,1,1,1
▁gölgesinde,1,1,0
▁koltuğu,1,1,0
▁tereddü,1,0,0
▁bağıntı,1,1,1
▁aşkı,1,1,0
lıklarını,1,1,1
▁tutk,1,0,0
settin,1,1,0
▁değişikliklerle,1,1,0
▁romanıdır,1,1,0
▁bölümden,1,1,0
▁anlatmaya,1,1,0
adası,1,1,0
▁ihtilal,1,1,1
▁bulmuş,1,1,0
▁tanıtılan,1,1,0
▁eleştirmenin,1,1,0
▁erdemli,1,1,0
▁rahatlat,1,1,0
▁açıklamayla,1,1,0
▁degildir,1,1,0
▁atın,1,1,0
▁suyundan,1,1,0
mag,1,0,0
▁degistir,1,0,0
▁yapılıyordu,1,1,0
▁etrafa,1,1,0
▁sıçr,1,1,0
▁oldugunu,1,0,0
amas,1,1,0
▁uyacak,1,1,0
lilerinden,1,1,1
▁üstad,1,1,1
şı,1,0,0
▁kavuşur,1,1,0
▁saz,1,1,1
adlar,1,1,0
urlu,1,1,0
feder,1,0,0
▁intikam,1,1,1
▁yürü,1,1,1
▁eylemdir,1,1,0
▁anlayınca,1,1,0
▁inceledi,1,1,0
▁tiyatrosunda,1,1,0
▁zavallı,1,1,1
ihal,1,0,0
▁işlenmiştir,1,1,0
▁kasap,1,1,1
▁yapıtlar,1,1,0
▁çeviriler,1,1,0
▁savaşmış,1,1,0
▁cümleleri,1,1,0
▁çoğunlukta,1,1,0
▁eleştirmeni,1,1,0
ansever,1,0,0
▁hisar,1,1,1
▁damarları,1,1,0
▁şekildedir,1,1,0
▁yoldur,1,1,0
▁pratikte,1,1,0
▁sergiler,1,1,0
igi,1,0,0
iere,1,1,0
▁gerçektir,1,1,0
▁düşünmek,1,1,0
▁ardındaki,1,1,0
▁yağışlı,1,1,1
aktadır,1,1,0
▁yaşayabilir,1,1,0
▁tavırları,1,1,0
▁yazıt,1,1,1
▁dallarının,1,1,0
▁arkeoloji,1,1,1
ografya,1,0,0
▁filoloji,1,1,1
ekon,1,0,0
▁coşkulu,1,1,0
▁kutlandı,1,1,0
▁yenilendi,1,1,0
▁törende,1,1,0
▁ozan,1,1,1
▁okundu,1,1,0
▁biliyorum,1,1,0
▁bugüne,1,1,0
▁zorlan,1,1,0
madım,1,1,1
▁kendimi,1,1,0
▁rahatça,1,1,0
cağ,1,1,1
▁bitkilerle,1,1,0
▁gövdes,1,1,0
▁uzantı,1,1,1
▁konularak,1,1,0
emedi,1,1,1
▁yayımlan,1,1,0
▁üniversiteden,1,1,0
ayrı,1,1,1
▁trenle,1,1,0
▁açıklarında,1,1,0
▁gemisiyle,1,1,0
▁vapur,1,1,1
leti,1,1,0
▁ettirilen,1,1,0
▁almıştı,1,1,0
▁başarılara,1,1,0
▁destansı,1,1,1
▁üslupla,1,1,0
▁başarmıştır,1,1,0
▁kuyu,1,1,1
ümüz,1,1,1
iliğ,1,1,1
▁söylüyordu,1,1,0
▁yüksekokul,1,1,1
.’,1,0,0
▁sözlerin,1,1,0
amıyor,1,1,1
▁anladım,1,1,0
▁paylaşarak,1,1,0
▁çalışıyorum,1,1,0
▁çoktur,1,1,0
tro,1,0,0
▁çözüme,1,1,0
▁kavuştur,1,1,0
▁çekilir,1,1,0
▁degil,1,1,0
▁baska,1,1,0
▁bulam,1,1,0
▁kardes,1,0,0
gim,1,0,0
▁konudan,1,1,0
sıl,1,0,0
▁okuyucuya,1,1,0
▁okuyuc,1,0,0
▁konus,1,1,0
▁içimden,1,1,0
▁söyled,1,0,0
iğiniz,1,1,1
▁şimdiye,1,1,0
▁bilmiyor,1,1,0
▁davr,1,1,0
anıyordu,1,1,0
▁noktalarında,1,1,0
▁görünüşte,1,1,0
ita,1,1,1
▁yeryüz,1,1,0
▁engebeli,1,1,0
▁tarafının,1,1,0
▁çevrili,1,1,0
▁görmediği,1,1,0
▁kardeşiyle,1,1,0
▁kucak,1,1,1
laştı,1,1,1
▁dallarda,1,1,0
çiyi,1,1,1
▁ortalık,1,1,1
▁karıştı,1,1,0
▁eksenine,1,1,0
<0x9A>,1,0,0
▁kurs,1,1,1
▁baskısından,1,1,0
hau,1,1,0
▁eklenmiştir,1,1,0
▁baharatlı,1,1,0
▁besinler,1,1,0
▁kafe,1,1,1
▁içeceklerin,1,1,0
osuna,1,1,0
▁sigar,1,1,1
▁(-,1,0,0
▁noktasıdır,1,1,0
inizi,1,1,1
▁hede,1,1,0
örneğin,1,1,1
▁enstr,1,0,0
ümen,1,0,0
▁olmayanların,1,1,0
▁suçlama,1,1,0
olun,1,1,0
▁ester,1,1,1
▁suçlayan,1,1,0
▁beynin,1,1,0
▁görevler,1,1,0
▁güçlerinden,1,1,0
▁yaşlanma,1,1,0
▁ölçeğine,1,1,0
▁hücresel,1,1,0
▁otoriteleri,1,1,0
▁vib,1,0,0
▁ayırmak,1,1,0
▁depoları,1,1,0
▁koludur,1,1,0
▁güvende,1,1,0
▁hissetmek,1,1,0
üveni,1,0,0
▁psikiyatrik,1,1,1
▁değişikliğinin,1,1,0
▁makinelerin,1,1,0
▁sayısındaki,1,1,0
▁bulunmamak,1,1,0
▁hükümdarlık,1,1,0
▁koron,1,1,0
▁ittifakının,1,1,0
▁düzenlenmesinde,1,1,0
▁modüler,1,1,1
ğunun,1,0,0
▁evinin,1,1,0
evine,1,1,0
▁eşyalarını,1,1,0
▁açılmasını,1,1,0
▁öneren,1,1,0
▁iskelet,1,1,1
izol,1,0,0
▁azaltabilir,1,1,0
▁proteinlerin,1,1,0
▁elektro,1,1,1
town,1,0,0
▁etkiyi,1,1,0
▁uns,1,1,0
▁kaymakamlık,1,1,0
▁iskem,1,0,0
▁kanaması,1,1,0
▁projeler,1,1,0
tme,1,1,1
▁kavgası,1,1,0
▁şövaly,1,0,0
▁papa,1,1,1
▁sığın,1,1,1
▁ayırmaya,1,1,0
sisi,1,1,1
▁alanya,1,1,0
▁gezgin,1,1,1
▁big,1,0,0
▁tasarı,1,1,1
▁hastalı,1,1,0
▁kızlarından,1,1,0
▁gözlenmektedir,1,1,0
osunu,1,1,0
amda,1,0,0
dag,1,0,0
▁alayı,1,1,0
▁semptomları,1,1,0
alam,1,1,0
▁işinde,1,1,1
▁işinden,1,1,1
izmle,1,1,0
▁konumlarını,1,1,0
▁birleştirerek,1,1,0
▁uygulamadır,1,1,0
▁gelinen,1,1,0
▁noktadır,1,1,0
▁metne,1,1,0
▁tamamlama,1,1,0
▁kampüs,1,1,1
emed,1,0,0
▁oynanır,1,1,0
▁eğlenceli,1,1,0
▁gruplarda,1,1,0
▁yakınları,1,1,0
ebilm,1,0,0
▁ağları,1,1,0
▁yayımlanarak,1,1,0
▁hazırlanır,1,1,0
grave,1,0,0
kor,1,1,1
▁güçlerine,1,1,0
▁yerlerdeki,1,1,0
▁cüce,1,1,1
▁gezegen,1,1,1
gilen,1,0,0
▁açıklayıcı,1,1,0
▁derlem,1,1,1
▁uysal,1,1,1
▁ilç,1,0,0
▁uzant,1,1,0
▁kedinin,1,1,0
▁eşkenar,1,1,1
▁sunulur,1,1,0
▁ürününün,1,1,0
parmak,1,1,1
▁küçüm,1,0,0
▁batıdan,1,1,0
▁kaldırarak,1,1,0
aras,1,1,0
enny,1,0,0
asım,1,1,1
▁kurdur,1,1,0
▁niyetinde,1,1,0
▁kıtasına,1,1,0
rew,1,0,0
▁bölük,1,1,1
genç,1,1,1
arıdır,1,1,0
▁üslup,1,1,1
▁rezervleri,1,1,0
▁çekimi,1,1,0
uzlu,1,1,0
sık,1,1,1
enidir,1,1,1
ereus,1,0,0
▁subaylar,1,1,0
▁orkestrası,1,1,0
▁üyeden,1,1,0
▁yon,1,1,1
▁salgının,1,1,0
▁silik,1,1,1
▁dengede,1,1,0
▁geçimini,1,1,0
▁çete,1,1,1
pc,1,0,0
▁mezarlık,1,1,0
▁ışıklandırma,1,1,0
▁çöp,1,1,1
bilecek,1,1,0
▁düşünüyorum,1,1,0
▁üniter,1,1,1
▁yaklaşırken,1,1,0
▁dip,1,1,1
▁birimidir,1,1,0
▁yürüm,1,1,0
▁karıştırılması,1,1,0
▁bileşiklerin,1,1,0
▁berrak,1,1,1
aller,1,1,0
▁edinilmiş,1,1,0
▁metinlerinde,1,1,0
yk,1,0,0
▁konulmuş,1,1,0
▁bedav,1,0,0
▁çıkardığını,1,1,0
rien,1,0,0
vé,1,0,0
tius,1,0,0
▁é,1,0,0
tienne,1,0,0
tie,1,1,0
utt,1,1,0
▁şaşırtıcı,1,1,0
▁açıklamış,1,1,0
▁yönetilen,1,1,0
▁vergisini,1,1,0
▁ettikten,1,1,0
▁devriminin,1,1,0
▁atfedilen,1,1,0
tadir,1,1,0
▁orantılıdır,1,1,0
▁salınımı,1,1,0
▁baskısı,1,1,0
▁hidrokarbon,1,1,1
▁emisyonları,1,1,0
▁onuncu,1,1,0
▁verilmemiş,1,1,0
▁yorumlanmıştır,1,1,0
▁ayrılık,1,1,0
hanesi,1,1,0
▁toplanabilir,1,1,0
leştirilebilir,1,1,1
lear,1,1,0
down,1,0,0
oot,1,0,0
▁mahsur,1,1,1
▁server,1,0,0
ersh,1,0,0
vari,1,1,0
▁platformda,1,1,0
▁yürütülmektedir,1,1,0
▁prototip,1,1,1
▁kontrole,1,1,0
▁arayüzü,1,1,0
taj,1,0,0
▁branş,1,1,1
▁oto,1,1,1
ecin,1,0,0
▁yayımı,1,1,0
▁sürücüleri,1,1,0
▁irtifada,1,1,0
ersonik,1,0,0
inleri,1,1,0
▁listel,1,1,0
▁transistör,1,1,1
▁teknolojisine,1,1,0
▁dönemlerine,1,1,0
mand,1,0,0
baum,1,0,0
ikawa,1,0,0
ichi,1,0,0
▁kayb,1,0,0
▁nereye,1,1,0
▁modelleme,1,1,0
▁hücresinde,1,1,0
▁kadarı,1,1,0
▁kaynaklıdır,1,1,0
▁kazandıktan,1,1,0
odan,1,1,0
eviç,1,1,1
jo,1,0,0
beg,1,1,1
allı,1,1,0
▁ulaşılmıştır,1,1,0
▁müşterilerine,1,1,0
▁yapmaktadırlar,1,1,0
eceğin,1,1,1
▁müşterisi,1,1,0
▁android,1,0,0
▁avantajlı,1,1,0
▁tezini,1,1,0
wal,1,0,0
▁kuvvetini,1,1,0
ılabilirler,1,1,1
▁hareketinde,1,1,0
▁eşliğinde,1,1,0
▁şirketlere,1,1,0
▁tedariki,1,1,0
▁tahminleri,1,1,0
▁sürümü,1,1,0
dus,1,0,0
▁cent,1,0,0
amadıkları,1,1,1
▁düşmanca,1,1,0
▁demokr,1,0,0
▁yakalayan,1,1,0
▁sistemlerdir,1,1,0
▁şifre,1,1,1
▁delikli,1,1,0
▁akred,1,0,0
şim,1,1,1
ento,1,0,0
çiliğe,1,1,1
▁görmesi,1,1,0
▁baskıları,1,1,0
▁standartlarında,1,1,0
▁anlaşmasını,1,1,0
▁bölümlerine,1,1,0
▁eğitimlerini,1,1,0
ivil,1,1,0
▁kurtarıcı,1,1,0
pu,1,0,0
▁bı,1,1,1
▁operasyonları,1,1,0
▁dönüştürülmüş,1,1,0
▁düşünülebilir,1,1,0
orth,1,0,0
▁karşılanır,1,1,0
▁sistemleriyle,1,1,0
▁yönetimden,1,1,0
▁alıcıları,1,1,0
alarıdır,1,1,0
▁grand,1,0,0
▁jenerik,1,1,1
▁teknolojilerin,1,1,0
▁biyoteknoloji,1,0,0
▁daralt,1,1,0
▁kısıtlama,1,1,0
▁vermemesi,1,1,0
ılabilen,1,1,1
▁kalec,1,0,0
ılacağını,1,1,1
nets,1,1,0
▁uygulamasını,1,1,0
dıkça,1,1,1
▁uyarlama,1,1,1
medikleri,1,1,1
imizdeki,1,1,1
▁dolma,1,1,1
▁aralıkları,1,1,0
▁bağlarının,1,1,0
▁buy,1,1,1
urma,1,1,0
▁yaratmış,1,1,0
▁geçmeyen,1,1,0
iyeler,1,1,0
att,1,1,0
▁uygulamaktadır,1,1,0
▁meclisli,1,1,0
▁viz,1,1,0
▁hakemlik,1,1,0
▁istediğinde,1,1,0
▁başkanını,1,1,0
ılırsa,1,1,1
▁fuarı,1,1,0
▁çağrısı,1,1,0
geri,1,1,1
▁bağlantısının,1,1,0
▁seçimlerini,1,1,0
▁özünde,1,1,0
▁ailesinde,1,1,0
▁temsilcilerini,1,1,0
▁potansiyelinin,1,1,0
▁atfen,1,1,1
▁feder,1,0,0
▁otoritenin,1,1,0
▁hükümetinin,1,1,0
osunun,1,1,0
haneye,1,1,0
▁kendisinde,1,1,0
▁tutmuştur,1,1,0
hanede,1,1,0
▁girdikten,1,1,0
▁vermekte,1,1,0
▁çıkışları,1,1,0
ischer,1,0,0
▁sürülmüştür,1,1,0
▁maddeye,1,1,0
▁dağılımına,1,1,0
▁gücünde,1,1,0
▁anlas,1,1,0
▁dezen,1,0,0
idoru,1,0,0
▁talim,1,1,1
▁eklenen,1,1,0
ilidir,1,1,0
▁ailelere,1,1,0
▁giyecek,1,1,1
▁yardımları,1,1,0
▁değiştirilen,1,1,0
▁değişikliğin,1,1,0
▁değiştirebilir,1,1,0
▁toplantısına,1,1,0
▁kontenjan,1,1,1
▁üyelerden,1,1,0
▁sırasını,1,1,0
emir,1,1,1
▁kipi,1,1,0
<0xC6>,1,0,0
<0x9E>,1,0,0
▁işletilen,1,1,0
▁verimsiz,1,1,0
▁çıkartır,1,1,0
▁alabileceği,1,1,0
▁türetilen,1,1,0
dok,1,1,1
ito,1,0,0
▁konumundadır,1,1,0
▁fonksiyondur,1,1,0
▁fotoğrafın,1,1,0
▁kütüphanesi,1,1,0
▁serinin,1,1,0
bing,1,0,0
ampus,1,0,0
iyatro,1,0,0
sinde,1,1,1
aşk,1,1,1
▁haç,1,1,1
lıların,1,1,1
▁kontluk,1,1,0
insk,1,0,0
▁işbirlik,1,1,1
▁yükselişi,1,1,0
▁segmenti,1,0,0
▁seg,1,1,1
mente,1,1,0
▁patolojik,1,1,1
▁asbest,1,1,1
▁hastalığına,1,1,0
▁melan,1,1,0
▁merkezinden,1,1,0
▁distrib,1,0,0
▁chat,1,0,0
ement,1,0,0
ening,1,0,0
▁üniversitede,1,1,0
▁dönüşmüş,1,1,0
▁geçirildiği,1,1,0
▁kadarki,1,1,0
▁uzayın,1,1,0
▁deneyde,1,1,0
atar,1,1,0
sia,1,1,0
▁emme,1,1,0
▁sadaret,1,1,1
ings,1,0,0
▁felsefeci,1,1,0
ustin,1,1,0
▁üretebilir,1,1,0
▁reklamcılık,1,1,0
acağız,1,1,1
▁deneyimleri,1,1,0
▁örgütlenen,1,1,0
▁tehditler,1,1,0
ein,1,0,0
▁tasarlanması,1,1,0
▁entegr,1,0,0
▁kültürlerini,1,1,0
▁başkalaş,1,1,0
▁insanının,1,1,0
▁izlerini,1,1,0
laklar,1,1,0
▁bakkal,1,1,1
ydu,1,1,1
▁boyları,1,1,0
▁rütbeli,1,1,0
▁halkını,1,1,0
▁götürmek,1,1,0
▁ordularını,1,1,0
▁tartışmak,1,1,0
▁insanla,1,1,0
▁önemliydi,1,1,0
▁sözcüğ,1,1,1
▁uçağının,1,1,0
▁projeleri,1,1,0
▁klavy,1,0,0
▁system,1,0,0
▁kahramanın,1,1,0
▁yetişkinlerin,1,1,0
▁çalışmadan,1,1,0
▁·,1,0,0
pi,1,1,1
erton,1,0,0
▁paralı,1,1,0
astro,1,0,0
▁devirmek,1,1,0
amo,1,0,0
ebir,1,0,0
▁selüloz,1,1,1
▁yoğunlukta,1,1,0
arma,1,1,1
bölge,1,1,1
▁renklerin,1,1,0
▁konik,1,1,1
▁renklerde,1,1,0
▁mızrak,1,1,1
▁kuleleri,1,1,0
▁teleskoplar,1,1,0
ns,1,0,0
▁kauçuk,1,1,1
▁run,1,0,0
▁mul,1,1,0
▁gazet,1,0,0
ett,1,1,0
▁dezenfekt,1,0,0
▁dokuya,1,1,0
▁malzemeyi,1,1,0
▁işleten,1,1,0
▁mektupla,1,1,0
▁içeriğine,1,1,0
▁çoğunluğa,1,1,0
▁hareketlere,1,1,0
▁çıkarlarına,1,1,0
▁görmesine,1,1,0
▁kopan,1,1,0
▁öğrendiği,1,1,0
▁rollerde,1,1,0
▁katalizör,1,1,1
▁yakma,1,1,0
▁yaşına,1,1,0
▁modülü,1,1,0
▁içerecek,1,1,0
▁arkadaşına,1,1,0
▁derse,1,1,0
▁telefonunu,1,1,0
▁migren,1,1,1
esz,1,1,0
▁cas,1,0,0
imir,1,1,0
▁adrese,1,1,0
▁facto,1,0,0
▁jure,1,0,0
▁sıtma,1,1,1
▁kolera,1,1,1
ilis,1,0,0
▁dönüşümü,1,1,0
▁masaj,1,1,1
▁derslerin,1,1,0
▁geçirilmiştir,1,1,0
▁tesislere,1,1,0
levi,1,0,0
▁önerilir,1,1,0
▁üretilebilir,1,1,0
▁durma,1,1,1
▁zıp,1,1,1
▁müdahaleyi,1,1,0
▁ülkeyle,1,1,0
▁diyaloğu,1,0,0
▁planlanmış,1,1,0
▁yürüy,1,1,0
pus,1,1,1
long,1,0,0
ellum,1,1,0
▁temporal,1,0,0
ophil,1,0,0
dela,1,1,0
▁sanatçısı,1,1,0
bilir,1,1,0
▁bağlanabilir,1,1,0
▁sanatç,1,0,0
▁akıma,1,1,0
▁kesinlik,1,1,0
▁öğrencilerinin,1,1,0
▁hedeflemektedir,1,1,0
▁ailem,1,1,0
▁iddiasıyla,1,1,0
cast,1,0,0
▁telev,1,0,0
ision,1,0,0
ike,1,1,0
▁yont,1,1,1
▁hazin,1,1,1
▁keşiş,1,1,1
▁adlar,1,1,0
▁kerem,1,1,1
▁yollardan,1,1,0
▁ikiz,1,1,1
▁kuleler,1,1,0
▁epiz,1,0,0
odik,1,1,0
▁gerçekler,1,1,0
▁taktikleri,1,1,0
zyn,1,0,0
ski,1,1,1
rug,1,0,0
▁güçlerin,1,1,0
▁gruptaki,1,1,0
limi,1,1,1
ganlık,1,0,0
▁taklidi,1,1,1
▁durumudur,1,1,0
▁ikisinin,1,1,0
▁giys,1,1,0
▁yaka,1,1,1
▁alttan,1,1,0
▁yürümeye,1,1,0
▁dersin,1,1,1
▁yayı,1,1,0
işlem,1,1,1
▁çözümün,1,1,0
eliğini,1,1,0
▁dahildir,1,1,0
▁radyasyona,1,1,0
agetti,1,0,0
▁topoloji,1,1,1
▁modeldir,1,1,0
▁saklanır,1,1,0
▁sezonu,1,1,0
▁pos,1,1,1
▁organizasyonlar,1,1,0
▁yaşamlarını,1,1,0
▁cevaplar,1,1,0
▁yatakları,1,1,0
▁ordusunda,1,1,0
▁gelindiğinde,1,1,0
▁konumuna,1,1,0
▁etkilemektedir,1,1,0
▁oylarıyla,1,1,0
▁ülkesindeki,1,1,0
▁özelliğe,1,1,0
▁netic,1,0,0
▁doğanın,1,1,0
▁etkileşimin,1,1,0
▁dağıtıldı,1,1,0
▁durumlarının,1,1,0
▁şekiller,1,1,0
▁direnen,1,1,0
▁bıçakla,1,1,1
▁korunan,1,1,0
tikçe,1,1,1
▁oranlarında,1,1,0
▁varil,1,1,1
ulup,1,1,1
▁bölgelerine,1,1,0
▁tabanında,1,1,0
▁biriktir,1,1,0
ildikten,1,1,1
▁çıkarılmasına,1,1,0
▁taktiksel,1,1,0
td,1,0,0
▁seviyelerinin,1,1,0
▁hareketlerinden,1,1,0
▁kurularak,1,1,0
▁hazırlandı,1,1,0
ather,1,0,0
stone,1,0,0
▁birisinin,1,1,0
▁utangaç,1,1,1
▁veriyi,1,1,0
▁kriteri,1,1,0
▁özgürlüğe,1,1,0
▁etmesinin,1,1,0
▁misyonerler,1,1,0
▁piskoposluk,1,1,0
▁mağduriyet,1,1,1
▁teleskop,1,1,1
▁karakterlerle,1,1,0
▁eleştirdiği,1,1,0
▁gazetesinden,1,1,0
roları,1,0,0
▁belgel,1,1,0
▁diploma,1,1,1
▁kesimde,1,1,0
▁sokaklarında,1,1,0
▁başıboş,1,1,1
▁köpeklerin,1,1,0
▁makalesini,1,1,0
▁değeridir,1,1,0
▁kalınlık,1,1,0
▁düzlük,1,1,1
▁sahaları,1,1,0
ıköy,1,0,0
∞,1,0,0
▁aktörler,1,1,0
▁isyancı,1,1,0
▁öldürme,1,1,0
▁virüsün,1,1,0
virüs,1,1,1
▁cinsiyetten,1,1,0
▁yürürken,1,1,0
▁çaldı,1,1,0
▁yöne,1,1,0
▁bakınca,1,1,0
▁çanta,1,1,1
▁yanından,1,1,1
▁yakalar,1,1,0
▁bırakma,1,1,0
▁suçlarından,1,1,0
icilerin,1,1,1
▁endek,1,0,0
▁adındaki,1,1,0
▁padişaha,1,1,0
▁sunmuştur,1,1,0
▁yav,1,0,0
▁artmasıyla,1,1,0
midir,1,1,0
luğ,1,0,0
lamışlardır,1,1,1
andal,1,0,0
▁anlamındadır,1,1,0
kine,1,1,1
uya,1,1,0
▁topr,1,1,0
▁masada,1,1,0
lıklı,1,1,1
▁eyaletlerinden,1,1,0
▁durumlarında,1,1,0
▁adapt,1,1,0
▁kökenleri,1,1,0
▁ivm,1,1,0
elenen,1,1,0
▁teknolojilerini,1,1,0
ılımı,1,1,1
▁organlarını,1,1,0
▁dengeye,1,1,0
▁açıklamalar,1,1,0
▁eril,1,1,1
▁tiyat,1,0,0
rolarında,1,0,0
▁hocanın,1,1,0
kaya,1,1,1
▁diğerine,1,1,0
▁ekibini,1,1,0
cez,1,0,0
▁acel,1,0,0
▁sara,1,1,1
▁kanalını,1,1,0
▁ettiğine,1,1,0
▁maksat,1,1,1
▁yapıdan,1,1,0
▁mülteci,1,1,1
▁fiyatlara,1,1,0
▁alınmasına,1,1,0
▁azınlığı,1,1,0
çıkış,1,1,1
▁kısıtlamaları,1,1,0
▁yurtdış,1,1,1
hea,1,1,0
demokratik,1,1,1
▁boyn,1,1,0
estor,1,0,0
som,1,1,1
▁binası,1,1,0
ofor,1,0,0
▁aşınma,1,1,0
▁sıralanabilir,1,1,0
▁hepsinden,1,1,0
liyse,1,1,1
▁ikisinden,1,1,0
ayr,1,1,1
açık,1,1,1
teknik,1,1,1
▁işaretli,1,1,0
▁tertip,1,1,1
▁üstel,1,1,1
▁logarit,1,0,0
▁etanol,1,1,1
▁kamışı,1,1,0
▁pancar,1,1,1
▁gelirini,1,1,0
▁mallarına,1,1,0
▁varsayalım,1,1,0
▁kanat,1,1,1
▁veter,1,0,0
▁uzunluğuna,1,1,0
▁kambur,1,1,1
▁narin,1,1,1
▁ısıt,1,1,1
sv,1,0,0
▁formatında,1,1,0
▁sütunlar,1,1,0
cos,1,0,0
▁parag,1,0,0
ugu,1,0,0
ild,1,0,0
ship,1,0,0
udio,1,0,0
▁sütunlu,1,1,0
▁noktanın,1,1,0
▁çıkacaktır,1,1,0
yolar,1,1,0
▁iletkenliği,1,1,0
▁dü,1,1,1
▁μ,1,0,0
σ,1,0,0
▁dağılmıştır,1,1,0
mali,1,1,1
▁kullanılmayan,1,1,0
▁talimatı,1,1,0
inda,1,1,0
umann,1,0,0
▁şirketten,1,1,0
▁turn,1,1,0
▁sound,1,0,0
acher,1,0,0
▁kıtlık,1,1,1
▁göçleri,1,1,0
dokuz,1,1,1
uncu,1,1,1
▁tavr,1,1,0
lemektedir,1,1,1
onom,1,0,0
▁arp,1,1,1
▁aj,1,0,0
alia,1,1,0
ncı,1,0,0
▁zaferini,1,1,0
▁simgeleyen,1,1,0
▁kaydettiği,1,1,0
▁ilerlemeyi,1,1,0
üslüm,1,1,0
▁mezhebi,1,1,0
▁kıskançlık,1,1,0
▁peşinden,1,1,0
▁şifalı,1,1,0
▁literatür,1,1,1
▁medyası,1,1,0
▁kond,1,1,1
berk,1,1,1
▁probleminin,1,1,0
▁fikr,1,0,0
deh,1,1,1
▁takipçisi,1,1,0
▁sorm,1,1,0
▁kurulmasından,1,1,0
▁pun,1,0,0
▁toplar,1,1,0
▁harem,1,1,1
▁olamayacağı,1,1,0
▁gizlenmiş,1,1,0
▁mesih,1,0,0
▁ülkeleriyle,1,1,0
ilmişlerdir,1,1,1
▁çizgisel,1,1,0
mamaları,1,1,1
▁varlığından,1,1,0
▁sokaklarda,1,1,0
▁üniform,1,0,0
▁gördüğünde,1,1,0
▁hazırlıklarına,1,1,0
▁düşkün,1,1,1
dot,1,1,0
▁formları,1,1,0
yid,1,1,1
bani,1,1,1
▁eğik,1,1,1
▁atıf,1,1,1
seksüel,1,1,1
▁evrede,1,1,0
▁edindiği,1,1,0
ido,1,0,0
▁açılış,1,1,1
▁kapanış,1,1,0
▁edebilmesi,1,1,0
kiye,1,1,0
meyin,1,1,1
şad,1,1,1
▁sayan,1,1,0
eliğe,1,1,0
▁sergilen,1,1,0
este,1,1,0
▁ihtimal,1,1,1
▁önemlisi,1,1,0
▁geçmeyi,1,1,0
▁yaşayanların,1,1,0
▁yazılıp,1,1,0
▁kaldırılmasını,1,1,0
ademi,1,1,0
▁bakışı,1,1,0
▁köyden,1,1,0
ıştırma,1,1,1
▁başladıkları,1,1,0
faz,1,1,1
▁yaşant,1,0,0
▁peda,1,1,0
gojik,1,0,0
▁kolaj,1,1,1
▁ferm,1,1,0
▁tefrika,1,1,1
▁çalışmıştır,1,1,0
▁sütunu,1,1,0
▁taştan,1,1,0
▁kerpiç,1,1,1
▁yerdi,1,1,0
▁belirtilmiştir,1,1,0
achim,1,0,0
laya,1,1,1
▁yelpazede,1,1,0
▁sonrasındaki,1,1,0
▁filozofların,1,1,0
▁ettirilmiştir,1,1,0
▁ölümden,1,1,0
▁güneşi,1,1,0
bot,1,1,1
put,1,1,1
▁vektörü,1,1,0
▁pu,1,0,0
▁bölümün,1,1,0
▁sloganı,1,1,0
▁taraflarında,1,1,0
▁dahili,1,1,1
ıcılık,1,1,1
▁şahitlik,1,1,0
▁çekilmek,1,1,0
▁hadi,1,1,1
▁termin,1,1,0
▁üslub,1,1,1
▁rivayetler,1,1,0
app,1,0,0
▁derne,1,1,0
▁katılmasını,1,1,0
nad,1,0,0
leşmeye,1,1,1
kia,1,1,0
▁app,1,0,0
urai,1,0,0
▁transkripsiyon,1,1,1
▁hızına,1,1,0
▁himmet,1,1,1
▁bölünerek,1,1,0
▁vezirlik,1,1,0
▁makamına,1,1,0
addin,1,1,0
ddin,1,0,0
▁yüzeyinde,1,1,0
nal,1,1,1
▁oluşturup,1,1,0
orium,1,0,0
▁hücrelerine,1,1,0
▁benimsenen,1,1,0
▁alfabe,1,1,1
▁eroz,1,0,0
▁karışması,1,1,0
abının,1,1,0
▁arkaya,1,1,0
▁abartılı,1,1,0
▁ruhunun,1,1,0
▁başarıyı,1,1,0
kk,1,0,0
▁bulunduran,1,1,0
▁ailedir,1,1,0
abah,1,0,0
▁zirveye,1,1,0
▁biyografik,1,1,1
asun,1,1,0
▁gotik,1,1,1
▁sanatçısıdır,1,1,0
▁fresk,1,1,1
pera,1,0,0
▁fikrinin,1,0,0
▁şeritler,1,1,0
▁yaldız,1,1,1
▁sokan,1,1,0
otto,1,0,0
elles,1,0,0
chi,1,0,0
▁gag,1,1,1
avuz,1,1,0
orka,1,0,0
▁mektupları,1,1,0
▁milliyetç,1,0,0
▁valisi,1,1,0
▁durdurdu,1,1,0
▁yığın,1,1,1
azinin,1,1,0
▁ebevey,1,0,0
▁tercüme,1,1,1
▁ikametgâhı,1,0,0
▁dib,1,1,1
▁döküm,1,1,1
▁kıtasında,1,1,0
▁kargaşa,1,1,1
▁mühendisler,1,1,0
ukar,1,0,0
▁incit,1,1,1
▁hikâyesi,1,0,0
▁karaca,1,1,1
oğlan,1,1,1
▁çalışanı,1,1,0
▁yetkililerin,1,1,0
▁kültürlü,1,1,0
▁tarzına,1,1,0
▁kob,1,1,1
ingham,1,0,0
▁amaçlanan,1,1,0
▁deneyimli,1,1,0
▁akadem,1,1,0
▁yakalı,1,1,0
▁anarş,1,0,0
▁yöntemlere,1,1,0
▁suçsuz,1,1,1
▁doğadaki,1,1,0
▁kötülüğün,1,1,0
ortak,1,1,1
▁gazetenin,1,1,0
▁yazacak,1,1,0
▁şairlerin,1,1,0
▁alandan,1,1,0
▁hamamı,1,1,0
▁tasarısı,1,1,0
▁sonuncusu,1,1,0
sistem,1,1,1
▁kapsayıcı,1,1,0
icek,1,0,0
▁oğ,1,1,1
minde,1,1,1
'-,1,0,0
▁yeg,1,1,1
▁kısmından,1,1,0
▁gayet,1,1,1
ûd,1,0,0
evk,1,0,0
▁merh,1,0,0
▁nihayet,1,1,1
şif,1,1,1
▁kâtip,1,0,0
▁ölmüş,1,1,0
▁defnedilmiştir,1,1,0
▁nekroz,1,1,1
▁sulu,1,1,1
▁onaylanması,1,1,0
▁bolca,1,1,1
öyle,1,1,1
▁eylemde,1,1,0
▁arabadan,1,1,0
▁kapısında,1,1,0
▁döşeme,1,1,1
▁dağıldı,1,1,0
▁ameliyatı,1,1,0
▁acım,1,1,0
eceksin,1,1,1
▁uğramıştır,1,1,0
▁açmayı,1,1,0
▁düşünmektedir,1,1,0
▁verecektir,1,1,0
▁amaçlamaktadır,1,1,0
abın,1,1,0
▁geçmesinden,1,1,0
▁girişindeki,1,1,0
▁gösteriler,1,1,0
▁koleksiyon,1,1,1
geme,1,1,0
ligi,1,1,0
▁olmasi,1,0,0
▁nitelendirilir,1,1,0
▁imk,1,0,0
adr,1,1,0
▁beklenmektedir,1,1,0
▁motorları,1,1,0
▁kuralına,1,1,0
▁kullanıma,1,1,0
▁düzenlemeyi,1,1,0
tran,1,0,0
ept,1,0,0
▁avcılığı,1,1,0
uğu,1,1,1
▁liraya,1,1,0
▁düzenlemiştir,1,1,0
▁mesajlar,1,1,0
kilerin,1,1,1
okt,1,1,0
▁düzenlenmesine,1,1,0
▁aq,1,0,0
unas,1,0,0
▁sağlandığı,1,1,0
geniş,1,1,1
▁vücud,1,1,1
▁basamağında,1,1,0
▁alarm,1,1,1
▁kimliklerini,1,1,0
▁görece,1,1,1
▁kabiliyetine,1,1,0
▁dilbilgisi,1,0,0
▁tercüm,1,1,0
yeli,1,1,1
▁aksiyon,1,1,1
▁sıçram,1,1,0
▁edilip,1,1,0
▁temini,1,1,0
▁fermantasyon,1,1,1
str,1,0,0
▁bulunmadığı,1,1,0
▁aramalar,1,1,0
▁ertel,1,1,0
▁haberinde,1,1,0
▁niye,1,1,1
▁sembolize,1,1,1
▁kaynaklanır,1,1,0
▁genişler,1,1,0
ozi,1,1,0
ternational,1,0,0
anlam,1,1,1
▁savunucu,1,1,0
durlar,1,1,1
▁ekili,1,1,1
▁açıcı,1,1,0
▁kadronun,1,1,0
amayacağı,1,1,1
▁imkânları,1,0,0
▁özelliğinin,1,1,0
▁kabuk,1,1,1
▁iyileştirmek,1,1,0
siyum,1,1,0
▁elçiler,1,1,0
▁rakiplerini,1,1,0
▁disiplinde,1,1,0
geleştir,1,1,0
▁geçmesine,1,1,0
oyv,1,0,0
odina,1,0,0
dav,1,1,1
irya,1,0,0
▁ortamlarında,1,1,0
▁canlıları,1,1,0
ünüz,1,1,1
ektik,1,1,0
▁hesaplanabilir,1,1,0
▁sağlanmasına,1,1,0
▁pengu,1,0,0
ilop,1,0,0
▁panda,1,1,1
▁ağaçlarının,1,1,0
ilian,1,0,0
▁sebeplerden,1,1,0
alarındaki,1,1,0
▁kesimlerinde,1,1,0
eder,1,1,1
yası,1,1,1
▁firmasına,1,1,0
▁hesaplanmıştır,1,1,0
▁seküler,1,1,1
▁getirecek,1,1,0
umsuz,1,1,1
▁yapraklar,1,1,0
▁patlaması,1,1,0


==> results/paper_eval/trmmlu/trmmlu_tokens_byte_bpe-64k.csv <==
token,count,is_turkish,is_pure
.,7008,0,0
?,6257,0,0
",",5252,0,0
 ve,5030,1,1
ilerden,3804,1,0
 hangisi,2725,1,0
 bir,2253,1,1
’,2231,0,0
aşağı,1989,1,1
 aşağıdak,1983,0,0
ı,1979,1,1
 hang,1959,0,0
-,1940,0,0
dak,1843,0,0
 ı,1761,1,1
ıı,1458,1,1
isidir,1443,1,0
 ile,1184,1,1
 ,1083,0,0
 değildir,1039,1,0
 için,929,1,1
 olarak,912,1,0
 biri,870,1,1
in,723,1,1
 aşağıdaki,670,1,0
k,650,0,0
 olan,622,1,0
 ş,592,1,1
 olması,585,1,0
a,584,1,1
 ilgili,581,1,1
v,580,1,1
 en,554,1,1
 soru,554,1,1
ıklı,548,1,1
dört,548,1,1
 bu,540,1,1
 göre,535,1,1
),520,0,0
s,510,1,1
 yer,508,1,1
bir,504,1,1
m,501,1,1
 (,484,0,0
iş,473,1,1
 ne,468,1,1
i,457,1,1
lar,444,1,1
”,440,0,0
ların,434,1,1
f,432,0,0
ın,429,1,1
elerden,418,1,0
 hangi,410,1,1
ler,410,1,1
 arasında,403,1,0
e,401,1,1
al,397,1,1
lerin,389,1,1
de,388,1,1
 da,386,1,1
lik,383,1,1
 ilk,383,1,1
h,381,0,0
da,379,1,1
daki,378,1,1
p,376,0,0
 -,376,0,0
g,368,0,0
t,364,1,1
b,356,0,0
ar,351,1,1
 ad,349,1,1
an,346,1,1
 “,342,0,0
 daha,328,1,1
lardan,327,1,1
en,322,1,1
n,319,1,1
 verilir,318,1,0
r,316,1,1
l,315,1,1
 ifad,307,0,0
yalnız,297,1,1
c,297,0,0
lerden,296,1,1
 temel,294,1,1
 veya,289,1,1
el,289,1,1
 b,286,0,0
 biridir,279,1,0
/,272,0,0
ma,271,1,1
dir,269,1,1
 tarafından,266,1,0
y,264,1,1
isinde,264,1,0
den,264,1,1
 doğru,263,1,1
 çok,261,1,1
 olduğu,261,1,0
sal,260,1,1
nin,258,1,1
 de,255,1,1
ları,249,1,1
inin,249,1,1
ik,249,1,1
et,248,1,1
un,246,1,1
it,245,1,1
d,244,0,0
at,243,1,1
 yanlıştır,242,1,0
il,236,1,1
ç,236,0,0
…,234,0,0
larından,231,1,1
 v,229,1,1
 içinde,229,1,1
im,228,1,1
 ya,227,1,1
 iş,225,1,1
 her,221,1,1
�,220,0,0
 han,217,1,1
larının,216,1,1
me,213,1,1
leri,211,1,1
',210,0,0
“,210,0,0
 ortaya,208,1,0
 sistemi,207,1,0
is,207,1,1
ması,206,1,1
1,206,0,0
 sosyal,202,1,1
sel,201,1,1
li,200,1,1
lara,198,1,1
 kaç,198,1,1
 zaman,197,1,1
 s,196,1,1
î,196,0,0
 türk,196,0,0
 gelir,195,1,1
ak,194,1,1
ir,194,1,1
 gibi,194,1,1
gileri,194,0,0
le,193,1,1
 fazla,191,1,1
lerinin,189,1,1
er,188,1,1
 ifade,187,1,1
ya,186,1,1
dan,185,1,1
 kabul,185,1,1
 alan,183,1,1
lere,182,1,1
 genel,182,1,1
lı,181,1,1
am,181,0,0
z,180,1,1
izm,180,1,0
ının,179,1,1
em,177,1,1
j,177,0,0
ine,177,1,1
2,176,0,0
 bilgi,175,1,1
lık,175,1,1
la,174,1,1
 verilen,174,1,0
sosyal,173,1,1
 yapılan,172,1,0
lama,172,1,1
 şekilde,171,1,0
te,171,1,1
 eden,171,1,0
ta,171,1,1
 sonra,170,1,1
ş,169,1,1
 m,168,1,1
 önemli,167,1,1
ıv,167,1,1
 kullanılan,167,1,0
 doğrudur,166,1,0
lerinden,166,1,1
dır,166,1,1
 gereken,165,1,0
;,164,0,0
(,164,0,0
 –,164,0,0
o,163,1,1
ver,163,1,1
 uygun,162,1,1
 farklı,162,1,1
 eğitim,162,1,1
es,162,1,1
ilerin,161,1,0
 sahip,161,1,1
ul,159,1,1
:,158,0,0
ter,157,1,1
 2,155,0,0
 almaz,155,1,0
 edilen,155,1,0
let,154,1,1
 olmak,154,1,0
 yüksek,153,1,1
gel,152,1,1
 a,151,1,1
iye,150,1,1
ör,150,1,1
türkiye,149,1,0
 c,148,0,0
ay,148,1,1
ür,147,1,1
u,145,1,1
5,144,0,0
 hangisinin,144,1,0
man,144,1,1
•,144,0,0
 yönetimi,143,1,0
 karşı,143,1,1
 f,143,0,0
st,143,0,0
ım,142,1,1
isine,141,1,0
 büyük,141,1,1
 az,141,1,1
az,141,1,1
nın,141,1,1
 t,141,1,1
 aynı,140,1,1
 vardır,139,1,0
 ekonomik,139,1,1
 h,138,0,0
ek,138,1,1
yukarı,137,1,1
menin,137,1,1
 ilişkin,136,1,1
 oranı,136,1,0
 kadar,135,1,1
 3,135,0,0
tek,135,1,1
 maliyet,135,1,1
enin,134,1,1
etim,134,1,0
re,134,1,1
iz,133,1,1
id,133,1,1
 elde,133,1,1
olojik,132,0,0
 diğer,131,1,1
 iki,131,1,1
ol,131,1,1
3,130,0,0
 kişi,130,1,1
 sağlamak,130,1,0
 ilkesi,130,1,0
mak,129,1,1
mal,129,1,1
 1,129,0,0
iyet,129,1,0
 üretim,129,1,1
müş,128,1,1
lerini,127,1,1
kar,127,1,1
 verilmiştir,126,1,0
 insan,125,1,1
ne,125,1,1
on,124,1,1
 mal,124,1,1
 yöntemi,123,1,0
 kanunu,122,1,0
 özel,122,1,1
ey,122,1,1
 yeni,122,1,1
 etmek,121,1,0
 hizmet,121,1,1
 yönelik,121,1,1
 devlet,121,1,1
 hakkı,121,1,0
leme,121,1,1
ü,121,1,1
asyon,120,0,0
 tüm,120,1,1
tan,120,1,1
iç,120,1,1
 birliği,120,1,0
ad,119,1,1
larını,118,1,1
 üzerinde,117,1,0
 yönetim,116,1,1
devlet,116,1,1
 tek,116,1,1
â,116,0,0
 alır,115,1,0
 yılında,115,1,0
 arasındaki,115,1,0
bil,115,1,1
 kur,115,1,1
os,114,1,0
ap,114,0,0
isini,114,1,0
 dış,114,1,1
 kavram,114,1,1
ab,114,1,1
 satış,114,1,1
leşme,113,1,1
 birlikte,113,1,1
aç,112,1,1
10,111,0,0
toplum,111,1,1
 özelliklerinden,111,1,0
uluslararası,111,1,1
 neden,110,1,1
 iletişim,110,1,1
 r,110,1,1
 kontrol,109,1,1
 güvenlik,109,1,1
elerin,109,1,0
 yıl,108,1,1
di,108,1,1
 n,108,1,1
 /,108,0,0
 türkiye,107,1,0
larda,106,1,1
 gelen,106,1,0
ah,106,1,1
af,106,1,1
larla,106,1,1
ten,106,1,1
kamu,106,1,1
insan,106,1,1
 faiz,106,1,1
 ürün,106,1,1
as,105,1,1
 bağlı,105,1,1
 toplumsal,105,1,1
kan,105,1,1
 alma,105,1,0
 w,105,0,0
 olmayan,104,1,0
 iyi,104,1,1
bu,104,1,1
 kendi,104,1,1
 bey,104,1,1
ist,104,1,0
x,104,1,1
 olur,103,1,0
 k,103,0,0
gi,103,0,0
urum,103,1,1
 dünya,102,1,1
na,102,1,1
 p,102,0,0
 kurulu,102,1,1
 pazar,102,1,1
 ay,101,1,1
mesi,101,1,1
 bütün,101,1,1
 uluslararası,101,1,1
met,101,1,1
lerde,100,1,1
 ver,100,1,1
eş,100,1,1
 değer,100,1,1
sat,100,1,1
özel,100,1,1
ip,100,1,1
 bulunan,99,1,0
alı,99,1,1
gör,99,1,1
ekonomik,99,1,1
ing,99,0,0
 ücret,99,1,1
inde,98,1,1
 o,98,1,1
ış,98,1,1
us,98,1,1
 kim,98,1,1
ge,98,0,0
ev,97,1,1
 çalışma,97,1,1
 yukarıdaki,97,1,0
 önce,97,1,1
 türü,97,1,0
 fiyat,97,1,1
larına,96,1,1
mek,96,1,1
pro,96,0,0
kal,96,1,1
 karar,96,1,1
tir,95,1,1
lerinde,95,1,1
4,95,0,0
w,95,0,0
 yol,94,1,1
ını,94,1,1
ün,94,1,1
 eder,94,1,1
ari,94,1,0
 g,94,0,0
 d,93,0,0
tır,93,1,1
ye,93,1,1
ans,93,1,0
med,93,1,1
işim,92,1,1
 hem,92,1,1
 edilmesi,92,1,0
ini,92,1,1
 para,92,1,1
 amacıyla,91,1,0
lu,91,1,1
ot,90,1,1
 yerine,90,1,0
 açısından,90,1,0
 yaklaşım,90,1,1
 l,90,1,1
güt,90,1,1
ih,90,0,0
or,90,1,0
 kamu,89,1,1
ed,89,1,1
eler,89,1,1
ilmesi,89,1,1
um,89,1,1
ası,89,1,1
par,89,0,0
 the,89,0,0
 değeri,89,1,0
ser,89,1,1
kon,88,1,1
 ise,88,1,1
 açık,87,1,1
 savaşı,87,1,0
 amaç,87,1,1
ır,87,1,1
kur,87,1,1
 sağlık,87,1,1
 ait,87,1,1
 kurum,87,1,1
 sistem,87,1,1
av,87,1,1
 hakkında,86,1,0
lanma,86,1,1
ılması,86,1,1
 modeli,86,1,0
ac,85,1,1
 hizmetleri,85,1,0
 y,85,1,1
türk,85,0,0
 gerekli,85,1,1
ül,85,1,1
san,85,1,1
ö,85,0,0
 sağlayan,85,1,0
 sadece,84,1,1
 tam,84,1,1
 in,84,1,1
laşma,84,1,1
bilgi,84,1,1
 olma,84,1,0
nun,84,1,1
 peygamber,84,1,1
lerine,83,1,1
çocuk,83,1,1
 gün,83,1,1
 risk,82,1,1
ut,82,1,1
 hava,82,1,1
kiş,82,1,0
esi,82,1,1
aş,82,1,1
 kar,81,1,1
 çıkan,81,1,0
anın,81,1,1
 son,81,1,1
ılan,81,1,1
000,81,0,0
han,81,1,1
ok,81,1,1
yeni,81,1,1
 allah,81,0,0
 yardım,80,1,1
 su,80,1,1
 düşük,80,1,1
hal,80,1,1
 söz,80,1,1
 ticaret,80,1,1
dış,80,1,1
cı,80,1,1
 z,79,1,1
alar,79,1,1
 yoktur,79,1,0
 etkisi,79,1,0
6,79,0,0
öz,79,1,1
 teorisi,79,1,0
 meydana,78,1,0
 toplum,78,1,1
 bilim,78,1,1
 el,78,1,1
 bakanlığı,78,1,0
inden,78,1,1
ib,78,1,1
luk,78,1,1
 örgüt,78,1,1
imiz,78,1,1
 durumunda,77,1,0
ite,77,1,0
 çevre,77,1,1
 kanun,77,1,1
 al,77,1,1
 ortak,77,1,1
esinin,77,1,1
kol,77,1,1
 toplam,77,1,1
fin,77,1,1
 yaklaşımı,77,1,0
sa,77,1,1
 sorumluluk,76,1,1
20,76,0,0
 üzere,76,1,1
 4,76,0,0
 dayalı,76,1,1
ama,76,1,1
 faaliyet,76,1,1
sür,76,1,1
baş,76,1,1
esel,76,0,0
0,76,0,0
.”,76,0,0
iler,75,1,1
 etme,74,1,0
 yapılması,74,1,0
 nasıl,74,1,1
eğitim,74,1,1
tı,74,1,1
 %,74,0,0
rek,74,0,0
istan,74,1,0
 vergi,74,1,1
 e,73,1,1
mes,73,0,0
 içerisinde,73,1,0
 çocuk,73,1,1
 afet,72,1,1
 olmalıdır,72,1,0
tr,72,0,0
bel,72,1,1
 etkili,72,1,0
 hedef,72,1,1
he,72,1,1
 bazı,72,1,1
br,72,0,0
 görüş,72,1,1
 vergisi,72,1,0
 işletmenin,72,1,0
dur,72,1,1
 politikası,72,1,0
 üzerine,71,1,0
ede,71,1,1
her,71,1,1
 uzun,71,1,1
kat,71,1,1
kür,71,1,1
lerle,71,1,1
iyat,71,0,0
 dönemi,71,1,0
orta,71,1,1
 sermaye,71,1,1
 sınıf,71,1,1
yap,70,1,1
aya,70,1,1
 devleti,70,1,0
 alınması,69,1,0
sig,69,1,1
larında,69,1,1
 süresi,69,1,0
 hareket,69,1,1
genel,69,1,1
yön,69,1,1
ci,69,1,1
 is,69,1,1
ri,69,1,1
öğr,69,0,0
 belirlenmesi,68,1,0
 planı,68,1,0
 bakım,68,1,1
 iç,68,1,1
 getir,68,1,1
 kapsamında,68,1,0
 görev,68,1,1
çok,68,1,1
 din,68,1,1
ret,68,1,1
teri,68,1,0
ilen,68,1,1
eb,68,0,0
aların,67,1,0
uy,67,1,1
malıdır,67,1,1
 bin,67,1,1
ında,67,1,1
 sırasında,67,1,0
if,67,0,0
eli,67,1,1
uş,67,1,1
eleri,67,1,0
bak,67,1,1
 denetim,67,1,1
sav,67,1,1
 borç,67,1,1
 hz,67,0,0
 güç,67,1,1
iyi,66,1,1
ort,66,0,0
yüksek,66,1,1
ur,66,1,1
 konusunda,66,1,0
siz,66,1,1
acak,66,1,1
eh,66,1,1
deki,65,1,1
isi,65,1,0
ön,65,1,1
avrupa,65,0,0
 boş,65,1,1
 artması,65,1,0
ışma,65,1,1
 verme,65,1,0
8,65,0,0
 düzeyi,65,1,0
tük,65,1,1
 osmanlı,65,0,0
yar,65,1,1
 ülke,65,1,1
 yaşam,64,1,1
 özellikleri,64,1,0
 cüml,64,0,0
 göz,64,1,1
 davranış,64,1,1
yet,64,1,1
 var,64,1,1
 satın,64,1,1
%,64,0,0
 efend,64,0,0
 yapmak,63,1,0
aları,63,1,0
 edilir,63,1,0
manın,63,1,1
 sözleşmesi,63,1,0
 analizi,63,1,0
top,63,1,1
lığı,63,1,1
ez,63,1,1
tur,63,1,1
lılık,63,1,1
ıs,63,1,1
men,63,1,1
yan,62,1,1
ca,62,1,1
 sayısı,62,1,0
 belirli,62,1,1
 altında,62,1,0
 oluşan,62,1,0
uz,62,1,1
ro,62,0,0
eme,62,1,1
 alınan,62,1,0
maya,62,1,1
asının,62,1,1
ıl,62,1,1
liği,62,1,1
 kaynak,62,1,1
ından,62,1,1
 yapan,62,1,0
 avrupa,62,0,0
 piyas,62,0,0
yaş,62,1,1
 talep,62,1,1
 trafik,62,1,1
 zarar,61,1,1
 olduğunu,61,1,0
unun,61,1,1
 çıkar,61,1,1
 durum,61,1,1
 adı,61,1,0
se,61,1,1
 aile,61,1,1
ep,61,0,0
 kalkınma,61,1,0
 yatırım,61,1,1
 araç,61,0,0
lilik,61,1,1
 faktör,61,1,1
ilik,61,1,1
 döneminde,61,1,0
 pazarlama,61,1,0
 islam,61,0,0
 gerekir,60,1,0
 yukarı,60,1,1
 kan,60,1,1
 faktörlerden,60,1,0
dünya,60,1,1
 finansal,60,1,1
acı,60,1,1
 geri,60,1,1
manlı,60,0,0
bas,60,1,1
 kâr,60,0,0
 dönem,60,1,1
 alt,59,1,1
elerinin,59,1,0
 esas,59,1,1
 ancak,59,1,1
 sisteminin,59,1,0
 gerçek,59,1,1
ide,59,1,1
 öğretim,59,1,1
 an,59,1,1
 eğitimi,59,1,0
üm,59,1,1
 biçimde,59,1,0
 yaş,59,1,1
mar,59,0,0
merkez,59,1,1
aile,59,1,1
yönetim,59,1,1
 tercih,58,1,1
 nedir,58,1,1
 süreci,58,1,0
ileri,58,1,1
çi,58,1,1
tah,58,0,0
 ek,58,1,1
plan,58,1,1
 sabit,58,1,1
 bulunması,58,1,0
ara,58,1,1
 yapısı,58,1,0
'd,58,0,0
ra,58,1,1
op,58,0,0
ık,58,1,1
ilerinin,58,1,0
isinin,58,1,0
 adlı,58,1,0
 kısa,57,1,1
var,57,1,1
ti,57,1,1
 yeniden,57,1,0
 etmesi,57,1,0
 kişinin,57,1,0
 yapı,57,1,1
lam,57,1,1
 dikkat,57,1,1
 öden,57,1,0
 işlet,57,1,0
 ab,57,1,1
 at,57,1,1
 verg,57,0,0
bağ,57,1,1
 6,57,0,0
 artış,57,1,1
 etkin,56,1,1
 vermek,56,1,0
 dil,56,1,1
lanması,56,1,1
 ihtiyaç,56,1,1
uk,56,1,1
ına,56,1,1
15,56,0,0
 suç,56,1,1
fa,56,1,1
 bağımsız,56,1,1
yat,56,1,1
ürün,56,1,1
ük,56,1,1
 gösteren,55,1,0
alarının,55,1,0
lük,55,1,1
 paşa,55,1,1
 bildir,55,1,1
 olmuştur,55,1,0
 yeri,55,1,0
sız,55,1,1
arak,55,1,1
 ele,55,1,1
hak,55,1,1
üc,55,1,1
 reklam,55,1,1
değ,55,1,1
ansal,55,1,0
tel,55,1,1
lak,55,1,1
 öz,55,1,1
 antlaşması,55,1,0
=,55,0,0
ingil,55,0,0
tere,55,1,1
ilk,54,1,1
min,54,1,1
 devam,54,1,1
 istihdam,54,1,1
 5,54,0,0
 yakın,54,1,1
 hak,54,1,1
 kullanılır,54,1,0
güven,54,1,1
 ön,54,1,1
 örnek,54,1,1
nde,54,1,1
 olmaması,54,1,0
ket,54,1,1
ic,54,1,1
lü,54,1,1
 hukuk,54,1,1
üs,54,1,1
 sağlar,54,1,0
 tl,54,0,0
pazar,54,1,1
ali,54,1,1
>,54,0,0
 sonucu,53,1,0
 af,53,1,1
 durumu,53,1,0
 sayılı,53,1,1
 değerlendirme,53,1,0
30,53,0,0
çalış,53,1,1
 plan,53,1,1
ag,53,1,1
 bankası,53,1,0
muh,53,0,0
 arası,53,1,0
 haber,53,1,1
art,53,1,1
 işletme,53,1,1
 maliyeti,53,1,0
gen,52,1,1
 yukarıda,52,1,0
alardan,52,1,0
yer,52,1,1
 hızı,52,1,0
 tür,52,1,1
bor,52,1,1
 sigort,52,0,0
isel,52,1,0
ber,52,1,0
50,52,0,0
 stratejisi,52,1,0
def,52,1,1
ent,52,1,0
 analiz,52,1,1
 temsil,52,1,1
 ilişkiler,52,1,0
 kültür,52,1,1
 örnekleme,52,1,0
 okul,52,1,1
 merkezi,52,1,1
rans,52,0,0
ch,52,0,0
 üst,51,1,1
 amacı,51,1,0
emez,51,1,1
 kaynakları,51,1,0
 dikkate,51,1,0
ili,51,1,0
sağlık,51,1,1
 başka,51,1,1
 sağlanması,51,1,0
hava,51,1,1
 sonucunda,51,1,0
 hakları,51,1,0
çal,51,1,1
tarım,51,1,1
 alanı,51,1,0
len,51,1,1
 yoluyla,51,1,0
 miktarı,51,1,0
 çalışan,51,1,0
 uygulama,51,1,1
büyük,51,1,1
 araştırma,51,1,1
 ?,50,0,0
manya,50,1,1
ada,50,1,1
tür,50,1,1
 geniş,50,1,1
 nedeniyle,50,1,0
din,50,1,1
 ),50,0,0
25,50,0,0
söz,50,1,1
 veren,50,1,0
kültür,50,1,1
 programı,50,1,0
 yargı,50,1,1
 buna,50,1,1
masını,50,1,1
ef,50,0,0
7,50,0,0
ici,49,1,1
 meslek,49,1,1
ımı,49,1,1
 as,49,1,1
 yıllık,49,1,1
 küçük,49,1,1
per,49,0,0
bar,49,1,1
doğru,49,1,1
 et,49,1,1
 kent,49,1,1
 eşit,49,1,1
 kuramı,49,1,0
 müşteri,49,1,1
gı,49,0,0
 yaptığı,49,1,0
tem,49,1,1
van,49,1,0
oloji,49,0,0
temel,49,1,1
 dışında,49,1,0
ünün,49,1,1
 ali,49,1,1
kap,48,1,1
 destek,48,1,1
isk,48,0,0
iy,48,1,0
 gücü,48,1,0
tal,48,1,1
 nedeni,48,1,0
 deniz,48,1,1
masının,48,1,1
 j,48,0,0
aj,48,0,0
 türlerinden,48,1,0
 öğrenme,48,1,0
12,48,0,0
hizmet,48,1,1
 politika,48,1,1
iyer,48,1,0
elik,48,1,1
dar,48,1,1
letme,48,1,1
َ,48,0,0
 olup,47,1,0
 hizmeti,47,1,0
 yabancı,47,1,1
 değil,47,1,1
 etki,47,1,1
 konu,47,1,1
 kadın,47,1,1
 kavramı,47,1,0
 hale,47,1,1
 beş,47,1,1
 grubu,47,1,0
lendirme,47,1,1
der,47,1,1
kültürel,47,1,1
 halk,47,1,1
sen,47,1,1
son,47,1,1
 öner,47,1,1
 stok,47,1,1
mut,47,1,0
abd,47,1,1
 pay,47,1,1
 değişim,47,1,1
 gelişim,47,1,1
 idar,46,1,0
 verilmesi,46,1,0
 günü,46,1,1
 alanında,46,1,0
 bırakılan,46,1,0
 ana,46,1,1
mez,46,1,1
esine,46,1,1
elerinden,46,1,0
je,46,0,0
eye,46,1,0
tak,46,1,1
 abd,46,1,1
 rekabet,46,1,1
zaman,46,1,1
ann,46,1,0
yo,46,0,0
 model,46,1,1
 tipi,46,1,1
 x,46,1,1
enc,46,0,0
strat,46,0,0
 gider,46,1,1
 10,46,0,0
şir,46,1,1
rik,46,0,0
 acil,45,1,1
lan,45,1,1
 konusu,45,1,0
 kez,45,1,1
 …,45,0,0
atı,45,1,0
 grup,45,1,1
kim,45,1,1
om,45,1,1
 eski,45,1,1
 örgütü,45,1,0
 dört,45,1,1
iyle,45,1,1
 ilişkileri,45,1,0
eyin,45,1,0
unu,45,1,1
 işbirliği,45,1,0
 oluşturan,45,1,0
 becer,45,1,1
 işlem,45,1,1
 sigorta,45,1,1
 kazanç,45,1,1
mesine,44,1,1
 yapılır,44,1,0
eyi,44,1,0
maları,44,1,1
 özelliği,44,1,0
 eş,44,1,1
una,44,1,1
 personel,44,1,1
sadece,44,1,1
 arz,44,1,1
 içi,44,1,1
okul,44,1,1
 doğrudan,44,1,1
ırım,44,1,1
erk,44,1,1
 başına,44,1,0
si,44,1,1
taş,44,1,1
su,44,1,1
 giderleri,44,1,0
 riski,43,1,0
 almak,43,1,0
 kat,43,1,1
 yolu,43,1,0
 politik,43,1,1
haz,43,1,1
lem,43,1,0
 il,43,1,1
 milli,43,1,1
 süre,43,1,1
 sektör,43,1,1
 üç,43,1,1
atik,43,1,1
anı,43,1,1
 genellikle,43,1,1
 etkileyen,43,1,0
 tip,43,1,1
 belli,43,1,1
ika,43,1,1
 bil,43,1,1
göz,43,1,1
ich,43,0,0
cumhur,43,1,1
çek,43,1,1
çe,43,1,1
mesini,43,1,1
iki,43,1,1
 piyasa,43,1,1
 merkez,43,1,1
esinde,43,1,1
 envanter,43,1,1
 sağlaması,43,1,0
 aittir,43,1,0
para,43,1,1
 durumda,43,1,0
bütün,42,1,1
üç,42,1,1
 gerek,42,1,1
alarından,42,1,0
 alacak,42,1,1
meleri,42,1,1
 geçen,42,1,1
lardır,42,1,1
 aracı,42,1,1
 kullanılması,42,1,0
sp,42,0,0
üş,42,1,1
 kurumsal,42,1,0
 müdürlüğü,42,1,0
tar,42,1,1
 etik,42,1,1
 mali,42,1,1
masında,42,1,1
 almıştır,42,1,0
ud,42,1,1
 bulun,42,1,1
öncesi,42,1,0
 örnektir,42,1,0
liğin,42,1,1
 kuram,42,1,1
ilere,42,1,0
nda,42,1,1
 maliyetleri,42,1,0
 buz,42,1,1
 bireysel,41,1,1
 sürekli,41,1,1
uç,41,1,1
 aşaması,41,1,0
 denir,41,1,1
dü,41,1,1
 kurulması,41,1,0
 veri,41,1,1
hukuk,41,1,1
doğal,41,1,1
tam,41,1,1
etici,41,1,0
üst,41,1,1
adi,41,1,1
 takip,41,1,1
 şirket,41,1,1
dam,41,1,1
yaz,41,1,1
tarih,41,1,1
 tüketim,41,1,1
 tarihi,41,1,1
 mah,41,0,0
ren,41,1,0
toplam,41,1,1
 ilişki,41,1,1
fer,41,1,1
 serbest,40,1,1
hip,40,1,1
alya,40,1,0
 saat,40,1,1
 halinde,40,1,0
 artar,40,1,0
psik,40,0,0
 kol,40,1,1
 belirleme,40,1,0
 düzeyde,40,1,0
mayı,40,1,1
sin,40,1,1
 yılı,40,1,0
 ç,40,0,0
cilik,40,1,1
kam,40,1,1
ec,40,0,0
 sanat,40,1,1
 of,40,1,1
 değişken,40,1,1
 res,40,1,0
öl,40,1,1
 savaş,40,1,1
to,40,0,0
 fark,40,1,1
 rol,40,1,1
ger,40,1,1
ke,40,1,1
hz,40,0,0
ej,40,0,0
 küresel,40,1,1
 artırmak,40,1,0
 olabilir,40,1,0
 şiir,40,1,1
+,40,0,0
 edebiyat,40,1,1
 çocukların,40,1,0
anlar,39,1,1
ilerinden,39,1,0
 görülen,39,1,0
 bulunduğu,39,1,0
 er,39,1,1
ame,39,0,0
 milletler,39,1,0
 ev,39,1,1
 yardımcı,39,1,0
 unsurlardan,39,1,0
 sahiptir,39,1,0
 kesin,39,1,1
cılık,39,1,1
fir,39,0,0
 ah,39,1,1
 kültürel,39,1,1
 üye,39,1,1
 değerlendir,39,1,0
 ikinci,39,1,0
 tarih,39,1,1
 olmaları,39,1,0
 tar,39,1,1
modern,39,1,1
 ödeme,39,1,0
 imparatorluğu,39,1,0
laması,39,1,1
uzun,39,1,1
ulması,39,1,1
say,39,1,1
 siyasal,39,1,1
 am,39,0,0
ata,39,1,1
 eğrisi,39,1,0
abilir,39,1,1
 anlaşması,39,1,1
ni,39,1,1
ısal,39,1,0
izasyon,38,0,0
alt,38,1,1
has,38,1,1
lim,38,1,1
 eylem,38,1,1
 ortadan,38,1,0
kin,38,1,1
 toplumun,38,1,0
 içindeki,38,1,0
abilmesi,38,1,1
asında,38,1,1
 kullanımı,38,1,0
asını,38,1,1
dev,38,1,1
erson,38,0,0
 öğren,38,1,1
tüm,38,1,1
 yöntem,38,1,1
oz,38,1,0
 kişilerin,38,1,0
duy,38,1,1
doğ,38,1,1
geç,38,1,1
 yazar,38,1,1
ana,38,1,1
kadın,38,1,1
 ar,38,1,1
 sipariş,38,1,1
 ortalama,38,1,1
 uygulan,38,1,0
 oyun,38,1,1
 onun,38,1,1
 kemal,38,1,1
up,37,1,1
 öncesi,37,1,0
 sonrası,37,1,0
unda,37,1,1
 insanların,37,1,0
etler,37,1,0
 ileri,37,1,1
 kişisel,37,1,0
ki,37,1,1
kontrol,37,1,1
 dönemde,37,1,0
 uygulaması,37,1,0
değer,37,1,1
sabit,37,1,1
 sürecinde,37,1,0
alarında,37,1,0
lenmesi,37,1,1
 fiziksel,37,1,0
 altına,37,1,0
ıma,37,1,1
ıcı,37,1,1
geleneksel,37,1,0
açık,37,1,1
sınıf,37,1,1
 kurulan,37,1,0
 başvur,37,1,1
tic,37,0,0
ıt,37,1,0
 tekrar,37,1,1
ılı,37,1,1
ce,37,1,1
okrasi,37,1,0
 yap,37,1,1
eyn,37,1,0
ân,37,0,0
 akım,37,1,1
 büyüme,37,1,0
 aldığı,37,1,0
 stratej,37,1,1
net,37,1,1
be,37,1,1
 hukuku,37,1,0
ken,37,1,1
riz,36,1,1
lerdir,36,1,1
 çalışmaları,36,1,0
 km,36,0,0
 hiçbir,36,1,1
lenme,36,1,1
maması,36,1,1
ant,36,1,1
edir,36,1,1
 üzerinden,36,1,0
 turizm,36,1,1
 bireyin,36,1,0
 kişiler,36,1,0
dür,36,1,1
 işçi,36,1,1
 ettiği,36,1,0
 geliştirme,36,1,0
 planlama,36,1,0
 savunan,36,1,0
asına,36,1,1
 sürecinin,36,1,0
adan,36,1,0
ayı,36,1,1
iyas,36,0,0
 itibaren,36,1,1
 modern,36,1,1
 sona,36,1,0
ağ,36,1,1
 sağ,36,1,1
maye,36,0,0
sistem,36,1,1
û,36,0,0
!,36,0,0
 kalite,36,1,1
 tarım,36,1,1
 ekonom,36,0,0
 artır,36,1,1
 devletin,36,1,0
 erkek,36,1,1
memesi,36,1,1
 düşünür,36,1,1
 es,36,1,1
iyye,36,0,0
ْ,36,0,0
 geliş,36,1,1
 bilgiler,36,1,0
 olanak,36,1,1
 <,36,0,0
 işaret,35,1,1
du,35,1,1
ete,35,1,0
 olay,35,1,1
 yok,35,1,1
elere,35,1,0
 üzerindeki,35,1,0
 sebep,35,1,1
 sanayi,35,1,1
 yapılacak,35,1,0
 azalır,35,1,0
çevre,35,1,1
ast,35,1,1
 önem,35,1,1
mev,35,0,0
sürekli,35,1,1
 tanımlanan,35,1,0
 hizmetlerinin,35,1,0
 güçlü,35,1,1
eti,35,1,0
 enerji,35,1,1
yasal,35,1,1
 dayanan,35,1,0
ilerine,35,1,0
 birim,35,1,1
arka,35,1,1
 yoğun,35,1,1
 tanımı,35,1,0
miş,35,1,1
 sisteminde,35,1,0
 sahibi,35,1,0
ran,35,1,1
ilet,35,1,1
 batı,35,1,1
 gösterir,35,1,0
 yarar,35,1,1
 medya,35,1,1
iya,35,1,0
politik,35,1,1
 �,35,0,0
9,35,0,0
karş,35,1,0
00,35,0,0
yen,35,1,1
luluk,35,1,1
kır,35,1,1
 varlık,35,1,1
 kazan,35,1,1
 fotoğraf,35,1,1
anya,35,1,0
tif,35,0,0
kâr,35,0,0
 im,35,1,1
arı,34,1,1
 dur,34,1,1
 tespit,34,1,1
 zamanında,34,1,0
üb,34,0,0
 nüfus,34,1,1
 ulusal,34,1,1
 vadeli,34,1,0
 işveren,34,1,1
ilmelidir,34,1,1
 uyum,34,1,1
masına,34,1,1
eden,34,1,0
 ilgilidir,34,1,0
 dışı,34,1,1
ecek,34,1,1
 gelişme,34,1,1
 tamamlar,34,1,0
 özelliklerden,34,1,0
 kurumu,34,1,0
 tutum,34,1,1
 süreç,34,1,1
yi,34,1,1
 edilmiştir,34,1,0
 güven,34,1,1
mm,34,0,0
veri,34,1,1
 denet,34,1,1
 bank,34,1,1
 par,34,0,0
dön,34,1,1
ram,34,0,0
 anlam,34,1,1
 hesap,34,1,1
larıyla,34,1,1
tes,34,1,0
 çeşitli,34,1,1
anların,34,1,1
 ülkelerin,34,1,0
 dağıtım,34,1,1
isp,34,0,0
 emek,34,1,1
çev,34,0,0
 müslüman,34,1,1
 ses,34,1,1
 eser,34,1,1
 ebu,34,0,0
 nedenlerinden,34,1,0
],34,0,0
 program,34,1,1
est,34,1,0
 emir,33,1,1
 bulundur,33,1,1
 doğal,33,1,1
 madde,33,1,1
 başlayan,33,1,0
 iken,33,1,0
 olmadığı,33,1,0
 yere,33,1,0
 yasal,33,1,1
 işlev,33,1,1
 gör,33,1,1
melidir,33,1,1
maktadır,33,1,1
lek,33,0,0
kaynak,33,1,1
kul,33,1,1
 9,33,0,0
kent,33,1,1
etik,33,1,1
 korunması,33,1,0
mesinde,33,1,1
 dağılımı,33,1,0
elerine,33,1,0
q,33,0,0
ko,33,0,0
17,33,0,0
 ulaş,33,1,1
 nitelik,33,1,1
end,33,0,0
suç,33,1,1
ted,33,0,0
 kredi,33,1,1
abet,33,0,0
 ak,33,1,1
dav,33,1,1
 koşul,33,1,1
 performans,33,1,1
 olumsuz,33,1,1
 piyasası,33,1,0
sı,33,1,1
 anlayışı,33,1,0
 işlevi,33,1,0
oğlu,33,1,0
 aş,33,1,1
 haline,33,1,0
 kullanım,33,1,1
gerçek,33,1,1
18,33,0,0
 hadis,33,1,1
kil,33,1,1
form,33,1,1
 konferansı,33,1,0
serbest,33,1,1
 teknik,32,1,1
 em,32,1,1
malı,32,1,1
 seçenek,32,1,1
 aşağıda,32,1,0
ındaki,32,1,1
kullan,32,1,1
mada,32,1,1
 çıkması,32,1,0
leş,32,1,1
 herhangi,32,1,1
 izin,32,1,1
idir,32,1,1
 gözlem,32,1,1
isinden,32,1,0
 özellik,32,1,1
abilme,32,1,1
ılım,32,1,1
 kaynaklanan,32,1,0
 yan,32,1,1
nek,32,0,0
sey,32,0,0
 gelişmiş,32,1,0
gün,32,1,1
imizin,32,1,1
res,32,1,0
ve,32,1,1
 sözleşme,32,1,1
 sendik,32,1,1
 seçim,32,1,1
ocu,32,1,0
od,32,1,1
kom,32,1,1
geniş,32,1,1
 akış,32,1,0
ahmet,32,0,0
 rağmen,32,1,1
lığın,32,1,1
 sayıda,32,1,0
alet,32,1,1
 kuruluş,32,1,1
ا,32,0,0
ilir,32,1,1
oy,32,1,1
ben,32,1,1
ılık,32,1,1
 zor,31,1,1
afet,31,1,1
yerel,31,1,1
 söylen,31,1,1
 kas,31,1,1
 sağlığı,31,1,0
hem,31,1,1
 hazırlık,31,1,1
 100,31,0,0
 süreli,31,1,0
 ceza,31,1,1
 maddi,31,1,1
gaz,31,1,1
 yanlış,31,1,1
 yazılı,31,1,1
 çeşit,31,1,1
 tut,31,1,1
 başlamıştır,31,1,0
ize,31,1,1
leşmiş,31,1,1
istik,31,1,0
 varlığı,31,1,0
ortak,31,1,1
cu,31,1,1
 geliştirmek,31,1,0
 sonunda,31,1,0
 art,31,1,1
ayan,31,1,1
 değiş,31,1,1
 sözü,31,1,0
öv,31,1,1
of,31,1,1
aştırma,31,1,0
ai,31,0,0
mon,31,0,0
 tur,31,1,1
 siyasi,31,1,1
ob,31,0,0
vı,31,1,1
 sigortası,31,1,0
istanbul,31,0,0
 aracılığıyla,31,1,0
 karşılık,31,1,1
bilimsel,31,1,1
 payı,31,1,0
 etkinlik,31,1,1
 kültürü,31,1,0
 kendini,31,1,0
 kitap,31,1,1
 yönet,31,1,1
 bağ,31,1,1
 parçada,31,1,0
 tedarik,31,1,1
 +,31,0,0
 öğretmen,31,1,1
 yerel,30,1,1
alarda,30,0,0
 mümkün,30,1,1
 azal,30,1,1
 sık,30,1,1
 aşam,30,0,0
 psikolojik,30,1,1
 güvenliği,30,1,0
 konut,30,1,1
esinden,30,1,1
 şeklinde,30,1,0
 cümlede,30,1,0
 gaz,30,1,1
 can,30,1,1
 kalan,30,1,1
adaki,30,1,0
 yaz,30,1,1
 kork,30,1,1
liğe,30,1,1
 içeren,30,1,0
--,30,0,0
 faktörler,30,1,0
gusal,30,0,0
 hizmetler,30,1,0
orum,30,1,0
eni,30,1,1
 yetk,30,0,0
 muhammed,30,0,0
 mahkemesi,30,1,0
 kendine,30,1,0
 baş,30,1,1
ülasyon,30,0,0
 kişilik,30,1,1
 karşılığı,30,1,0
 örneklem,30,1,1
tih,30,0,0
 ticari,30,1,1
 bilinen,30,1,0
 talebi,30,1,0
 ortam,30,1,1
gir,30,1,1
 yayın,30,1,1
 bakış,30,1,1
 azalması,30,1,0
 kıymet,30,1,1
 lirası,30,1,0
 cm,30,0,0
ticaret,30,1,1
 yanında,30,1,1
isiyle,30,1,0
 ki,30,1,1
 ir,30,1,1
 şair,30,1,1
 güzel,30,1,1
 müş,30,1,1
 geç,30,1,1
11,30,0,0
gu,30,0,0
 sürücü,30,1,1
 çalışması,30,1,0
 aşırı,30,1,1
 muhasebe,30,1,1
 =,30,0,0
 raf,30,1,1
 belirt,29,1,1
 belirlemek,29,1,0
 olmaz,29,1,0
larındaki,29,1,1
acağı,29,1,1
 verdiği,29,1,0
illi,29,1,1
 kriz,29,1,1
ka,29,1,1
arik,29,1,0
mi,29,1,1
 mevcut,29,1,1
 gelmesi,29,1,0
mah,29,0,0
ilerde,29,1,1
 sür,29,1,1
 süt,29,1,1
 kendisine,29,1,0
lerindendir,29,1,1
 yarat,29,1,1
 artışı,29,1,0
meyi,29,1,1
ünü,29,1,1
acaktır,29,1,1
eri,29,1,1
leyici,29,1,1
 kullan,29,1,1
leriyle,29,1,1
düşük,29,1,1
kın,29,1,1
hat,29,1,1
kay,29,1,1
 ayrı,29,1,1
eğ,29,1,1
ağı,29,1,1
 taşıma,29,1,0
icilik,29,1,1
 sözleş,29,1,1
sem,29,1,1
 biçimi,29,1,0
 ölçüt,29,1,1
eysel,29,1,0
pol,29,0,0
acılık,29,1,0
 it,29,1,1
 unsur,29,1,1
pr,29,0,0
sanat,29,1,1
bal,29,1,1
 şekil,29,1,1
 sun,29,1,1
 zorunlu,29,1,1
âr,29,0,0
mat,29,1,1
tik,29,1,1
yı,29,1,1
 anadolu,29,0,0
rad,29,0,0
maz,29,1,1
100,29,0,0
eg,29,1,1
kı,29,1,1
dı,29,1,1
40,29,0,0
 uygulanması,29,1,0
ulusal,29,1,1
 benzer,29,1,1
mış,29,1,1
 kurul,29,1,1
 göster,29,1,1
th,29,0,0
ard,29,1,1
 sig,29,1,1
 ahlak,29,1,1
las,29,1,0
 korumak,29,1,0
 yalnız,29,1,1
 0,29,0,0
 tekniği,29,1,0
 eğr,29,1,0
 mülakat,29,1,1
çı,28,1,1
 kaz,28,1,1
 almaktadır,28,1,0
 altı,28,1,1
gar,28,1,1
 değerler,28,1,0
 oluşturur,28,1,0
 müdahale,28,1,1
hay,28,1,1
 ama,28,1,1
 hayat,28,1,1
 şiddet,28,1,1
fat,28,1,0
 orta,28,1,1
 hal,28,1,1
 olumlu,28,1,1
mem,28,1,1
yüz,28,1,1
bul,28,1,1
 noktası,28,1,0
 amaçlı,28,1,0
ani,28,1,1
 kon,28,1,1
farklı,28,1,1
asyonu,28,0,0
 hazır,28,1,1
 takım,28,1,1
 sorunları,28,1,0
 dayan,28,1,1
 kazandır,28,1,0
 sorunu,28,1,0
kit,28,1,1
send,28,1,1
 cumhuriyet,28,1,1
....,28,0,0
 akıl,28,1,1
 kalem,28,1,1
 yapma,28,1,1
 ol,28,1,1
 yaygın,28,1,1
 okulu,28,1,0
 işletmeler,28,1,0
 çalış,28,1,1
inal,28,1,1
layıcı,28,1,1
 sen,28,1,1
lemesi,28,1,1
ime,28,1,1
 usul,28,1,1
gön,28,1,1
ülü,28,0,0
ternet,28,0,0
 web,28,1,1
 yetki,28,1,1
siyas,28,1,0
 ekonomi,28,1,1
mik,28,0,0
ız,28,1,1
nes,28,1,0
 dini,28,1,1
ig,28,0,0
 internet,28,0,0
 bireylerin,28,1,0
 belgesi,28,1,0
traf,28,0,0
 fayda,28,1,1
 havacılık,28,1,0
ortal,28,1,0
organ,27,1,1
 tazminat,27,1,1
emi,27,1,0
onya,27,1,0
 tamamen,27,1,1
 olmasına,27,1,0
etin,27,1,0
 özellikle,27,1,0
 aşamasında,27,1,0
 kurumlar,27,1,0
 istediği,27,1,0
 olamaz,27,1,0
aret,27,0,0
 istanbul,27,0,0
zar,27,1,1
 belirlenen,27,1,0
..,27,0,0
 birey,27,1,1
 mesaj,27,1,1
 engel,27,1,1
alan,27,1,1
 belirleyen,27,1,0
 st,27,0,0
işleri,27,1,1
usya,27,1,0
ayi,27,1,0
 zayıf,27,1,1
 sistemleri,27,1,0
 gerektiğini,27,1,0
 hat,27,1,1
 ürünü,27,1,0
ham,27,1,1
 konseyi,27,1,0
 başarılı,27,1,1
çilik,27,1,1
 düşünce,27,1,1
 anayasası,27,1,0
 teori,27,1,1
sim,27,1,1
 teşvik,27,1,1
 finansman,27,1,1
 har,27,1,1
 yüzyıl,27,1,1
mesinin,27,1,1
yon,27,1,1
dül,27,0,0
 organizasyon,27,1,1
ivil,27,1,0
ahat,27,1,0
 yönlü,27,1,0
 ülkelerden,27,1,0
amaz,27,1,1
 şey,27,1,1
 katılım,27,1,1
ze,27,1,1
 yem,27,1,1
 temelli,27,1,0
 çerçevesinde,27,1,0
 planlaması,27,1,0
ikinci,27,1,0
ça,27,1,1
 uyar,27,1,1
ğin,27,0,0
 ürünün,27,1,0
böl,27,1,1
 miktar,27,1,1
yol,27,1,1
 düzenleme,27,1,1
bilgisayar,27,1,1
izik,27,1,0
 7,27,0,0
 döviz,27,1,1
 hasta,27,1,1
teh,26,0,0
 dönüş,26,1,1
 mücadele,26,1,1
 hızlı,26,1,1
 8,26,0,0
haber,26,1,1
 olası,26,1,1
 kap,26,1,1
iller,26,1,0
 ettir,26,1,0
 pozitif,26,1,1
60,26,0,0
irli,26,0,0
 bölge,26,1,1
 kurulmuştur,26,1,0
meler,26,1,1
biy,26,0,0
 on,26,1,1
 teknoloji,26,1,1
 canlı,26,1,1
 uygulamaları,26,1,0
 açan,26,1,0
 adalet,26,1,1
ile,26,1,1
 kaldır,26,1,1
hız,26,1,1
 der,26,1,1
 etkil,26,1,0
 gören,26,1,0
 kir,26,1,1
tasar,26,1,1
kas,26,1,1
elerinde,26,1,0
 giriş,26,1,1
 insanın,26,1,0
ars,26,1,0
ers,26,1,0
 anlamı,26,1,0
sizlik,26,1,1
 esnekliği,26,1,0
 anayasa,26,1,1
 ağ,26,1,1
elerini,26,1,0
yıl,26,1,1
 çocuğun,26,1,0
 etmektedir,26,1,0
 sağlama,26,1,0
 kararı,26,1,0
 tan,26,1,1
ron,26,0,0
 ürünleri,26,1,0
 ürünler,26,1,0
alara,26,1,0
 rapor,26,1,1
ark,26,1,1
 doğum,26,1,1
lin,26,1,1
ton,26,1,1
 harcamaları,26,1,0
 sat,26,1,1
16,26,0,0
grup,26,1,1
 hac,26,1,1
fiziksel,26,1,0
 önünde,26,1,0
tas,26,1,1
bür,26,0,0
yağ,26,1,1
elerde,26,0,0
ümrük,26,0,0
aması,26,1,0
motor,26,1,1
 kullanılmıştır,26,1,0
 le,26,1,1
 çözüm,26,1,1
bilim,26,1,1
 sektörü,26,1,0
 sol,26,1,1
 markalı,26,1,0
 katkı,25,1,1
 oluşturmak,25,1,0
yas,25,1,1
çin,25,1,1
ont,25,1,0
 uzak,25,1,1
 kötü,25,1,1
 yaklaşık,25,1,1
 uygulanan,25,1,0
 oluşturduğu,25,1,0
 uy,25,1,1
 yaşanan,25,1,0
 çık,25,1,1
 bakımından,25,1,0
dal,25,1,1
 yaşayan,25,1,0
bin,25,1,1
 oluşur,25,1,0
 iz,25,1,1
 ders,25,1,1
 net,25,1,1
 anlamda,25,1,0
 karşısında,25,1,0
 değiştir,25,1,0
 odaklı,25,1,0
har,25,1,1
kor,25,1,1
 düzey,25,1,1
 sorumlu,25,1,1
yum,25,1,1
 esnek,25,1,1
 sonuç,25,1,1
 ‘,25,0,0
 unsurlarından,25,1,0
nak,25,0,0
 idare,25,1,1
 kararları,25,1,0
 say,25,1,1
emek,25,1,1
 puan,25,1,1
 ilgi,25,1,1
lülük,25,1,1
savaş,25,1,1
 kurma,25,1,0
dakilerin,25,1,1
 ünlü,25,1,1
int,25,1,0
 barış,25,1,1
 gelişimi,25,1,0
program,25,1,1
 düzenlenmesi,25,1,0
ilin,25,1,1
lerdendir,25,1,1
 hüküm,25,1,1
rak,25,0,0
 osman,25,0,0
fi,25,1,1
ba,25,1,1
 fiil,25,1,1
indeki,25,1,1
ilerini,25,1,0
klasik,25,1,1
 kullandığı,25,1,0
durma,25,1,1
 fonksiyon,25,1,1
 iktisadi,25,1,1
ustur,25,1,0
 diz,25,1,1
 namaz,25,1,1
 kariyer,25,1,1
 mes,25,0,0
dem,25,1,1
yak,25,1,1
ebi,25,0,0
 söylenebilir,25,1,0
 göç,25,1,1
 re,25,1,1
laşması,25,1,1
 oluşturulması,24,1,0
düz,24,1,1
depr,24,0,0
 dışındaki,24,1,0
 alanda,24,1,0
aktif,24,1,1
 sivil,24,1,1
iyeti,24,1,0
amin,24,1,1
üz,24,1,1
 bilgilerden,24,1,0
 birinci,24,1,1
 edilebilir,24,1,0
 tahmin,24,1,1
 politikaları,24,1,0
 tanım,24,1,1
 yönetiminin,24,1,0
 koruyucu,24,1,0
 durumlarda,24,1,0
 işe,24,1,1
esini,24,1,1
 yapması,24,1,0
 ilan,24,1,1
 deneyim,24,1,1
 gıda,24,1,1
 değişiklik,24,1,0
 vermesi,24,1,0
pat,24,1,1
ışı,24,1,1
tut,24,1,1
 süren,24,1,0
ale,24,1,0
erken,24,1,1
 gerçekleştir,24,1,0
dığı,24,1,1
 birisi,24,1,1
 projesi,24,1,0
 girmiştir,24,1,0
sor,24,1,1
 konularda,24,1,0
rol,24,1,1
 başlıca,24,1,0
kaz,24,1,1
 yar,24,1,1
öğretim,24,1,1
 kırmızı,24,1,1
 geliri,24,1,0
 bak,24,1,1
 haklar,24,1,0
gesi,24,0,0
bağımsız,24,1,1
asi,24,1,1
küçük,24,1,1
ollow,24,0,0
 to,24,0,0
leki,24,1,0
 içerik,24,1,1
bes,24,1,0
and,24,1,1
ade,24,1,0
ondra,24,0,0
kav,24,1,1
cılar,24,1,1
isyon,24,0,0
bit,24,1,1
 ücretler,24,1,0
 ifadesi,24,1,0
onun,24,1,1
vet,24,1,0
öğren,24,1,1
 nesne,24,1,1
 ülkeler,24,1,0
imli,24,1,1
siyasi,24,1,1
daha,24,1,1
 i,24,1,1
	,24,0,0
 onu,24,1,1
 tarihinde,24,1,0
 ham,24,1,1
ulus,24,1,1
 hormon,24,1,1
 taşıyan,24,1,0
lardaki,24,1,1
 dili,24,1,0
vat,24,1,1
batı,24,1,1
bet,24,1,1
 eğri,24,1,1
 üçüncü,24,1,0
eç,24,0,0
 çalışanların,23,1,0
 tah,23,0,0
ire,23,1,0
 azaltmak,23,1,0
 askeri,23,1,1
 solunum,23,1,1
 girişim,23,1,1
 tehlik,23,0,0
esidir,23,1,1
 önceden,23,1,0
 hemen,23,1,1
 koşulları,23,1,0
 sınıflandır,23,1,0
 görülür,23,1,0
 gir,23,1,1
 ilişkisi,23,1,0
ıf,23,0,0
 bilimsel,23,1,1
 aç,23,1,1
 pas,23,1,1
inc,23,1,1
 yağ,23,1,1
 kal,23,1,1
taraf,23,1,1
 anda,23,1,1
 faaliyetleri,23,1,0
leştirme,23,1,1
des,23,1,0
 yıllarda,23,1,0
can,23,1,1
 başkanlığı,23,1,0
 günlük,23,1,1
nüf,23,0,0
düş,23,1,1
imi,23,1,1
 yalnızca,23,1,0
 yasası,23,1,0
 bol,23,1,1
 geliştirilmesi,23,1,0
 u,23,1,1
melerin,23,1,1
 düzeyinin,23,1,0
 etkileşim,23,1,1
eşit,23,1,1
 anlat,23,1,1
 husus,23,1,1
ses,23,1,1
 geçerli,23,1,1
ılır,23,1,1
 roman,23,1,1
fak,23,1,1
tör,23,1,1
erler,23,1,1
 bilişsel,23,0,0
 üstün,23,1,1
 ö,23,0,0
emen,23,1,0
uklu,23,1,1
atör,23,0,0
 seyahat,23,1,1
 perakende,23,1,1
 demokrasi,23,1,1
sil,23,1,1
 ',23,0,0
 oluşturma,23,1,0
det,23,1,1
cının,23,1,1
 nakit,23,1,1
 tahsil,23,1,1
lor,23,1,1
 belg,23,0,0
 işlemleri,23,1,0
 fiyatları,23,1,0
lat,23,1,1
 kul,23,1,1
geri,23,1,1
 ülkelerde,23,1,0
 sorun,23,1,1
)’,23,0,0
 zengin,23,1,1
izi,23,1,0
fe,23,1,1
 çek,23,1,1
ılma,23,1,1
 toplu,23,1,1
spor,23,1,1
 birlik,23,1,1
 hicret,23,1,1
 antlaş,23,1,1
halk,23,1,1
 topluma,23,1,0
 ilkeleri,23,1,0
ein,23,0,0
ley,23,1,1
 bakanı,23,1,0
 yaşlı,23,1,1
 ligi,23,1,0
dik,22,1,1
 beyaz,22,1,1
 malzeme,22,1,1
 hasar,22,1,1
 düş,22,1,1
 maruz,22,1,1
 verimlilik,22,1,0
 bulunur,22,1,0
 ülkede,22,1,0
 oluştur,22,1,0
 sıcak,22,1,1
 temiz,22,1,1
 müdür,22,1,1
 yerde,22,1,0
 yeşil,22,1,1
 türlü,22,1,1
atın,22,1,0
 dir,22,1,1
 kaynağı,22,1,0
 erken,22,1,1
 oldukça,22,1,0
çinin,22,1,1
mad,22,1,1
 faaliyetlerinin,22,1,0
 teknolojik,22,1,1
 yasa,22,1,1
 dünyanın,22,1,0
sev,22,1,1
 mak,22,1,1
 tutun,22,1,1
 etkilen,22,1,0
 kayıt,22,1,1
 hastalık,22,1,1
madan,22,1,1
 belir,22,1,1
 denge,22,1,1
...,22,0,0
harek,22,0,0
ılmasını,22,1,1
 av,22,1,1
aza,22,1,1
dat,22,1,1
beş,22,1,1
ilmesinde,22,1,1
ina,22,1,0
lo,22,0,0
 davran,22,1,1
imler,22,1,1
lığının,22,1,1
 arttır,22,1,0
zor,22,1,1
 sal,22,1,1
 ilke,22,1,1
büt,22,0,0
 özgü,22,1,1
 düzen,22,1,1
ilebilir,22,1,1
 toplama,22,1,0
mali,22,1,1
 tabi,22,1,1
 dair,22,1,1
 etmiştir,22,1,0
 rusya,22,0,0
 den,22,1,1
evren,22,1,1
 hayvan,22,1,1
 işlemler,22,1,0
suz,22,1,1
tık,22,1,1
 düzeyini,22,1,0
mark,22,1,1
 üretimi,22,1,0
ısır,22,1,1
 ben,22,1,1
 istenen,22,1,0
 suyu,22,1,1
standart,22,1,1
 savunma,22,1,1
teki,22,1,1
 işsizlik,22,1,1
 hızının,22,1,0
 firmanın,22,1,0
leşmesi,22,1,1
ılaştır,22,1,0
 alması,22,1,0
 hisse,22,1,1
 ilaç,22,1,1
 gücünü,22,1,0
alizm,22,0,0
 ker,22,0,0
 mek,22,1,1
 organ,22,1,1
hüc,22,0,0
[,22,0,0
meyen,22,1,1
 bilinmektedir,22,1,0
liğini,22,1,1
 önemlidir,22,1,0
 sah,22,1,1
 ömer,22,0,0
 suresi,22,1,0
tü,22,1,1
 kuralları,22,1,0
 me,22,1,1
 dar,22,1,1
belir,22,1,1
pey,22,1,1
 efendi,22,1,1
 kab,22,1,1
hav,22,1,1
 mar,22,0,0
 isten,22,1,0
melerinin,22,1,1
 yüzde,22,1,1
 ob,22,0,0
 olanağı,22,1,0
 malın,22,1,1
liğinin,22,1,1
 terim,22,1,1
 doğu,22,1,1
 eki,22,1,0
 felsefesi,22,1,0
ust,22,1,0
tl,22,0,0
 kongresi,22,1,0
 mehmet,22,0,0
 kanalı,22,1,0
 hab,22,1,1
ullah,22,0,0
<,22,0,0
ğın,21,0,0
 zamanda,21,1,0
 ölüm,21,1,1
 giren,21,1,0
 normal,21,1,1
 sınıfı,21,1,0
işi,21,1,1
 20,21,0,0
 donanım,21,1,1
 uygunluk,21,1,0
 kolay,21,1,1
 olmasının,21,1,0
 belirlenmesinde,21,1,0
 fakat,21,1,1
ılmalıdır,21,1,1
ılmış,21,1,1
kısa,21,1,1
abilecek,21,1,1
 şekli,21,1,1
kem,21,1,1
 etken,21,1,1
 oluşması,21,1,0
 yararlan,21,1,1
liye,21,1,1
 sağlanan,21,1,0
 ölçüm,21,1,1
 standartları,21,1,0
 çevresel,21,1,0
dağ,21,1,1
 sağladığı,21,1,0
cinin,21,1,1
 birbirine,21,1,0
landırma,21,1,1
28,21,0,0
 indir,21,1,1
ner,21,1,0
 saptan,21,1,0
ebilir,21,1,1
meye,21,1,1
 mülkiyet,21,1,1
 hastanın,21,1,0
 sab,21,1,1
lenmiş,21,1,1
 pozisyon,21,1,1
 öncelik,21,1,1
erek,21,1,1
 öne,21,1,0
taz,21,1,0
 and,21,1,1
alık,21,1,1
 özellikler,21,1,0
 wh,21,0,0
 sürecine,21,1,0
 ödev,21,1,1
ind,21,0,0
luğun,21,1,1
ros,21,0,0
 yöntemleri,21,1,0
ortalama,21,1,1
seç,21,1,1
sol,21,1,1
 you,21,0,0
tay,21,1,1
 men,21,1,1
tanın,21,1,1
 dolayı,21,1,1
 sırasıyla,21,1,0
 yaratmak,21,1,0
 balık,21,1,1
 proje,21,1,1
gay,21,1,1
 boyunca,21,1,0
 isteyen,21,1,0
 bütçe,21,1,1
 gerçekleşmiştir,21,1,0
mer,21,0,0
yabancı,21,1,1
hangi,21,1,1
 uçuş,21,1,1
cel,21,0,0
 yorum,21,1,1
laş,21,1,1
alarına,21,1,0
abilmek,21,1,1
 kesinlikle,21,1,0
hüküm,21,1,1
ider,21,1,0
 kadınların,21,1,0
 başında,21,1,0
irler,21,1,1
 inceleme,21,1,0
bek,21,1,1
 sınırlı,21,1,0
leşmenin,21,1,1
 yönetm,21,1,0
tım,21,1,1
allah,21,0,0
ilmiş,21,1,1
 pek,21,1,1
ِ,21,0,0
islam,21,0,0
 karşılıklı,21,1,0
nam,21,1,1
 görevleri,21,1,0
 med,21,1,1
 yüz,21,1,1
 vel,21,1,0
 endeksi,21,1,0
 hesabı,21,1,0
 spor,21,1,1
 pol,21,0,0
 negatif,21,1,1
 fonksiyonu,21,1,0
uma,21,1,1
 artırılması,21,1,0
 enflasyon,21,1,1
 karakter,21,1,1
 geleneksel,21,1,0
üne,21,1,1
rom,21,1,1
 mustafa,21,0,0
 gereksinim,20,1,1
ımına,20,1,1
 maliyetler,20,1,0
 bakımı,20,1,0
 dünyada,20,1,0
amerika,20,0,0
 duruma,20,1,0
 yılda,20,1,0
 12,20,0,0
 vb,20,0,0
 konulardan,20,1,0
 doğa,20,1,1
 olayları,20,1,0
iri,20,1,1
ilme,20,1,1
90,20,0,0
 asya,20,1,0
 sorunlar,20,1,0
 sayısının,20,1,0
 hukuki,20,1,1
usu,20,1,0
 hazırlanması,20,1,0
 standart,20,1,1
 yapısal,20,1,0
 kitle,20,1,1
 değerlendirilmesi,20,1,0
 hata,20,1,1
sar,20,1,1
 stratejik,20,1,1
 insanlara,20,1,0
 eleman,20,1,1
 işleri,20,1,1
mıştır,20,1,1
 kamusal,20,1,0
 bilgileri,20,1,0
sağ,20,1,1
 alanlar,20,1,0
 yük,20,1,1
 seç,20,1,1
 başkanı,20,1,0
 kaldırılması,20,1,0
 hakkının,20,1,0
nit,20,0,0
ölç,20,1,1
 koruma,20,1,1
oid,20,0,0
 lik,20,1,1
eski,20,1,1
 resmi,20,1,1
aştır,20,1,0
kes,20,1,1
kendi,20,1,1
ıyla,20,1,1
 mer,20,0,0
bay,20,1,1
 kavramının,20,1,0
 pak,20,1,1
 üretiminde,20,1,0
por,20,0,0
siyon,20,0,0
 ıs,20,1,1
 dahil,20,1,1
500,20,0,0
 arap,20,0,0
 ün,20,1,1
sit,20,1,1
ildiği,20,1,1
 yunan,20,1,0
 yerleştir,20,1,0
 bilin,20,1,0
arş,20,1,1
ülk,20,0,0
 ahlaki,20,1,1
 stres,20,1,1
aat,20,0,0
ğında,20,0,0
jinal,20,0,0
aylı,20,1,0
ciler,20,1,1
 fon,20,1,1
 edil,20,1,0
 oran,20,1,1
mağ,20,0,0
iştir,20,1,1
 prim,20,1,1
 basit,20,1,1
 görüşü,20,1,0
 sermay,20,0,0
ital,20,1,0
diğer,20,1,1
 tev,20,0,0
don,20,1,1
 fayd,20,0,0
uyla,20,1,1
 kullanma,20,1,0
hep,20,1,1
mün,20,1,1
 tanımlayan,20,1,0
 cinsiyet,20,1,1
 konumu,20,1,0
 ayet,20,1,1
ami,20,0,0
ince,20,1,1
 had,20,1,1
mas,20,1,1
ت,20,0,0
asından,20,1,1
gamber,20,0,0
 genç,20,1,1
abe,20,1,0
 giden,20,1,0
 gümrük,20,1,1
 ölçü,20,1,1
uman,20,1,0
sonuç,20,1,1
 işgücü,20,1,0
liler,20,1,1
 cevap,20,1,1
 ürünlerin,20,1,0
melerden,20,1,1
onik,20,1,0
flasyon,20,0,0
 aylık,20,1,1
 televizyon,20,1,1
vak,20,0,0
 yas,20,1,1
 futbol,20,1,1
şe,20,1,1
 giymiştir,20,1,0
 menfaat,20,1,1
 kaynakların,19,1,0
ogram,19,0,0
gın,19,0,0
lenen,19,1,1
 ser,19,1,1
 hastalığı,19,1,0
 soğuk,19,1,1
 kuru,19,1,1
 sel,19,1,1
 sonrasında,19,1,0
 uygulanır,19,1,0
yeniden,19,1,0
 gerçekleşmesi,19,1,0
 anlama,19,1,0
mü,19,1,1
 etkiler,19,1,0
 derecede,19,1,0
 asit,19,1,1
hid,19,1,1
maların,19,1,1
ısı,19,1,1
 kontrolü,19,1,0
bi,19,1,1
 gel,19,1,1
 getiren,19,1,0
 oranları,19,1,0
co,19,0,0
 yemek,19,1,1
ebilmesi,19,1,1
35,19,0,0
 gerçekleşir,19,1,0
 öğret,19,1,1
 bölümü,19,1,0
 adım,19,1,1
kr,19,0,0
 idari,19,1,1
 zamanı,19,1,0
ediye,19,0,0
ulan,19,1,1
 seçimi,19,1,0
 bulunmaktadır,19,1,0
elendirme,19,1,0
 tarımsal,19,1,0
80,19,0,0
 algılan,19,1,0
 bakan,19,1,1
 amaçları,19,1,0
kız,19,1,1
 comp,19,0,0
 tasarımı,19,1,0
örnek,19,1,1
ektif,19,0,0
 hareketi,19,1,0
azi,19,1,0
inler,19,1,0
 ter,19,1,1
inç,19,1,1
vi,19,1,0
 tüzel,19,1,1
ğun,19,0,0
 yapılmıştır,19,1,0
ell,19,1,0
 bilgisi,19,1,0
 uzman,19,1,1
tis,19,1,0
mil,19,1,1
 ödenmesi,19,1,0
miştir,19,1,1
 olasılığı,19,1,0
 problem,19,1,1
tev,19,0,0
 önüne,19,1,0
iliği,19,1,1
 adlandırılan,19,1,0
sik,19,1,1
cü,19,1,1
 kred,19,0,0
 ilişkilerin,19,1,0
çık,19,1,1
 yüküm,19,1,1
imin,19,1,1
asya,19,1,0
 yavaş,19,1,1
 ülkenin,19,1,0
elin,19,1,0
 dile,19,1,1
 fiyatı,19,1,0
asıdır,19,1,1
arist,19,0,0
 mutlak,19,1,1
may,19,0,0
 gideri,19,1,0
basit,19,1,1
 almanya,19,0,0
gü,19,0,0
 yüzyılda,19,1,0
 gerçekleş,19,1,1
üme,19,1,1
real,19,0,0
 kullanan,19,1,0
trans,19,1,1
lemek,19,1,1
 küreselleşme,19,1,0
 içsel,19,1,0
rim,19,1,1
 oyunlar,19,1,0
icinin,19,1,1
 anlatım,19,1,1
hane,19,1,1
 has,19,1,1
 kuruluşlarının,19,1,0
 halkın,19,1,0
 göstermek,19,1,0
birinci,19,1,1
 görevi,19,1,0
teş,19,1,0
aha,19,1,1
kad,19,1,1
 mısır,19,1,1
ن,19,0,0
س,19,0,0
sak,19,1,1
 yönel,19,1,1
 sorumluluğu,19,1,0
 tat,19,1,1
 makin,19,1,0
ücü,19,1,1
 [,19,0,0
ilmesine,19,1,1
 alanları,19,1,0
sıcak,19,1,1
 çıkarılması,19,1,0
 birleşik,19,1,1
 devletleri,19,1,0
 not,19,1,1
 â,19,0,0
 mamul,19,1,1
 taşımacılığı,19,1,0
şehir,19,1,1
eliği,19,1,0
 olduğuna,19,1,0
ato,19,0,0
ımda,19,1,1
yal,19,1,1
ehmet,19,0,0
 gül,19,1,1
laştırma,19,1,1
sch,19,0,0
iter,19,1,0
 istemiştir,19,1,0
 malı,19,1,1
osfer,19,0,0
 devin,19,1,1
 gerekç,19,0,0
alarını,18,1,0
 olacak,18,1,0
 ödenen,18,1,0
 sağlan,18,1,0
 vücut,18,1,1
 olmadan,18,1,0
 volkan,18,1,1
 olayın,18,1,0
 insanlar,18,1,0
yeşil,18,1,1
 sarı,18,1,1
ırlık,18,1,1
 kaybı,18,1,0
 geçiş,18,1,1
 belirtilen,18,1,0
 yetersiz,18,1,1
 çalışmalar,18,1,0
 içine,18,1,0
lerdeki,18,1,1
 bile,18,1,1
 işyer,18,1,1
rı,18,1,1
ha,18,1,1
 yeterli,18,1,1
 sur,18,1,1
 düzeni,18,1,0
 bölgesinde,18,1,0
 azaltılması,18,1,0
 eksikliği,18,1,0
 alın,18,1,1
 olayı,18,1,0
 gerçekleşen,18,1,0
teknik,18,1,1
endik,18,1,1
 döneminin,18,1,0
ail,18,0,0
 önlemek,18,1,0
 düzenli,18,1,1
1990,18,0,0
deniz,18,1,1
 yönetmelik,18,1,1
 uğr,18,0,0
meden,18,1,1
toprak,18,1,1
anlık,18,1,1
kıs,18,1,1
noloji,18,0,0
ayr,18,1,1
 demir,18,1,1
kir,18,1,1
unma,18,1,1
 eşleştir,18,1,0
 ölç,18,1,1
 görsel,18,1,1
aydın,18,1,1
 edilecek,18,1,0
 istikrar,18,1,1
daş,18,1,1
 doğan,18,1,1
ost,18,0,0
anik,18,1,0
ellik,18,1,0
eği,18,1,0
 etkinliği,18,1,0
 for,18,0,0
ow,18,0,0
 oldukları,18,1,0
 sultan,18,1,1
 teşkil,18,1,1
 meclis,18,1,1
memiş,18,1,1
 başarı,18,1,1
ğe,18,0,0
ılacak,18,1,1
 geliştir,18,1,1
 15,18,0,0
lendir,18,1,1
 bul,18,1,1
port,18,0,0
 tüket,18,1,1
 koy,18,1,1
ikal,18,1,0
 fır,18,1,1
abi,18,1,1
 zinciri,18,1,0
eleştir,18,1,1
 sınırlandır,18,1,0
 zorunludur,18,1,0
 cezası,18,1,0
 araştırması,18,1,0
sınır,18,1,1
oğ,18,1,1
 ok,18,1,1
 acent,18,0,0
 kuş,18,1,1
 akşam,18,1,1
 halkla,18,1,0
sır,18,1,1
üt,18,1,1
 kendisini,18,1,0
 bitki,18,1,1
 1980,18,0,0
 duy,18,1,1
 hiç,18,1,1
 ona,18,1,1
formans,18,0,0
 araçları,18,0,0
dol,18,1,1
lider,18,1,1
 tablosu,18,1,0
 sırada,18,1,0
cun,18,1,1
 ederek,18,1,0
‘,18,0,0
 mobil,18,1,1
 film,18,1,1
ilemez,18,1,1
 kut,18,1,1
 fransa,18,0,0
14,18,0,0
 mekân,18,0,0
 tüketici,18,1,0
ekonomi,18,1,1
 paylaş,18,1,1
işken,18,1,1
asa,18,1,1
üçüncü,18,1,0
gesel,18,0,0
 raporu,18,1,0
 sünnet,18,1,1
ohn,18,1,0
ous,18,0,0
 liderlik,18,1,0
 iman,18,1,1
 kitabı,18,1,0
umu,18,1,1
uh,18,0,0
 anlamına,18,1,0
 ayıran,18,1,0
 isim,18,1,1
 insanı,18,1,0
 vermiştir,18,1,0
 dolayısıyla,18,1,0
 mat,18,1,1
istem,18,1,1
ankara,18,0,0
 biçim,18,1,1
esiz,18,1,0
 basınç,18,1,1
 sınır,18,1,1
 güneş,18,1,1
 görevlerinden,18,1,0
 yaşadığı,18,1,0
ağan,18,1,0
 bilgiye,18,1,0
ug,18,0,0
lığa,18,1,1
 arzı,18,1,0
şık,18,1,1
 fransız,18,0,0
 işleme,18,1,0
 çekim,18,1,1
&,18,0,0
 zey,18,0,0
 cephe,18,1,1
drama,18,1,1
kinlik,18,1,0
 bilgilere,18,1,0
osu,18,1,0
otel,18,1,1
 becerileri,18,1,0
 >,18,0,0
 biçiminde,17,1,0
 mavi,17,1,1
 önlem,17,1,1
 tedavi,17,1,1
 tutul,17,1,0
 edilmelidir,17,1,0
 deprem,17,1,1
 çünkü,17,1,1
 açılması,17,1,0
 odak,17,1,1
kırmızı,17,1,1
 inşa,17,1,1
 16,17,0,0
 bilinç,17,1,1
 tehdit,17,1,1
kend,17,1,1
tat,17,1,1
 azaltma,17,1,0
 bölgesi,17,1,0
ilecek,17,1,1
dil,17,1,1
güney,17,1,1
 yerinde,17,1,1
 tedbir,17,1,1
 belge,17,1,1
undan,17,1,1
 kaza,17,1,1
 çıktı,17,1,1
 sıcaklığı,17,1,0
 ingiltere,17,0,0
 aktif,17,1,1
larındandır,17,1,1
 birden,17,1,0
 uyumlu,17,1,0
 gelişen,17,1,0
 sağlam,17,1,1
askeri,17,1,1
 belirlen,17,1,0
eor,17,0,0
 süreçleri,17,1,0
 kuşak,17,1,1
 esasına,17,1,0
 geçici,17,1,1
kara,17,1,1
"),",17,0,0
 büyüklüğü,17,1,0
 hakkındaki,17,1,0
 üret,17,1,1
leştirilmesi,17,1,1
 saygı,17,1,1
ükleer,17,0,0
 gereği,17,1,0
 çözme,17,1,0
 hazırlanan,17,1,0
 yatır,17,1,1
uluk,17,1,1
fark,17,1,1
elektronik,17,1,1
 şart,17,1,1
 algı,17,1,1
ilerinde,17,1,0
 pr,17,0,0
ence,17,1,0
del,17,1,1
 yöneticisi,17,1,0
 birer,17,1,1
 yay,17,1,1
 yoksul,17,1,1
 sav,17,1,1
 asıl,17,1,1
kö,17,0,0
 rolü,17,1,0
 dolar,17,1,1
 ög,17,0,0
 konular,17,1,0
ağın,17,1,1
 edin,17,1,1
log,17,1,1
unan,17,1,1
 komisyonu,17,1,0
 yunanistan,17,0,0
 tak,17,1,1
 sonuçları,17,1,0
elerle,17,1,0
 bas,17,1,1
 yapıldığı,17,1,0
 konuşma,17,1,0
sh,17,0,0
 faaliyetlerini,17,1,0
post,17,1,1
mec,17,1,1
evi,17,1,0
malarını,17,1,1
 18,17,0,0
lılar,17,1,1
esk,17,0,0
 kişiye,17,1,0
 ist,17,1,0
 konusudur,17,1,0
 sapt,17,1,0
itesi,17,1,0
 varlığını,17,1,0
 yönelim,17,1,1
 üyeleri,17,1,0
 hizmetlerin,17,1,0
başı,17,1,0
gil,17,0,0
ıp,17,1,1
 dengesi,17,1,0
nom,17,0,0
 getirilmesi,17,1,0
bank,17,1,1
linik,17,0,0
 özelliklerini,17,1,0
"”,",17,0,0
 ışık,17,1,1
 görüşme,17,1,1
 dalı,17,1,0
 dinin,17,1,1
 ara,17,1,1
 açıdan,17,1,0
 yönde,17,1,0
fiye,17,0,0
gerek,17,1,1
 olmasını,17,1,0
lülüğü,17,1,1
 dizi,17,1,1
işe,17,1,1
 şirketin,17,1,0
mac,17,1,1
 teslim,17,1,1
âde,17,0,0
üv,17,0,0
 meydan,17,1,1
ruh,17,1,1
üh,17,0,0
 hristiyan,17,0,0
emesi,17,1,0
ınca,17,1,1
 okuma,17,1,0
 lok,17,1,1
 niyet,17,1,1
anne,17,1,1
 ta,17,1,1
müz,17,1,1
 alınır,17,1,0
 cumhuriyeti,17,1,0
fır,17,1,1
tin,17,1,1
24,17,0,0
ıyı,17,1,1
–,17,0,0
 idaresi,17,1,0
 tescil,17,1,1
 başlar,17,1,0
 unsuru,17,1,0
 üyesi,17,1,0
 sıcaklık,17,1,1
arl,17,1,0
 yana,17,1,1
 geçmiş,17,1,1
for,17,0,0
nel,17,1,0
 rezerv,17,1,1
iran,17,1,0
 sonraki,17,1,0
esindeki,17,1,1
 reis,17,1,1
çılık,17,1,1
önü,17,1,0
ong,17,0,0
 yoksulluk,17,1,0
 tanı,17,1,1
 hipotez,17,1,1
 die,17,0,0
 paydaş,16,1,1
 güvenli,16,1,0
 doku,16,1,1
malar,16,1,1
 katılan,16,1,0
omb,16,0,0
adır,16,1,1
 tsunami,16,1,1
 saatte,16,1,0
 50,16,0,0
uc,16,1,1
 nedenleri,16,1,0
ris,16,0,0
 insanları,16,1,0
 park,16,1,1
 mor,16,1,1
veren,16,1,0
 görme,16,1,0
 ed,16,1,1
 toplumda,16,1,0
diği,16,1,1
abilen,16,1,1
abileceği,16,1,1
 çocuklar,16,1,0
 servis,16,1,1
 birçok,16,1,1
rar,16,0,0
 çin,16,1,1
lanan,16,1,1
 evrensel,16,1,0
 başlaması,16,1,0
 oldu,16,1,0
 yerleşim,16,1,1
 üretilen,16,1,0
 mil,16,1,1
 kalkın,16,1,1
 yaklaş,16,1,1
ayla,16,1,1
 ağırlıklı,16,1,0
 tutulması,16,1,0
 içecek,16,1,1
 yanıt,16,1,1
leşik,16,1,1
 sıfır,16,1,1
ele,16,1,1
ebilme,16,1,1
ebilen,16,1,1
 mut,16,1,0
 tarihsel,16,1,0
ndan,16,1,1
yapı,16,1,1
 mi,16,1,1
ılamaz,16,1,1
 sunması,16,1,0
 bulunmak,16,1,0
70,16,0,0
pay,16,1,1
 değerleri,16,1,0
lit,16,0,0
 çift,16,1,1
 söylemiştir,16,1,0
 miktarda,16,1,0
 beklenen,16,1,0
 meşru,16,1,1
 özgürlüğü,16,1,0
ayet,16,1,1
durum,16,1,1
 oy,16,1,1
 ma,16,1,1
 have,16,1,0
 bay,16,1,1
enler,16,1,1
 edebiyatı,16,1,0
 araya,16,1,0
 meclisi,16,1,0
 dav,16,1,1
 doğ,16,1,1
 baskı,16,1,1
 öncelikle,16,1,0
ov,16,1,1
fik,16,0,0
lev,16,0,0
og,16,1,1
 sistemin,16,1,0
 ilgilen,16,1,1
landa,16,1,0
 tuz,16,1,1
eza,16,1,1
üler,16,1,1
tıcı,16,1,1
 eb,16,0,0
 hakkını,16,1,0
landır,16,1,1
 kazanması,16,1,0
 katkıda,16,1,0
 madd,16,0,0
 beslenme,16,1,0
 diye,16,1,1
 derecesi,16,1,0
 kurumlarının,16,1,0
 dağ,16,1,1
 zorunda,16,1,0
 birimi,16,1,0
 kimi,16,1,1
 marjinal,16,1,1
 ihracat,16,1,1
olik,16,1,0
imleri,16,1,1
 devir,16,1,1
 inceleyen,16,1,0
ılmasına,16,1,1
üret,16,1,1
eyle,16,1,1
mo,16,0,0
 azalt,16,1,0
 kılan,16,1,0
evizyon,16,0,0
 hız,16,1,1
 mükellef,16,1,1
 onay,16,1,1
genç,16,1,1
fizik,16,1,1
 kuralı,16,1,0
 iletişimi,16,1,0
 test,16,1,1
liğine,16,1,1
 zorundadır,16,1,0
mayan,16,1,1
 olgu,16,1,1
mediği,16,1,1
kel,16,1,1
sah,16,1,1
 yöntemlerden,16,1,0
 gök,16,1,1
 biz,16,1,1
 gösterilmiştir,16,1,0
 ner,16,1,0
iv,16,1,1
 abdullah,16,0,0
 bel,16,1,1
 edildiği,16,1,0
 bek,16,1,1
 yazarı,16,1,0
 mem,16,1,1
 olanlar,16,1,0
 felsefe,16,1,1
evlilik,16,1,1
 getirdiği,16,1,0
 gömlek,16,1,1
 ortaklık,16,1,1
 klasik,16,1,1
alis,16,1,0
 değerinin,16,1,0
 ciddi,16,1,1
 uygundur,16,1,0
 polis,16,1,1
 sıra,16,1,1
 kullanması,16,1,0
dini,16,1,1
yay,16,1,1
 lider,16,1,1
oda,16,1,1
 üretimin,16,1,0
 gelişmesi,16,1,0
 kullanıl,16,1,0
luğu,16,1,1
biç,16,1,1
75,16,0,0
 tazminatı,16,1,0
 mon,16,0,0
mor,16,1,1
koş,16,1,1
çiler,16,1,1
 mark,16,1,1
sk,16,0,0
 gol,16,1,1
ie,16,1,0
 kimlik,16,1,1
 öğrenci,16,1,1
ilerle,16,1,1
 doktrini,16,1,0
 indirim,16,1,1
 uçak,16,1,1
 düşer,16,1,0
 evren,16,1,1
 oranının,16,1,0
 coğrafya,16,1,1
 verilebilir,16,1,0
 olaylar,16,1,0
 ekonomide,16,1,0
 testi,16,1,1
 taraf,16,1,1
yaşam,16,1,1
 önlenmesi,15,1,0
 uyarı,15,1,1
 kimyasal,15,1,1
lıkları,15,1,1
 bazen,15,1,1
 oluşturulan,15,1,0
 sağlıklı,15,1,0
 toz,15,1,1
 önceki,15,1,0
ıklık,15,1,1
macı,15,1,1
beyaz,15,1,1
 malların,15,1,0
 sebebiyle,15,1,0
 yaşama,15,1,1
 dalga,15,1,1
 ayak,15,1,1
malardan,15,1,1
 esnasında,15,1,0
 işçinin,15,1,1
 ikincil,15,1,1
namesi,15,1,0
doğu,15,1,1
 renk,15,1,1
 gelişmeler,15,1,0
 17,15,0,0
emin,15,1,1
 nedenle,15,1,0
arlar,15,1,1
 avantaj,15,1,1
 gerektiği,15,1,0
 cihazı,15,1,0
 seçme,15,1,0
 yapılanma,15,1,0
oğrafi,15,0,0
 tane,15,1,1
kaç,15,1,1
 müdahal,15,0,0
1980,15,0,0
osit,15,0,0
 kaynaklı,15,1,0
 göstermesi,15,1,0
 yapısının,15,1,0
 itibariyle,15,1,0
soğuk,15,1,1
 kalp,15,1,1
 işler,15,1,1
olay,15,1,1
oper,15,0,0
 sar,15,1,1
 toplumu,15,1,0
bur,15,1,1
ece,15,1,1
 stratejileri,15,1,0
 yağmur,15,1,1
 rüzgâr,15,0,0
 aktar,15,1,1
 fazladır,15,1,0
 kılın,15,1,0
üy,15,0,0
altın,15,1,1
 car,15,1,1
 fırsat,15,1,1
 teminat,15,1,1
 öğrencilerin,15,1,0
ond,15,0,0
tor,15,1,1
 yetkisi,15,1,0
 mahkemeleri,15,1,0
 sistemler,15,1,0
genellikle,15,1,1
 bağımsızlık,15,1,0
 duyulan,15,1,0
 arasındadır,15,1,0
 sözcük,15,1,1
 amaçlar,15,1,0
atif,15,0,0
 bağımlı,15,1,0
 tebliğ,15,1,1
 meş,15,0,0
ecl,15,0,0
edeki,15,1,0
ove,15,1,0
 sorunun,15,1,0
arp,15,1,1
 aşk,15,1,1
bol,15,1,1
 yönlendir,15,1,0
 di,15,1,1
kâ,15,0,0
rit,15,0,0
neden,15,1,1
 yöntemlerinden,15,1,0
 toprak,15,1,1
 alarak,15,1,0
jen,15,0,0
 toplumlar,15,1,0
 isteği,15,1,0
 imar,15,1,1
hit,15,1,1
yük,15,1,1
zih,15,0,0
gül,15,1,1
landığı,15,1,1
 hükümet,15,1,1
 ik,15,1,1
 işletmelerin,15,1,0
alama,15,1,0
ünce,15,1,1
lis,15,0,0
cen,15,0,0
boy,15,1,1
po,15,0,0
mamak,15,1,1
 baba,15,1,1
red,15,1,1
 bunun,15,1,0
ektör,15,0,0
 kural,15,1,1
 harcama,15,1,0
pas,15,1,1
 türüne,15,1,0
 kapsamlı,15,1,0
ung,15,0,0
ucu,15,1,1
ekler,15,1,0
95,15,0,0
 giderek,15,1,0
 bağlantı,15,1,1
lamak,15,1,1
 değerlerin,15,1,0
 gözet,15,1,1
 yasağı,15,1,0
amaması,15,1,1
 değerini,15,1,0
 sonu,15,1,0
 kurmak,15,1,0
aba,15,1,1
melerde,15,1,1
mel,15,1,1
 duygu,15,1,1
işk,15,0,0
 beyan,15,1,1
 delil,15,1,1
dağı,15,1,0
 gerektiren,15,1,0
 çıkışı,15,1,0
inci,15,1,1
 ahmet,15,0,0
 mallar,15,1,0
 inanç,15,1,1
 taşım,15,1,1
 parça,15,1,1
üf,15,0,0
 hay,15,1,1
 kapalı,15,1,1
 kes,15,1,1
melerini,15,1,1
 kelim,15,1,0
 hâ,15,0,0
 anlaş,15,1,1
 duyarlı,15,1,1
 edip,15,1,1
 müslüm,15,0,0
 vak,15,0,0
vit,15,0,0
 yahud,15,1,1
 zam,15,1,1
 tal,15,1,1
mud,15,0,0
 şu,15,1,1
ılmasında,15,1,1
muştur,15,1,1
 çalışanlar,15,1,0
ilip,15,1,1
rah,15,0,0
gö,15,0,0
 varlıklar,15,1,0
 durumlardan,15,1,0
gal,15,0,0
diy,15,0,0
 yanı,15,1,1
saf,15,1,1
kendini,15,1,0
iğin,15,1,1
 mus,15,1,0
andaş,15,1,0
ain,15,0,0
lî,15,0,0
alli,15,1,0
fen,15,1,1
 tanıma,15,1,0
laştır,15,1,1
millet,15,1,1
 oranda,15,1,0
 girişimcilik,15,1,0
 pat,15,1,1
kuzey,15,1,1
 miras,15,1,1
 etek,15,1,1
 düzenlemeler,15,1,0
 programının,15,1,0
yakın,15,1,1
 kralı,15,1,0
adı,15,1,0
 ölçüde,15,1,0
 belirsizlik,15,1,0
oksul,15,0,0
 fer,15,1,1
 ismi,15,1,0
çam,15,1,1
aklı,15,1,0
 hücresi,15,1,0
 zemin,14,1,1
ğa,14,0,0
 biyolojik,14,1,1
 radyo,14,1,1
 kaçınmak,14,1,0
 hizmetlerini,14,1,0
 almış,14,1,0
 herkes,14,1,1
 kapasitesi,14,1,0
 ateş,14,1,1
 hastalıklar,14,1,0
 ülkeye,14,1,0
 dalgalarının,14,1,0
meme,14,1,1
 transfer,14,1,1
 kuruluşları,14,1,0
 gelecek,14,1,1
 taşır,14,1,1
 hazırlamak,14,1,0
 işçilerin,14,1,1
ıldığı,14,1,1
çağ,14,1,1
 birkaç,14,1,1
 sembol,14,1,1
ansı,14,1,1
 ortamı,14,1,0
 yıldan,14,1,0
 tepki,14,1,1
 eğilim,14,1,1
 önleme,14,1,0
 durumuna,14,1,0
 gerçekleştirilen,14,1,0
 kullanılabilir,14,1,0
 eğer,14,1,1
 bölgenin,14,1,0
 edici,14,1,0
 sıvı,14,1,1
 maddeler,14,1,0
 karşılan,14,1,0
 etmeye,14,1,0
2000,14,0,0
 sözlü,14,1,1
 zihinsel,14,1,0
masıyla,14,1,1
 ideal,14,1,1
 us,14,1,1
 toplantı,14,1,1
lıklar,14,1,1
enerji,14,1,1
edi,14,1,0
 edilmektedir,14,1,0
 edinme,14,1,1
 kapsayan,14,1,0
 operasyon,14,1,1
 üstünlük,14,1,1
 tasarım,14,1,1
 ekibi,14,1,0
gun,14,0,0
2002,14,0,0
 eşitlik,14,1,0
urlar,14,1,1
 sit,14,1,1
ames,14,0,0
 boyutu,14,1,0
 taraflı,14,1,0
pe,14,0,0
 belirlenmiş,14,1,0
bölge,14,1,1
adis,14,1,0
âl,14,0,0
 alışveriş,14,1,1
 öğ,14,0,0
hiçbir,14,1,1
atıcı,14,1,0
asebe,14,0,0
 öykü,14,1,1
 düzenlenen,14,1,0
buz,14,1,1
 yapıt,14,1,1
 he,14,1,1
che,14,0,0
 hattı,14,1,0
soy,14,1,1
 sorumludur,14,1,0
 görevli,14,1,0
ranış,14,0,0
olar,14,1,0
 teker,14,1,1
âb,14,0,0
eller,14,1,0
omo,14,1,1
ova,14,1,1
ilendirme,14,1,0
 izni,14,1,0
 yaratıcı,14,1,0
 11,14,0,0
 aykırı,14,1,1
ilmesini,14,1,1
 tanınması,14,1,0
ruf,14,1,1
eci,14,0,0
şek,14,1,1
 ilişkilerinin,14,1,0
 unsurları,14,1,0
 varsayım,14,1,1
insanların,14,1,0
48,14,0,0
 programına,14,1,0
 kavramını,14,1,0
 ilköğretim,14,1,1
 imaj,14,1,1
 geliştirmesi,14,1,0
unlar,14,1,0
haf,14,1,1
baba,14,1,1
 oranına,14,1,0
gisi,14,0,0
).,14,0,0
 san,14,1,1
cın,14,1,1
çılar,14,1,1
 hanım,14,1,1
 lir,14,1,1
 iktisat,14,1,1
 durumun,14,1,0
 işi,14,1,1
 defter,14,1,1
 rejim,14,1,1
 yurt,14,1,1
sek,14,1,1
 menkul,14,1,1
 doğruluk,14,1,0
 davranışları,14,1,0
 düşünme,14,1,0
negatif,14,1,1
enkul,14,0,0
 düşün,14,1,1
özgür,14,1,1
 personelin,14,1,0
güç,14,1,1
 boyut,14,1,1
lardandır,14,1,1
veç,14,0,0
anda,14,1,1
qu,14,0,0
 aralık,14,1,0
 parti,14,1,1
 defa,14,1,1
alp,14,1,1
ette,14,1,0
 amel,14,1,1
ker,14,0,0
 günah,14,1,1
 yat,14,1,1
 okum,14,1,0
 abdül,14,1,0
ins,14,1,0
 beden,14,1,1
 if,14,0,0
 yerini,14,1,0
sam,14,1,1
mu,14,1,1
şer,14,1,1
 sev,14,1,1
uv,14,0,0
 eseri,14,1,0
 bilginin,14,1,0
taki,14,1,1
 dışına,14,1,0
 nec,14,0,0
abı,14,1,0
ekte,14,1,0
lâ,14,0,0
 cem,14,1,1
 tarif,14,1,1
 teşkilatı,14,1,0
 çalıştır,14,1,0
 türkçe,14,0,0
 kral,14,1,1
 kök,14,1,1
ansiyel,14,0,0
 edilemez,14,1,0
rap,14,1,1
 yön,14,1,1
 anlayış,14,1,1
 temelinde,14,1,0
elle,14,1,0
kab,14,1,1
 aşağıdakiler,14,1,0
 motor,14,1,1
yarı,14,1,1
oyu,14,1,0
 yaptır,14,1,0
 imzalanan,14,1,0
 süper,14,1,1
nün,14,1,1
ağa,14,1,1
rof,14,0,0
 girişi,14,1,0
ura,14,1,0
 sektörünün,14,1,0
 nazım,14,1,1
 otel,14,1,1
ebileceği,14,1,1
uni,14,1,0
 türlerinin,14,1,0
uygul,14,0,0
 muhaseb,14,0,0
ecilik,14,0,0
 sınırları,14,1,0
 belirleyici,14,1,0
 anne,14,1,1
liberal,14,1,1
 gelişimini,14,1,0
ılmak,14,1,1
 verir,14,1,0
erik,14,1,1
 yükümlülük,14,1,1
 toplamı,14,1,0
 sap,14,1,1
acağına,14,1,1
 özelliklerine,14,1,0
masından,14,1,1
 takımı,14,1,0
 geçer,14,1,1
ört,14,1,1
 sor,14,1,1
bert,14,1,1
 deneme,14,1,1
eth,14,0,0
 yazılan,14,1,0
name,14,1,1
 yatırımları,14,1,0
 hasan,14,1,0
 kitabın,14,1,0
ayasa,14,1,0
 mit,14,1,1
 elektronik,14,1,1
vil,14,1,0
ococcus,14,0,0
 refah,13,1,1
 yerlerde,13,1,0
 olmadığını,13,1,0
 tsunam,13,0,0
 etkilenen,13,1,0
 kişilere,13,1,0
 arama,13,1,1
 getirmek,13,1,0
 tanımlar,13,1,0
 çalışanlarının,13,1,0
 trav,13,0,0
 olursa,13,1,0
 artık,13,1,1
 tehlike,13,1,1
 pratik,13,1,1
 kır,13,1,1
 laboratuvar,13,1,1
 14,13,0,0
 yeterince,13,1,1
ğının,13,0,0
 çıkmıştır,13,1,0
 değerlendirmek,13,1,0
 yık,13,1,1
 verilerine,13,1,0
45,13,0,0
 etk,13,0,0
 düzenlem,13,1,0
kişi,13,1,1
 mutlaka,13,1,1
 bırak,13,1,1
liliğinin,13,1,1
 ölçülmesi,13,1,0
 sebebi,13,1,0
 kalitesi,13,1,0
ene,13,1,1
ünde,13,1,1
 sak,13,1,1
 yaparken,13,1,0
 yola,13,1,0
 mu,13,1,1
şiddet,13,1,1
2005,13,0,0
 nüfusun,13,1,0
resel,13,1,0
 ayırt,13,1,1
 gösterilebilir,13,1,0
1970,13,0,0
demir,13,1,1
 değişimi,13,1,0
 gelmiştir,13,1,0
 oluşum,13,1,1
 materyal,13,1,1
acağının,13,1,1
zi,13,1,1
are,13,1,0
abak,13,0,0
 merkezli,13,1,0
 ısı,13,1,1
ülmesi,13,1,1
yanlış,13,1,1
 don,13,1,1
 düşüktür,13,1,0
ulaştırma,13,1,0
 yapım,13,1,1
 yönetimin,13,1,0
erli,13,1,1
lerindeki,13,1,1
 40,13,0,0
hes,13,1,0
ileş,13,1,0
aklık,13,1,0
 yönetmen,13,1,1
cins,13,1,1
arşi,13,1,0
 .,13,0,0
ia,13,1,0
eria,13,1,0
atatürk,13,0,0
itler,13,1,0
 esneklik,13,1,0
 nesnel,13,1,1
ise,13,1,1
 hali,13,1,0
nı,13,1,1
ayas,13,1,0
 sayısal,13,1,1
karbon,13,1,1
rutiyet,13,0,0
 partisi,13,1,0
düzen,13,1,1
 geçir,13,1,1
 şem,13,0,0
vir,13,1,0
anonim,13,1,1
 dol,13,1,1
eylem,13,1,1
 müs,13,1,0
tu,13,1,1
 adına,13,1,0
 kurumların,13,1,0
lığını,13,1,1
 boğaz,13,1,1
 örgütsel,13,1,0
gr,13,0,0
ga,13,0,0
ğı,13,0,0
edilen,13,1,0
laki,13,1,0
 organı,13,1,0
 devletlerin,13,1,0
 selç,13,0,0
 fi,13,1,1
alarla,13,0,0
 lem,13,1,0
 tanrı,13,1,1
 cemiyeti,13,1,0
bat,13,1,1
 ülkesi,13,1,0
lıdır,13,1,1
 farklılık,13,1,0
ilirken,13,1,1
mekt,13,0,0
hol,13,1,1
 elemanları,13,1,0
 alıcı,13,1,1
 açıklan,13,1,0
analitik,13,1,1
 gerçekleştiği,13,1,0
 ruh,13,1,1
 olmaktadır,13,1,0
adolu,13,0,0
hac,13,1,1
 çocuklara,13,1,0
13,13,0,0
sun,13,1,1
arlık,13,1,1
 strateji,13,1,1
 rakip,13,1,1
 ekim,13,1,1
 seçilmesi,13,1,0
 nerede,13,1,0
 tutar,13,1,1
 sert,13,1,1
 şeyi,13,1,0
 bütç,13,0,0
55,13,0,0
danış,13,1,1
 senedi,13,1,0
 fa,13,1,1
 çekme,13,1,1
 çevresi,13,1,0
ço,13,0,0
aynı,13,1,1
lığına,13,1,1
 vad,13,1,1
 afrika,13,0,0
elç,13,0,0
 koşulu,13,1,0
 egemen,13,1,1
 boy,13,1,1
 yaralan,13,1,0
 disiplin,13,1,1
aks,13,1,1
 demektir,13,1,0
 kaçın,13,1,1
 arka,13,1,1
 kazanmıştır,13,1,0
 seçilen,13,1,0
 sürecini,13,1,0
izmin,13,1,0
fran,13,0,0
opol,13,0,0
normal,13,1,1
sızlık,13,1,1
 türüdür,13,1,0
 millet,13,1,1
 kısmen,13,1,1
 ac,13,1,1
şiir,13,1,1
güneş,13,1,1
işsel,13,1,0
hayvan,13,1,1
 kullanarak,13,1,0
bazı,13,1,1
nor,13,0,0
 yasama,13,1,1
 demokratik,13,1,1
omas,13,1,0
ean,13,0,0
mesiyle,13,1,1
 bağlıdır,13,1,0
 ülkelere,13,1,0
 sün,13,1,1
nas,13,1,1
 kıl,13,1,1
 kişilerden,13,1,0
had,13,1,1
evî,13,0,0
melik,13,1,1
ub,13,0,0
duğu,13,1,1
 metni,13,1,0
ahya,13,1,0
 kimse,13,1,1
za,13,1,1
mus,13,1,0
bab,13,1,1
leyen,13,1,1
 süs,13,1,1
kaf,13,0,0
 devred,13,1,1
ğından,13,0,0
anları,13,1,1
 yazma,13,1,1
 işlevsel,13,1,0
 ört,13,1,1
com,13,0,0
malarının,13,1,1
idar,13,1,0
 açı,13,1,1
 br,13,0,0
 doğrultusunda,13,1,0
 müşter,13,0,0
ank,13,0,0
 örgütlenme,13,1,0
 bunların,13,1,0
 tarihte,13,1,0
 yılın,13,1,0
aşırı,13,1,1
 çevresinde,13,1,0
 yakıt,13,1,1
 traktör,13,1,1
 araçlarının,13,0,0
 kay,13,1,1
ileşme,13,1,0
oğun,13,1,0
ore,13,1,0
bül,13,0,0
 katsayısı,13,1,0
 birleşme,13,1,1
ps,13,0,0
 arttı,13,1,0
ışık,13,1,1
 filozof,13,1,1
 dönüşüm,13,1,1
 hâkim,13,0,0
mod,13,0,0
 işin,13,1,1
 görmüş,13,1,0
teriler,13,1,0
 karmaşık,13,1,1
 işletmeleri,13,1,0
usal,13,0,0
 sözleşmeleri,13,1,0
anti,13,1,0
 programlarının,13,1,0
 felsef,13,0,0
 değişikliği,13,1,0
 tartış,13,1,1
asyonun,13,0,0
sist,13,1,0
üye,13,1,1
 cümle,13,1,1
oteles,13,0,0
 siyaset,13,1,1
şah,13,1,1
mekten,13,1,1
plat,13,0,0
 um,13,1,1
arası,13,1,0
 dağıtımı,13,1,0
 ingiliz,13,1,1
 futbolcu,13,1,0
divan,13,1,1
ster,13,1,1
 ayar,13,1,1
 derec,13,0,0
 olmalı,13,1,0
 yarım,13,1,1
ırak,13,1,1
orm,13,0,0
 atatürk,13,0,0
 kapsam,13,1,1
 cer,13,1,1
aşır,13,1,1
iliyor,13,1,1
 bilimin,13,1,0
 alım,13,1,1
 şah,13,1,1
cd,13,0,0
elendir,13,1,0
 yeteneği,13,1,0
 kalitesini,13,1,0
 rekreasyon,13,1,1
)',13,0,0
 sözleşmesinin,13,1,0
 işleyiş,12,1,0
 düzeyine,12,1,0
ğ,12,0,0
 yetkili,12,1,1
oter,12,1,0
 sinyal,12,1,1
 numar,12,0,0
 yerleri,12,1,0
 tazmin,12,1,1
atlar,12,1,0
 üstü,12,1,0
 iran,12,1,0
 alanlarda,12,1,0
maktan,12,1,1
etz,12,1,0
 desteği,12,1,0
 bez,12,1,1
 böyle,12,1,1
 savaşa,12,1,0
silah,12,1,1
 durumlar,12,1,0
ılama,12,1,1
 tehlikeli,12,1,0
 yüksektir,12,1,0
 memnun,12,1,1
 arada,12,1,0
 kalır,12,1,0
 ortamında,12,1,0
 13,12,0,0
 şeyin,12,1,0
üp,12,1,1
 gereksin,12,1,1
rika,12,0,0
 resim,12,1,1
 profesyonel,12,1,1
31,12,0,0
 kadının,12,1,0
 günümüzde,12,1,0
 yeter,12,1,1
 kullanmak,12,1,0
 başlayarak,12,1,0
 etkileri,12,1,0
 iklim,12,1,1
 düşmesi,12,1,0
 düzenlemek,12,1,0
 daima,12,1,1
 ap,12,0,0
 insani,12,1,1
 yönetiminde,12,1,0
 katı,12,1,1
striyel,12,0,0
 karşılama,12,1,0
onom,12,0,0
 havanın,12,1,0
 süresinin,12,1,0
 hafta,12,1,1
 silah,12,1,1
cıların,12,1,1
 kapsamı,12,1,0
 birliğinin,12,1,0
 yükselmesi,12,1,0
 koordinasyon,12,1,1
 tüketimi,12,1,0
ülen,12,1,1
lay,12,1,0
 alternatif,12,1,1
mülk,12,1,1
tab,12,1,1
 kalın,12,1,1
 grupları,12,1,0
 fiyatlarının,12,1,0
 şehir,12,1,1
 yürürlüğe,12,1,0
ınma,12,1,1
 sayesinde,12,1,0
pet,12,1,1
 üreten,12,1,0
 toplumlarda,12,1,0
 cam,12,1,1
dıkları,12,1,1
ırlar,12,1,1
 imkân,12,0,0
 kesim,12,1,1
ates,12,1,0
oh,12,1,1
 fre,12,0,0
 or,12,1,0
all,12,1,0
iniz,12,1,1
diz,12,1,1
amerikan,12,1,1
bakan,12,1,1
başkanı,12,1,0
çöz,12,1,1
 tayin,12,1,1
 atan,12,1,0
 gü,12,0,0
 güvence,12,1,1
dis,12,0,0
eral,12,0,0
 dairesi,12,1,0
iliğin,12,1,1
amak,12,0,0
é,12,0,0
 do,12,1,1
 sok,12,1,1
 sürdür,12,1,1
 geçmesi,12,1,0
 itiraz,12,1,1
alog,12,0,0
 uygulam,12,1,0
 karşılaştır,12,1,0
ass,12,1,0
ıştır,12,1,1
 tutma,12,1,0
 etkinlikleri,12,1,0
 operatör,12,1,1
aket,12,0,0
 türleri,12,1,0
eleme,12,1,0
 kuruluşu,12,1,0
 sa,12,1,1
bey,12,1,1
 işlemlerden,12,1,0
ert,12,1,0
umsuz,12,1,1
 yeterlilik,12,1,0
 ih,12,0,0
fonksiyon,12,1,1
 yüzyılın,12,1,0
 amerika,12,0,0
 eme,12,1,1
lendiği,12,1,1
 çevr,12,1,1
 cez,12,0,0
 incelenmesi,12,1,0
 kooperatif,12,1,1
200,12,0,0
 •,12,0,0
 işlemi,12,1,0
 beraber,12,1,1
 yetiştir,12,1,0
 içerir,12,1,0
sab,12,1,1
 aday,12,1,1
 kız,12,1,1
lamaya,12,1,1
 dışsal,12,1,0
geçmiş,12,1,1
 düşüncesi,12,1,0
 mesleki,12,1,1
leridir,12,1,1
 personeli,12,1,0
ation,12,0,0
 kullanılacak,12,1,0
 nominal,12,1,1
fesyonel,12,0,0
vaz,12,0,0
rat,12,0,0
birlik,12,1,1
 yöntemine,12,1,0
 tanımlanır,12,1,0
 benimsen,12,1,0
 araçların,12,0,0
ırken,12,1,1
 alman,12,1,0
ife,12,1,0
ex,12,0,0
 izleyen,12,1,0
 felsefi,12,1,1
 geldiği,12,1,0
 ilet,12,1,1
19,12,0,0
 eğilimi,12,1,0
üllü,12,0,0
 getirir,12,1,0
 sabah,12,1,1
 sunul,12,1,0
alanmış,12,1,0
umlu,12,1,1
 hayal,12,1,1
 yet,12,1,1
 katılma,12,1,0
 değişik,12,1,1
 sanatçı,12,1,0
 okur,12,1,1
anlam,12,1,1
 verilerin,12,1,0
 kayıtları,12,1,0
tiy,12,1,0
 eksen,12,1,1
oların,12,1,0
sün,12,1,1
 anlamak,12,1,0
esiyle,12,1,1
 yaparak,12,1,0
iyor,12,1,1
mur,12,1,0
üd,12,1,1
 gönder,12,1,1
vek,12,0,0
 olmuş,12,1,0
tığı,12,1,1
mektedir,12,1,1
ezid,12,0,0
âm,12,0,0
ât,12,0,0
 yüce,12,1,1
 şeyleri,12,1,0
likte,12,1,1
 derin,12,1,1
fet,12,0,0
 yapmıştır,12,1,0
yken,12,1,1
kut,12,1,1
 kaynaklarından,12,1,0
 tutmak,12,1,0
 beklen,12,1,0
avt,12,1,0
 korun,12,1,1
ati,12,1,1
 ithalat,12,1,1
 temin,12,1,1
 rejimi,12,1,0
aşım,12,1,1
 görüşleri,12,1,0
 kurucu,12,1,0
 yapılmasına,12,1,0
 üniversitesi,12,1,0
 ajans,12,1,1
abil,12,1,1
 ex,12,0,0
ezil,12,1,0
doğum,12,1,1
 yani,12,1,1
 fonu,12,1,0
 mükelle,12,0,0
 yardımı,12,1,0
mişlerdir,12,1,1
 verimli,12,1,0
 30,12,0,0
 toplumdaki,12,1,0
 ilişkili,12,1,0
 bur,12,1,1
sın,12,1,1
 emniyet,12,1,1
 açıklama,12,1,0
 müzik,12,1,1
olu,12,1,0
 kara,12,1,1
 tasarruf,12,1,1
 örneği,12,1,0
 endüstri,12,1,1
 hun,12,1,1
 dayanır,12,1,0
 gid,12,1,1
 çağ,12,1,1
 div,12,0,0
gök,12,1,1
 edebi,12,1,1
cr,12,0,0
elidir,12,1,0
 saf,12,1,1
1930,12,0,0
1950,12,0,0
lanmanın,12,1,1
 zevk,12,1,1
 fonksiyonel,12,1,1
hab,12,1,1
 politikalar,12,1,0
 marka,12,1,1
 yen,12,1,1
organik,12,1,1
 parasal,12,1,0
 kültürün,12,1,0
 ürettiği,12,1,0
aka,12,1,1
 tarzı,12,1,0
max,12,0,0
mayacak,12,1,1
 süleyman,12,0,0
 rasyonel,12,1,1
eyen,12,1,0
alım,12,1,1
 dağılım,12,1,1
 reseptör,12,1,1
 eleştir,12,1,1
 bölümünde,12,1,0
blem,12,0,0
melerinden,12,1,1
yayın,12,1,1
şampiyon,12,1,1
indir,12,1,1
ary,12,1,0
 daire,12,1,1
 ch,12,0,0
 programları,12,1,0
gız,12,0,0
 gerekliliği,12,1,0
 verim,12,1,1
amazlar,12,1,1
 rekabetçi,12,1,0
oğulları,12,1,0
 ilişkilerini,12,1,0
 int,12,1,0
ford,12,0,0
 yapıları,12,1,0
 opsiyon,12,1,1
 uç,12,1,1
 kullanır,12,1,0
fed,12,0,0
ılm,12,0,0
 kaydol,12,1,1
 gösterilen,12,1,0
üyle,12,1,1
 muaf,12,1,1
 paranın,12,1,0
boş,12,1,1
 alanının,12,1,0
ekt,12,1,0
 form,12,1,1
 sığır,12,1,1
 yaşındaki,12,1,0
 politikalarının,12,1,0
 şirketler,12,1,0
 dahi,12,1,1
iyon,12,1,1
 arttıkça,12,1,0
gs,12,0,0
 kolaylaştır,12,1,0
 eleştiri,12,1,1
 kolluk,12,1,1
eyş,12,1,0
 oğlu,12,1,0
 işletim,12,1,1
 kullanıcı,12,1,0
 hip,11,1,1
ebilecek,11,1,1
 telefon,11,1,1
 bat,11,1,1
 depremler,11,1,0
 işver,11,1,0
 kazası,11,1,0
ush,11,0,0
pot,11,1,1
 biy,11,0,0
 kişiyi,11,1,0
 olabilecek,11,1,0
 alanların,11,1,0
 çıkış,11,1,1
 özen,11,1,1
 planlanması,11,1,0
 elektrik,11,1,1
 koşullar,11,1,0
 400,11,0,0
 200,11,0,0
ımın,11,1,1
 düzeyinde,11,1,0
 seviyesi,11,1,0
 kaldırmak,11,1,0
 önlemleri,11,1,0
izmi,11,1,0
 çalışmalarına,11,1,0
 ardı,11,1,1
 taş,11,1,1
 ters,11,1,1
 statü,11,1,1
 manevi,11,1,1
1920,11,0,0
 hareketler,11,1,0
dikleri,11,1,1
 bes,11,1,0
ikat,11,1,0
 ağustos,11,1,1
 düşür,11,1,1
 planlam,11,1,0
onlar,11,1,1
 sağlamıştır,11,1,0
ilmiştir,11,1,1
 haziran,11,1,1
 nokta,11,1,1
 olsa,11,1,0
 birleşmiş,11,1,0
oku,11,1,1
meli,11,1,1
 bölgesel,11,1,1
isan,11,1,0
 iyileştirme,11,1,0
 ihtiyaçlarını,11,1,0
 verileri,11,1,0
 adet,11,1,1
ometre,11,0,0
 bugünkü,11,1,0
 dönük,11,1,1
 eksik,11,1,1
 hatır,11,1,1
 oluşturul,11,1,0
 mas,11,1,1
temiz,11,1,1
ök,11,0,0
derin,11,1,1
 izlenmesi,11,1,0
 baskın,11,1,1
 ağır,11,1,1
 yönetic,11,0,0
indistan,11,1,0
 ölçül,11,1,0
 yapısını,11,1,0
 kaynaklar,11,1,0
 kurallar,11,1,0
iyete,11,1,0
 maddelerin,11,1,0
lenir,11,1,1
 sp,11,0,0
 içeriği,11,1,0
 üretiminin,11,1,0
ılabilir,11,1,1
 başladığı,11,1,0
val,11,0,0
unlu,11,1,0
lantı,11,0,0
sık,11,1,1
 yılları,11,1,0
leyerek,11,1,1
 dava,11,1,1
 yarg,11,0,0
 yapıda,11,1,0
incil,11,1,0
dom,11,1,0
 ayır,11,1,1
ekli,11,1,1
 inan,11,1,1
 gazete,11,1,1
ilim,11,1,1
 hukukunun,11,1,0
kazan,11,1,1
 mahkeme,11,1,1
amanın,11,1,1
 özgürlük,11,1,0
 yöntemler,11,1,0
itik,11,1,0
efa,11,0,0
 anlamlı,11,1,0
 teknolojileri,11,1,0
 bulunmaz,11,1,0
 belirgin,11,1,1
 ilişkilidir,11,1,0
 olduğundan,11,1,0
ho,11,0,0
 du,11,1,1
 your,11,0,0
 gu,11,0,0
 dep,11,0,0
 yıllarında,11,1,0
 konsey,11,1,1
 incelemek,11,1,0
ıldığında,11,1,1
 etmen,11,1,1
 geliştirilen,11,1,0
 çıkarma,11,1,1
lının,11,1,1
ediy,11,0,0
 açılan,11,1,0
 kesimi,11,1,0
zimat,11,0,0
 isyanı,11,1,0
 inkıl,11,0,0
uluğun,11,1,1
 tir,11,1,1
 mevduat,11,1,1
 bulma,11,1,1
ban,11,1,1
 yansıt,11,1,1
 muh,11,0,0
erkek,11,1,1
 meyve,11,1,1
 konuları,11,1,0
 günümüz,11,1,0
mey,11,1,1
 bah,11,0,0
 kurallara,11,1,0
 yüklem,11,1,1
asker,11,1,1
gan,11,0,0
 bilgilerin,11,1,0
 lisans,11,1,1
 hayatın,11,1,0
 eşitsiz,11,1,0
lanmış,11,1,1
 memurları,11,1,0
 enformasyon,11,1,1
 bür,11,0,0
ons,11,1,1
 sahab,11,0,0
 ülkeleri,11,1,0
ıyor,11,1,1
pozitif,11,1,1
zir,11,1,1
niyet,11,1,1
 bedel,11,1,1
 suretiyle,11,1,0
 senet,11,1,1
 ağırlık,11,1,1
 çatışma,11,1,1
 irade,11,1,1
 yenilik,11,1,0
levsel,11,0,0
 ortalaması,11,1,0
 birinin,11,1,0
 kredisi,11,1,0
ord,11,0,0
olojinin,11,0,0
 bon,11,0,0
racat,11,1,0
 primi,11,1,0
osy,11,0,0
 çiz,11,1,1
 özet,11,1,1
 dağılımının,11,1,0
altı,11,1,1
 bebek,11,1,1
ate,11,1,1
 sin,11,1,1
mede,11,1,1
 plana,11,1,0
 gitmesi,11,1,0
 kullanılarak,11,1,0
 artan,11,1,0
 aşama,11,1,1
 testler,11,1,0
 önemi,11,1,0
 alınmıştır,11,1,0
efon,11,0,0
 bedeli,11,1,0
günümüzde,11,1,0
 çatışması,11,1,0
 tiyatro,11,1,1
 mektup,11,1,1
demokratik,11,1,1
 hâl,11,0,0
 topluluğu,11,1,0
 ilişkinin,11,1,0
 kurumun,11,1,0
 kâ,11,0,0
ru,11,0,0
 feminist,11,1,1
 toplanması,11,1,0
 erişim,11,1,1
 adil,11,1,1
çift,11,1,1
 ardından,11,1,0
ografik,11,0,0
 tavsiye,11,1,1
" ,",11,0,0
 nin,11,1,1
 oluşu,11,1,0
dullah,11,0,0
gizli,11,1,1
ي,11,0,0
 mür,11,1,0
 alış,11,1,1
gin,11,0,0
 benzerlik,11,1,1
aşma,11,1,0
 başkan,11,1,1
 medres,11,0,0
 çalışır,11,1,0
 diğerlerinden,11,1,0
 güvenilir,11,1,1
adem,11,1,1
 iletişimin,11,1,0
ff,11,0,0
 benimsem,11,1,0
medir,11,1,1
 22,11,0,0
poz,11,1,1
 tarife,11,1,1
oc,11,0,0
operatif,11,0,0
 ambalaj,11,1,1
 noktada,11,1,0
 hasıl,11,1,1
hall,11,1,0
 araştırmacı,11,1,1
 man,11,1,1
 ajansı,11,1,0
mith,11,0,0
 beh,11,0,0
 duyarlılık,11,1,0
 sayısını,11,1,0
ndeki,11,1,1
ümü,11,1,1
 eğit,11,1,1
 beklenir,11,1,0
 ant,11,1,1
 eğitimin,11,1,0
 kendisi,11,1,0
 hâlinde,11,0,0
ajı,11,0,0
 sez,11,1,1
ücut,11,0,0
 varsa,11,1,0
alıdır,11,1,0
amayan,11,1,1
 tesis,11,1,1
uşma,11,1,1
gür,11,1,1
 ulus,11,1,1
 yaptıkları,11,1,0
ginin,11,0,0
 diplomasi,11,1,1
 sonuçlarından,11,1,0
 bulut,11,1,1
 hedefi,11,1,0
 politikasının,11,1,0
nik,11,1,1
 piyasada,11,1,0
 sunum,11,1,1
fl,11,0,0
 th,11,0,0
 erk,11,1,1
 bölümleri,11,1,0
 ayın,11,1,1
 birbirinden,11,1,0
icht,11,0,0
 ven,11,1,0
 fikir,11,1,1
21,11,0,0
ılmasının,11,1,1
 vatandaş,11,1,1
 onunla,11,1,0
 ifa,11,1,1
 başı,11,1,0
 ulaştır,11,1,0
işmiş,11,1,1
icilerin,11,1,1
gunluk,11,0,0
 dayanışma,11,1,1
the,11,0,0
 toplanan,11,1,0
lav,11,1,1
 ey,11,1,1
 kaf,11,0,0
ılaşma,11,1,0
 beceri,11,1,1
lıktan,11,1,1
 git,11,1,1
 destekleme,11,1,0
üzel,11,0,0
 tez,11,1,1
fiil,11,1,1
bah,11,0,0
afa,11,1,0
 anlamında,11,1,0
 norm,11,1,1
 alanlarından,11,1,0
 devrim,11,1,1
jektif,11,0,0
 balkan,11,0,0
alin,11,1,0
 ettikleri,11,1,0
işlem,11,1,1
 işlerini,11,1,1
nu,11,1,1
 ,11,0,0
 top,11,1,1
 li,11,1,1
liber,11,0,0
 kelime,11,1,1
 ücreti,11,1,0
 üyelerinin,11,1,0
 ulaşmak,11,1,0
 harc,11,1,1
ılıklı,11,1,1
 değişimler,11,1,0
 oluş,11,1,1
içe,11,1,0
 deney,11,1,1
biye,11,1,1
 burun,11,1,1
 imajı,11,1,0
 şiddetli,11,1,0
 gelişimine,11,1,0
 drama,11,1,1
 maliyetinin,11,1,0
atçı,11,1,0
 çıkarmak,11,1,0
 azalma,11,1,0
 havayolu,11,1,0
 firmaların,11,1,0
tadır,11,1,1
ğına,11,0,0
 gizem,11,1,1
 ilerleme,11,1,0
 okula,11,1,0
 sef,11,0,0
 vardı,11,1,0
herhangi,11,1,1
 filmi,11,1,0
 salonda,11,1,0
 dem,11,1,1
ustafa,11,1,0
medi,11,1,1
 haş,11,1,0
isin,11,1,1
 sunduğu,11,1,0
 keç,11,0,0
 bölüm,11,1,1
tep,11,1,1
 istisn,11,0,0
 miktarının,11,1,0
oks,11,1,0
süt,11,1,1
çesi,11,1,1
 ithal,11,1,1
 istisna,11,1,1
 meh,11,0,0
 borc,11,1,1
ilasyon,11,0,0
 koyan,11,1,0
 protein,11,1,1
 tanımlanması,11,1,0
enter,11,0,0
 marj,11,1,1
ımlı,11,1,1
 komand,11,0,0
 metin,11,1,1
 araştır,11,1,1
 size,11,1,1
igen,11,1,0
lug,11,0,0
 tablo,11,1,1
 hic,11,1,1
ā,11,0,0
 hâli,11,0,0
 eleme,11,1,0
özellikle,10,1,0
 dal,10,1,1
like,10,0,0
 işareti,10,1,0
 dolaylı,10,1,0
 şok,10,1,1
ayır,10,1,1
 kurtarma,10,1,1
 lenf,10,1,1
 ağrı,10,1,1
 boyun,10,1,1
 hayır,10,1,1
 görülebilir,10,1,0
 bölgeler,10,1,0
 kalma,10,1,0
 alacağı,10,1,0
 gelmektedir,10,1,0
 hızını,10,1,0
 kapasite,10,1,1
 kavramdır,10,1,0
".,",10,0,0
üdür,10,1,1
 dolaşım,10,1,1
 bulgu,10,1,1
 ür,10,1,1
ozin,10,1,0
 verilmektedir,10,1,0
 günden,10,1,0
 tıbbi,10,1,1
iciler,10,1,1
 dest,10,1,1
 hazırlan,10,1,0
 haberleşme,10,1,0
 sistemlerinin,10,1,0
 eline,10,1,0
 bar,10,1,1
enci,10,1,0
 rehberlik,10,1,0
 faaliyetlerin,10,1,0
 çıktığı,10,1,0
 yeterlidir,10,1,0
 olacaktır,10,1,0
 değişmesi,10,1,0
veriş,10,1,0
 300,10,0,0
mesinden,10,1,1
 santral,10,1,1
 faaliyetler,10,1,0
 yapılandır,10,1,0
 cinsinden,10,1,0
dürülebilir,10,1,1
leştir,10,1,1
ülkem,10,1,0
izde,10,1,0
 ulaşım,10,1,1
 yollarından,10,1,0
 değişimini,10,1,0
 prot,10,0,0
laz,10,1,0
 kişiden,10,1,0
etli,10,1,0
ğinin,10,0,0
otom,10,1,0
sıfır,10,1,1
omik,10,1,0
 ekip,10,1,1
ang,10,0,0
 danışma,10,1,0
 aza,10,1,1
 kararlar,10,1,0
yanık,10,1,1
cis,10,0,0
kitap,10,1,1
zu,10,0,0
 sistematik,10,1,1
ordin,10,1,0
 aran,10,1,1
°,10,0,0
 sosyo,10,0,0
riye,10,0,0
 standartlar,10,1,0
here,10,1,0
 sebeplerinden,10,1,0
 yaygınlaştır,10,1,0
 kişileri,10,1,0
 acı,10,1,1
imar,10,1,1
 ayrılan,10,1,0
 derece,10,1,1
 arazi,10,1,1
 nedenlerden,10,1,0
 sıklıkla,10,1,0
 1960,10,0,0
kutsal,10,1,1
ly,10,0,0
 stratejiler,10,1,0
 eğitime,10,1,0
antik,10,1,1
ayda,10,1,0
liy,10,0,0
 sent,10,1,1
 with,10,0,0
 sözünü,10,1,0
 bileşenleri,10,1,0
 makro,10,1,1
lüğü,10,1,1
 açıkça,10,1,0
 edilmiş,10,1,0
 sendika,10,1,1
 bağımsızlığı,10,1,0
çenin,10,1,1
 ilkesinin,10,1,0
teb,10,1,1
 başlık,10,1,1
 şikayet,10,1,1
faz,10,1,1
 özelliğini,10,1,0
uyum,10,1,1
ekleri,10,1,0
 toplantıları,10,1,0
 aktivit,10,0,0
les,10,1,0
va,10,1,0
 devletler,10,1,0
 şahıs,10,1,1
 ihale,10,1,1
dün,10,1,1
ayın,10,1,1
ilebilmesi,10,1,1
 nitelikli,10,1,0
elikli,10,1,0
rib,10,0,0
 etkisini,10,1,0
 anket,10,1,1
 davranışlarını,10,1,0
pan,10,0,0
 by,10,0,0
süz,10,1,1
eliğin,10,1,0
îr,10,0,0
tiği,10,1,1
 mahkem,10,0,0
ült,10,0,0
ph,10,0,0
masıdır,10,1,1
ess,10,1,0
 ilkesini,10,1,0
edik,10,1,1
 19,10,0,0
 yıla,10,1,0
 rezervasyon,10,1,1
 uygulamalarından,10,1,0
işehir,10,0,0
 kuvvet,10,1,1
 gruba,10,1,0
kart,10,1,1
 çıkaran,10,1,0
 yönetici,10,1,1
elektrik,10,1,1
 uygulamak,10,1,0
 bellek,10,1,1
 bireyler,10,1,0
 gerçekleştirmek,10,1,0
imet,10,0,0
 haz,10,1,1
 ikna,10,1,1
 adamı,10,1,0
anıt,10,1,1
 satışı,10,1,0
 alınarak,10,1,0
 hekim,10,1,1
 bunlardan,10,1,0
 bulunma,10,1,0
uygun,10,1,1
kuş,10,1,1
sarı,10,1,1
yem,10,1,1
 hır,10,1,1
by,10,0,0
 formu,10,1,0
cid,10,0,0
 yönünde,10,1,0
ersek,10,1,1
muş,10,1,1
 ödenek,10,1,1
eyh,10,0,0
 ödemesi,10,1,0
 güçlük,10,1,1
 raporları,10,1,0
 bileşenlerinden,10,1,0
 işletmeye,10,1,0
 anayas,10,0,0
acın,10,1,0
 başarısız,10,1,0
 aldıkları,10,1,0
 ekstr,10,0,0
söy,10,0,0
giz,10,1,1
 düny,10,1,0
oyun,10,1,1
büy,10,0,0
malara,10,1,1
yin,10,1,1
ayak,10,1,1
 giderler,10,1,0
 gelirleri,10,1,0
 icadı,10,1,0
uta,10,1,0
 endüstr,10,0,0
 hızlandır,10,1,0
 özgür,10,1,1
 eğitiminde,10,1,0
 yaratma,10,1,0
 bankaya,10,1,0
 süreçler,10,1,0
ahi,10,1,1
 aktör,10,1,1
öy,10,0,0
 kaçınma,10,1,0
 belirlenir,10,1,0
 yapılar,10,1,0
 hizmetin,10,1,0
 oda,10,1,1
 yönünden,10,1,0
 duygusu,10,1,0
 dilin,10,1,0
 muayene,10,1,1
tiv,10,0,0
iner,10,1,0
 köy,10,1,1
 halde,10,1,0
ilmesinin,10,1,1
 yürütme,10,1,1
 aygıt,10,1,1
 katma,10,1,0
1924,10,0,0
 yapının,10,1,0
 terk,10,1,1
 sır,10,1,1
 bor,10,1,1
izy,10,1,0
 tav,10,1,1
 va,10,1,0
 ayette,10,1,0
ace,10,1,0
);,10,0,0
 bab,10,1,1
ice,10,1,1
 tasavvuf,10,1,1
 vekil,10,1,1
air,10,0,0
 rek,10,0,0
 na,10,1,1
 del,10,1,1
 düşen,10,1,0
ا�,10,0,0
ebe,10,1,1
 rab,10,1,1
 kıs,10,1,1
eyr,10,1,0
ömer,10,0,0
 ikisi,10,1,0
 işleyen,10,1,0
rus,10,0,0
 şir,10,1,1
naf,10,0,0
 kelimesinin,10,1,0
 gönül,10,1,1
 bulunmayan,10,1,0
 şeyler,10,1,0
aman,10,1,1
 ibadet,10,1,1
uf,10,1,1
 hayata,10,1,0
 zamanla,10,1,1
 muk,10,0,0
 davet,10,1,1
 farklıdır,10,1,0
 sever,10,1,0
ciliği,10,1,1
 niteliği,10,1,0
 yasak,10,1,1
üsü,10,1,0
ladığı,10,1,1
 ailenin,10,1,0
 faydalan,10,1,1
 konuda,10,1,0
mamıştır,10,1,1
 birisidir,10,1,0
 bilm,10,1,0
 bölümlerinden,10,1,0
ilm,10,1,0
 nisan,10,1,1
 ayrıntılı,10,1,0
 tabak,10,1,1
 böylece,10,1,1
 pozisyonu,10,1,0
 tahakk,10,0,0
cilerin,10,1,1
tarihi,10,1,1
 benz,10,1,0
yurt,10,1,1
 alınacak,10,1,0
 adıyla,10,1,0
 üreme,10,1,0
 tohum,10,1,1
 kullanılmaktadır,10,1,0
kül,10,1,1
 görevini,10,1,0
ern,10,1,0
 kutup,10,1,1
 yapılmalıdır,10,1,0
 seviyesinin,10,1,0
 belirler,10,1,0
 birbirleriyle,10,1,0
 anlaşılır,10,1,0
emeye,10,1,1
 güvenliğini,10,1,0
 sağlanır,10,1,0
pati,10,1,1
 boyu,10,1,0
 yarı,10,1,1
 kurallarına,10,1,0
işme,10,1,1
 gizli,10,1,1
str,10,0,0
 divan,10,1,1
usunun,10,1,0
 yargıl,10,1,0
ovyet,10,0,0
 çeşidi,10,1,0
roma,10,1,0
 açıklayan,10,1,0
 şirketlerin,10,1,0
eytin,10,1,0
 çocukları,10,1,0
 sey,10,0,0
 ödem,10,1,1
heim,10,1,0
 değişmeyen,10,1,0
 ölçüsü,10,1,0
 kriter,10,1,1
nic,10,0,0
 almaya,10,1,0
 dönemli,10,1,0
abilm,10,0,0
 yapmış,10,1,0
antil,10,1,0
 telekomünikasyon,10,1,1
 kendiliğinden,10,1,0
 eylül,10,1,1
eğe,10,1,1
ood,10,0,0
 sch,10,0,0
 işletmede,10,1,0
birliği,10,1,0
 nesn,10,0,0
 yazı,10,1,1
 akrab,10,0,0
 yanıl,10,1,1
 safh,10,0,0
illiam,10,0,0
gücü,10,1,0
onk,10,0,0
ori,10,1,0
 söylem,10,1,1
 arttırılması,10,1,0
 yaşamın,10,1,0
 bulmak,10,1,0
 koş,10,1,1
 ul,10,1,1
 koşullarının,10,1,0
sika,10,1,0
 başından,10,1,0
uşu,10,1,1
fred,10,0,0
ular,10,1,1
 nitelikte,10,1,0
 süreçlerinin,10,1,0
 yazdığı,10,1,0
ders,10,1,1
 eserinde,10,1,0
 mm,10,0,0
era,10,1,0
 oluşturması,10,1,0
ony,10,1,0
elli,10,1,1
ry,10,0,0
 2015,10,0,0
 başarısı,10,1,0
 taraftar,10,1,1
 mün,10,1,1
 ilişkilerde,10,1,0
 gözden,10,1,0
tim,10,1,1
 unsurlar,10,1,0
 mur,10,1,0
gur,10,0,0
 90,10,0,0
 etmem,10,1,0
vers,10,1,0
leyic,10,0,0
 gitmek,10,1,0
 pazarı,10,1,0
 duygusal,10,1,0
 örgütlen,10,1,0
 dam,10,1,1
vad,10,1,1
 kazancı,10,1,0
 devrimi,10,1,0
 pazarlık,10,1,1
 iktisatçı,10,1,0
 oranında,10,1,0
barış,10,1,1
 şunlar,10,1,0
balık,10,1,1
 çiçek,10,1,1
amb,10,0,0
 denetleme,10,1,0
anıyor,10,1,0
 kutu,10,1,1
 uğraş,10,1,1
 rum,10,1,1
 satıyor,10,1,0
sur,10,1,1
 teb,10,1,1
 etti,10,1,0
 temmuz,10,1,1
 roma,10,1,0
 grubun,10,1,0
 devletlerden,10,1,0
 onları,10,1,0
 sayf,10,0,0
 dişi,10,1,1
imde,10,1,1
 oranıdır,10,1,0
 tasfiye,10,1,1
güdüm,10,1,1
rich,10,0,0
 varlığın,10,1,0
 karşılamak,10,1,0
 gerekmektedir,10,1,0
ospor,10,0,0
model,10,1,1
başka,10,1,1
anlı,10,1,1
 reklamlar,10,1,0
 edebiyatında,10,1,0
 içe,10,1,0
 istikrarı,10,1,0
 bağımlılık,10,1,0
omer,10,1,0
 karşılığında,10,1,0
 für,10,0,0
 be,10,1,1
 tahvil,10,1,1
 sapma,10,1,0
emit,10,0,0
 bozukluğu,10,1,0
 ms,10,0,0
 yöneticilerinin,9,1,0
 pik,9,1,1
 öncesinde,9,1,0
 kapı,9,1,1
 karşılaş,9,1,1
ölüm,9,1,1
tane,9,1,1
 durumların,9,1,0
 ani,9,1,1
 hareketleri,9,1,0
ılaş,9,1,0
 eliyle,9,1,0
 sayılan,9,1,0
 asker,9,1,1
 uygulanacak,9,1,0
 cilt,9,1,1
 dek,9,1,1
 oksijen,9,1,1
 çoğunlukla,9,1,0
 gereklidir,9,1,0
 zamanlarda,9,1,0
 kayıp,9,1,1
 klinik,9,1,1
 kayıplara,9,1,0
 insana,9,1,0
 kant,9,1,1
 aşamaları,9,1,0
 tef,9,1,1
 anında,9,1,1
 farkı,9,1,0
 öde,9,1,1
 gösterg,9,0,0
ld,9,0,0
atin,9,1,0
 bunu,9,1,0
cut,9,0,0
 hep,9,1,1
120,9,0,0
 duyulması,9,1,0
 ıl,9,1,1
 oluşmuştur,9,1,0
 oranla,9,1,1
 yapılmasının,9,1,0
ayıp,9,1,1
 uyuşmazlık,9,1,0
 ücretli,9,1,1
ima,9,1,1
 olayların,9,1,0
 yaşamı,9,1,0
adığı,9,1,0
 kuzey,9,1,1
 ayrıca,9,1,1
 mevzuat,9,1,1
çilerin,9,1,1
 küm,9,0,0
 nükleer,9,1,1
mars,9,1,1
 uygulamaya,9,1,0
 geçim,9,1,1
lanarak,9,1,1
 oksi,9,1,0
 mekan,9,1,1
lüğünün,9,1,1
ğinde,9,0,0
 güncel,9,1,1
 2014,9,0,0
 neyi,9,1,0
 kategorisi,9,1,0
 planda,9,1,0
güçlü,9,1,1
 teşkilat,9,1,1
ebilmek,9,1,1
 yarattığı,9,1,0
 çalışmalarında,9,1,0
 --,9,0,0
ılmaması,9,1,1
 taşıyıcı,9,1,0
 iskân,9,0,0
1999,9,0,0
 düzelt,9,1,1
küm,9,0,0
muk,9,0,0
adele,9,0,0
mit,9,1,1
 nitel,9,1,1
 yönetsel,9,1,1
oğul,9,1,1
makta,9,1,1
 evr,9,1,1
 dünyaya,9,1,0
 yönetmek,9,1,0
 hızla,9,1,0
madde,9,1,1
 ölçme,9,1,0
 görevlilerinin,9,1,0
1998,9,0,0
lenmesine,9,1,1
 tabanlı,9,1,0
 olmaksızın,9,1,0
mini,9,1,1
2006,9,0,0
stri,9,0,0
 çapraz,9,1,1
 özelliklerinin,9,1,0
 algıl,9,1,0
 açmak,9,1,0
 denetlemek,9,1,0
 mezhep,9,1,1
 bağlanması,9,1,0
lenebilir,9,1,1
 öngören,9,1,0
hâ,9,0,0
sul,9,1,0
masa,9,1,1
üstü,9,1,0
 emin,9,1,1
hi,9,0,0
ciliğin,9,1,1
 öncelikli,9,1,0
1982,9,0,0
 sayılır,9,1,0
dok,9,1,1
 kurulmuş,9,1,0
fos,9,1,1
 zamanlı,9,1,0
 düşünc,9,0,0
 faktörleri,9,1,0
gat,9,0,0
iplin,9,1,0
 hücre,9,1,1
 artırır,9,1,0
 anlatan,9,1,0
 harekete,9,1,0
dışı,9,1,1
 gündeme,9,1,0
iss,9,1,0
 con,9,0,0
iyecek,9,1,0
 erer,9,1,0
cılığı,9,1,1
başar,9,1,1
ğu,9,0,0
 sözcüklerin,9,1,0
 üyeliğini,9,1,0
 başvuru,9,1,1
ue,9,0,0
 inşaat,9,1,1
likleri,9,1,1
dın,9,1,1
 yitir,9,1,1
ola,9,1,0
tip,9,1,1
 gide,9,1,0
ilmeleri,9,1,1
 açığı,9,1,0
akk,9,0,0
kası,9,1,0
 haksız,9,1,0
 işlemlerin,9,1,0
mî,9,0,0
 part,9,0,0
aşı,9,1,1
 disipl,9,0,0
 açıklar,9,1,0
enli,9,1,1
 vermeye,9,1,0
 ifadeler,9,1,0
 uyguladığı,9,1,0
ılmaya,9,1,1
 dergi,9,1,1
 gerçeklik,9,1,0
yalnızca,9,1,0
seri,9,1,1
 sorunların,9,1,0
 konuş,9,1,1
 yaratı,9,1,1
insel,9,1,0
 alanına,9,1,0
maşık,9,1,0
?”,9,0,0
eng,9,0,0
mektir,9,1,1
mayla,9,1,1
insanlar,9,1,0
 konum,9,1,1
 tarafın,9,1,0
 bilgiyi,9,1,0
 benims,9,0,0
 gruplar,9,1,0
ısının,9,1,0
 sektörler,9,1,0
 gelecekte,9,1,0
 anlayışını,9,1,0
 alanındaki,9,1,0
zurum,9,0,0
 duyu,9,1,1
 girer,9,1,0
 izlen,9,1,0
 istek,9,1,1
 sisteme,9,1,0
 etkisiyle,9,1,0
ağır,9,1,1
 tabl,9,1,0
 ferdi,9,1,1
 elverişli,9,1,1
 aracın,9,1,0
 evde,9,1,0
 60,9,0,0
600,9,0,0
 harcam,9,1,0
mr,9,0,0
ememesi,9,1,1
 davranışın,9,1,0
 edilm,9,0,0
 muayen,9,0,0
 itibar,9,1,1
 direkt,9,1,1
 haklarının,9,1,0
 ekonomisinin,9,1,0
 kod,9,1,1
istler,9,0,0
viçre,9,0,0
 gelecekteki,9,1,0
 bugün,9,1,1
 etkilerini,9,1,0
 yolculuk,9,1,0
 satışları,9,1,0
udur,9,1,1
 dönen,9,1,1
 sermayesi,9,1,0
 olun,9,1,0
 değişkenin,9,1,0
 dalgalan,9,1,1
adil,9,1,1
mama,9,1,1
ağına,9,1,0
kalp,9,1,1
gor,9,0,0
 objektif,9,1,1
otoğraf,9,0,0
âs,9,0,0
likler,9,1,1
 uygulamasının,9,1,0
 gereksiz,9,1,0
akıl,9,1,1
 araçlarından,9,0,0
melerine,9,1,1
lanabilir,9,1,1
 kavrama,9,1,0
 protokol,9,1,1
 unvanı,9,1,0
 çocuklarının,9,1,0
mâ,9,0,0
 eh,9,1,1
 def,9,1,1
 yurtiçi,9,1,1
ördüncü,9,1,0
emat,9,0,0
 ahir,9,1,1
 bi,9,1,1
 ailesi,9,1,0
lâm,9,0,0
ala,9,1,1
 müm,9,1,0
 ibn,9,1,0
cc,9,0,0
 yolunda,9,1,0
iyan,9,1,0
 inancı,9,1,0
 onların,9,1,0
fı,9,1,1
 göm,9,1,1
 şık,9,1,1
azar,9,1,1
 ekol,9,1,1
îm,9,0,0
atlı,9,1,0
 bayram,9,1,1
 dua,9,1,1
 haklı,9,1,0
 ihtiyacı,9,1,0
rin,9,1,1
 ayetleri,9,1,0
ilmemiştir,9,1,1
ılmıştır,9,1,1
mamış,9,1,1
rir,9,0,0
kış,9,1,1
 edecek,9,1,0
 önemini,9,1,0
 aşağı,9,1,1
 çalışmak,9,1,0
 uzaklaş,9,1,0
add,9,0,0
 anlayışına,9,1,0
 mü,9,1,1
 sabır,9,1,1
 denen,9,1,0
 tutumu,9,1,0
 etmeleri,9,1,0
 far,9,1,1
 dayanarak,9,1,0
 ahlakı,9,1,0
 paragraf,9,1,1
 bunlar,9,1,0
27,9,0,0
 ağız,9,1,1
 sıralan,9,1,0
ited,9,0,0
 iddia,9,1,1
 bölgesine,9,1,0
 üçgen,9,1,1
 ihtiyacını,9,1,0
 ekonomisi,9,1,0
 duran,9,1,1
 görüşlerini,9,1,0
lamanın,9,1,1
işkin,9,1,0
 sosy,9,1,0
 denetimi,9,1,0
 tem,9,1,1
culuk,9,1,1
 sağlayacak,9,1,0
 getirilen,9,1,0
 taşıt,9,1,1
 tr,9,0,0
 makam,9,1,1
amaları,9,1,0
çının,9,1,1
 sistemini,9,1,0
 kalması,9,1,0
 içermesi,9,1,0
oları,9,1,0
 edilmesine,9,1,0
 yaşlılık,9,1,0
 bırakılması,9,1,0
 geçtiği,9,1,0
 kullanılmasına,9,1,0
 yoldan,9,1,0
 izlemek,9,1,0
ref,9,0,0
 cisim,9,1,1
 metre,9,1,1
 atar,9,1,0
malarında,9,1,1
 etmiş,9,1,0
lamasını,9,1,1
 yolcu,9,1,1
 kararlarına,9,1,0
park,9,1,1
 kendilerini,9,1,0
erg,9,1,1
dim,9,1,1
ky,9,0,0
 kampanyası,9,1,0
 getirme,9,1,0
mikro,9,1,1
eter,9,1,1
 gönderilen,9,1,0
 mikro,9,1,1
lanır,9,1,1
 hastada,9,1,0
 ağrısı,9,1,0
 kanıt,9,1,1
 fatur,9,1,0
 eğimli,9,1,0
lidir,9,1,1
250,9,0,0
 amacına,9,1,0
 eşittir,9,1,0
 hükmünde,9,0,0
 eren,9,1,1
 bankaları,9,1,0
 fesih,9,1,1
ork,9,0,0
 kullanılm,9,0,0
 perspektif,9,1,1
 sunmak,9,1,0
talık,9,1,0
 vasıtasıyla,9,1,0
tein,9,1,1
 çözül,9,1,0
asındaki,9,1,1
köy,9,1,1
 enstitü,9,1,1
 coğrafi,9,1,1
 matematik,9,1,1
 belirlendiği,9,1,0
 bileşen,9,1,1
 uzmanlık,9,1,0
't,9,0,0
mart,9,1,1
düşün,9,1,1
 vir,9,1,0
çak,9,1,1
melerinde,9,1,1
 beni,9,1,0
 tel,9,1,1
 öyle,9,1,1
 açar,9,1,1
usudur,9,1,0
 sovyet,9,0,0
yl,9,0,0
 temsilcileri,9,1,0
 sim,9,1,1
 etkinliklerin,9,1,0
 monarşi,9,1,1
 yapıtı,9,1,0
emir,9,1,1
ayıt,9,1,1
 klor,9,1,1
 düzeylerinin,9,1,0
ınç,9,0,0
 düzeltme,9,1,0
 sorunlardan,9,1,0
 bakanlar,9,1,0
yor,9,1,1
fenerbahçe,9,0,0
celona,9,0,0
illa,9,1,1
 bal,9,1,1
 istatistik,9,1,1
ndaki,9,1,1
layan,9,1,1
 kg,9,0,0
futbol,9,1,1
 mülk,9,1,1
 ölçümü,9,1,0
 ef,9,0,0
 zincir,9,1,1
işki,9,1,0
 rus,9,0,0
sub,9,1,1
 kağan,9,1,1
 somut,9,1,1
macının,9,1,1
 kısıt,9,1,1
 liberal,9,1,1
 vatandaşlık,9,1,0
},9,0,0
 savun,9,1,1
 bilgisayarlar,9,1,0
 sürece,9,1,0
elerdeki,9,0,0
pek,9,1,1
 ihraç,9,1,1
 ede,9,1,1
 burcu,9,1,0
 sınıfa,9,1,0
 çıkardığı,9,1,0
 çorbası,9,1,0
 petrol,9,1,1
ülin,9,0,0
 yazmıştır,9,1,0
gıtay,9,0,0
ozan,9,1,1
 kurut,9,1,1
 eşyası,9,1,0
 aleyhine,9,1,0
 asansör,9,1,1
 cumartesi,9,1,1
 değiştirmesi,9,1,0
 rehber,9,1,1
 çel,9,1,1
 sunulması,9,1,0
zet,9,0,0
 içer,9,1,1
 ince,9,1,1
 gösterisini,9,1,0
ira,9,1,0
arım,9,1,1
 seviyesinde,9,1,0
 gelirin,9,1,0
 oranlı,9,1,0
 hasılat,9,1,1
lüğe,9,1,1
sc,9,0,0
 edilmeyen,9,1,0
test,9,1,1
 sunulan,9,1,0
miye,9,1,0
ches,9,0,0
 gerekçesi,9,1,0
 vergiler,9,1,0
 q,9,0,0
 ım,9,1,1
 bezleri,9,1,0
aden,9,1,0
 ref,9,0,0
mosfer,9,0,0
egor,9,1,0
 sentez,9,1,1
effaf,9,0,0
 malları,9,1,0
erid,9,0,0
arter,9,1,1
 akademik,9,1,1
 karşılaştırılması,9,1,0
 becerisi,9,1,0
uhr,9,0,0
 von,9,0,0
 değişkenler,9,1,0
 öngör,9,1,1
ısın,9,1,1
 kis,9,1,0
gati,9,0,0
 fiyatlar,9,1,0
 str,9,0,0
 virüs,9,1,1
 arter,9,1,1
wh,9,0,0
 dağıt,8,1,1
 volkanik,8,1,1
 davranışı,8,1,0
 ikame,8,1,1
 süreklilik,8,1,0
 maddesi,8,1,0
iper,8,1,0
maktır,8,1,1
 lojistik,8,1,1
 şoku,8,1,0
siyah,8,1,1
 süreçtir,8,1,0
 koşullarda,8,1,0
 yönetimini,8,1,0
 çevrenin,8,1,0
 gerektirir,8,1,0
 etkilerinden,8,1,0
 özelliklerin,8,1,0
 tamamı,8,1,0
 ayrılır,8,1,0
 alınmalıdır,8,1,0
 olmamalıdır,8,1,0
 mekaniz,8,1,0
 yoğunluğu,8,1,0
 besin,8,1,1
 katılması,8,1,0
 kullanıldığı,8,1,0
 yıldır,8,1,0
 verilm,8,0,0
 aldı,8,1,0
 yapılabilir,8,1,0
 odaklan,8,1,1
 kapat,8,1,1
ömür,8,1,1
 süreler,8,1,0
 gönderilmesi,8,1,0
 olsun,8,1,0
 çalışmaya,8,1,0
 ofisi,8,1,0
 aydınlatma,8,1,0
 sağlığını,8,1,0
 yürütülmesi,8,1,0
vey,8,1,0
ekten,8,1,0
 yoksun,8,1,1
1923,8,0,0
 meteor,8,1,1
 çarp,8,1,1
 150,8,0,0
 kaldığı,8,1,0
 gerçeğe,8,1,0
kuru,8,1,1
 tespiti,8,1,0
 muhtemel,8,1,1
madığı,8,1,1
 işyerinde,8,1,0
 dönemlerinde,8,1,0
 canlıların,8,1,0
 ayında,8,1,0
 akışı,8,1,0
 çocuklarda,8,1,0
ümlü,8,1,1
 yerlere,8,1,0
 bölgede,8,1,0
 yapmaya,8,1,0
 küme,8,1,1
2010,8,0,0
 ha,8,1,1
2004,8,0,0
2011,8,0,0
 noktaya,8,1,0
aal,8,0,0
 kalıcı,8,1,0
 bitkiler,8,1,0
 ikiye,8,1,0
sis,8,1,1
malarına,8,1,1
 yaşan,8,1,0
 eriş,8,1,1
 akımının,8,1,0
 bozulmaya,8,1,0
 sorular,8,1,0
kınma,8,1,0
 verdi,8,1,1
 temas,8,1,1
 nefes,8,1,1
 alıp,8,1,0
 ın,8,1,1
 dönüştür,8,1,0
iyetin,8,1,0
uşak,8,1,1
 katılımı,8,1,0
 çalışmalardan,8,1,0
 sıcaklığının,8,1,0
rot,8,1,1
tez,8,1,1
 modelinin,8,1,0
 enerjisi,8,1,0
 şiddete,8,1,0
 döneme,8,1,0
 bağlantılı,8,1,0
 etrafında,8,1,0
not,8,1,1
 araçlardan,8,0,0
oruma,8,0,0
 nicel,8,1,1
 ege,8,1,1
isa,8,1,0
 düzenlemesi,8,1,0
 sırt,8,1,1
 birbirlerine,8,1,0
 birik,8,1,1
 talebinin,8,1,0
luğa,8,1,1
 sürdürülebilir,8,1,0
 olmanın,8,1,0
 notu,8,1,0
 verebilir,8,1,0
 hakkına,8,1,0
 hakem,8,1,1
 olabilmesi,8,1,0
 kazanım,8,1,1
 gereklilik,8,1,0
berg,8,1,1
 savaşları,8,1,0
 zihn,8,0,0
 dünyadaki,8,1,0
 yetenek,8,1,1
 çeşitlilik,8,1,0
 memur,8,1,1
 müdürü,8,1,0
acakları,8,1,1
 teknoloj,8,0,0
 bilgisayar,8,1,1
 gösterilmesi,8,1,0
 olduğunda,8,1,0
 göreve,8,1,0
 yenilen,8,1,0
bolik,8,1,0
 boşluğu,8,1,0
ras,8,0,0
 yöneticileri,8,1,0
gulan,8,0,0
 icra,8,1,1
mis,8,1,1
 kuramının,8,1,0
unum,8,1,1
ach,8,0,0
au,8,0,0
 yiyecek,8,1,1
 tarafsız,8,1,0
 desteklemek,8,1,0
 uzat,8,1,1
 yazılmış,8,1,0
 kültürünün,8,1,0
 estetik,8,1,1
do,8,1,1
 yoluna,8,1,0
tanrı,8,1,1
 bilinir,8,1,0
 merkezleri,8,1,0
my,8,0,0
 mutfak,8,1,1
 nem,8,1,1
tidar,8,1,0
amet,8,0,0
ünun,8,1,0
adeniz,8,1,0
 işten,8,1,1
likle,8,1,1
 görevlisi,8,1,0
 öngörülen,8,1,0
 hapis,8,1,1
 zekâ,8,0,0
 denizcilik,8,1,0
 firma,8,1,1
ılarak,8,1,1
 farklılıklar,8,1,0
 tanınan,8,1,0
 kesme,8,1,1
 geliştirilmiştir,8,1,0
 ödül,8,1,1
 süreçlerin,8,1,0
 tümüyle,8,1,0
 ölçülebilir,8,1,0
pop,8,1,1
 gelişmiştir,8,1,0
 birimleri,8,1,0
acının,8,1,0
polis,8,1,1
 hel,8,1,0
saç,8,1,1
 makinesi,8,1,0
vis,8,0,0
 yapısına,8,1,0
irdek,8,0,0
 çocuğa,8,1,0
 değiştirmek,8,1,0
 elinde,8,1,0
 nas,8,1,1
 25,8,0,0
eki,8,1,0
afer,8,1,0
 haklarını,8,1,0
 araştırmaları,8,1,0
cısının,8,1,1
 istemesi,8,1,0
 gelişmelerin,8,1,0
bakır,8,1,1
ıştay,8,0,0
 kartı,8,1,0
 fethi,8,1,0
 batıya,8,1,0
150,8,0,0
bosna,8,0,0
 yetersizlik,8,1,0
emeyen,8,1,1
eddin,8,1,0
 açıklamak,8,1,0
tamam,8,1,1
 değerinden,8,1,0
seçim,8,1,1
 temelini,8,1,0
atının,8,1,0
 kullanımının,8,1,0
 üstünde,8,1,0
 ürettikleri,8,1,0
 vazgeç,8,1,1
 müb,8,0,0
 yürüt,8,1,1
 tarz,8,1,1
fon,8,1,1
 fonları,8,1,0
 beyanı,8,1,0
 birimler,8,1,0
biz,8,1,1
 geçerlidir,8,1,0
 amaca,8,1,1
 maksimum,8,1,1
 temsilcisi,8,1,0
 erdem,8,1,1
 isimleri,8,1,0
 gösterdiği,8,1,0
 izleme,8,1,0
 fir,8,0,0
 nak,8,0,0
 kayded,8,1,1
lıkla,8,1,1
 anlayışının,8,1,0
 öğrencinin,8,1,0
 açıklık,8,1,0
 benzeri,8,1,1
ecektir,8,1,1
 olmayı,8,1,0
âh,8,0,0
 ilişkilendir,8,1,0
aşa,8,1,0
 vah,8,1,1
 tamam,8,1,1
1900,8,0,0
ımız,8,1,1
 azalan,8,1,0
ücünün,8,1,1
 belirsiz,8,1,1
 alınmasını,8,1,0
 sunan,8,1,0
 tatmin,8,1,1
 sonsuz,8,1,1
 gelişmekte,8,1,0
 hukukunda,8,1,0
 kalk,8,1,1
tanı,8,1,1
 farklılaş,8,1,0
ılmaz,8,1,1
 yönetimine,8,1,0
 dök,8,1,1
 odası,8,1,0
 gerçeği,8,1,0
göster,8,1,1
 modeline,8,1,0
rusal,8,0,0
 uygulamasında,8,1,0
 yaygınlaşması,8,1,0
 kurallarının,8,1,0
 hob,8,1,1
obil,8,0,0
 merkezinin,8,1,0
 politikalarını,8,1,0
 bulunmaması,8,1,0
ilaf,8,0,0
 hürriyet,8,1,1
 ayrım,8,1,1
oma,8,1,1
ronik,8,0,0
ildiğinde,8,1,1
 ”,8,0,0
 grubuna,8,1,0
küt,8,1,1
 kendisinden,8,1,0
 24,8,0,0
ğımız,8,0,0
 nef,8,0,0
 sıralanmıştır,8,1,0
 düşüncenin,8,1,0
ihat,8,0,0
amı,8,0,0
 dünyasında,8,1,0
în,8,0,0
uru,8,1,0
 buyruk,8,1,1
 nis,8,0,0
 etm,8,1,0
 anlaşılması,8,1,0
 fet,8,0,0
ere,8,1,1
iret,8,0,0
dünyanın,8,1,0
 kavramlar,8,1,0
 kimsenin,8,1,0
zek,8,0,0
atta,8,1,0
bed,8,1,1
ây,8,0,0
 hizmetlerinde,8,1,0
 çöz,8,1,1
 kullanılmaz,8,1,0
iman,8,1,1
 dinamik,8,1,1
 bütünlüğü,8,1,0
 fikri,8,0,0
 şer,8,1,1
 kaynaklardan,8,1,0
 malik,8,1,1
 id,8,1,1
 huy,8,1,1
 kav,8,1,1
ılmamış,8,1,1
 büyüklük,8,1,0
 ankara,8,0,0
ida,8,1,0
 kutsal,8,1,1
 ayetler,8,1,0
 yaratan,8,1,0
 hariç,8,1,1
 değin,8,1,1
çu,8,1,1
*,8,0,0
aki,8,1,0
 bağış,8,1,1
 olgunlaş,8,1,0
 açıklam,8,1,0
1945,8,0,0
car,8,1,1
 katıl,8,1,1
 uygulayan,8,1,0
 kot,8,1,1
 statüsü,8,1,0
 mod,8,0,0
 ödemeler,8,1,0
 ücretleri,8,1,0
 bireye,8,1,0
gem,8,1,1
ward,8,0,0
leh,8,1,1
aca,8,1,0
 akarsu,8,1,1
 port,8,0,0
 politikalarına,8,1,0
 yapıya,8,1,0
we,8,0,0
asyonel,8,0,0
mun,8,1,1
 ba,8,1,1
oru,8,0,0
 geliştiren,8,1,0
 hesab,8,1,1
 işletmelere,8,1,0
omat,8,1,0
 eşya,8,1,1
yazar,8,1,1
 anılan,8,1,0
kod,8,1,1
oğol,8,0,0
 teklif,8,1,1
dirim,8,1,1
 ihtiyaçlarına,8,1,0
 yöneticiler,8,1,0
 aritmetik,8,1,1
 akımı,8,1,0
andır,8,1,1
 öder,8,1,0
 korkusu,8,1,0
 hareketlerin,8,1,0
 rahatsız,8,1,1
 kor,8,1,1
 sürük,8,1,0
 sırası,8,1,0
ji,8,0,0
 diğerlerine,8,1,0
cal,8,0,0
 çevreye,8,1,0
 taşın,8,1,1
 hâle,8,0,0
rası,8,0,0
beden,8,1,1
 tasarrufu,8,1,0
 eğ,8,1,1
 yoksa,8,1,1
 edilebilmesi,8,1,0
 gerilim,8,1,1
 karın,8,1,1
29,8,0,0
 iptal,8,1,1
 kolaylığı,8,1,0
 maddeleri,8,1,0
 parçası,8,1,0
suzluk,8,1,1
 geriye,8,1,0
renk,8,1,1
 yıllar,8,1,0
 suyun,8,1,0
gısı,8,0,0
 hizmetlerine,8,1,0
 garanti,8,1,1
 taklit,8,1,1
stat,8,1,1
leştirilmiş,8,1,1
konu,8,1,1
oli,8,1,0
karak,8,0,0
oto,8,1,1
 mik,8,0,0
ografi,8,0,0
leşen,8,1,1
 fiziki,8,1,1
 sahası,8,1,0
 istem,8,1,1
 işlemlerinin,8,1,0
yağı,8,1,1
 paylaşma,8,1,0
 sirk,8,1,1
undaki,8,1,1
 görüntülen,8,1,0
 diyerek,8,0,0
 psik,8,0,0
 gücüne,8,1,0
eser,8,1,1
 işletmesi,8,1,0
uzak,8,1,1
 tutan,8,1,0
 verildiği,8,1,0
 kıbrıs,8,0,0
isindeki,8,1,0
 mağaz,8,0,0
 piyasasında,8,1,0
 çağdaş,8,1,1
 dönemlerde,8,1,0
 ide,8,1,1
 yurttaş,8,1,1
 reform,8,1,1
ment,8,1,0
 kararname,8,1,1
 mekanizması,8,1,0
 ₺,8,0,0
 cuma,8,1,1
 katılır,8,1,0
 sahipleri,8,1,0
 bileşim,8,1,1
 olmaktan,8,1,0
 paradig,8,0,0
larken,8,1,1
 servisi,8,1,0
 durumunu,8,1,0
 tedbirleri,8,1,0
ill,8,1,0
 güçlendirmek,8,1,0
uyucu,8,1,0
 çatışmalar,8,1,0
 yükselir,8,1,0
 federasyonu,8,1,0
 olgun,8,1,1
 hüm,8,0,0
 yüzey,8,1,1
 ordusu,8,1,0
 turlar,8,1,1
 kam,8,1,1
elsef,8,0,0
izin,8,1,1
sayı,8,1,1
ea,8,0,0
 çekici,8,1,1
liliğin,8,1,1
ezer,8,1,0
 önde,8,1,0
 takvim,8,1,1
 reklamları,8,1,0
genin,8,1,1
 bizim,8,1,0
emem,8,1,1
 tour,8,0,0
 egemenlik,8,1,0
 başlangıç,8,1,1
 plat,8,0,0
 araçlar,8,0,0
şi,8,0,0
 parlamentosu,8,1,0
 değiştirilmesi,8,1,0
 feodal,8,1,1
 özerk,8,1,1
 toprağa,8,1,0
 destekli,8,1,0
 flaş,8,1,1
keş,8,1,1
 çekilen,8,1,0
 kimin,8,1,1
 uzaklık,8,1,1
lum,8,1,1
 sınıfta,8,1,0
 bağımlılığı,8,1,0
ânî,8,0,0
our,8,1,0
 kurulunun,8,1,0
oyuncu,8,1,1
 özgün,8,1,1
 programında,8,1,0
 şampiyonlar,8,1,0
ibrahim,8,0,0
 vur,8,1,1
taç,8,1,1
 kupası,8,1,0
galatasaray,8,0,0
 ağırlığı,8,1,0
 lig,8,1,1
 ger,8,1,1
 kazanan,8,1,0
 ortağı,8,1,0
 iade,8,1,1
 aracının,8,1,0
akende,8,1,0
 karara,8,1,0
 zamana,8,1,0
 satılan,8,1,0
 frank,8,1,1
85,8,0,0
 hizmetlerinden,8,1,0
 kurtuluş,8,1,0
 farkl,8,1,0
 bilet,8,1,1
 turistik,8,1,1
 sorunlarının,8,1,0
 fiyatının,8,1,0
#,8,0,0
dt,8,0,0
 tahrik,8,1,1
 yeteneğini,8,1,0
 rolünü,8,1,0
 tekel,8,1,1
 âdet,8,0,0
 otomatik,8,1,1
 kuvveti,8,1,0
lüzyon,8,0,0
 anlaşma,8,1,1
 gam,8,1,1
 israf,8,1,1
 temsilci,8,1,1
 tavuk,8,1,1
istin,8,1,0
 onur,8,1,1
 millî,8,0,0
 cumhurbaşkanı,8,1,1
 deng,8,1,1
 göstermektedir,8,1,0
 diş,8,1,1
anç,8,0,0
 faaliyetlerde,8,1,0
 arasından,8,1,0
 yemekleri,8,1,0
malık,8,1,1
 mayıs,8,1,1
.',8,0,0
amalıdır,8,1,0
 orijinal,8,1,1
 düştüğü,8,1,0
 altın,8,1,1
 öğretmeni,8,1,0
 grev,8,1,1
 yaşında,8,1,0
edeb,8,1,1
 nev,8,0,0
day,8,1,0
 yapılmış,8,1,0
 finans,8,1,1
 oluşumu,8,1,0
 etkinliğinin,8,1,0
rel,8,1,0
 buharı,8,1,0
 gelirler,8,1,0
 yaklaşımının,8,1,0
 dengeli,8,1,0
 tv,8,0,0
uyor,8,1,1
 hatası,8,1,0
 algılama,8,1,0
imini,8,1,1
 hazırlama,8,1,0
bilgisi,8,1,0
 may,8,0,0
 hastalıklardan,8,1,0
 turu,8,1,0
ish,8,0,0
yla,8,1,1
 değişkeni,8,1,0
 atmosfer,8,1,1
 kok,8,1,1
 tespitinde,8,1,0
trop,8,0,0
 becerilerini,8,1,0
ırk,8,1,1
web,8,1,1
 fizik,8,1,1
boz,8,1,1
furt,8,0,0
 komut,8,1,1
uyu,8,1,1
 hipotezi,8,1,0
 yatırımlar,8,1,0
.(,8,0,0
 testleri,8,1,0
 bis,8,0,0
ige,8,0,0
 das,8,1,0
nci,8,1,1
 reg,8,0,0
 ediliyor,8,1,0
 ub,8,0,0
ude,8,1,0
rept,8,0,0
 peyzaj,8,1,1
zeme,8,1,0
presyon,8,0,0
çet,8,0,0
 kö,8,0,0
 sendromu,8,1,0
isit,8,0,0
ugoslav,8,0,0
 önleyici,7,1,0
 geldiğini,7,1,0
 ortamda,7,1,0
 bahsedilen,7,1,0
 savaşında,7,1,0
 kaynaktan,7,1,0
asar,7,1,1
 sorunlara,7,1,0
 gördüğü,7,1,0
 şiş,7,1,1
 tesadüf,7,1,1
 çalışanları,7,1,0
mavi,7,1,1
 bina,7,1,1
 yapımı,7,1,0
 çalışanlara,7,1,0
 bot,7,1,1
ininin,7,1,0
 sinir,7,1,1
 belirtileri,7,1,0
 yangın,7,1,1
ileştirme,7,1,0
 teorik,7,1,1
 seçiminde,7,1,0
oksi,7,1,0
 işyeri,7,1,0
 tanımlama,7,1,0
tarma,7,1,0
ck,7,0,0
 yapılm,7,1,0
 merkezinde,7,1,0
 zararı,7,1,0
 yapmayı,7,1,0
takım,7,1,1
 sürede,7,1,0
 barınma,7,1,0
 yapıl,7,1,1
amadığı,7,1,1
 akdeniz,7,1,0
 gerektiğinde,7,1,0
 sorumlulukları,7,1,0
 hastalıkların,7,1,0
 organize,7,1,1
 tanımlanmıştır,7,1,0
ğimiz,7,0,0
 çapında,7,1,0
 duyur,7,1,1
 yapıların,7,1,0
zı,7,1,1
iminde,7,1,1
 altındadır,7,1,0
kötü,7,1,1
 kentleşme,7,1,0
 japonya,7,0,0
 görüldüğü,7,1,0
 tepk,7,0,0
 devr,7,1,1
lastik,7,1,1
 korunma,7,1,0
 kül,7,1,1
 2004,7,0,0
 tep,7,1,1
dönüş,7,1,1
 ifadedir,7,1,0
 olsaydı,7,1,0
 korunmak,7,1,0
şu,7,1,1
onların,7,1,0
 ölçek,7,1,1
ikim,7,1,0
 elemanlarının,7,1,0
çeşitli,7,1,1
hur,7,1,0
sekiz,7,1,1
 yatay,7,1,1
resi,7,1,0
 desteklenmesi,7,1,0
 hatalı,7,1,0
 farkındalık,7,1,0
 değişimin,7,1,0
lanmasını,7,1,1
 büyüklüğüne,7,1,0
larıdır,7,1,1
 tabanı,7,1,0
ilebilecek,7,1,1
 ölçe,7,1,0
 başar,7,1,1
lus,7,0,0
anmış,7,1,1
 kalmıştır,7,1,0
 belirteç,7,1,1
engel,7,1,1
sizliği,7,1,1
 düzensiz,7,1,0
ayıf,7,0,0
ersiz,7,1,0
zam,7,1,1
yav,7,0,0
ıntılı,7,1,1
 dön,7,1,1
 esaslı,7,1,0
 suya,7,1,1
 sonuçlarını,7,1,0
 sonuçlar,7,1,0
 düzeyleri,7,1,0
 alındığında,7,1,0
 çıkma,7,1,1
 görevlileri,7,1,0
2007,7,0,0
bec,7,0,0
 yürütülen,7,1,0
 edilmesinde,7,1,0
dırma,7,1,1
 bundan,7,1,0
 pan,7,0,0
 yıkan,7,1,0
 ulaşması,7,1,0
 olanakları,7,1,0
 karşılaştıkları,7,1,0
 maden,7,1,1
 ton,7,1,1
 üstünlüğü,7,1,0
 etmemesi,7,1,0
 artırma,7,1,0
 uygulamalarının,7,1,0
 uzlaş,7,1,1
 alanlarının,7,1,0
raz,7,0,0
 yükün,7,1,1
indedir,7,1,1
 nesneler,7,1,0
 etkiley,7,1,0
oliz,7,1,0
 are,7,1,0
rev,7,0,0
chen,7,0,0
yazı,7,1,1
 mahkemeler,7,1,0
 cetvel,7,1,1
 sözcükler,7,1,0
elt,7,1,0
üman,7,0,0
 düşünülen,7,1,0
 çözümleme,7,1,0
 yargılama,7,1,0
 adli,7,1,1
 kalit,7,0,0
 yetkileri,7,1,0
 maddelerden,7,1,0
pit,7,1,0
enz,7,1,0
iste,7,1,1
ülebilir,7,1,1
 edebilme,7,1,0
 katılm,7,1,0
 alışverişi,7,1,0
ier,7,1,0
 yönlendiren,7,1,0
 com,7,0,0
ques,7,0,0
 pul,7,1,1
 defteri,7,1,0
mışlardır,7,1,1
 paralar,7,1,0
 günümüze,7,1,0
 zamanın,7,1,0
belli,7,1,1
kün,7,0,0
 dışarıdan,7,1,0
 düzeltilmesi,7,1,0
 kast,7,1,1
agon,7,0,0
 aks,7,1,1
omut,7,0,0
 harç,7,1,1
kub,7,1,1
 doğr,7,1,0
 saray,7,1,1
 sul,7,1,0
liğinden,7,1,1
 oranlarının,7,1,0
hen,7,1,0
film,7,1,1
üsünün,7,1,0
rest,7,1,1
 gelirinin,7,1,0
cev,7,0,0
 trans,7,1,1
 işg,7,0,0
 artmıştır,7,1,0
 sad,7,1,1
 aydan,7,1,0
muz,7,1,1
 yayılım,7,1,0
yanın,7,1,1
 val,7,0,0
imizde,7,1,1
 dokun,7,1,1
fab,7,0,0
ıda,7,1,0
 güvenc,7,1,1
 suçu,7,1,0
opu,7,0,0
 arist,7,0,0
leyip,7,1,1
 belediye,7,1,1
 ot,7,1,1
 mez,7,1,1
 süz,7,1,1
ülür,7,1,1
 detay,7,1,1
 olacağını,7,1,0
fikir,7,1,1
36,7,0,0
 dersi,7,1,0
 taraflar,7,1,0
 mol,7,0,0
 enstitüsü,7,1,0
1961,7,0,0
uluş,7,1,1
bölüm,7,1,1
 hukuka,7,1,0
eşru,7,0,0
 uygulamalar,7,1,0
gn,7,0,0
 süreyle,7,1,0
ive,7,1,0
 örgütlerin,7,1,0
 işlerin,7,1,1
gam,7,1,1
 edildiğinde,7,1,0
yardım,7,1,1
 giderken,7,1,0
 ırak,7,1,1
 ilişkiyi,7,1,0
 birini,7,1,0
yorum,7,1,1
ılığını,7,1,1
 örgütün,7,1,0
isten,7,1,0
 bitkilerin,7,1,0
alıcı,7,1,1
manlık,7,0,0
ceği,7,0,0
 ekonomiye,7,1,0
 maliye,7,1,1
 grafik,7,1,1
 şeması,7,1,0
ağaç,7,1,1
 satılması,7,1,0
güzel,7,1,1
 çarpan,7,1,1
 ilacın,7,1,0
osman,7,0,0
 sınav,7,1,1
 kamera,7,1,1
 kaynağıdır,7,1,0
yeri,7,1,0
 uygulanmasını,7,1,0
optik,7,1,1
 banka,7,1,1
 karş,7,1,0
ona,7,1,1
 veriler,7,1,0
 standard,7,1,1
 hesaplanması,7,1,0
dig,7,1,1
âf,7,0,0
 dağılımını,7,1,0
virüs,7,1,1
 günün,7,1,0
 kuran,7,1,0
 varlıkların,7,1,0
liliği,7,1,1
 olanaklı,7,1,0
 makinesinin,7,1,0
 verimliliği,7,1,0
 şirketleri,7,1,0
08,7,0,0
ınız,7,1,1
edikleri,7,1,0
 destanı,7,1,0
 üf,7,0,0
 yapısında,7,1,0
 artmasına,7,1,0
 karakteristik,7,1,1
 katkısı,7,1,0
 buluş,7,1,1
 içeriğinin,7,1,0
rafik,7,1,0
 gayrimenkul,7,1,1
 yılların,7,1,0
dık,7,1,1
 bilgilerini,7,1,0
elde,7,1,1
ota,7,1,1
 duyar,7,1,1
 müşteriye,7,1,0
 gereç,7,1,1
 temeli,7,1,0
 etkenler,7,1,0
 destekleyen,7,1,0
 yaygınlaş,7,1,0
 düşüncesinin,7,1,0
 rastlan,7,1,0
 yaşı,7,1,0
 uğraması,7,1,0
 değişiklikler,7,1,0
 renkli,7,1,0
ülmüş,7,1,1
 mey,7,1,1
 metafor,7,1,1
 pasif,7,1,1
 yetiştirilmesi,7,1,0
isiz,7,1,0
 eleştirel,7,1,1
 içerisindeki,7,1,0
 planın,7,1,0
 dayandığı,7,1,0
ock,7,0,0
seau,7,0,0
 kullanımını,7,1,0
 nit,7,0,0
 korum,7,1,0
lıklı,7,1,1
stil,7,1,1
 cezalandır,7,1,0
 bud,7,1,1
 ;,7,0,0
 konul,7,1,0
 boşluk,7,1,1
 fiili,7,1,1
müt,7,1,0
mür,7,1,0
 inc,7,1,1
 kaleme,7,1,0
 farz,7,1,1
 bilgilendir,7,1,0
arat,7,1,1
 başlam,7,1,0
 çıkarılan,7,1,0
aye,7,1,0
 rız,7,1,1
 namazı,7,1,0
 verdikleri,7,1,0
zem,7,1,1
 helal,7,1,1
 esir,7,1,1
yah,7,0,0
dî,7,0,0
 dolaş,7,1,1
aklar,7,1,0
 ayrılması,7,1,0
 arapça,7,0,0
 kime,7,1,0
 yusuf,7,0,0
vik,7,1,0
 tasdik,7,1,1
 yansıtan,7,1,0
 şarttır,7,1,0
 etmeyen,7,1,0
seb,7,0,0
 sec,7,1,1
 kurucusu,7,1,0
azı,7,1,1
cem,7,1,1
 imam,7,1,1
 buh,7,0,0
ternatif,7,0,0
 çözümler,7,1,0
 uz,7,1,1
 kanama,7,1,0
 ber,7,1,0
 yalan,7,1,1
 aydınlat,7,1,1
 sağlamaya,7,1,0
 sevgi,7,1,1
 ilim,7,1,1
 prensip,7,1,1
 şerif,7,1,1
 dünyayı,7,1,0
 olaya,7,1,0
üslüm,7,1,0
aze,7,1,0
fu,7,0,0
 muhafaza,7,1,1
 kullanmıştır,7,1,0
 sıfat,7,1,1
imize,7,1,1
 ilah,7,1,1
 çocuğu,7,1,0
 doğur,7,1,1
 tanın,7,1,1
 işlenen,7,1,0
 evlen,7,1,1
 özelliğine,7,1,0
 ilkelerine,7,1,0
 müdahalesi,7,1,0
üph,7,0,0
atları,7,1,0
 ettiren,7,1,0
terek,7,1,1
udi,7,1,1
 arabistan,7,0,0
 gr,7,0,0
ımını,7,1,1
 azaltır,7,1,0
 kaybetmesi,7,1,0
 turist,7,1,1
 mesafe,7,1,1
 500,7,0,0
 ticaretin,7,1,0
ideki,7,1,0
 ülkedeki,7,1,0
 hacmi,7,1,0
 öznel,7,1,1
 işç,7,0,0
 aşı,7,1,1
 italya,7,0,0
 kore,7,1,0
 başlanmıştır,7,1,0
 yüze,7,1,0
 iletişime,7,1,0
 katlan,7,1,1
 derecesini,7,1,0
eceğini,7,1,1
 ağı,7,1,1
resim,7,1,1
olla,7,1,0
 sorumlusu,7,1,0
 yine,7,1,1
asıl,7,1,1
neo,7,0,0
 açısı,7,1,0
rö,7,0,0
 yükselt,7,1,0
ilmeli,7,1,1
 kullanırken,7,1,0
 imalat,7,1,1
 gövde,7,1,1
damar,7,1,1
 uygul,7,0,0
asit,7,1,1
 yerler,7,1,0
 mekanik,7,1,1
tern,7,1,0
 kısmı,7,1,0
 koymak,7,1,0
canlı,7,1,1
ısız,7,1,0
 hızda,7,1,0
 taşınması,7,1,0
 araçlara,7,0,0
 eğim,7,1,1
 basıncı,7,1,0
 yağı,7,1,1
 koyar,7,1,1
 uzunluğu,7,1,0
dum,7,1,1
 buhar,7,1,1
 ısınma,7,1,0
 ihtiyacının,7,1,0
 cihaz,7,1,1
 çıkarlarını,7,1,0
 krallık,7,1,0
imlerin,7,1,1
oksit,7,1,1
gili,7,0,0
âk,7,0,0
 verimi,7,1,0
 özelliğidir,7,1,0
 homojen,7,1,1
 komitesi,7,1,0
 aşısı,7,1,0
nar,7,1,1
 yararlanma,7,1,0
eyl,7,1,0
ku,7,0,0
ğini,7,0,0
 siyah,7,1,1
omen,7,1,0
 gelenek,7,1,1
 usulü,7,1,0
 ekrem,7,0,0
 finanse,7,1,1
oa,7,1,0
 işlemlere,7,1,0
 ulaşılabilir,7,1,0
urn,7,1,0
 oranını,7,1,0
israil,7,0,0
 cinsel,7,1,1
 anonim,7,1,1
 biçimleri,7,1,0
 ilkeler,7,1,0
 mutluluk,7,1,0
 devri,7,1,1
ofil,7,1,0
nen,7,1,1
cep,7,1,1
arlılık,7,1,0
 yes,7,1,0
 sanatlar,7,1,0
 reel,7,1,1
 işlen,7,1,0
 teor,7,0,0
itiv,7,0,0
 erkeklerin,7,1,0
 kadınlara,7,1,0
icilere,7,1,1
atom,7,1,1
 ordu,7,1,1
şam,7,0,0
 vitamini,7,1,0
 oluşmasında,7,1,0
ordu,7,1,1
oskova,7,0,0
 yapılmasını,7,1,0
 dönüm,7,1,1
 yaşamında,7,1,0
 özn,7,1,0
 düşünen,7,1,0
 dinsel,7,1,0
amıştır,7,0,0
niz,7,1,1
iyana,7,1,0
ehr,7,1,0
io,7,0,0
vel,7,1,0
 bütçesinin,7,1,0
 toplamak,7,1,0
 gerektir,7,1,0
 modelinde,7,1,0
 görüşüne,7,1,0
 yak,7,1,1
 arttırmak,7,1,0
estan,7,1,0
adam,7,1,1
 per,7,0,0
jo,7,0,0
 daral,7,1,1
 modelde,7,1,0
 yalın,7,1,1
 köken,7,1,1
 sınırsız,7,1,1
 karşıt,7,1,1
 çalıştığı,7,1,0
 tık,7,1,1
eciler,7,0,0
 log,7,1,1
 kavramıyla,7,1,0
 yakından,7,1,0
 post,7,1,1
 aydın,7,1,1
lanmaya,7,1,1
 içeriğe,7,1,0
 benzet,7,1,1
 ekipman,7,1,1
 eserleri,7,1,0
herkes,7,1,1
 dönemin,7,1,0
bc,7,0,0
 karşılaştırma,7,1,0
 adlandır,7,1,0
 süresince,7,1,0
 ko,7,0,0
 mahalli,7,1,1
 üyelerinden,7,1,0
 ayrıntı,7,1,1
 sadakat,7,1,1
bulun,7,1,1
 yararlanmak,7,1,0
 görünüm,7,1,1
 koyduğu,7,1,0
 dosya,7,1,1
 hük,7,0,0
 nih,7,0,0
pınar,7,1,1
ters,7,1,1
 hiper,7,1,0
ulu,7,1,1
 adam,7,1,1
 söyler,7,1,0
nü,7,1,1
başkan,7,1,1
dek,7,1,1
 bağımsızlığını,7,1,0
ekiz,7,1,0
uluğunun,7,1,1
ağında,7,1,0
140,7,0,0
sw,7,0,0
sanız,7,1,1
doğan,7,1,1
mic,7,0,0
 günlerde,7,1,0
eman,7,1,0
asıyla,7,1,1
 madrid,7,0,0
ald,7,1,1
alle,7,1,0
inter,7,0,0
ralar,7,0,0
vur,7,1,1
gari,7,1,0
 teknikleri,7,1,0
lob,7,1,1
 sürdüğü,7,1,0
 popüler,7,1,1
çiz,7,1,1
 üretime,7,1,0
 ekonominin,7,1,0
 müşterinin,7,1,0
anlığı,7,1,1
 hükümdar,7,1,1
 isimli,7,1,0
 yüksel,7,1,1
lemede,7,1,1
 dezavantaj,7,1,1
yun,7,1,1
artan,7,1,0
 renkleri,7,1,0
 ortamları,7,1,0
acaat,7,0,0
 göçün,7,1,0
ınlık,7,0,0
eşim,7,1,0
.-,7,0,0
 70,7,0,0
 krallığı,7,1,0
 basın,7,1,1
 bulundukları,7,1,0
 oranlarını,7,1,0
 markanın,7,1,0
 oluşmasını,7,1,0
 boyutlu,7,1,0
ımlar,7,1,1
 soyut,7,1,1
mail,7,1,1
 sergil,7,1,0
 ilişkilerinde,7,1,0
 gelebilecek,7,1,0
kahraman,7,1,1
 okut,7,1,0
okrates,7,0,0
 destekler,7,1,0
ian,7,1,0
 sene,7,1,1
 yetişkin,7,1,1
deş,7,1,1
sad,7,1,1
 papatya,7,1,1
 fen,7,1,1
raf,7,1,1
usun,7,1,1
 ikili,7,1,0
ulabilir,7,1,1
ilmek,7,1,1
 komedi,7,1,1
 okumuştur,7,1,0
 romanını,7,1,0
 okuyan,7,1,0
ese,7,1,0
uda,7,1,0
33,7,0,0
lüt,7,0,0
leşmeyi,7,1,1
 çeyiz,7,1,1
eyt,7,1,0
 eserin,7,1,0
 dev,7,1,1
nec,7,0,0
cül,7,0,0
 kampa,7,1,0
 rom,7,1,1
duğ,7,0,0
dikkat,7,1,1
 algısı,7,1,0
zin,7,1,1
 sorunlarını,7,1,0
ğine,7,0,0
 bağlan,7,1,0
 verildi,7,1,0
 alanlara,7,1,0
ges,7,0,0
ımdan,7,1,1
ink,7,0,0
 kuramına,7,1,0
esir,7,1,1
 maliyetli,7,1,0
wal,7,0,0
 halkının,7,1,0
alist,7,0,0
 saptır,7,1,0
 talebin,7,1,0
ack,7,0,0
 sesi,7,1,0
 harf,7,1,1
ven,7,1,0
 maddenin,7,1,0
 kaynağını,7,1,0
lid,7,0,0
hoca,7,1,1
 gücün,7,1,1
sultan,7,1,1
 desteklem,7,1,0
ith,7,0,0
kimi,7,1,1
 enzim,7,1,1
 odaları,7,1,0
 piyasaya,7,1,0
 yollarla,7,1,0
hib,7,1,1
 21,7,0,0
 basamak,7,1,1
oni,7,1,0
 topluluk,7,1,1
 olmakla,7,1,0
unc,7,0,0
 reseptörleri,7,1,0
resmi,7,1,1
 tahmini,7,1,1
 kaydedilir,7,1,0
ull,7,0,0
 durumları,7,1,0
 dönemine,7,1,0
 indeksi,7,1,0
raj,7,0,0
 hücreli,7,1,0
 hesabına,7,1,0
 yardımlar,7,1,0
 maliyetini,7,1,0
 gerçekleştirilmesi,7,1,0
 birbirlerini,7,1,0
 yazısı,7,1,0
 değişme,7,1,0
 borsası,7,1,0
 grafiği,7,1,0
elen,7,1,1
 seçmek,7,1,0
 satıcı,7,1,1
 paş,7,0,0
 satır,7,1,1
tici,7,1,1
öğretime,7,1,0
kuvvet,7,1,1
 und,7,0,0
 operatörü,7,1,0
 inter,7,0,0
pir,7,1,1
 kutuplu,7,1,0
 bany,7,1,0
 bozukluk,7,1,0
rok,7,0,0
 okurken,7,1,0
 müslümanlar,7,1,0
 kişiyle,7,1,0
 ister,7,1,0
 met,7,1,1
 büyümenin,7,1,0
 bankacılık,7,1,0
iden,7,1,0
acağını,7,1,1
pes,7,1,1
okal,7,0,0
zim,7,1,1
ould,7,0,0
 turizmi,7,1,0
izade,7,0,0
 seçimleri,7,1,0
 çağrı,7,1,1
 dâhil,6,0,0
 eğitimine,6,1,0
 nitelikleri,6,1,0
 uymak,6,1,0
 taşımak,6,1,0
 tehlikeye,6,1,0
niyeti,6,1,0
 kısmının,6,1,0
 sıv,6,0,0
 tedavisi,6,1,0
 derhal,6,1,1
 verilmelidir,6,1,0
akat,6,1,0
 olabileceği,6,1,0
 kusursuz,6,1,0
 kökenli,6,1,0
 kızar,6,1,1
 olmam,6,1,0
 bütünüdür,6,1,0
 kapsar,6,1,0
 işlerde,6,1,1
 süreleri,6,1,0
 unsurların,6,1,0
 potansiyel,6,1,1
 sakin,6,1,1
 dalgası,6,1,0
 zordur,6,1,0
 yapılarının,6,1,0
 eylemler,6,1,0
 tanımlamaktadır,6,1,0
hale,6,1,1
 hassas,6,1,1
 rüzgar,6,1,1
erb,6,0,0
 tablolar,6,1,0
 yara,6,1,1
 amino,6,1,1
şili,6,0,0
 vereceği,6,1,0
 zarara,6,1,0
 ülkemizde,6,1,0
 sayılmaz,6,1,0
 vermeleri,6,1,0
 yerlerden,6,1,0
 sıkıntı,6,1,1
 ölü,6,1,1
 hayvanlar,6,1,0
 kontrolünün,6,1,0
 bağlamında,6,1,0
 hiyerarşik,6,1,1
 ölen,6,1,0
1948,6,0,0
 girmez,6,1,0
 yapılacağı,6,1,0
 gruplara,6,1,0
 vererek,6,1,0
 gece,6,1,1
nini,6,1,1
 yirmi,6,1,1
 girdiği,6,1,0
 çıkarılmıştır,6,1,0
 olacağı,6,1,0
 almamış,6,1,0
 okyan,6,1,0
 hint,6,1,0
 olmamıştır,6,1,0
 tümü,6,1,1
ayn,6,1,1
 hayatını,6,1,0
 hissed,6,1,1
 kaybına,6,1,0
amama,6,1,1
ava,6,1,0
 karbon,6,1,1
 görül,6,1,0
 öl,6,1,1
 1923,6,0,0
 başladı,6,1,0
 başlat,6,1,0
 güney,6,1,1
 harit,6,0,0
 görevlendir,6,1,0
melere,6,1,1
 kuruluşlar,6,1,0
dium,6,0,0
adın,6,1,0
 iyileştir,6,1,0
 değerlendirmesi,6,1,0
1960,6,0,0
 eserlerin,6,1,0
lenerek,6,1,1
 tasar,6,1,1
laştırılması,6,1,1
uvar,6,0,0
 verecek,6,1,0
 basılı,6,1,0
dinamik,6,1,1
ita,6,1,1
 reaksiyon,6,1,1
 katılımcı,6,1,1
ırt,6,0,0
 müsteşar,6,1,1
 atış,6,1,1
atan,6,1,0
 planının,6,1,0
 açıklanır,6,1,0
ıntısı,6,1,1
 tesisleri,6,1,0
 sakın,6,1,1
 sağlay,6,1,0
 gazı,6,1,0
 kolaylıkla,6,1,0
 konferans,6,1,1
 bakıldığında,6,1,0
 girerek,6,1,0
 bölünmesi,6,1,0
 parçalan,6,1,0
 açığa,6,1,0
 35,6,0,0
 mı,6,1,1
 kişide,6,1,0
yerli,6,1,1
 kuruma,6,1,0
 fay,6,1,1
 tehlikesi,6,1,0
 başa,6,1,0
 bölgeden,6,1,0
 bölgesinin,6,1,0
makam,6,1,1
 yerden,6,1,0
itsel,6,1,0
 gelin,6,1,1
 bakma,6,1,0
 taşınmaz,6,1,1
 birimlerin,6,1,0
 kararlarının,6,1,0
 topraklar,6,1,0
66,6,0,0
cısı,6,1,1
arda,6,1,0
 nihai,6,1,1
 mağdur,6,1,1
 kentin,6,1,0
ader,6,1,0
 rad,6,0,0
 hukukun,6,1,0
 güçlendirme,6,1,0
2003,6,0,0
statik,6,1,1
 depolama,6,1,0
çap,6,1,1
 hol,6,1,1
iel,6,0,0
yıldız,6,1,1
 lu,6,1,1
 hazine,6,1,1
bon,6,0,0
 gerçekliği,6,1,0
 kurumları,6,1,0
 özür,6,1,1
 turizmin,6,1,0
 malzemelerden,6,1,0
 kemik,6,1,1
ect,6,0,0
 cümleyi,6,1,0
 gruplarına,6,1,0
 uzmanlaşmış,6,1,0
hoş,6,1,1
 vergilerin,6,1,0
okta,6,1,0
ure,6,1,0
 askerlik,6,1,0
 isyan,6,1,1
 kaybol,6,1,1
 yöneticilerin,6,1,0
 gez,6,1,1
liğ,6,0,0
 tır,6,1,1
 amacını,6,1,0
eceğine,6,1,1
 yolları,6,1,0
 değişikliğe,6,1,0
1914,6,0,0
 yararlı,6,1,1
 sanal,6,1,1
 belirlemede,6,1,0
 enf,6,0,0
 bölümlerinin,6,1,0
 çalışmasını,6,1,0
 bağlılık,6,1,1
orik,6,0,0
tion,6,0,0
ıdır,6,1,1
 sh,6,0,0
 stu,6,0,0
adere,6,1,0
 öyk,6,0,0
 gar,6,1,1
 çocukluk,6,1,0
 anı,6,1,1
 romanı,6,1,0
 fatih,6,1,1
 mahall,6,1,0
 havaalanı,6,1,0
 tutulur,6,1,0
günümüz,6,1,0
ışlar,6,1,1
 üyelik,6,1,0
madığını,6,1,1
 aracılığı,6,1,0
 nato,6,0,0
 eğlence,6,1,1
 boru,6,1,1
menistan,6,0,0
erji,6,0,0
 2006,6,0,0
 çabası,6,1,0
 üstlen,6,1,1
lülü,6,0,0
 emri,6,1,0
 halif,6,0,0
 istekleri,6,1,0
eyim,6,1,1
 düzenlen,6,1,0
 hediye,6,1,1
ena,6,1,0
ilmesidir,6,1,1
 arzu,6,1,1
lip,6,1,1
peri,6,1,1
 ilkesine,6,1,0
 şartı,6,1,0
 vergilendir,6,1,0
 eğitmek,6,1,0
ator,6,0,0
ilmez,6,1,1
 ortamın,6,1,0
 kitleye,6,1,0
 ulaşma,6,1,0
 diyalog,6,1,1
 işlemine,6,1,0
lok,6,1,1
 blok,6,1,1
 yetişen,6,1,0
pres,6,1,1
 geçmek,6,1,0
lıkların,6,1,1
 redded,6,1,1
 ken,6,1,1
cesi,6,1,1
 yasaları,6,1,0
"',",6,0,0
 alkol,6,1,1
irken,6,1,1
sir,6,1,0
 kurulacak,6,1,0
 etkileyecek,6,1,0
veya,6,1,1
 güçlendir,6,1,0
47,6,0,0
26,6,0,0
 kirliliği,6,1,0
 kararını,6,1,0
1997,6,0,0
acılar,6,1,0
 unut,6,1,1
ustralya,6,0,0
lament,6,0,0
 amaçlarına,6,1,0
 gücünün,6,1,0
 mart,6,1,1
 kayn,6,1,0
 dilinde,6,1,0
vesi,6,1,0
 yönü,6,1,0
 ücretin,6,1,0
ıtma,6,1,0
 adlandırma,6,1,0
afi,6,1,1
inan,6,1,1
 telefonu,6,1,0
amış,6,0,0
 kanunla,6,1,0
ardo,6,0,0
 konulması,6,1,0
 cari,6,1,1
edin,6,1,1
 harcamalarının,6,1,0
galı,6,0,0
tıp,6,1,1
ula,6,1,1
 yaprağı,6,1,0
uvarlak,6,0,0
 kanalları,6,1,0
 hastaya,6,1,0
 hiyerarş,6,0,0
uri,6,1,0
 geliştirilmiş,6,1,0
 bilimi,6,1,0
 takdir,6,1,1
 maaş,6,1,1
 etmesine,6,1,0
malarda,6,1,1
 evrak,6,1,1
 kodlar,6,1,0
pers,6,0,0
 gruplardan,6,1,0
 konusundaki,6,1,0
 hist,6,1,0
 yönünü,6,1,0
 artırmaya,6,1,0
gâh,6,0,0
 büyümesi,6,1,0
ens,6,1,0
lılığı,6,1,1
lılığını,6,1,1
graf,6,0,0
 büyüm,6,1,0
 doğmasına,6,1,0
 açması,6,1,0
 taahhüt,6,1,1
kif,6,0,0
 eğitiminin,6,1,0
 kapsamına,6,1,0
 türünün,6,1,0
ij,6,0,0
 vakit,6,1,1
 günde,6,1,0
 gerekse,6,1,1
 firmalar,6,1,0
ılığında,6,1,1
linin,6,1,1
line,6,1,1
 bildirim,6,1,1
 eşitsizlik,6,1,1
 kelimelerin,6,1,0
lerarası,6,0,0
 yaşının,6,1,0
rasyonel,6,1,1
okratik,6,1,0
 ticareti,6,1,0
 türlerine,6,1,0
go,6,0,0
 olaylara,6,1,0
 sevk,6,1,1
 sorumluluğunu,6,1,0
ilenin,6,1,1
 hedefleri,6,1,0
 departman,6,1,1
 yetkin,6,1,1
 şiirin,6,1,0
adıkları,6,1,0
amsal,6,0,0
fried,6,0,0
unt,6,1,0
 yükümlü,6,1,1
 düşünceler,6,1,0
imizi,6,1,1
 kalmak,6,1,0
 ast,6,1,1
 sorununun,6,1,0
 görmek,6,1,0
 yılından,6,1,0
 veteriner,6,1,1
eliğine,6,1,0
uzu,6,1,0
 değerlere,6,1,0
 oyuncak,6,1,1
 açıklanabilir,6,1,0
 uzantısı,6,1,0
iştirme,6,1,1
 raporunda,6,1,0
ieu,6,0,0
 sayısına,6,1,0
 tecrüb,6,0,0
 ekonomisinde,6,1,0
ilmeyen,6,1,1
 duyma,6,1,0
 örneklerden,6,1,0
 sosyolog,6,1,1
ilmi,6,1,1
 iletişimde,6,1,0
 kitlenin,6,1,0
îd,6,0,0
rama,6,0,0
 öğretisi,6,1,0
 siz,6,1,1
ünden,6,1,1
 cih,6,0,0
eff,6,0,0
 dilde,6,1,0
isti,6,1,0
 otur,6,1,1
hiç,6,1,1
 erkekler,6,1,0
 üs,6,1,1
 iy,6,1,0
ii,6,1,0
 م,6,0,0
 ج,6,0,0
 ال,6,0,0
م,6,0,0
itir,6,1,0
efi,6,0,0
rab,6,1,1
 adını,6,1,0
 tefsir,6,1,1
 gününe,6,1,0
 israil,6,0,0
 renkte,6,1,0
 gölü,6,1,0
غ,6,0,0
 hikmet,6,1,1
 kims,6,1,0
 yaklaşımını,6,1,0
 leh,6,1,1
 gidecek,6,1,0
 zar,6,1,1
 kapatılması,6,1,0
 başk,6,0,0
işin,6,1,1
 etmelerini,6,1,0
 ayakta,6,1,0
ammed,6,0,0
 bozul,6,1,1
mir,6,1,1
kabul,6,1,1
 duyg,6,0,0
 mev,6,0,0
 üretme,6,1,0
iyy,6,0,0
 bilg,6,0,0
 rahat,6,1,1
 imkanı,6,1,0
 vatan,6,1,1
 sınırlarını,6,1,0
 faydalı,6,1,0
 toplumların,6,1,0
 boşan,6,1,1
 hükümler,6,1,0
ekk,6,0,0
 anlatmak,6,1,0
 bildirmek,6,1,0
 şur,6,1,0
 vurgu,6,1,1
 tec,6,0,0
 görüşmesi,6,1,0
 özgürlükler,6,1,0
 edinen,6,1,0
 kader,6,1,1
 üzerindedir,6,1,0
 isimdir,6,1,0
 göçü,6,1,1
 şartları,6,1,0
 adaleti,6,1,0
 okun,6,1,0
 evlilik,6,1,1
 hakim,6,1,1
 şeyden,6,1,0
 ayrıl,6,1,1
erse,6,1,1
edim,6,1,1
 laiklik,6,1,0
 otorite,6,1,1
 işlevlerini,6,1,0
 anlamını,6,1,0
 hareketlerinin,6,1,0
 dengesiz,6,1,0
 şüphel,6,1,0
 engeller,6,1,0
 tarihli,6,1,0
 işlerinde,6,1,1
 eşy,6,1,0
 şimdi,6,1,1
 2012,6,0,0
akların,6,1,0
 karadeniz,6,1,0
 tes,6,1,0
gio,6,0,0
 taban,6,1,1
 verimliliğini,6,1,0
 çeşitliliği,6,1,0
his,6,1,1
 evi,6,1,0
 araştırmalar,6,1,0
 bankalar,6,1,0
101,6,0,0
ıldıktan,6,1,1
 koşulların,6,1,0
 kop,6,1,1
 çoğal,6,1,1
zo,6,0,0
 çabaları,6,1,0
 işçileri,6,1,1
 araçlarını,6,0,0
 düşürmek,6,1,0
 yerlerin,6,1,0
 nedenler,6,1,0
 mağaza,6,1,1
ilidir,6,1,0
mekle,6,1,1
 kısmını,6,1,0
 kazanır,6,1,0
 karşılaştırmalı,6,1,0
 kullanılmalıdır,6,1,0
 kenar,6,1,1
 kısmına,6,1,0
 las,6,1,0
 damar,6,1,1
 ada,6,1,1
bı,6,1,1
keli,6,1,0
 kırık,6,1,1
 kemiği,6,1,0
ağının,6,1,0
 metodu,6,1,0
fes,6,1,1
 bilmek,6,1,0
 taşıması,6,1,0
ilmeye,6,1,1
 hiz,6,0,0
 noktasına,6,1,0
cil,6,0,0
lamasına,6,1,1
 toplarda,6,1,0
 şeri,6,1,1
astır,6,1,0
leştirmek,6,1,1
 masraf,6,1,1
 kaybeden,6,1,0
ateş,6,1,1
 kanununa,6,1,0
 alındığı,6,1,0
 tarihten,6,1,0
 yolda,6,1,0
 organların,6,1,0
 bilinci,6,1,0
 kokusu,6,1,0
 vermeyi,6,1,0
 dirsek,6,1,1
 ortamlarda,6,1,0
 köpr,6,0,0
eminist,6,0,0
no,6,0,0
lamada,6,1,1
 düzeltmek,6,1,0
 alana,6,1,0
 olaylardan,6,1,0
 nehir,6,1,1
tra,6,0,0
mazlar,6,1,1
 tapınağı,6,1,0
ışın,6,1,1
 doğuştan,6,1,0
 ısıtma,6,1,0
 öğretmenin,6,1,0
 yaşamsal,6,1,0
olojisi,6,0,0
 emped,6,0,0
win,6,0,0
 motorlu,6,1,0
 gelişiminin,6,1,0
gul,6,0,0
haş,6,1,0
 atık,6,1,1
 rotor,6,1,1
 kendilerine,6,1,0
 yetersizliği,6,1,0
 sunma,6,1,0
 belgesel,6,1,1
 olguların,6,1,0
 hacim,6,1,1
beyin,6,1,1
 dokusu,6,1,0
 bölümünün,6,1,0
dif,6,0,0
 doğduğu,6,1,0
 format,6,1,1
 gen,6,1,1
 gereksinimi,6,1,0
naz,6,1,1
far,6,1,1
 parmak,6,1,1
ight,6,0,0
 yatan,6,1,0
eceğe,6,1,1
 sanatçılar,6,1,0
 takdirde,6,1,0
 antlaşma,6,1,1
 kitl,6,1,0
atistik,6,0,0
 planlarının,6,1,0
çiliği,6,1,1
ane,6,1,0
 vergileri,6,1,0
 şirketi,6,1,0
 organizasyonları,6,1,0
 gündem,6,1,1
 devletinin,6,1,0
 özdeş,6,1,1
isto,6,0,0
 süreçlerini,6,1,0
 şeffaf,6,1,1
 kitaplarında,6,1,0
aziz,6,1,1
lm,6,0,0
alardaki,6,0,0
 yaratılması,6,1,0
ashington,6,0,0
acağından,6,1,1
 süreçte,6,1,0
 birleş,6,1,1
 şeklidir,6,1,0
 ziyade,6,1,1
 boncuk,6,1,1
 ölçmek,6,1,0
ingiliz,6,1,1
 kolektif,6,1,1
 dağılma,6,1,0
 arttırır,6,1,0
 evlenmesi,6,1,0
 cephesi,6,1,0
 edebilir,6,1,0
 vitamin,6,1,1
 özne,6,1,1
 akla,6,1,1
 ilkelerini,6,1,0
 adıdır,6,1,0
 hareketinin,6,1,0
yy,6,0,0
arlı,6,1,1
 bütünlük,6,1,0
 mektep,6,1,1
 birikimi,6,1,0
 şiiri,6,1,0
 yanlı,6,1,1
 geleneği,6,1,0
 keder,6,1,1
 uzaklaştır,6,1,0
 durumdur,6,1,0
 yönelt,6,1,0
 hakların,6,1,0
eber,6,1,0
ichte,6,0,0
 çaba,6,1,1
 yaşamda,6,1,0
analiz,6,1,1
 organik,6,1,1
saat,6,1,1
 eylemi,6,1,0
 amaçlayan,6,1,0
 uluslar,6,1,0
müzik,6,1,1
 sistemine,6,1,0
 postmodern,6,1,1
 hedeflere,6,1,0
 kılavuz,6,1,1
 ilişkisini,6,1,0
 mantıksal,6,1,0
 yardımcısı,6,1,0
 war,6,0,0
 işçiler,6,1,1
gl,6,0,0
evit,6,0,0
inasyon,6,0,0
 belirten,6,1,0
 olum,6,1,0
 padişah,6,1,1
ülf,6,0,0
 devlete,6,1,0
 ayarı,6,1,0
sayıs,6,1,0
yemek,6,1,1
 kus,6,1,1
bron,6,0,0
lad,6,0,0
hel,6,1,0
kızıl,6,1,1
 yerli,6,1,1
 türünden,6,1,0
 mümkündür,6,1,0
 gazetec,6,0,0
 best,6,0,0
cin,6,1,1
 korku,6,1,1
 verilecek,6,1,0
 esk,6,0,0
zade,6,1,1
 çizg,6,0,0
 derinliği,6,1,0
 kurumlarında,6,1,0
zen,6,1,1
eleriyle,6,1,0
 belki,6,1,1
tın,6,1,1
 tekniklerinin,6,1,0
 tasarlanmış,6,1,0
 liginde,6,1,0
osa,6,1,0
pi,6,1,1
 benim,6,1,0
cez,6,0,0
 hüs,6,0,0
 gram,6,1,1
işik,6,1,1
 vuruş,6,1,0
1993,6,0,0
uventus,6,0,0
beşiktaş,6,0,0
lion,6,0,0
geb,6,0,0
 saha,6,1,1
lov,6,0,0
 ülkeyi,6,1,0
uan,6,0,0
edek,6,0,0
ax,6,0,0
col,6,0,0
 denilen,6,1,0
 işlevleri,6,1,0
 propaganda,6,1,1
 iktidar,6,1,1
 endeks,6,1,1
 indeks,6,1,1
 programlar,6,1,0
baycan,6,0,0
otor,6,1,0
rosoft,6,0,0
 hizmetlerden,6,1,0
fan,6,1,0
ülkenin,6,1,0
 geçirmek,6,1,0
 yüzyıllarda,6,1,0
ezya,6,1,0
 aralıklarla,6,1,0
 toplan,6,1,1
 karşın,6,1,1
 başkası,6,1,0
 endüstrisinde,6,1,0
 sınırı,6,1,0
 kanunların,6,1,0
çülük,6,1,1
 kalkış,6,1,1
 sefer,6,1,1
 örnekler,6,1,0
 gecekondu,6,1,1
gut,6,1,1
 kurallarını,6,1,0
lamenter,6,0,0
 {,6,0,0
 ret,6,1,1
lemeleri,6,1,1
oloj,6,0,0
 beklediği,6,1,0
 itibari,6,1,1
 ruhsal,6,1,0
 azalmasına,6,1,0
 değişmez,6,1,0
ikâ,6,0,0
 paralel,6,1,1
 ulaştırma,6,1,0
 inovasyon,6,0,0
 seviye,6,1,1
 özelliklere,6,1,0
 tarafına,6,1,0
 biçimine,6,1,0
 yükseltilmesi,6,1,0
 süreyi,6,1,0
 çoğul,6,1,1
22,6,0,0
 işlemlerini,6,1,0
 sunumu,6,1,0
 açılmıştır,6,1,0
 sektöre,6,1,0
 numaralandır,6,1,0
 coğrafy,6,0,0
tifak,6,0,0
 hükümeti,6,1,0
 öğleden,6,1,0
 sabun,6,1,1
arab,6,0,0
 makale,6,1,1
 türden,6,1,0
 numaralı,6,1,0
 dağı,6,1,0
 muharebesi,6,1,0
 pembe,6,1,1
 perşembe,6,1,1
 günleri,6,1,0
yür,6,0,0
 katta,6,1,0
 katk,6,0,0
 fosfor,6,1,1
üleyman,6,0,0
 yılmaz,6,1,1
 kararın,6,1,0
 parç,6,0,0
 büyüktür,6,1,0
 ülkelerinden,6,1,0
orf,6,0,0
 ust,6,1,0
 havuz,6,1,1
 sayı,6,1,1
 bunları,6,1,0
 işgali,6,1,0
 dayanmaktadır,6,1,0
 yetiş,6,1,1
 başkanının,6,1,0
 uzanan,6,1,0
 artmaktadır,6,1,0
 olmaya,6,1,0
 ehl,6,1,0
 gerçekleştirdiği,6,1,0
 indirilmesi,6,1,0
 danış,6,1,1
 beklent,6,0,0
geler,6,1,0
umuz,6,1,1
lerdi,6,1,1
amın,6,0,0
pon,6,0,0
 bakanlık,6,1,1
kop,6,1,1
dit,6,1,1
 alanlardan,6,1,0
 ihrac,6,1,1
 sağlayıcı,6,1,0
mann,6,0,0
 hazırlanırken,6,1,0
 görüşünün,6,1,0
 politikanın,6,1,0
 benimsenmiştir,6,1,0
 harcamalarını,6,1,0
lukla,6,1,1
dip,6,1,1
bot,6,1,1
 deri,6,1,1
 sep,6,0,0
mid,6,1,1
 sitesi,6,1,0
arit,6,0,0
 sınıfının,6,1,0
ave,6,1,0
helm,6,0,0
 böl,6,1,1
con,6,0,0
 olanın,6,1,0
 nicelik,6,1,1
 ihtil,6,0,0
 planlamak,6,1,0
 yedek,6,1,1
 uluslu,6,1,0
 noktaları,6,1,0
 tutarlı,6,1,0
 faaliyetine,6,1,0
 tetkik,6,1,1
 altındaki,6,1,0
 metal,6,1,1
 onarım,6,1,1
 ucuz,6,1,1
 kaydı,6,1,0
 bulunmamaktadır,6,1,0
cus,6,0,0
 ucu,6,1,1
 dna,6,0,0
 faaliyetlere,6,1,0
birim,6,1,1
 ayrılm,6,1,0
dun,6,1,1
eptör,6,0,0
daz,6,1,1
datif,6,1,1
opat,6,0,0
 taşıdığı,6,1,0
eceği,6,1,1
 davranışsal,6,1,0
 entegrasyon,6,1,1
 kahve,6,1,1
 etmelidir,6,1,0
 bozan,6,1,0
 olg,6,0,0
 işlemin,6,1,0
 kullanılırlar,6,1,0
 açıklanması,6,1,0
 artıran,6,1,0
 çizmek,6,1,0
 bileşik,6,1,1
 bölüş,6,1,1
ortis,6,0,0
 konaklama,6,1,0
rast,6,1,1
 borcu,6,1,0
 müşavir,6,1,1
 seçilecek,6,1,0
 kurumunun,6,1,0
off,6,1,1
 olabilmektedir,6,1,0
 prosedür,6,1,1
imal,6,1,1
 konvansiyon,6,1,1
 personelinin,6,1,0
 oturum,6,1,1
ezi,6,1,0
 latin,6,1,0
 des,6,1,0
güz,6,1,1
 standardı,6,1,0
dukları,6,1,1
mb,6,0,0
 hisset,6,1,1
 stan,6,0,0
05,6,0,0
lines,6,0,0
 işidir,6,1,1
 ayırma,6,1,0
 kalori,6,1,1
 isteğe,6,1,0
 parkur,6,1,1
 öğrenciler,6,1,0
 ss,6,0,0
opotamya,6,0,0
 saatten,6,1,0
 olasılık,6,1,1
 sözleşmeli,6,1,0
sizm,6,1,0
 kalmaktadır,6,1,0
 öğretimi,6,1,0
 terap,6,0,0
fre,6,0,0
 olmamalı,6,1,0
 fah,6,0,0
 zur,6,0,0
 cevabı,6,1,0
 yönelen,6,1,0
lası,6,1,1
ahan,6,1,0
ja,6,0,0
 yansıması,6,1,0
 emre,6,1,0
 ittifak,6,1,1
gütün,6,1,0
 uygulanabilir,6,1,0
 uyuşmaz,6,1,0
pm,6,0,0
 tom,6,1,1
uler,6,0,0
eur,6,0,0
 üm,6,1,1
 inkar,6,1,1
aşi,6,1,0
 sem,6,1,1
 bulguları,6,1,0
 örgütleri,6,1,0
 kapsamındaki,6,1,0
sec,6,1,1
him,6,0,0
 işsiz,6,1,1
 teorileri,6,1,0
 hükümdarı,6,1,0
ohum,6,1,0
 tüketicilere,6,1,0
 ağası,6,1,0
 sektörün,6,1,0
efal,6,0,0
 lateral,6,0,0
ozis,6,0,0
ilerek,6,1,1
erica,6,1,0
gg,6,0,0
 isk,6,0,0
 lipaz,6,0,0
 oral,6,1,1
aph,6,0,0
oglobin,6,0,0
abol,6,0,0
agöz,6,0,0
tions,6,0,0
 hazırlanmış,6,1,0
 like,6,0,0
ows,6,0,0
 dede,6,1,1
tara,6,1,1
kg,6,0,0
 kaybed,6,1,1
 etkisinin,6,1,0
 mr,6,0,0
 ml,6,0,0
 idarî,6,0,0
bs,6,0,0
(),6,0,0
 milyar,6,1,1
ılığın,5,1,1
 emred,5,1,1
kare,5,1,1
 verici,5,1,1
 öğrenmek,5,1,0
aban,5,1,1
 durdur,5,1,1
 kursları,5,1,0
 hey,5,1,1
 savaşlarda,5,1,0
 cr,5,0,0
 sendrom,5,1,1
emik,5,1,1
opati,5,0,0
 döngüsü,5,1,0
 nemli,5,1,0
 destekleyici,5,1,0
 koyma,5,1,0
 nadir,5,1,1
 levha,5,1,1
 görülmesi,5,1,0
 masası,5,1,0
 tümünün,5,1,0
 kurtar,5,1,1
 dönüşür,5,1,0
 aşamasıdır,5,1,0
 jap,5,0,0
 tatbikat,5,1,1
 karşılanması,5,1,0
 çalışmaların,5,1,0
 ticarette,5,1,0
 ortamının,5,1,0
 akışını,5,1,0
 psikoloj,5,0,0
 halidir,5,1,0
 boyutları,5,1,0
 yönetiminden,5,1,0
 temizliği,5,1,0
 vaz,5,0,0
 inf,5,0,0
 bırakan,5,1,0
 ziyaret,5,1,1
kum,5,1,1
 1000,5,0,0
 iyileşme,5,1,0
part,5,0,0
 lak,5,1,1
46,5,0,0
amaktadır,5,0,0
tıkları,5,1,1
ılıp,5,1,1
 kurarak,5,1,0
bid,5,1,1
 kıyı,5,1,1
 yüksekliği,5,1,0
 mesafede,5,1,0
 ‘’,5,0,0
 kararlaştır,5,1,0
 yaşanması,5,1,0
 tanımlan,5,1,0
 nizam,5,1,1
 geometrik,5,1,1
.),5,0,0
 danışmanlık,5,1,0
 erg,5,1,1
 davalar,5,1,0
 ahşap,5,1,1
 krater,5,1,1
 sınıfına,5,1,0
 sip,5,0,0
 planında,5,1,0
 habersiz,5,1,0
 sağlamaktır,5,1,0
 önlen,5,1,0
 kullanmaktan,5,1,0
 yenilenmesi,5,1,0
 malzemeler,5,1,0
 yapılardan,5,1,0
 belirti,5,1,1
 marmara,5,0,0
 çıkarmaya,5,1,0
asız,5,1,0
 600,5,0,0
 etkilenmiştir,5,1,0
 yaklaşımları,5,1,0
 kullanılmasının,5,1,0
kendisi,5,1,0
 yılına,5,1,0
 depremi,5,1,0
 müdahalede,5,1,0
ayıcı,5,1,0
 halindeki,5,1,0
 anlatılan,5,1,0
asan,5,1,0
lediği,5,1,1
 olağan,5,1,1
lemesine,5,1,1
 ihtiyaçlarının,5,1,0
 kr,5,0,0
 alet,5,1,1
 karşılay,5,1,0
 tanımlam,5,1,0
iyetler,5,0,0
 kaynaklarını,5,1,0
 düzeninin,5,1,0
 uygulamaların,5,1,0
yolu,5,1,0
 kampany,5,0,0
 köprü,5,1,1
 bakteri,5,1,1
tok,5,1,1
 görünür,5,1,1
 nüfusunun,5,1,0
78,5,0,0
 bük,5,1,1
amasına,5,1,0
ozyon,5,0,0
cılara,5,1,1
 hitap,5,1,1
 bütünleşik,5,1,0
 kayması,5,1,0
 durumlara,5,1,0
 hayatı,5,1,0
 kesintiye,5,1,0
 sız,5,1,1
 kentsel,5,1,0
 kalmış,5,1,0
hey,5,1,1
 adlandırılır,5,1,0
 çalışmalarını,5,1,0
asal,5,1,1
rem,5,1,0
 rakam,5,1,1
 kayıpları,5,1,0
 kolon,5,1,1
 vali,5,1,1
 yaşaması,5,1,0
 içişleri,5,1,0
ayındır,5,1,0
 büyüklükte,5,1,0
 başlanır,5,1,0
 koordinasyonu,5,1,0
1988,5,0,0
 güce,5,1,0
 üstesinden,5,1,0
 bit,5,1,1
 görmüştür,5,1,0
arsa,5,1,1
 edilmemiş,5,1,0
 gecik,5,1,1
 bilen,5,1,0
yüzü,5,1,0
 1970,5,0,0
 doy,5,1,1
 grupta,5,1,0
 kurduğu,5,1,0
 dışarı,5,1,1
1994,5,0,0
 kaps,5,1,0
 zararın,5,1,0
 açılır,5,1,0
 yayınları,5,1,0
 paylaşım,5,1,1
 geliştirici,5,1,0
özgün,5,1,1
 esasları,5,1,0
lint,5,0,0
 dayanılarak,5,1,0
aktivite,5,1,1
 hav,5,1,1
 beklentilerini,5,1,0
 ediyor,5,1,0
tia,5,1,0
şik,5,1,1
ıza,5,1,0
 kanunlar,5,1,0
 yargılan,5,1,0
 eşitliği,5,1,0
 durdurul,5,1,0
ositler,5,0,0
 tatil,5,1,1
 imparator,5,1,1
 lat,5,1,1
 uyumu,5,1,0
 cok,5,0,0
 suçları,5,1,0
hidrat,5,1,1
akki,5,1,0
laşmış,5,1,1
 bölüme,5,1,0
 kiş,5,1,0
 maz,5,1,1
 soruml,5,1,0
 azdır,5,1,0
 qu,5,0,0
 la,5,1,1
 but,5,1,1
 she,5,0,0
 go,5,0,0
 play,5,0,0
 organizasyonu,5,1,0
makla,5,1,1
ükle,5,1,1
 yürüten,5,1,0
 kâğıt,5,0,0
 damga,5,1,1
 kurgu,5,1,1
 üyeliği,5,1,0
 kararsız,5,1,0
uld,5,0,0
 merkezlerinin,5,1,0
 anketi,5,1,0
eçen,5,0,0
 sistemde,5,1,0
uva,5,0,0
 gerçekleşme,5,1,0
 imal,5,1,1
 fas,5,1,0
süper,5,1,1
abilitasyon,5,0,0
 yapıyı,5,1,0
 incelem,5,1,0
 tercihi,5,1,0
 peşin,5,1,1
 yapılamaz,5,1,0
yok,5,1,1
 şeyh,5,1,1
 izmir,5,0,0
laşım,5,1,1
âd,5,0,0
kus,5,1,1
 gelişiminde,5,1,0
 olmasıdır,5,1,0
 bankaların,5,1,0
 matba,5,1,0
 hüseyin,5,0,0
 japon,5,0,0
 çay,5,1,1
ılmasıdır,5,1,1
 mantık,5,1,1
 kıyas,5,1,1
 düzenleyen,5,1,0
 savaşın,5,1,0
 ülkesinin,5,1,0
 yükseltmek,5,1,0
 içermektedir,5,1,0
 mir,5,1,1
cık,5,1,1
 silin,5,1,1
 hastalıkları,5,1,0
üzyon,5,0,0
 çeşididir,5,1,0
anan,5,1,0
 kapsamaktadır,5,1,0
 beklentisi,5,1,0
 faydası,5,1,0
iber,5,1,0
 menü,5,1,1
lanmasında,5,1,1
eva,5,1,0
 pir,5,1,1
 mercimek,5,1,1
ivas,5,0,0
 kaçakçılığı,5,1,0
ilmektedir,5,1,1
obik,5,0,0
 etmemek,5,1,0
izma,5,1,0
 girmesi,5,1,0
 milyondan,5,1,0
300,5,0,0
400,5,0,0
 şev,5,1,1
 bo,5,0,0
 kazanmak,5,1,0
 sistemidir,5,1,0
 gal,5,0,0
 şeker,5,1,1
unca,5,1,1
 okulun,5,1,0
 rolleri,5,1,0
 duyduğu,5,1,0
 belgedir,5,1,0
 adımı,5,1,0
 pekiştir,5,1,0
 tutması,5,1,0
ora,5,1,1
 satışa,5,1,0
 kültürünü,5,1,0
eten,5,1,1
 65,5,0,0
 söyleyen,5,1,0
 veli,5,1,1
 sağlayacağı,5,1,0
 değişiklikleri,5,1,0
 rızası,5,1,0
 ameliyat,5,1,1
 kamuoyu,5,1,1
 bilinmesi,5,1,0
 değerine,5,1,0
 teknolojilerinin,5,1,0
usunu,5,1,0
 gruplandır,5,1,0
destek,5,1,1
öğretmen,5,1,1
ediği,5,1,0
 dır,5,1,1
 otomobil,5,1,1
bistan,5,0,0
 söylenen,5,1,0
lanacak,5,1,1
 düşünül,5,1,0
ıy,5,1,0
 evrenin,5,1,0
ural,5,0,0
 düzenlenmiş,5,1,0
 numarası,5,1,0
 düzenlemelerin,5,1,0
ric,5,0,0
 olduğunun,5,1,0
mekte,5,1,1
 dikdörtgen,5,1,1
 diyagramı,5,1,0
bl,5,0,0
 hastaların,5,1,0
masındaki,5,1,1
vizyon,5,1,1
 endiş,5,0,0
 bilge,5,1,1
 oyuncu,5,1,1
 karakterler,5,1,0
abaş,5,1,0
 dışından,5,1,0
onto,5,0,0
 meteoroloji,5,1,1
 değerin,5,1,0
 metnin,5,1,0
yazma,5,1,1
 süresini,5,1,0
 birleşmesi,5,1,0
ordon,5,0,0
 işçilik,5,1,1
abilmektedir,5,1,1
 görülmektedir,5,1,0
asyonal,5,0,0
 beslen,5,1,1
 gelip,5,1,0
sok,5,1,1
rara,5,0,0
 etkinliğini,5,1,0
 politikada,5,1,0
 işbirliğine,5,1,0
 devamlı,5,1,0
 liderin,5,1,0
 nitelendir,5,1,0
64,5,0,0
99,5,0,0
 duyguları,5,1,0
 davranışların,5,1,0
125,5,0,0
 seride,5,1,0
 trend,5,1,1
 yöntemle,5,1,0
lahat,5,0,0
leştirici,5,1,1
üntü,5,1,1
küler,5,1,1
 çoğalt,5,1,0
 modelleri,5,1,0
 kayıtsız,5,1,1
 kullanımından,5,1,0
 başkasına,5,1,0
 yaptırım,5,1,1
 teorisinin,5,1,0
 idaresine,5,1,0
 sahne,5,1,1
 egzersiz,5,1,1
 dinleyic,5,0,0
 arasına,5,1,0
 kişilerce,5,1,0
nö,5,0,0
 min,5,1,1
 engellenmesi,5,1,0
 makine,5,1,1
 sorunlarından,5,1,0
 yerleş,5,1,1
tesi,5,1,1
 yapacağı,5,1,0
rag,5,0,0
 hizmetlere,5,1,0
 girmek,5,1,0
çer,5,1,1
eğinin,5,1,0
amel,5,1,1
 ünitesi,5,1,0
 itici,5,1,0
 seçilme,5,1,0
 beceriler,5,1,0
 yönlendirmek,5,1,0
 rekabetin,5,1,0
 bozulması,5,1,0
 tanımlamak,5,1,0
 memuru,5,1,0
 teknisyeni,5,1,0
 lis,5,0,0
 işlerine,5,1,1
 düzenlenmiştir,5,1,0
 dikey,5,1,1
 suçlardan,5,1,0
 miz,5,1,1
 tartışma,5,1,1
 ayr,5,1,1
 alıcının,5,1,0
 anahtar,5,1,1
 yasalar,5,1,0
 ilerlem,5,1,0
 düzenleyici,5,1,0
 kasım,5,1,1
ulum,5,1,1
tav,5,1,1
 haram,5,1,1
 mük,5,0,0
 te,5,1,1
uka,5,0,0
öğ,5,0,0
 ibrahim,5,0,0
 âyet,5,0,0
 tab,5,1,1
 telkin,5,1,1
 defin,5,1,1
asil,5,1,1
 kudret,5,1,1
atür,5,1,0
inlik,5,1,0
ihan,5,0,0
rac,5,0,0
 ca,5,1,1
 istiyor,5,1,0
nez,5,1,0
 başlama,5,1,0
 öğretmek,5,1,0
ukat,5,0,0
 varlığına,5,1,0
nah,5,1,1
 uydur,5,1,1
 kazanma,5,1,0
reti,5,1,0
baa,5,0,0
 nes,5,1,0
 buyur,5,1,1
 gelerek,5,1,0
 aralarında,5,1,0
âyet,5,0,0
 kil,5,1,1
til,5,1,1
bud,5,1,1
 39,5,0,0
 işlediği,5,1,0
 kendisinin,5,1,0
 ihtiva,5,1,1
kıy,5,1,1
 ölümle,5,1,0
 domuz,5,1,1
 ruhsat,5,1,1
nis,5,0,0
 naf,5,0,0
 ehliyet,5,1,1
aset,5,0,0
 ifadeleri,5,1,0
akt,5,1,0
eda,5,1,1
 dinlerde,5,1,0
 sekiz,5,1,1
 yaratır,5,1,0
 gönl,5,1,0
 müte,5,1,0
madır,5,1,1
 hoş,5,1,1
dh,5,0,0
atay,5,1,0
 ibad,5,0,0
 bağlılığı,5,1,0
 zorluk,5,1,0
 önc,5,0,0
 elinden,5,1,0
 vurgulan,5,1,0
 hoşgörü,5,1,1
ınır,5,1,1
 hafız,5,1,1
iliğe,5,1,1
ıyordu,5,1,1
iği,5,1,1
düny,5,1,0
 iniş,5,1,1
anet,5,0,0
 adamlarının,5,1,0
 otoritesi,5,1,0
 olana,5,1,0
 teorisini,5,1,0
 komşu,5,1,1
 merham,5,0,0
 başkalarına,5,1,0
 süb,5,0,0
mı,5,1,1
 seçen,5,1,0
 evlat,5,1,1
artık,5,1,1
 denk,5,1,1
 yaratması,5,1,0
 tıp,5,1,1
 fikrini,5,0,0
layı,5,1,0
32,5,0,0
 düzenin,5,1,0
 olurdu,5,1,0
 küt,5,1,1
 kitapları,5,1,0
 etkinliklerinin,5,1,0
 yerinden,5,1,0
 bildiği,5,1,0
ektaş,5,0,0
sana,5,1,1
 vermiş,5,1,0
sili,5,1,1
 istihbarat,5,1,1
 şirketinin,5,1,0
 diyafram,5,1,1
2001,5,0,0
elem,5,1,1
ılmasıyla,5,1,1
 yakınlık,5,1,0
 yolunun,5,1,0
 olabileceğini,5,1,0
 sorgulama,5,1,0
 civar,5,1,1
 molekül,5,1,1
 yazarın,5,1,0
 sınıflandırma,5,1,0
 gec,5,1,1
 mekanizm,5,1,1
kapı,5,1,1
 bors,5,1,0
 saptanmıştır,5,1,0
ğını,5,0,0
 sonuna,5,1,0
 getirmesi,5,1,0
oğrafya,5,0,0
 mevzu,5,1,1
 lim,5,1,1
eks,5,1,0
 mili,5,1,0
ried,5,0,0
iliğini,5,1,1
 gözetimi,5,1,0
aday,5,1,1
 etmişlerdir,5,1,0
 ilişk,5,0,0
emeyeceğini,5,1,1
imsel,5,1,0
 oynanan,5,1,0
kadir,5,1,1
 sürdürmek,5,1,0
 olasıdır,5,1,0
 bireyi,5,1,0
 gerçekte,5,1,0
üsünü,5,1,0
 aracını,5,1,0
 motoru,5,1,0
 kulak,5,1,1
akları,5,1,0
 45,5,0,0
 dikkatini,5,1,0
deri,5,1,1
 oluşumunu,5,1,0
elekt,5,1,0
hus,5,1,0
ağız,5,1,1
 tarafında,5,1,0
 bastır,5,1,1
içesi,5,1,0
 cep,5,1,1
 yaralı,5,1,1
iyen,5,1,0
 seçilir,5,1,0
 hastaneye,5,1,0
reni,5,1,0
 öfke,5,1,1
 düşünerek,5,1,0
 sebeple,5,1,0
ulur,5,1,1
 kanın,5,1,0
 etmez,5,1,0
_,5,0,0
 yerin,5,1,1
 atılması,5,1,0
lenmesini,5,1,1
 içeriğini,5,1,0
 beyin,5,1,1
 önerilen,5,1,0
ültü,5,0,0
 küçül,5,1,1
ilmesinden,5,1,1
arşova,5,0,0
 üretilmesi,5,1,0
 dağıtılması,5,1,0
atörler,5,0,0
gâr,5,0,0
 bölün,5,1,0
 miktarına,5,1,0
oit,5,0,0
 ihbar,5,1,1
 demografik,5,1,1
 etkisine,5,1,0
 dalına,5,1,0
 paket,5,1,1
 indirimi,5,1,0
 kesit,5,1,1
 teftiş,5,1,1
 belirtir,5,1,0
ebildiğini,5,1,1
 iletim,5,1,1
 takibi,5,1,0
 olunan,5,1,0
 türkler,5,0,0
şar,5,0,0
miz,5,1,1
ulla,5,0,0
sıra,5,1,1
 uygarlık,5,1,0
 gasp,5,1,1
ometrik,5,0,0
1910,5,0,0
 van,5,1,0
 alacağını,5,1,0
23,5,0,0
 ulaşıl,5,1,0
 eşlik,5,1,0
nab,5,0,0
duran,5,1,1
 tamamının,5,1,0
 mül,5,1,0
 yansıtmaktadır,5,1,0
alılar,5,1,0
 görüşünü,5,1,0
astr,5,1,0
 gelire,5,1,0
rist,5,0,0
 planlarına,5,1,0
 aracılık,5,1,0
 öğrenim,5,1,1
talya,5,1,0
 reh,5,0,0
 imzaladığı,5,1,0
 rolünün,5,1,0
 maks,5,0,0
 kullanılabilecek,5,1,0
 aydınlanma,5,1,0
 olabilmek,5,1,0
benz,5,1,0
eşme,5,1,0
 aksiyom,5,1,1
hil,5,0,0
 merak,5,1,1
lendirmek,5,1,1
 bakımdan,5,1,0
 değ,5,1,1
 ph,5,0,0
rofil,5,0,0
acıların,5,1,0
 durumdan,5,1,0
 hazırladığı,5,1,0
feksiyon,5,0,0
itis,5,0,0
dergi,5,1,1
 kaynaklık,5,1,0
 örgütlenmesi,5,1,0
 gelirlerinin,5,1,0
 evinde,5,1,0
 doğrusal,5,1,0
new,5,0,0
 hepsi,5,1,1
 müzesi,5,1,0
üksel,5,0,0
 tanımlanmaktadır,5,1,0
 planlanan,5,1,0
 engellen,5,1,0
 erkeğin,5,1,0
 determin,5,0,0
cih,5,0,0
 yardımıyla,5,1,0
 bitkisel,5,1,1
 tartışmaları,5,1,0
 yasalarına,5,1,0
osis,5,0,0
1936,5,0,0
uncu,5,1,1
 çağı,5,1,0
iliğinde,5,1,1
 tarafa,5,1,0
 şubat,5,1,1
 kitlelere,5,1,0
 etkileşimi,5,1,0
 etkileşime,5,1,0
 götür,5,1,1
 ağaç,5,1,1
 kaldı,5,1,0
 şiddeti,5,1,0
 sözde,5,1,1
ubat,5,0,0
 yal,5,1,1
benim,5,1,0
 alımı,5,1,0
 alanlarına,5,1,0
 his,5,1,1
kadınlar,5,1,0
 sistemli,5,1,0
lemenin,5,1,1
asyona,5,0,0
 onlara,5,1,0
 yönteminin,5,1,0
leye,5,1,1
sızın,5,1,1
 yetkisini,5,1,0
tme,5,1,1
 stratejisinin,5,1,0
 yeterlik,5,1,1
 gösterme,5,1,0
ulmaz,5,1,1
jantin,5,1,0
testan,5,1,0
row,5,0,0
 modelini,5,1,0
 açıklanan,5,1,0
kah,5,1,1
 yuvarlak,5,1,1
 ilkelere,5,1,0
 etmediği,5,1,0
dirme,5,1,1
stein,5,0,0
 gösterim,5,1,1
 rejiminin,5,1,0
 anayasal,5,1,1
 keşfet,5,1,1
 lam,5,1,1
ilendir,5,1,1
gre,5,0,0
 motif,5,1,1
latma,5,1,1
 burada,5,1,0
lazi,5,1,0
 ulu,5,1,1
 sistemlerinden,5,1,0
 tekil,5,1,1
 üretmek,5,1,0
leği,5,0,0
 uzmanı,5,1,0
ius,5,0,0
 mesel,5,1,1
 36,5,0,0
 albümleri,5,1,0
 yayıncılık,5,1,0
 hücreler,5,1,0
 ağıt,5,1,1
 ayn,5,1,1
 oynamıştır,5,1,0
 memleket,5,1,1
 sanay,5,0,0
 dayanak,5,1,1
ûn,5,0,0
mol,5,0,0
patik,5,1,1
erjik,5,0,0
 medyanın,5,1,0
 gerçekçi,5,1,0
 ışığı,5,1,1
 görüntü,5,1,1
 öğeler,5,1,0
âli,5,0,0
 alınmaz,5,1,0
 dedi,5,1,1
 yayım,5,1,1
ücu,5,1,0
 ağa,5,1,1
 ib,5,1,1
ünür,5,1,1
 onayı,5,1,0
 paylaşımı,5,1,0
ft,5,0,0
hum,5,1,1
 şampiyon,5,1,1
 değiştirme,5,1,0
 sahiptirler,5,1,0
 atılmıştır,5,1,0
 lakabı,5,1,0
 giydiği,5,1,0
abzonspor,5,0,0
nan,5,1,1
 messi,5,0,0
 tör,5,1,1
 oynadığı,5,1,0
 kulübü,5,1,0
chel,5,0,0
 atılan,5,1,0
ino,5,0,0
 istey,5,1,0
şen,5,1,1
 kararına,5,1,0
ces,5,0,0
içi,5,1,1
ezerv,5,0,0
 tanıt,5,1,1
 çıkarları,5,1,0
 ülkelerinin,5,1,0
 vermemiştir,5,1,0
 gitmeyi,5,1,0
 teklifi,5,1,0
 amerikan,5,1,1
 zincirinin,5,1,0
 üretimde,5,1,0
 dog,5,1,1
ayun,5,1,0
 mektebi,5,1,0
 sonuçlara,5,1,0
 alırlar,5,1,0
 insanlık,5,1,0
 içindedir,5,1,0
 yansıtır,5,1,0
iciliği,5,1,1
meyecek,5,1,1
abalık,5,1,0
 suçlar,5,1,0
 karma,5,1,1
elenmesi,5,1,0
lr,5,0,0
 hazırlanmasında,5,1,0
 taşı,5,1,1
 aralığında,5,1,0
iklik,5,1,1
düler,5,1,1
 28,5,0,0
 eşyalar,5,1,0
 kurmuştur,5,1,0
 kuralların,5,1,0
 deneyimi,5,1,0
 hatta,5,1,1
 kontrolleri,5,1,0
 imzal,5,1,0
 *,5,0,0
 saatleri,5,1,0
 durgunluk,5,1,0
 kusur,5,1,1
 anlatı,5,1,1
 varlığa,5,1,0
abat,5,1,1
 yenil,5,1,0
elim,5,1,1
 farklılıkları,5,1,0
amada,5,1,0
mos,5,0,0
 gelişmenin,5,1,0
 farkında,5,1,1
odos,5,0,0
 saygın,5,1,1
asta,5,1,0
 gri,5,1,1
 hikâye,5,0,0
 tarzında,5,1,0
renin,5,1,0
 maliyetlerini,5,1,0
 faaliyette,5,1,0
emesine,5,1,0
 sesler,5,1,0
ht,5,0,0
 rit,5,0,0
 kaynaklarının,5,1,0
rekans,5,0,0
pil,5,1,1
 değişir,5,1,0
edar,5,1,0
 yükseğe,5,1,0
aalanı,5,0,0
 durumlarını,5,1,0
 dijital,5,1,1
reye,5,1,0
 izlenen,5,1,0
 sendikal,5,1,1
 almaları,5,1,0
bellek,5,1,1
 yukarıya,5,1,0
 kuvvetli,5,1,1
 çağrıştır,5,1,0
 hayvanları,5,1,0
 gür,5,1,1
işen,5,1,1
 güneydoğu,5,1,1
 mec,5,1,1
 tanınmıştır,5,1,0
 →,5,0,0
 set,5,1,1
idem,5,1,0
 yemeği,5,1,0
 verilmiş,5,1,0
lardı,5,1,1
 çoğu,5,1,1
 yetiştirmek,5,1,0
fil,5,1,1
 ırk,5,1,1
ümrü,5,0,0
 ordunun,5,1,0
 oluyor,5,1,0
layarak,5,1,1
okula,5,1,0
 zamanlar,5,1,0
 kopuk,5,1,1
 yel,5,1,1
 1990,5,0,0
 karesi,5,1,0
 konak,5,1,1
 fosil,5,1,1
 dinozor,5,1,1
 yaşamış,5,1,0
abildiği,5,1,1
 salı,5,1,1
 kaçıncı,5,1,0
 ortalamasının,5,1,0
 notları,5,1,0
mazlık,5,1,1
 arda,5,1,0
 gösterildiği,5,1,0
ısında,5,1,0
 hoca,5,1,1
 onar,5,1,1
 ec,5,0,0
önemli,5,1,1
 böcek,5,1,1
kırım,5,1,1
 resmen,5,1,1
 yarısında,5,1,0
 dediği,5,1,1
 başta,5,1,0
 izlediği,5,1,0
 öncülük,5,1,0
 gergin,5,1,1
 bizi,5,1,0
 düşüncelerini,5,1,0
nden,5,1,1
 zenginliği,5,1,0
irt,5,0,0
 giz,5,1,1
 yo,5,0,0
arşı,5,1,0
 parçaya,5,1,0
 parasının,5,1,0
 zorunluluğu,5,1,0
 kişiliği,5,1,0
 çar,5,1,1
 kongre,5,1,1
 bakılarak,5,1,0
 ermesi,5,1,0
 usta,5,1,1
 yayımlanan,5,1,0
 derg,5,1,1
 etkilediği,5,1,0
ımızda,5,1,1
mam,5,1,1
 bana,5,1,0
 diyarbakır,5,0,0
 yoğunluk,5,1,0
tipi,5,1,1
lace,5,1,0
ceğinden,5,0,0
roz,5,0,0
 sponsor,5,1,1
 kiral,5,1,0
 kurmaya,5,1,0
lamaları,5,1,1
odyum,5,1,0
 programların,5,1,0
ott,5,1,0
 amaçla,5,1,1
insiz,5,1,0
 enflasyonu,5,1,0
 projelerinin,5,1,0
 desteklemiştir,5,1,0
 od,5,1,1
 gird,5,0,0
 pencer,5,0,0
 plak,5,1,1
 terminal,5,1,1
ift,5,0,0
 ut,5,1,1
asp,5,0,0
 amir,5,1,1
cor,5,0,0
mund,5,0,0
vol,5,0,0
 ederken,5,1,0
zan,5,1,1
aboratuvar,5,0,0
 1961,5,0,0
ct,5,0,0
 personele,5,1,0
odal,5,1,0
 sınıflandırılması,5,1,0
ûl,5,0,0
rop,5,1,1
fettin,5,0,0
auf,5,0,0
 kahramanı,5,1,0
 amaçlarını,5,1,0
 geçirme,5,1,0
 kırsal,5,1,0
ikler,5,1,1
ical,5,0,0
iyatro,5,0,0
itasyon,5,0,0
 teşebbüs,5,1,1
okok,5,0,0
tet,5,1,0
matematik,5,1,1
 bagaj,5,1,1
 aşan,5,1,0
ometri,5,0,0
 beklentileri,5,1,0
 fak,5,1,1
 teşhis,5,1,1
ebilmektedir,5,1,1
eksiyon,5,0,0
 iyileş,5,1,0
 sentezi,5,1,0
enf,5,0,0
anlara,5,1,1
 parçaları,5,1,0
ayol,5,1,1
 selam,5,1,1
 bireyleri,5,1,0
 evreni,5,1,0
 verirken,5,1,0
 pirinç,5,1,1
 uzmanlaş,5,1,0
 araştırmak,5,1,0
 haritası,5,1,0
 eğilimleri,5,1,0
die,5,0,0
 alandaki,5,1,0
 oluşturulmasına,5,1,0
 operasyonel,5,1,1
çel,5,1,1
 rutin,5,1,1
 vagon,5,1,1
 yükseklik,5,1,0
dens,5,0,0
adig,5,0,0
 ortaklığı,5,1,0
 zir,5,1,1
 nüfusu,5,1,0
 mallarını,5,1,0
 hayatta,5,1,0
 adi,5,1,1
 vaka,5,1,1
 soruları,5,1,0
 babası,5,1,0
 ibr,5,1,0
 yemin,5,1,1
 hammadde,5,1,1
 diplomatik,5,1,1
 askerî,5,0,0
 olayla,5,1,0
 ödemeleri,5,1,0
apur,5,0,0
 vaat,5,1,1
 aykır,5,0,0
 deleg,5,0,0
 tanıması,5,1,0
bahar,5,1,1
 zararlı,5,1,0
oterapi,5,0,0
 tomurcuk,5,1,1
 uydular,5,1,1
iyetini,5,0,0
 new,5,0,0
 açıklamaya,5,1,0
 tedavisinde,5,1,0
 agon,5,0,0
olitik,5,0,0
 özgürlüğün,5,1,0
igh,5,0,0
 aralı,5,1,0
 vadede,5,1,0
gini,5,0,0
 telgraf,5,1,1
 faaliyeti,5,1,0
 arkadaşlarının,5,1,0
 aktivite,5,1,1
 ü,5,1,1
 sanayileşme,5,1,0
 gs,5,0,0
 edebiyatın,5,1,0
 ilerleyen,5,1,0
mag,5,0,0
uch,5,0,0
 âşık,5,0,0
 idrar,5,1,1
 birleştirme,5,1,0
ema,5,1,0
 genişliği,5,1,0
 sir,5,1,0
 fazlasını,5,1,0
 yılını,5,1,0
 uğrar,5,1,0
110,5,0,0
onsol,5,0,0
 hesabında,5,1,0
 olanların,5,1,0
mih,5,0,0
 batıl,5,1,1
 örgütler,5,1,0
lılığın,5,1,1
 öğrencilere,5,1,0
 bakmak,5,1,0
 sözel,5,1,1
 kolaylaştırır,5,1,0
1974,5,0,0
 geliştirdiği,5,1,0
 şekilleri,5,1,0
alanan,5,1,0
 duyarsız,5,1,1
 ünit,5,0,0
 hece,5,1,1
 şairi,5,1,0
 teması,5,1,0
aft,5,1,1
 kabin,5,1,1
çilere,5,1,1
 sektörüne,5,1,0
 kör,5,1,1
anım,5,1,1
 köşesi,5,1,0
elikle,5,1,0
lüğün,5,1,1
mp,5,0,0
 aşamasına,5,1,0
çıların,5,1,1
 röportaj,5,1,1
 düşme,5,1,0
 karaciğer,5,1,1
 vücuda,5,1,0
 olağanüstü,5,1,1
ebek,5,0,0
 incelen,5,1,0
cılığın,5,1,1
ilerdir,5,1,0
tepe,5,1,1
tig,5,1,1
itif,5,0,0
ral,5,0,0
 sayfası,5,1,0
giler,5,0,0
 bag,5,1,1
 gazel,5,1,1
ostal,5,0,0
illiyet,5,1,1
 diğeri,5,1,0
 huz,5,1,0
 davası,5,1,0
 bize,5,1,0
 görünce,5,1,0
 muğ,5,0,0
 keb,5,1,1
 heyet,5,1,1
 ölümü,5,1,0
nâme,5,0,0
 mg,5,0,0
 edebî,5,0,0
 hen,5,1,0
 talebini,5,1,0
 kültüre,5,1,0
 mülteciler,5,1,0
istir,5,1,0
ğr,5,0,0
 karışıklıklar,5,1,0
 senedir,5,1,0
 nasip,5,1,1
 eylesin,5,1,0
 amin,5,1,1
reasyon,5,0,0
 tüketiciler,5,1,0
 nostal,5,0,0
 imza,5,1,1
 imzalar,5,1,0
 krallarının,5,1,0
 sabittir,5,1,0
 nod,5,1,1
 refleks,5,1,1
üsünde,5,1,0
 karsinom,5,0,0
olus,5,0,0
cl,5,0,0
 idi,5,1,1
 nur,5,1,1
eviz,5,1,0
 canım,5,1,0
ute,5,1,0
ux,5,0,0
ors,5,0,0
arn,5,1,0
ibil,5,1,0
ning,5,0,0
 faktörlere,5,1,0
 vade,5,1,1
 fes,5,1,1
 karayolu,5,1,0
idiş,5,1,0
 farkının,5,1,0
tec,5,0,0
 oluşturacak,5,1,0
 görevinde,5,1,0
|,5,0,0
 işlemiş,5,1,0
 yenileme,5,1,0
gören,5,1,0
 kuk,5,0,0
^,5,0,0
 dalıdır,5,1,0
 devletlerinin,5,1,0
nevi,5,1,1
 lt,5,0,0
 teknolojisi,5,1,0
 air,5,0,0
 method,5,0,0
 neler,4,1,1
 depremin,4,1,0
 bulunup,4,1,0
pin,4,1,0
 lokal,4,1,1
 böbrek,4,1,1
ansiyon,4,0,0
ovol,4,0,0
 nör,4,0,0
 çevrim,4,1,1
 halindedir,4,1,0
 ajan,4,1,1
 azından,4,1,0
 sis,4,1,1
 çamur,4,1,1
 yüzünden,4,1,0
 seviy,4,1,0
 aşamada,4,1,0
ulin,4,0,0
 hasarın,4,1,0
 bozulma,4,1,0
 panik,4,1,1
 155,4,0,0
 kesint,4,1,0
 bileş,4,1,1
 çıkmak,4,1,0
 donan,4,1,0
malarından,4,1,1
strüksiyon,4,0,0
 trombosit,4,0,0
asyonunu,4,0,0
 önler,4,1,0
hop,4,1,1
 etkilerinin,4,1,0
 çalışmalarından,4,1,0
 alınma,4,1,0
 aden,4,1,0
 yapılmaktadır,4,1,0
 çıkarım,4,1,1
 kaynağa,4,1,0
 aslında,4,1,0
 ettiğimiz,4,1,0
 almadan,4,1,0
mezler,4,1,1
abilirler,4,1,1
 kolu,4,1,0
metal,4,1,1
 çocuklarına,4,1,0
 ocak,4,1,1
’’,4,0,0
 üstlendiği,4,1,0
 1995,4,0,0
 tamamlanması,4,1,0
 hastane,4,1,1
 tüz,4,0,0
üğü,4,1,1
umi,4,1,0
uro,4,0,0
onomik,4,0,0
 eşi,4,1,0
 kazasında,4,1,0
1919,4,0,0
1932,4,0,0
 filtr,4,0,0
 cihazları,4,1,0
 kalmasını,4,1,0
ularak,4,1,1
 ekipleri,4,1,0
 kullanılmak,4,1,0
göl,4,1,1
cük,4,1,1
ülerek,4,1,1
 kamuoy,4,1,1
 denizi,4,1,1
 gelmeden,4,1,0
 çalışmalarda,4,1,0
 yaşamına,4,1,0
 yaklaşımlar,4,1,0
 ağlama,4,1,0
ürk,4,1,1
 1999,4,0,0
 göl,4,1,1
altma,4,1,0
 dağın,4,1,0
 bölgelerinde,4,1,0
 başlangıcında,4,1,0
 herkesin,4,1,0
 serbestçe,4,1,0
annamesi,4,0,0
tılar,4,1,1
 iyileştirilmesi,4,1,0
2008,4,0,0
 yerinin,4,1,0
 tetik,4,1,1
 bölgeye,4,1,0
 tabloya,4,1,0
 dahilinde,4,1,0
 yarayan,4,1,0
 hedefler,4,1,0
 yanl,4,1,0
 asgari,4,1,1
ilmemesi,4,1,1
 oluşturuldu,4,1,0
ktan,4,0,0
 sergilenen,4,1,0
 artmasını,4,1,0
 silahlar,4,1,0
etleri,4,1,0
 yaşantı,4,1,1
 semboller,4,1,0
 kolayca,4,1,0
 ölçekte,4,1,0
 aşın,4,1,1
itr,4,1,0
 hatırlat,4,1,0
orman,4,1,1
68,4,0,0
 kurumdur,4,1,0
 tansiyon,4,1,1
 sorum,4,1,1
 açılımı,4,1,0
 komuta,4,1,1
 duyul,4,1,0
 yollarının,4,1,0
 sera,4,1,1
 hedefleyen,4,1,0
 kurgulan,4,1,0
 yönleri,4,1,0
türü,4,1,0
lanmasına,4,1,1
bilir,4,1,0
 enerjiye,4,1,0
aktör,4,1,1
 tipik,4,1,1
 birimlerinden,4,1,0
 katılımcılar,4,1,0
 yanıtı,4,1,0
 aranan,4,1,0
 olayına,4,1,0
oglis,4,0,0
 taşınabilir,4,1,0
lenmemiş,4,1,1
 kazalar,4,1,0
 koşullarına,4,1,0
 kuruluşların,4,1,0
 başkanları,4,1,0
ekteki,4,1,0
dram,4,1,1
 rady,4,0,0
 nükleik,4,0,0
oğu,4,1,0
 çıkmasında,4,1,0
eğinden,4,1,0
 kaybet,4,1,1
 krize,4,1,0
 fırsatlar,4,1,0
 düzeylerini,4,1,0
 listesi,4,1,0
 yayınlanan,4,1,0
abilecekleri,4,1,1
hy,4,0,0
 protokolü,4,1,0
 çıkarmıştır,4,1,0
1995,4,0,0
 endüstriyel,4,1,1
 un,4,1,1
 hindistan,4,0,0
 ilaçlar,4,1,0
 örgütlü,4,1,0
 yükselme,4,1,0
 sınavı,4,1,0
 siteleri,4,1,0
arkadaş,4,1,1
aw,4,0,0
 şekliyle,4,1,0
 zih,4,0,0
itime,4,1,0
 erişimi,4,1,0
abilmesini,4,1,1
 cor,4,0,0
 tamamlamak,4,1,0
 unvan,4,1,1
keme,4,1,1
ıllı,4,0,0
 dönüştürme,4,1,0
lenin,4,1,1
 gazetede,4,1,0
 önemsen,4,1,0
hür,4,1,1
 işkenc,4,0,0
 tabidir,4,1,0
 dokunulmaz,4,1,0
ülme,4,1,1
iyetinin,4,1,0
cılığa,4,1,1
 devriye,4,1,1
 tanımlanabilir,4,1,0
akal,4,1,1
sus,4,1,1
 almayı,4,1,0
 kartları,4,1,0
 sw,4,0,0
 çerçev,4,0,0
elenme,4,1,0
 cezaları,4,1,0
 kendileri,4,1,0
amadan,4,1,1
 organları,4,1,0
 mebus,4,1,1
 ömürlü,4,1,0
 partili,4,1,0
tihat,4,0,0
 virus,4,0,0
 ayrılmıştır,4,1,0
 özellikleriyle,4,1,0
 elden,4,1,0
 dakikada,4,1,0
 faktörü,4,1,0
ister,4,1,0
 my,4,0,0
itar,4,1,0
eph,4,0,0
 sınıfları,4,1,0
muhafaz,4,0,0
 hayatına,4,1,0
ipler,4,1,0
 gençlik,4,1,0
elerindeki,4,0,0
 birliğine,4,1,0
 aşamalı,4,1,0
 rekabete,4,1,0
1996,4,0,0
iliğine,4,1,1
 özelliktir,4,1,0
 dille,4,1,0
 başvurusu,4,1,0
 halen,4,1,1
 istemektedir,4,1,0
 serisi,4,1,0
ray,4,1,1
 yazılım,4,1,1
 gelmesine,4,1,0
 doğuran,4,1,0
 parazit,4,1,1
 alanlarında,4,1,0
iciye,4,1,1
 hukukuna,4,1,0
mani,4,1,1
irmi,4,0,0
 işlemlerinde,4,1,0
 kabulü,4,1,0
aplar,4,0,0
 şehzad,4,0,0
 eğitiminden,4,1,0
 euro,4,1,1
 müşterilerin,4,1,0
 referans,4,1,1
 posta,4,1,1
icisi,4,1,1
 heykel,4,1,1
ath,4,0,0
 görüntülerinin,4,1,0
 izolasyon,4,1,1
 işlevini,4,1,0
 yerleşik,4,1,1
arış,4,1,1
 diy,4,0,0
ojen,4,1,0
 buğday,4,1,1
ege,4,1,1
 anemi,4,1,1
 baharat,4,1,1
 faktördür,4,1,0
 irad,4,1,1
ason,4,0,0
orb,4,0,0
 hayr,4,1,0
 sıkıştır,4,1,0
ısını,4,1,0
 ortama,4,1,0
 ünite,4,1,1
 yapılmaması,4,1,0
 başın,4,1,0
 kesilmesi,4,1,0
elenek,4,0,0
 ayrımcılık,4,1,0
 girecek,4,1,0
 yöntemidir,4,1,0
igüzel,4,0,0
satı,4,1,1
 tesisat,4,1,1
genelde,4,1,0
indi,4,1,1
 gününde,4,1,0
 pro,4,0,0
onu,4,1,1
 hane,4,1,1
layıcısı,4,1,1
alardır,4,1,1
itör,4,0,0
günde,4,1,0
 edilebilecek,4,1,0
 sunmaktadır,4,1,0
risi,4,0,0
 yasaların,4,1,0
 mezunu,4,1,0
1973,4,0,0
1981,4,0,0
 sözünün,4,1,0
 faaliyetlerinde,4,1,0
 eklemek,4,1,0
 bunlarda,4,1,0
 bölümünü,4,1,0
 şef,4,1,1
 yönlerini,4,1,0
 yaklaşıma,4,1,0
 arzusu,4,1,0
 kıt,4,1,1
 gücüyle,4,1,0
 öneminin,4,1,0
bis,4,0,0
 işletmec,4,0,0
atya,4,1,0
emeyeceği,4,1,1
 inanır,4,1,0
 merkezlerinde,4,1,0
 öğretmenleri,4,1,0
usta,4,1,1
 değilse,4,1,0
istiyan,4,0,0
ask,4,1,1
 seferi,4,1,1
ızı,4,1,1
 tren,4,1,1
amamıştır,4,1,1
 verilmesinin,4,1,0
üsrev,4,0,0
nat,4,1,0
alo,4,1,1
siniz,4,1,1
 kurulur,4,1,0
 hareketlilik,4,1,0
 taksit,4,1,1
 sonucudur,4,1,0
 gerçekleştirilir,4,1,0
 tanıtım,4,1,1
 değerli,4,1,0
izli,4,1,0
67,4,0,0
 gruplarının,4,1,0
 limit,4,1,1
 hesaba,4,1,0
ılmadan,4,1,1
 sunulduğu,4,1,0
 etkinliğin,4,1,0
calı,4,0,0
 bitkilerden,4,1,0
 müşterilere,4,1,0
 doz,4,1,1
 rej,4,0,0
hayat,4,1,1
 programın,4,1,0
 konumları,4,1,0
amp,4,0,0
 hesaplanan,4,1,0
 değere,4,1,0
 dallarından,4,1,0
lilerin,4,1,1
 emekli,4,1,1
 portföy,4,1,1
ladıkları,4,1,1
 sıkıntısı,4,1,0
 kolaylık,4,1,0
 henüz,4,1,1
 kıymetli,4,1,0
 şeklinin,4,1,0
 dilsel,4,1,0
 kodu,4,1,0
 çab,4,1,1
 yaygınlaştı,4,1,0
 edildi,4,1,0
 örgütlerinin,4,1,0
 çıkmaktadır,4,1,0
 verilere,4,1,0
 endüstrisinin,4,1,0
 fel,4,0,0
 bağlam,4,1,1
 cihazlar,4,1,0
 aynıdır,4,1,0
fit,4,1,1
oplaz,4,0,0
 2001,4,0,0
 2005,4,0,0
 sorununu,4,1,0
 büyüyen,4,1,0
 imtiyaz,4,1,1
izmatik,4,0,0
 yetenekler,4,1,0
 sıkça,4,1,1
ela,4,1,1
 komed,4,0,0
 cennet,4,1,1
 örneğin,4,1,1
 kılmak,4,1,0
açlı,4,1,0
lılığa,4,1,1
yaban,4,1,1
 reddet,4,1,1
 çevresinin,4,1,0
onomi,4,0,0
jamin,4,0,0
çılı,4,1,1
kinson,4,0,0
 parametr,4,0,0
eksi,4,1,1
 ailesinin,4,1,0
 takas,4,1,1
 etmenin,4,1,0
 yeteneğine,4,1,0
kili,4,1,0
tral,4,0,0
 lif,4,1,1
 duvarı,4,1,0
 görüşmeleri,4,1,0
 mimari,4,1,1
 güne,4,1,0
 yetkisine,4,1,0
çat,4,1,1
 uyması,4,1,0
madaki,4,1,1
 gayret,4,1,1
iliğinin,4,1,1
 oluştuğu,4,1,0
 ailede,4,1,0
's,4,0,0
 omuz,4,1,1
ilmemiş,4,1,1
 sanatçının,4,1,0
 anlamlar,4,1,0
 katmak,4,1,0
 salonu,4,1,0
macılık,4,1,1
ington,4,0,0
sına,4,1,1
ferans,4,0,0
 oluşturdukları,4,1,0
 tüketicilerin,4,1,0
 bilinçli,4,1,0
 getirmiştir,4,1,0
 toplantısı,4,1,0
 1978,4,0,0
 güveni,4,1,0
 araba,4,1,1
lerce,4,1,1
 ic,4,1,1
hiavelli,4,0,0
liliğine,4,1,1
1876,4,0,0
ansız,4,1,1
ğıt,4,0,0
 içerikli,4,1,0
 öneri,4,1,1
lın,4,1,1
 kötülük,4,1,1
 kabiliyet,4,1,1
 durması,4,1,1
 problemler,4,1,0
âmet,4,0,0
unes,4,0,0
 kaynağın,4,1,0
urt,4,1,0
 olmamak,4,1,0
 aileye,4,1,0
müm,4,1,0
 ülken,4,1,0
 inançları,4,1,0
koz,4,1,1
usuna,4,1,0
nev,4,0,0
 üstlenmiştir,4,1,0
hic,4,1,1
rif,4,0,0
âne,4,0,0
 ettirmek,4,1,0
 yağdır,4,1,0
 kem,4,1,1
 kızlar,4,1,0
larımız,4,1,1
 lık,4,1,1
 si,4,1,1
yit,4,1,1
 teş,4,1,0
 teçhiz,4,1,1
 hür,4,1,1
desi,4,1,1
 hut,4,1,0
ûf,4,0,0
 kılınan,4,1,0
 laf,4,1,1
afe,4,1,0
 örtüsü,4,1,0
 ur,4,1,1
gece,4,1,1
 güneşin,4,1,0
 vakt,4,0,0
îler,4,0,0
 kitapların,4,1,0
 yaratılış,4,1,0
 başkenti,4,1,0
ة,4,0,0
ل,4,0,0
 neticesinde,4,1,0
 gay,4,1,1
 miktarını,4,1,0
 zek,4,0,0
 şeklini,4,1,0
 içinden,4,1,0
 yücelt,4,1,0
 ten,4,1,1
 ihtilaf,4,1,1
 meşhur,4,1,1
edel,4,1,0
 sözlük,4,1,1
 cami,4,1,1
vili,4,0,0
 bunlarla,4,1,0
 çevir,4,1,1
hed,4,0,0
 öncek,4,0,0
 ifadesiyle,4,1,0
 ilham,4,1,1
gibi,4,1,1
 okuy,4,1,0
alarıyla,4,1,0
 akıllı,4,1,1
 sonucun,4,1,0
 vas,4,0,0
 kıy,4,1,1
 konularını,4,1,0
into,4,0,0
 fık,4,0,0
 yolun,4,1,0
 zer,4,1,1
 bununla,4,1,0
 ettiğinden,4,1,0
 dost,4,1,1
 emret,4,1,1
ned,4,1,1
 hoc,4,0,0
cet,4,1,1
 ayeti,4,1,0
 27,4,0,0
 isimlerinden,4,1,0
 yazının,4,1,0
ved,4,0,0
rul,4,0,0
 düğ,4,1,1
 sıkı,4,1,1
fke,4,0,0
kü,4,1,1
 gündür,4,1,0
 etmektir,4,1,0
 pey,4,1,1
evk,4,0,0
siri,4,1,0
 vahiy,4,1,1
iyanet,4,0,0
 değerlerini,4,1,0
 okuyup,4,1,0
 anlamaya,4,1,0
 vakıf,4,1,1
 inanmak,4,1,0
 gelişmeleri,4,1,0
 katında,4,1,0
imsiz,4,1,1
adî,4,0,0
 haric,4,1,1
minin,4,1,1
 temizlemek,4,1,0
 anlay,4,1,0
 çevresindeki,4,1,0
 biten,4,1,0
 korunmasına,4,1,0
memiştir,4,1,1
 sessiz,4,1,1
 tarikat,4,1,1
 hakikat,4,1,1
 kimseler,4,1,0
 hil,4,0,0
ğiyle,4,0,0
 day,4,1,0
anıp,4,1,0
 sı,4,1,1
 nedenlerini,4,1,0
âlî,4,0,0
 değerlendirildiğinde,4,1,0
 dengesini,4,1,0
 söylediği,4,1,0
 davranışlar,4,1,0
eke,4,1,0
 öfk,4,0,0
ulmaktadır,4,1,1
 bildiren,4,1,0
 vakası,4,1,0
 yasaklanmıştır,4,1,0
hend,4,0,0
 hendek,4,1,1
eyd,4,0,0
!”,4,0,0
 gösteri,4,1,1
 mükemmel,4,1,1
 yaratıcısı,4,1,0
 anlamsız,4,1,0
 açıklamaktadır,4,1,0
aff,4,0,0
 kutlu,4,1,1
 kullanabileceği,4,1,0
1928,4,0,0
 yaklaşımın,4,1,0
 çeliş,4,1,1
tiğinde,4,1,1
 karşılamaktadır,4,1,0
 dönemleri,4,1,0
num,4,1,1
 uyandır,4,1,0
 bütünü,4,1,0
 fik,4,0,0
çiçek,4,1,1
 fiyata,4,1,0
 edilmez,4,1,0
 kullanıcılara,4,1,0
etti,4,1,0
 düzel,4,1,1
 kısalt,4,1,0
inat,4,1,1
 havayı,4,1,0
 zenginleştir,4,1,0
 bahsed,4,1,1
tadoğu,4,0,0
 çeken,4,1,0
ayir,4,1,0
 geçmişe,4,1,0
 yapıdır,4,1,0
 kurmay,4,1,1
 planlı,4,1,0
olojisinin,4,0,0
 mevzuatı,4,1,0
 hazırlayan,4,1,0
 gerçekleştiren,4,1,0
 haberler,4,1,0
zat,4,1,1
 çıkarması,4,1,0
 kronik,4,1,1
itlik,4,1,0
ahh,4,0,0
 kurumlara,4,1,0
okortik,4,0,0
 uyarıcı,4,1,0
 çiçeği,4,1,0
 imzalan,4,1,0
 görüşmeye,4,1,0
 çağır,4,1,1
 başlatma,4,1,0
1927,4,0,0
 çatışmaları,4,1,0
 başlarında,4,1,0
 yükselen,4,1,0
 mesajın,4,1,0
menler,4,1,0
 ıslah,4,1,1
 suni,4,1,1
 haklarına,4,1,0
 noktasında,4,1,0
iyetleri,4,0,0
 derneği,4,1,0
leşmesini,4,1,1
 açtığı,4,1,0
landiya,4,0,0
 tutulan,4,1,0
 kuruluşlarına,4,1,0
 kapasit,4,0,0
 ekonomiyi,4,1,0
 koyarak,4,1,0
 seyir,4,1,1
 çabuk,4,1,1
 sürer,4,1,0
 sağa,4,1,0
 sayıları,4,1,0
 motorunun,4,1,0
 tıkan,4,1,0
 ov,4,1,1
 kesik,4,1,1
 yönteminde,4,1,0
 edilenler,4,1,0
unları,4,1,0
 sök,4,1,1
atar,4,1,0
öf,4,1,1
 koşulda,4,1,0
 köpük,4,1,1
alanma,4,1,0
 kutusu,4,1,0
dans,4,1,1
 şerit,4,1,1
 hareketli,4,1,0
uğ,4,0,0
 kabl,4,1,1
 yollar,4,1,0
 boşa,4,1,1
 kapatılır,4,1,0
 yöntemdir,4,1,0
ıh,4,1,1
 oluşabilir,4,1,0
 gevş,4,1,0
lüğüne,4,1,1
 akar,4,1,1
 zem,4,1,1
ıklar,4,1,1
 çıkacak,4,1,0
 zorluğu,4,1,0
 güçlüğü,4,1,0
 yerleştirilen,4,1,0
enj,4,0,0
 bilinc,4,1,1
 değiştirerek,4,1,0
engin,4,1,1
 olmadığının,4,1,0
 filtresi,4,1,0
 kullanı,4,1,0
kamp,4,1,1
 yapar,4,1,0
akâr,4,0,0
 sürülmesi,4,1,0
dere,4,1,1
 elem,4,1,1
 giysiler,4,1,0
 yoğunluğunun,4,1,0
uşturucu,4,1,1
osyon,4,0,0
 geçişi,4,1,0
pa,4,0,0
 röl,4,0,0
 devre,4,1,1
 taşımacılı,4,1,0
 uygunluğu,4,1,0
 sağlanmıştır,4,1,0
 ayrılığı,4,1,0
 yıkılması,4,1,0
 dağıtıcı,4,1,0
 faz,4,1,1
 kuruluşuna,4,1,0
 geliştirmeye,4,1,0
parat,4,1,0
ropol,4,0,0
eps,4,0,0
 dedektör,4,1,1
 noktaların,4,1,0
 sıcaklıkta,4,1,0
oba,4,1,1
cer,4,1,1
 karşılayan,4,1,0
 temeline,4,1,0
 yoğunlaş,4,1,0
 gelmesini,4,1,0
 ışın,4,1,1
1789,4,0,0
94,4,0,0
macera,4,1,1
 por,4,0,0
 palet,4,1,1
 sil,4,1,1
 parçadan,4,1,0
iğ,4,1,1
uyun,4,1,0
 varlıkları,4,1,0
gılı,4,0,0
 müfettiş,4,1,1
 yürütmek,4,1,0
liklerin,4,1,1
 kıtlığı,4,1,0
 malzemesi,4,1,0
amik,4,0,0
cam,4,1,1
 kapısı,4,1,0
 konur,4,1,1
 sürme,4,1,1
 geçerek,4,1,0
rady,4,0,0
 canlandır,4,1,0
out,4,0,0
 kapsamda,4,1,0
amil,4,1,1
gazi,4,1,1
 depol,4,1,0
rig,4,0,0
tro,4,0,0
 ismail,4,0,0
ıralı,4,1,0
usuf,4,0,0
lenmesinde,4,1,1
ander,4,1,0
 cev,4,0,0
feder,4,0,0
 nükle,4,0,0
mamalıdır,4,1,1
los,4,0,0
 sonuçlarına,4,1,0
 daimi,4,1,1
iyetine,4,0,0
gının,4,0,0
örü,4,1,1
 foto,4,1,1
 yöneten,4,1,0
 yorumlama,4,1,0
 soylu,4,1,1
demokrat,4,1,1
 tanımak,4,1,0
 saptamak,4,1,0
 şarkı,4,1,1
 sanatın,4,1,0
 hipertansiyon,4,1,1
ğün,4,0,0
ater,4,1,0
 çalışanın,4,1,0
 noktasından,4,1,0
ağını,4,1,0
şin,4,1,1
 arsa,4,1,1
 zeka,4,1,1
 26,4,0,0
ülüğü,4,1,1
 metropolitan,4,1,0
 etrafındaki,4,1,0
 flor,4,1,1
ansa,4,1,1
yüksel,4,1,1
çisi,4,1,1
 birbiriyle,4,1,0
 kuv,4,0,0
 hazırlanmasına,4,1,0
ımızdan,4,1,1
 fabrikası,4,1,0
 vakıflar,4,1,0
 tarafların,4,1,0
 sektöründeki,4,1,0
 konuların,4,1,0
 zehirli,4,1,0
 uygulanmıştır,4,1,0
 kilise,4,1,1
usuz,4,1,0
 izlem,4,1,1
 kapital,4,1,1
 yor,4,1,1
 emlak,4,1,1
 yayınlarının,4,1,0
 geçersiz,4,1,0
başkanlığı,4,1,0
 temelde,4,1,0
 gerçekleştirme,4,1,0
eren,4,1,1
 tarihini,4,1,0
lıkta,4,1,1
 bilgilendirme,4,1,0
asing,4,0,0
 120,4,0,0
 koordine,4,1,1
 analizinin,4,1,0
 paraların,4,1,0
 girdiğinde,4,1,0
 yetkilendir,4,1,0
 ödemek,4,1,0
 ödülünü,4,1,0
 dezen,4,0,0
 üstlenen,4,1,0
ûm,4,0,0
 ce,4,1,1
 düzeye,4,1,0
 indirmek,4,1,0
ersburg,4,0,0
 mülkiyeti,4,1,0
lenirken,4,1,1
 tanık,4,1,1
 konulan,4,1,0
 doymuş,4,1,0
ındık,4,1,1
 ölçer,4,1,1
irme,4,0,0
 genetik,4,1,1
 merkezlerinden,4,1,0
gelen,4,1,0
 erişilebilir,4,1,0
 ticaretinin,4,1,0
 hayvansal,4,1,0
 kaynaklarda,4,1,0
siyum,4,1,0
 genelinde,4,1,0
 küç,4,0,0
 soy,4,1,1
ablanka,4,0,0
 merkezlerine,4,1,0
 düz,4,1,1
 akut,4,1,1
92,4,0,0
1946,4,0,0
 alıcıya,4,1,0
 tümünü,4,1,0
duyu,4,1,1
 biliminin,4,1,0
 keşfed,4,1,1
 ideolojik,4,1,1
 kadınlar,4,1,0
 bağlantısı,4,1,0
üle,4,1,1
 geldi,4,1,0
 standartlara,4,1,0
epsi,4,0,0
 söyleme,4,1,0
 krizi,4,1,0
 şiddetin,4,1,0
 düşüş,4,1,0
 mevsim,4,1,1
 gruplarından,4,1,0
 hatt,4,1,0
 fu,4,0,0
 çocuklardan,4,1,0
 milletvekil,4,1,1
 gezdir,4,1,0
ester,4,1,1
 seyr,4,0,0
efer,4,1,0
 mesafeli,4,1,0
 ır,4,1,1
 eklem,4,1,1
 sektörde,4,1,0
 niteliğinde,4,1,0
rasyon,4,0,0
tiğini,4,1,1
 biçimsel,4,1,0
 şiirinin,4,1,0
 çatı,4,1,1
 yüklen,4,1,0
 dilini,4,1,0
itte,4,1,0
 toplumunda,4,1,0
 real,4,0,0
enciler,4,1,0
 gereksinimlerini,4,1,0
 adapte,4,1,1
 gelmek,4,1,0
lıların,4,1,1
 etkiye,4,1,0
one,4,1,0
 kapitalizm,4,1,1
 sınıfın,4,1,0
 nedensel,4,1,0
 yöneliktir,4,1,0
 yönetime,4,1,0
 farkına,4,1,0
 bilir,4,1,0
 yumuşak,4,1,1
 ifadelerin,4,1,0
 çıkarlar,4,1,0
vin,4,1,0
apt,4,0,0
bilmesi,4,1,0
 derecedir,4,1,0
 gezegendir,4,1,0
 bire,4,1,0
 sola,4,1,0
umun,4,1,1
 niçin,4,1,1
ebilmeleri,4,1,1
 hikâyeleri,4,0,0
 sınırların,4,1,0
 durumunun,4,1,0
itt,4,1,0
eric,4,0,0
 eğitimde,4,1,0
 rüş,4,0,0
hr,4,0,0
artes,4,0,0
 şartlar,4,1,0
list,4,0,0
 öncüsü,4,1,0
manuel,4,1,1
 fizyolojik,4,1,1
 akl,4,1,0
 ağacın,4,1,0
 kabil,4,1,1
 kavramsal,4,1,0
 bod,4,1,1
 birincil,4,1,1
cak,4,0,0
 kaydır,4,1,1
olas,4,0,0
 imparatoru,4,1,0
 savaşlar,4,1,0
 politikaların,4,1,0
 karşıtı,4,1,0
 niteliğindeki,4,1,0
 uzmanlar,4,1,0
 bulunanlar,4,1,0
 kart,4,1,1
 bağlar,4,1,0
aria,4,1,1
odor,4,0,0
 imparatorluk,4,1,0
tıkça,4,1,1
lant,4,0,0
 kaynaklara,4,1,0
 işlerden,4,1,1
rob,4,1,1
ahtar,4,0,0
asyum,4,1,0
 gönderildiği,4,1,0
sert,4,1,1
 ishal,4,1,1
bitki,4,1,1
 kültüründe,4,1,0
 adren,4,0,0
opro,4,0,0
 dinlen,4,1,1
 termal,4,1,1
 orada,4,1,0
 anlamındaki,4,1,0
lemeler,4,1,1
lû,4,0,0
 rah,4,0,0
 kaçır,4,1,1
 tim,4,1,1
 çekmek,4,1,0
üldüğü,4,1,1
 hesaplar,4,1,0
 toplaması,4,1,0
 adamlarından,4,1,0
 stüdyo,4,1,1
 kullanılabilen,4,1,0
 akışının,4,1,0
 inançlar,4,1,0
 yaratılan,4,1,0
verpool,4,0,0
 kup,4,1,1
 takımlar,4,1,0
aldo,4,0,0
 attığı,4,1,0
 forma,4,1,1
 tarihinin,4,1,0
 uçan,4,1,0
 beşiktaş,4,0,0
 kupasını,4,1,0
 uefa,4,0,0
ss,4,0,0
ğünü,4,0,0
oviç,4,0,0
 arena,4,1,1
 şampiyonluk,4,1,0
 düzenlenmektedir,4,1,0
 takımının,4,1,0
 ric,4,0,0
sea,4,0,0
obel,4,0,0
nep,4,0,0
 üste,4,1,1
 kasted,4,1,1
upa,4,0,0
 kelimesi,4,1,0
2014,4,0,0
 dizayn,4,1,1
 video,4,1,1
 seçeneği,4,1,0
 yatırımcı,4,1,0
 yaparlar,4,1,0
 analizinde,4,1,0
 afgan,4,0,0
 savaşan,4,1,0
liyordu,4,1,1
 amaçlara,4,1,0
 denetleyen,4,1,0
bugün,4,1,1
oran,4,1,1
cast,4,0,0
 kaliteli,4,1,0
onsor,4,0,0
 beğen,4,1,1
 bölgelere,4,1,0
 yararı,4,1,0
 maksim,4,0,0
 vazgeçilmez,4,1,0
 inceler,4,1,0
 esnaf,4,1,1
işler,4,1,1
liliğe,4,1,1
 olanlara,4,1,0
 tay,4,1,1
ceğini,4,0,0
 uygulamada,4,1,0
 sancak,4,1,1
 karakteri,4,1,0
 otorit,4,0,0
italist,4,0,0
 savaştan,4,1,0
 savunmuştur,4,1,0
enhower,4,0,0
 80,4,0,0
ilya,4,1,0
inf,4,0,0
tol,4,1,1
 yürürlükte,4,1,0
 hükümleri,4,1,0
 fail,4,1,1
 lehine,4,1,0
 mesajları,4,1,0
 dönemdeki,4,1,0
ems,4,1,0
 araştırmalarda,4,1,0
paşa,4,1,1
 kazandıran,4,1,0
 tüpü,4,1,0
 öğrenir,4,1,0
 zorunl,4,0,0
 çözümüne,4,1,0
 yapabilme,4,1,0
 1982,4,0,0
föy,4,0,0
 firmaya,4,1,0
 gibidir,4,1,0
 beylik,4,1,1
mend,4,0,0
 korunmasını,4,1,0
 etiği,4,1,0
paz,4,0,0
 yönlendirme,4,1,0
 yönleriyle,4,1,0
 öğeleri,4,1,0
 şiirde,4,1,0
 pozitiv,4,0,0
 hareketle,4,1,0
 hırsızlık,4,1,0
 örnekleri,4,1,0
ızlık,4,0,0
 şefi,4,1,0
kaş,4,1,1
 yazım,4,1,1
lendirilmesi,4,1,1
 ömrü,4,0,0
iyorsa,4,1,1
 oluşmuş,4,1,0
çın,4,1,1
 kaba,4,1,1
kları,4,0,0
 yaklaşma,4,1,0
 bulunmasını,4,1,0
 boşluğa,4,1,0
 sistemlerin,4,1,0
 öğrenmeyi,4,1,0
 düşürül,4,1,0
 şiirleri,4,1,0
 uçağın,4,1,0
 bulutlar,4,1,0
 açıları,4,1,0
 alçak,4,1,1
 müşteriler,4,1,0
 işbirliğinin,4,1,0
örler,4,1,0
 masal,4,1,1
 uçaklar,4,1,0
 çarpış,4,1,1
üleb,4,0,0
 kütlesinin,4,1,0
 sıkış,4,1,1
 gökyüzü,4,1,1
 türbülan,4,0,0
 anlayışla,4,1,0
 gönüllü,4,1,1
 cümleler,4,1,0
 çiğ,4,1,1
liz,4,0,0
 yedi,4,1,1
 dünyasına,4,1,0
 şehirler,4,1,0
 köyler,4,1,0
ump,4,0,0
ls,4,0,0
 olasılıkla,4,1,0
 gelişmelere,4,1,0
amuk,4,0,0
 başlıklı,4,1,0
bran,4,0,0
sever,4,1,0
 karanfil,4,1,1
 müzakere,4,1,1
 etkisinden,4,1,0
 önerisi,4,1,0
 harflerinin,4,1,0
agu,4,1,1
unç,4,0,0
 politikasını,4,1,0
 kitab,4,1,1
 istemiş,4,1,0
 edeb,4,1,1
izler,4,1,0
 sığ,4,1,1
 yayımlanmış,4,1,0
 şefkat,4,1,1
 ail,4,0,0
 yazarları,4,1,0
 yönüyle,4,1,0
180,4,0,0
 çiftçi,4,1,1
arya,4,1,1
 taarruz,4,1,1
 okunan,4,1,0
 milyon,4,1,1
 sivri,4,1,1
 1924,4,0,0
 maddesinin,4,1,0
65,4,0,0
 samsun,4,1,1
 afyon,4,1,1
 yağış,4,1,1
 almamıştır,4,1,0
 suriye,4,0,0
 ürünlerinin,4,1,0
 ilg,4,1,1
 derya,4,1,1
 filmlerin,4,1,0
antep,4,0,0
 iklimi,4,1,0
eştir,4,1,0
 fal,4,1,1
kton,4,0,0
 başbakan,4,1,1
kardeş,4,1,1
 bulunuyor,4,1,0
 sınırının,4,1,0
 varılan,4,1,0
 bilmeyen,4,1,0
muştu,4,1,1
 başlangıçta,4,1,0
 katıdır,4,1,0
 kapak,4,1,1
 kümesi,4,1,0
 doldur,4,1,1
 uyan,4,1,1
tc,4,0,0
 düzyazı,4,1,1
 işlemiştir,4,1,0
emede,4,0,0
 denem,4,1,0
 gözü,4,1,0
 heves,4,1,1
 koyun,4,1,1
ündeki,4,1,1
 yardımcıları,4,1,0
sızdır,4,1,1
 murat,4,1,1
 kazanılması,4,1,0
 zenginlik,4,1,0
 kedi,4,1,1
 çektiği,4,1,0
 doğuş,4,1,0
 parası,4,1,0
 yerleşmiş,4,1,0
 üstüne,4,1,0
 gelenleri,4,1,0
 ves,4,1,0
enya,4,1,0
 yönetme,4,1,0
 sayfaları,4,1,0
 yoktu,4,1,0
 kendinden,4,1,0
uyordu,4,1,1
abiliyor,4,1,1
 blog,4,1,1
 sürekliliği,4,1,0
 uğrayan,4,1,0
 yüzden,4,1,0
 sistemle,4,1,0
ebilecekleri,4,1,1
 şöyle,4,1,1
 vasıtası,4,1,0
 kurtul,4,1,1
 yanına,4,1,1
 hün,4,0,0
ıyorum,4,1,1
 cumhuriyetin,4,1,0
 ünsüz,4,1,1
 beb,4,0,0
 politikasına,4,1,0
 ’,4,0,0
 safi,4,1,1
 tasarımında,4,1,0
 yükseldiği,4,1,0
 konj,4,0,0
 uyumludur,4,1,0
 erit,4,1,0
selen,4,1,1
 ihal,4,0,0
ındır,4,1,1
 reaktif,4,0,0
 desteğini,4,1,0
 yüzd,4,0,0
 ilgilendiği,4,1,0
 önder,4,1,1
 verilmemesi,4,1,0
 eylemleri,4,1,0
 itaat,4,1,1
peryal,4,0,0
 doğası,4,1,0
 birbirlerinden,4,1,0
1952,4,0,0
 terör,4,1,1
agan,4,1,0
langıçta,4,0,0
 eklen,4,1,0
 dayanış,4,1,0
önce,4,1,1
 gelirli,4,1,0
 operasyonu,4,1,0
 sevgil,4,1,0
ışıklık,4,1,1
 anılır,4,1,0
 yazılır,4,1,0
endon,4,0,0
 kahraman,4,1,1
ream,4,0,0
 böceği,4,1,0
işan,4,1,0
iyom,4,0,0
 müst,4,0,0
 keşif,4,1,1
metik,4,1,0
 kolları,4,1,0
 dum,4,1,1
 yetiştiren,4,1,0
 fıkr,4,0,0
 zorundadırlar,4,1,0
 üz,4,1,1
und,4,0,0
ales,4,0,0
 rem,4,1,0
 keşfi,4,1,0
 hataları,4,1,0
 membran,4,0,0
 şeklindedir,4,1,0
 şekline,4,1,0
ûs,4,0,0
 programlarına,4,1,0
dokuz,4,1,1
 ayrış,4,1,1
aksim,4,1,0
 kurumda,4,1,0
 görünümü,4,1,0
 darlığı,4,1,0
 müşterileri,4,1,0
 bant,4,1,1
 eserler,4,1,0
 bölünme,4,1,0
 koşullara,4,1,0
rî,4,0,0
 açısını,4,1,0
 sist,4,1,0
nard,4,0,0
 yürütül,4,1,0
 motivasyon,4,1,1
 kamer,4,1,1
 sahibinin,4,1,0
otos,4,1,0
okrat,4,1,0
 çubuk,4,1,1
 düşünsel,4,1,0
sing,4,0,0
etr,4,1,0
 gran,4,0,0
esin,4,1,1
 toplamıdır,4,1,0
 paraz,4,1,0
 sag,4,1,1
 ağırlığının,4,1,0
bulut,4,1,1
 nüfuz,4,1,1
 bölgelerden,4,1,0
 bağlandığı,4,1,0
 felsefesinin,4,1,0
chus,4,0,0
 benlik,4,1,1
 oluşmaktadır,4,1,0
 kodları,4,1,0
 yetiştirme,4,1,0
 bik,4,0,0
arbonat,4,0,0
 yakış,4,1,1
lom,4,0,0
reg,4,0,0
 sonuca,4,1,0
 harflerle,4,1,0
eve,4,1,0
asyonları,4,0,0
 mikrobiy,4,0,0
 arşiv,4,1,1
 tamamlan,4,1,1
idi,4,1,1
leşir,4,1,1
 pazara,4,1,0
 neye,4,1,0
 yönetmeni,4,1,0
 teknolojiler,4,1,0
tanım,4,1,1
 minimum,4,1,1
 taşımacılık,4,1,0
yalan,4,1,1
 2007,4,0,0
 bahsi,4,0,0
 yükseltme,4,1,0
 başlı,4,1,1
 sözcüğü,4,1,0
 servet,4,1,1
ozom,4,0,0
 önlemler,4,1,0
bö,4,0,0
 harita,4,1,1
lendirici,4,1,1
 geçirilmesi,4,1,0
 oluşturmuştur,4,1,0
 fazlası,4,1,0
 yapıcı,4,1,0
 hücreleri,4,1,0
leyecek,4,1,1
ilmem,4,1,1
 sıfatı,4,1,0
 çıkardıkları,4,1,0
 iştirak,4,1,1
1947,4,0,0
 kayıtlı,4,1,0
 yoğunlaştığı,4,1,0
 aracıdır,4,1,0
 alanını,4,1,0
üzer,4,1,1
 sponsorluk,4,1,0
 olaylarından,4,1,0
 diyagram,4,1,1
aliz,4,1,0
 uygulandığı,4,1,0
 bağlama,4,1,1
 işbirliğini,4,1,0
 sulama,4,1,0
 yaprak,4,1,1
 açısına,4,1,0
 basamağı,4,1,0
 problemin,4,1,0
uzur,4,1,0
 üzüm,4,1,1
 mücadelesi,4,1,0
 yönetimler,4,1,0
 ts,4,0,0
 iktidarın,4,1,0
 sağlayabilmek,4,1,0
 enfeksiyon,4,1,1
 seyahati,4,1,0
ikay,4,1,0
 doktora,4,1,1
 yaşadıkları,4,1,0
 durduğu,4,1,1
lut,4,0,0
 edilerek,4,1,0
mesindeki,4,1,1
 noktalara,4,1,0
uss,4,1,0
ılığı,4,1,1
 destan,4,1,1
gov,4,0,0
 evresinde,4,1,0
 ayrıldığı,4,1,0
 mutl,4,0,0
 birleştirilmesi,4,1,0
 tükenmiş,4,1,0
 vol,4,0,0
 alışkanlık,4,1,1
 hükümlerine,4,1,0
 alanlardır,4,1,0
 değişikliklerin,4,1,0
luklar,4,1,1
 kişiliğini,4,1,0
 kesiminin,4,1,0
tib,4,1,1
 çıkarak,4,1,0
 düzenlenebilir,4,1,0
itos,4,0,0
 hacmini,4,1,0
 işleyişi,4,1,0
 çıkart,4,1,1
 ag,4,1,1
 55,4,0,0
asıt,4,1,0
 testinde,4,1,0
 halka,4,1,1
 rast,4,1,1
 imzalanması,4,1,0
 yükseltir,4,1,0
duh,4,0,0
ende,4,1,1
 kestir,4,1,1
 ölçülen,4,1,0
 yetiştirilen,4,1,0
oklasik,4,0,0
 yolla,4,1,1
 alabilen,4,1,0
 saydam,4,1,1
 okuryazarlık,4,1,0
 eşitliğini,4,1,0
 çevresini,4,1,0
 kek,4,1,1
 başlamış,4,1,0
 uçlu,4,1,0
 hasarı,4,1,0
 direniş,4,1,0
 matematiksel,4,1,0
 varsay,4,1,1
 ke,4,1,1
 ort,4,0,0
das,4,1,0
 yanıltıcı,4,1,0
 komutanlık,4,1,0
andarma,4,0,0
 pnöm,4,0,0
feri,4,1,0
imine,4,1,1
 teoriye,4,1,0
iyal,4,0,0
 kullandıkları,4,1,0
osin,4,1,0
onin,4,1,0
 programlama,4,1,0
 genişlet,4,1,0
 komisyon,4,1,1
dım,4,1,1
 op,4,0,0
 bül,4,0,0
 edilmesini,4,1,0
 yayılan,4,1,0
 kablolar,4,1,0
 etnik,4,1,1
lesi,4,1,1
 çözümü,4,1,0
abileceğini,4,1,1
meyle,4,1,1
 ez,4,1,1
 metn,4,1,0
 teknolojinin,4,1,0
tap,4,1,1
avenöz,4,0,0
 kararnam,4,0,0
eyici,4,1,0
 bent,4,1,1
 kategorilerden,4,1,0
ilia,4,0,0
 sertifikası,4,1,0
 bağım,4,1,1
 regresyon,4,1,1
 büyükşehir,4,1,1
 yazdır,4,1,0
 testinin,4,1,0
 gitme,4,1,0
 dağıtma,4,1,0
 özelliğiyle,4,1,0
 tanır,4,1,0
 hakkın,4,1,0
 ikram,4,1,1
 hev,4,0,0
azin,4,1,0
 göğüs,4,1,1
 ettik,4,1,0
 iftir,4,0,0
 ümmet,4,1,1
şif,4,1,1
 şahs,4,1,0
 zu,4,0,0
 göndermiştir,4,1,0
 tadı,4,1,0
 ceh,4,0,0
 garip,4,1,1
besi,4,1,1
 güler,4,1,0
 isimler,4,1,0
 daveti,4,1,0
 doğruluğu,4,1,0
 edilecektir,4,1,0
sas,4,0,0
cidi,4,0,0
 toplanmıştır,4,1,0
 mekt,4,0,0
 :,4,0,0
 baz,4,1,1
 muhac,4,0,0
 amcası,4,1,0
anlılar,4,1,1
 öv,4,1,1
 düzgün,4,1,1
süm,4,1,1
 kendilerinin,4,1,0
nut,4,0,0
 kadem,4,1,1
enjit,4,0,0
 istatistiksel,4,1,0
 sürmesi,4,1,0
 yapılandırılmış,4,1,0
 anlaşmaya,4,1,0
 formlar,4,1,0
 gelişmesine,4,1,0
 teorinin,4,1,0
amayacak,4,1,1
 muhtaç,4,1,1
 öyküsü,4,1,0
pos,4,1,1
ünc,4,0,0
 oturt,4,1,0
 ülk,4,0,0
ardım,4,1,1
 yayılm,4,1,0
ıra,4,1,1
 orij,4,0,0
izmden,4,1,0
 harcamalar,4,1,0
ahattin,4,1,0
 savunur,4,1,0
 çekirdek,4,1,1
edan,4,1,0
 ilişkide,4,1,0
enk,4,0,0
hom,4,0,0
 kaçış,4,1,0
 ispanya,4,1,1
 savaşlarının,4,1,0
 bağdaş,4,1,1
pl,4,0,0
 komp,4,0,0
 antagon,4,0,0
tid,4,0,0
amık,4,0,0
 konjenital,4,0,0
rofi,4,0,0
erior,4,0,0
 dren,4,1,1
 pap,4,0,0
 influenza,4,0,0
 akciğer,4,1,1
 ağr,4,1,0
ormon,4,0,0
 nöron,4,1,1
 geçirdiği,4,1,0
otik,4,1,0
oblast,4,0,0
afil,4,1,0
 epider,4,0,0
 tiroid,4,1,1
ografisi,4,0,0
 anterior,4,0,0
 posterior,4,0,0
neum,4,1,0
 class,4,0,0
 ilacı,4,1,0
 görür,4,1,0
 haftadır,4,1,0
parmak,4,1,1
 hafif,4,1,1
 sik,4,1,1
 partileri,4,1,0
 hakimiyet,4,1,1
ks,4,0,0
 taşımac,4,0,0
 konuşmada,4,1,0
 num,4,1,1
 hücr,4,0,0
ee,4,0,0
 yöntemlerin,4,1,0
 yerdeki,4,1,0
 will,4,0,0
 that,4,0,0
 from,4,0,0
 silme,4,1,1
 yıkama,4,1,0
 person,4,0,0
 çamaşır,4,1,1
essen,4,1,0
 fr,4,0,0
 what,4,0,0
 ze,4,1,1
ity,4,1,0
 birbirlerinin,4,1,0
tt,4,0,0
jun,4,0,0
acılı,4,1,0
dığından,4,1,1
 durumlarına,4,1,0
içinde,4,1,1
 oteller,4,1,0
 boz,4,1,1
 yum,4,1,1
å,4,0,0
lüğünden,4,1,1
delik,4,1,1
imden,4,1,1
lalar,4,1,0
 eleştirmen,4,1,1
 lan,4,1,1
 donma,4,1,0
 sistemlerini,4,1,0
talan,4,1,1
liyat,4,0,0
 ağacı,4,1,0
 sınırlar,4,1,0
 hikây,4,0,0
 sorgu,4,1,1
 geçerken,4,1,0
 bask,4,0,0
 milliyetçilik,4,1,0
 bedensel,4,1,0
 barışı,4,1,0
py,4,0,0
 aid,4,1,1
 sektöründe,4,1,0
gıt,4,0,0
 kriterleri,4,1,0
 hükm,4,0,0
 satar,4,1,0
 kanalının,4,1,0
hemen,4,1,1
yaşı,4,1,0
 bağlayıcı,4,1,0
 medyan,4,1,0
 duyarl,3,1,0
 kademe,3,1,1
dörtgen,3,1,1
 talimat,3,1,1
 bölgelerde,3,1,0
seniz,3,1,1
 üzer,3,1,1
 tahliye,3,1,1
 gevşek,3,1,1
 bireylere,3,1,0
 ezber,3,1,1
 denize,3,1,0
 yasaklayan,3,1,0
 masrafları,3,1,0
 yetmezliği,3,1,0
eriferik,3,0,0
 körfez,3,1,1
 ölümler,3,1,0
 gözler,3,1,0
 suyla,3,1,1
 sıkışmış,3,1,0
 hazırlıklı,3,1,0
 hastalığının,3,1,0
 havalandırma,3,1,0
 uygulamalarını,3,1,0
 zararları,3,1,0
 veb,3,0,0
yu,3,1,1
 sınırlarında,3,1,0
 sınırlama,3,1,1
 masasında,3,1,0
 çalışabilir,3,1,0
 gözlenen,3,1,0
 yangınlar,3,1,0
 olduktan,3,1,0
 bitir,3,1,1
 karışık,3,1,1
 mekanda,3,1,0
 oluşacak,3,1,0
 liman,3,1,1
emde,3,1,0
 salgın,3,1,1
 güvensizlik,3,1,1
 eylemlerin,3,1,0
 ortamına,3,1,0
 değişmektedir,3,1,0
 800,3,0,0
 döng,3,0,0
üyü,3,1,1
 1984,3,0,0
 pros,3,0,0
 toksin,3,1,1
incan,3,1,0
 depreminde,3,1,0
 faaliyetlerine,3,1,0
59,3,0,0
 yürütülür,3,1,0
 belirlenmesine,3,1,0
 ışığında,3,1,1
 geleceğe,3,1,0
 planlan,3,1,0
 asla,3,1,1
 zararlar,3,1,0
 verirler,3,1,0
 beton,3,1,1
 binaları,3,1,0
şaat,3,0,0
 işle,3,1,1
eceğinin,3,1,1
aver,3,1,0
 ofis,3,1,1
 getirilmiş,3,1,0
 ışıklı,3,1,1
 edebilecek,3,1,0
 63,3,0,0
 bakılmaksızın,3,1,0
 vekili,3,1,0
 uyku,3,1,1
 derinlik,3,1,0
azlar,3,1,0
bac,3,1,1
 aniden,3,1,0
 zamandan,3,1,0
 çalışmış,3,1,0
lanmıştır,3,1,1
 depremde,3,1,0
ifik,3,0,0
 koca,3,1,1
 körfezi,3,1,0
 yapılmaz,3,1,0
 iğne,3,1,1
 üzeri,3,1,1
yalı,3,1,1
donezya,3,0,0
 günümüzden,3,1,0
 patlam,3,1,0
 patlama,3,1,0
 düşmüştür,3,1,0
 lav,3,1,1
 jeotermal,3,1,1
 kaya,3,1,1
 1868,3,0,0
 binaların,3,1,0
 vermesine,3,1,0
 önlemeye,3,1,0
 dioksit,3,0,0
asyonlar,3,0,0
izme,3,1,0
 işini,3,1,1
 bm,3,0,0
gez,3,1,1
 evler,3,1,0
 olacaktı,3,1,0
ılmadı,3,1,1
 boşalt,3,1,1
akistan,3,1,0
gis,3,0,0
 aer,3,0,0
 profili,3,1,0
 uzakta,3,1,0
 seviyesine,3,1,0
lobal,3,0,0
 edilmesiyle,3,1,0
 dakika,3,1,1
dk,3,0,0
 imkan,3,1,1
 karşılayacak,3,1,0
 etmelerine,3,1,0
allar,3,1,0
 harcan,3,1,0
 baştan,3,1,0
 yoludur,3,1,0
 değişimine,3,1,0
 bırakmak,3,1,0
 dolap,3,1,1
 küf,3,1,1
aly,3,1,0
 binada,3,1,0
 ekipler,3,1,0
 zehir,3,1,1
 gazlar,3,1,0
 co,3,0,0
 oh,3,1,1
 gezileri,3,1,0
 mekanı,3,1,0
 rehberi,3,1,0
hayır,3,1,1
 istemek,3,1,0
 gelişmeyi,3,1,0
oğa,3,1,0
 ulaşmayı,3,1,0
kurmay,3,1,1
 vücudun,3,1,0
 sektörlerde,3,1,0
 çevresine,3,1,0
 üyelerine,3,1,0
 görevl,3,1,0
cha,3,0,0
 süreçlerinde,3,1,0
 sağlamakla,3,1,0
 etkilerine,3,1,0
 diren,3,1,1
 söndürme,3,1,0
 tüketimini,3,1,0
 emisyon,3,1,1
 düzensizlik,3,1,0
ileceği,3,1,1
 riskler,3,1,0
 incelendiğinde,3,1,0
 konan,3,1,0
 eylemlere,3,1,0
 zorlaştır,3,1,0
 enerj,3,0,0
 dönüştüren,3,1,0
 radyasyon,3,1,1
 birleştiği,3,1,0
37,3,0,0
eyerek,3,1,0
 birleşim,3,1,1
 duvar,3,1,1
 ör,3,1,1
 öğrendik,3,1,0
 seçimini,3,1,0
 yerleştirilmesi,3,1,0
 bulutları,3,1,0
 ekseni,3,1,0
ortum,3,0,0
 konularında,3,1,0
 sürmüştür,3,1,0
ülke,3,1,1
38,3,0,0
 saç,3,1,1
tuk,3,1,1
 taşıyarak,3,1,0
 oluşumuna,3,1,0
 yazmak,3,1,0
 kullanmanın,3,1,0
 belirtmek,3,1,0
 ölçeği,3,1,0
 alınmaktadır,3,1,0
ion,3,0,0
 firmasının,3,1,0
 fabrik,3,0,0
 atması,3,1,0
 oturma,3,1,1
 katlı,3,1,0
 yapılara,3,1,0
dalık,3,1,0
 gerekçe,3,1,1
 parçasıdır,3,1,0
 yayınlar,3,1,0
 paylaşılması,3,1,0
eron,3,0,0
enn,3,1,0
eley,3,1,0
 nesneleri,3,1,0
 kend,3,1,1
 kurumlarını,3,1,0
 katılımını,3,1,0
 çorb,3,0,0
 biber,3,1,1
 istif,3,1,1
lete,3,1,1
taurant,3,0,0
 ty,3,0,0
so,3,0,0
 kit,3,1,1
 denetiminde,3,1,0
 başsav,3,0,0
 kanuna,3,1,0
 düzenlemeye,3,1,0
müf,3,0,0
 şeye,3,1,0
 ondan,3,1,0
 eyleme,3,1,0
 silahtır,3,1,0
 resmî,3,0,0
akir,3,1,0
eride,3,1,0
riyet,3,0,0
 zorla,3,1,1
lararası,3,0,0
 parlamento,3,1,1
lanmayı,3,1,1
 algılay,3,1,0
 farklılıklara,3,1,0
 performansı,3,1,0
amamış,3,1,1
 ihlal,3,1,1
 olmama,3,1,0
 ihtiyaçlar,3,1,0
 kaynaklanmaktadır,3,1,0
\,3,0,0
 örf,3,1,1
 adlandırılmaktadır,3,1,0
 mahkemede,3,1,0
 işlemeye,3,1,0
 bittiği,3,1,0
luğunda,3,1,1
lamış,3,1,1
 iktidarını,3,1,0
dıklarında,3,1,1
 mensupları,3,1,0
 belirley,3,1,0
bilmek,3,1,0
 boyutlarda,3,1,0
eksiy,3,1,0
cular,3,1,1
 görüşlerinin,3,1,0
 tamamını,3,1,0
cinsel,3,1,1
 kullanılamaz,3,1,0
 alınabilir,3,1,0
eret,3,0,0
uluğuna,3,0,0
 alınıp,3,1,0
 est,3,1,0
 problemleri,3,1,0
wer,3,0,0
als,3,1,0
 öncülüğünü,3,1,0
 kesilir,3,1,0
osunda,3,1,0
 orman,3,1,1
 eserlerinde,3,1,0
 mutlu,3,1,1
 sunar,3,1,0
kurt,3,1,1
 fe,3,1,1
 aspir,3,0,0
ome,3,1,0
 sho,3,0,0
 avm,3,1,0
 mahallede,3,1,0
 seçmiş,3,1,0
 araştırmanın,3,1,0
 etkilere,3,1,0
 virüsleri,3,1,0
 performansa,3,1,0
ente,3,1,0
 öğretmenliği,3,1,0
diğini,3,1,1
 çevirme,3,1,1
ica,3,1,0
mul,3,1,0
azit,3,0,0
seud,3,0,0
 tedav,3,0,0
eyip,3,1,0
 odaklanan,3,1,0
onda,3,1,1
 beşte,3,1,0
 yargıç,3,1,1
 zab,3,1,1
asti,3,1,0
 manda,3,1,1
 alem,3,1,1
 gönderdiği,3,1,0
 elbis,3,0,0
 şikâ,3,0,0
 bağı,3,1,1
 yapılabilmektedir,3,1,0
önc,3,0,0
abilmeleri,3,1,1
 tarama,3,1,1
acan,3,1,0
 devret,3,1,1
 açılacak,3,1,0
atina,3,1,0
 banyo,3,1,1
 edilmesidir,3,1,0
 dönüştürülmesi,3,1,0
 boşal,3,1,1
 isminin,3,1,0
 stabil,3,1,1
ling,3,1,1
 kullanmaya,3,1,0
 sesle,3,1,1
 yasaklanması,3,1,0
 ülkesinde,3,1,0
 halkı,3,1,0
 yayımlandığı,3,1,0
ua,3,0,0
 malign,3,1,0
 kaldıran,3,1,0
 çırak,3,1,1
 bulunurlar,3,1,0
eleş,3,1,0
 sistemdir,3,1,0
tali,3,1,1
 çözülmesi,3,1,0
 şikâyet,3,0,0
iğinin,3,1,1
 sahiplerinin,3,1,0
 atma,3,1,0
 kompres,3,1,1
 akışkanın,3,1,0
land,3,0,0
tuğ,3,1,1
 yemeğin,3,1,0
 birtakım,3,1,1
 azınlık,3,1,1
 rekabeti,3,1,0
itin,3,1,0
 giy,3,1,1
 proj,3,0,0
mim,3,1,1
 otu,3,1,0
otu,3,1,0
 depolan,3,1,0
gisel,3,0,0
 merkezine,3,1,0
sizdir,3,1,1
görü,3,1,1
 devletlerine,3,1,0
 açıklay,3,1,0
abilmesine,3,1,1
reddin,3,1,0
 mizah,3,1,1
 yayınlanmıştır,3,1,0
 yükseköğretim,3,1,1
ogan,3,1,0
 savunanlar,3,1,0
 kurulmasına,3,1,0
 oluşturarak,3,1,0
 kuruluşun,3,1,0
 hek,3,0,0
 geçme,3,1,0
 kültürüne,3,1,0
ayıs,3,1,0
 tercüman,3,1,1
 tartışmalar,3,1,0
 teşviki,3,1,0
 vurgulanan,3,1,0
 atanması,3,1,0
 istikrarsızlık,3,1,0
eka,3,1,0
 başlamadan,3,1,0
 vücutta,3,1,0
melek,3,1,1
 ceb,3,1,1
rail,3,0,0
 müj,3,0,0
sion,3,0,0
 250,3,0,0
 doğuya,3,1,0
 bağıl,3,1,1
350,3,0,0
lemeyi,3,1,1
 ayaklan,3,1,0
 kuvvetleri,3,1,0
 olmuşlardır,3,1,0
biyotik,3,0,0
 bitiş,3,1,1
 mekanizmalar,3,1,0
 bağlanmış,3,1,0
 açtı,3,1,0
 hükmü,3,0,0
 mevdu,3,1,1
 düzeylerde,3,1,0
 üretimine,3,1,0
rant,3,1,1
 ray,3,1,1
 ayda,3,1,0
 açıklamaları,3,1,0
 lüks,3,1,1
 partiler,3,1,0
 lob,3,1,1
dıran,3,1,1
 teorisyen,3,1,1
hük,3,0,0
 değerlerinin,3,1,0
ıncaya,3,1,1
ediğine,3,1,0
 duydukları,3,1,0
ehane,3,0,0
eval,3,0,0
 değerlendirilebilir,3,1,0
 tasvir,3,1,1
 getirildiği,3,1,0
 giyim,3,1,1
olarının,3,1,0
 doğmuş,3,1,0
rolar,3,1,0
 prosedürleri,3,1,0
alıp,3,1,0
 dinlerin,3,1,0
 artırdığı,3,1,0
 dine,3,1,1
ologlar,3,0,0
 niteliğindedir,3,1,0
 örgüttür,3,1,0
 mutabakat,3,1,1
eyler,3,1,0
oğrafik,3,0,0
 yaşta,3,1,0
ring,3,1,1
 infeksiyon,3,0,0
 tırnak,3,1,1
 satışlar,3,1,0
 istik,3,1,0
utin,3,1,0
 birine,3,1,0
olojileri,3,0,0
 büyümeyi,3,1,0
 bankanın,3,1,0
 dinleme,3,1,0
ımıza,3,1,1
 duymak,3,1,0
 vermektir,3,1,0
emelidir,3,1,0
mamalı,3,1,1
 ruhunu,3,1,0
 potansiyeli,3,1,0
 araştırmada,3,1,0
 gösteriyor,3,1,0
 seri,3,1,1
 özelleştir,3,1,0
 alıştır,3,1,1
 sürec,3,1,1
 ri,3,1,1
cay,3,1,1
ebel,3,1,0
 olurken,3,1,0
 grubunda,3,1,0
cını,3,1,1
 seviyesini,3,1,0
 artırarak,3,1,0
hek,3,0,0
org,3,1,1
 yaşını,3,1,0
ültür,3,0,0
eşitlilik,3,1,0
 vurgulamak,3,1,0
 gerçeğin,3,1,0
 araştırmalarında,3,1,0
 sayıl,3,1,0
 bizzat,3,1,1
 modellerinden,3,1,0
ûr,3,0,0
ades,3,0,0
dion,3,0,0
ys,3,0,0
âz,3,0,0
memek,3,1,1
amam,3,1,1
 iradesini,3,1,0
 kurumlarından,3,1,0
 birleştir,3,1,0
 kalıntısı,3,1,0
 birleştirilmiş,3,1,0
 seçmeli,3,1,0
 misyon,3,1,1
 toplumunun,3,1,0
 batılı,3,1,0
 kazançlı,3,1,0
 bürokratik,3,1,1
ogle,3,1,0
sn,3,0,0
 öneme,3,1,0
 ted,3,0,0
 dayanağı,3,1,0
 etkilemiştir,3,1,0
 çabalar,3,1,0
 oyunun,3,1,0
edya,3,1,0
 yapıp,3,1,0
 sih,3,0,0
ezik,3,1,1
 kuruluşlarında,3,1,0
 bekleme,3,1,1
enlerin,3,1,1
 evvel,3,1,1
 kazanılan,3,1,0
 geliştiği,3,1,0
 sağlanabilir,3,1,0
 göstergeleri,3,1,0
 analizleri,3,1,0
 olmasından,3,1,0
 1991,3,0,0
 kötüye,3,1,0
 oynaması,3,1,0
biyoloji,3,1,1
 deliller,3,1,0
 asli,3,1,1
etiyle,3,1,0
 kanal,3,1,1
 sorumluluğunda,3,1,0
 kuvvetlerinin,3,1,0
 temellerini,3,1,0
 çıkışını,3,1,0
 keş,3,1,1
iro,3,0,0
1921,3,0,0
 sürecindeki,3,1,0
 sıralaması,3,1,0
 oynamak,3,1,0
 moral,3,1,1
alandır,3,1,0
 ilanından,3,1,0
 aylarında,3,1,0
 sulh,3,1,1
 eğitimle,3,1,0
 görün,3,1,0
som,3,1,1
1972,3,0,0
 medeniyet,3,1,1
ardin,3,1,0
 çalışıyor,3,1,0
 çıkmaya,3,1,0
 gelme,3,1,0
lah,3,0,0
fal,3,1,1
 savaşta,3,1,0
vana,3,1,1
 dirilt,3,1,0
 kuyruk,3,1,1
 etmekten,3,1,0
 kazandı,3,1,0
 birleştirilerek,3,1,0
afat,3,1,1
 müz,3,1,1
asür,3,1,0
alak,3,0,0
için,3,1,1
 kef,3,0,0
cağı,3,1,0
"’,",3,0,0
 insanda,3,1,0
 benimseyen,3,1,0
 namazının,3,1,0
şim,3,1,1
 kılı,3,1,0
nem,3,1,1
 mezhebine,3,1,0
 sadık,3,1,1
efe,3,1,1
 kolundan,3,1,0
iliş,3,1,1
 öldükten,3,1,0
indu,3,1,0
âlet,3,0,0
ع,3,0,0
 dinine,3,1,1
 gur,3,0,0
 dindar,3,1,1
 binek,3,1,1
 ka,3,1,1
ılmayan,3,1,1
 zann,3,1,0
 kı,3,1,1
 riv,3,0,0
 tanesi,3,1,0
 zikred,3,1,1
 ruhuna,3,1,0
 yarısı,3,1,0
arken,3,1,1
dad,3,0,0
 ine,3,1,1
 inek,3,1,1
 etmeden,3,1,0
ristiyan,3,0,0
 başlayıp,3,1,0
 asır,3,1,1
 geleneğine,3,1,0
 kelimesini,3,1,0
 seçkin,3,1,1
usa,3,1,0
andan,3,1,1
madıkça,3,1,1
 ergen,3,1,1
nef,3,0,0
üşü,3,1,1
 mezhebinin,3,1,0
uther,3,0,0
 mescit,3,1,1
 vasıf,3,1,1
 şahsın,3,1,0
 ram,3,0,0
 yapmalarını,3,1,0
 koruyan,3,1,0
âv,3,0,0
lir,3,1,1
lenmek,3,1,1
cek,3,0,0
 veril,3,1,0
 uyarak,3,1,0
 doldurmak,3,1,0
 eserlerine,3,1,0
 kel,3,1,1
 mahkûm,3,0,0
 şar,3,0,0
 ifadeyi,3,1,0
 olanı,3,1,0
 iradesi,3,1,0
 dininin,3,1,0
 oruç,3,1,1
amamak,3,1,1
 kavray,3,1,0
 çifte,3,1,1
 demiş,3,1,1
 kibir,3,1,1
 kurban,3,1,1
 bulunmaya,3,1,0
 içeriğinde,3,1,0
 güvenilirlik,3,1,0
 geliştirir,3,1,0
 nerde,3,0,0
 bulur,3,1,0
ılsın,3,1,1
…”,3,0,0
 evin,3,1,0
 inanılır,3,1,0
âni,3,0,0
 herşey,3,0,0
lüler,3,1,1
 çökmesi,3,1,0
ahit,3,1,1
 kad,3,1,1
 yahudi,3,1,1
 ederler,3,1,0
 dinleri,3,1,0
 konf,3,0,0
 vurgulamaktadır,3,1,0
 sözler,3,1,0
leştirir,3,1,1
 sayg,3,0,0
 öldüğü,3,1,0
 rıza,3,1,1
elenmiş,3,1,0
lemiş,3,1,1
 hazırlamıştır,3,1,0
 tövbe,3,1,1
 annesi,3,1,0
 sam,3,1,1
 doğrul,3,1,1
 yaşat,3,1,0
 astronomi,3,1,1
 cansız,3,1,0
 arındır,3,1,0
 neb,3,0,0
 bereketli,3,1,0
set,3,1,1
 kıyamet,3,1,1
ğinden,3,0,0
 demek,3,1,1
 yolunu,3,1,0
 lev,3,0,0
tri,3,0,0
uli,3,0,0
1939,3,0,0
acağın,3,1,1
 teriminin,3,1,0
 atım,3,1,1
 normalden,3,1,0
dığını,3,1,1
 optim,3,0,0
 sanı,3,1,1
 şüphesi,3,1,0
sanı,3,1,1
1991,3,0,0
 sıralama,3,1,0
 algorit,3,0,0
 sırayla,3,1,0
 ticaretinde,3,1,0
vansiyon,3,0,0
kalı,3,1,0
 ipek,3,1,1
 akrabalık,3,1,0
 bağları,3,1,0
 depo,3,1,1
 optimum,3,1,1
oya,3,1,1
 nereden,3,1,0
abrik,3,0,0
 2010,3,0,0
 kitabında,3,1,0
 firmaları,3,1,0
 bölgesini,3,1,0
 sonlarında,3,1,0
 şeklindeki,3,1,0
 ayrılmış,3,1,0
 tasf,3,0,0
 nedenidir,3,1,0
1989,3,0,0
 belgelere,3,1,0
 senetleri,3,1,0
 karşıl,3,1,0
 kültürleri,3,1,0
liklerini,3,1,1
 fakültesi,3,1,0
çoğunlukla,3,1,0
itch,3,0,0
 düşünceleri,3,1,0
 öneriler,3,1,0
itleri,3,1,0
abakat,3,0,0
 yurtdışı,3,1,0
 emirleri,3,1,0
 şiirlerinin,3,1,0
 işlemesi,3,1,0
 etkisinde,3,1,0
 zirvesi,3,1,0
 tahsis,3,1,1
olak,3,0,0
 bulaş,3,1,1
uduz,3,1,0
 geçirerek,3,1,0
yle,3,1,1
 emperyalist,3,1,1
 sanayileş,3,1,0
 açma,3,1,1
 olaylarının,3,1,0
hanlı,3,1,0
 azalmıştır,3,1,0
 besleme,3,1,1
otek,3,0,0
 dinlemek,3,1,0
 gerçekleştiğini,3,1,0
 tümden,3,1,0
türb,3,0,0
iyeli,3,1,0
 kategor,3,0,0
 ilginç,3,1,1
ırda,3,0,0
rep,3,0,0
 ödey,3,1,0
 tarihe,3,1,0
 vermektedir,3,1,0
 üretken,3,1,1
 değişimlere,3,1,0
itimi,3,1,0
 sürüc,3,0,0
 çalışmasına,3,1,0
ıntı,3,1,1
 cüz,3,1,1
inceye,3,1,1
buna,3,1,1
 trafikte,3,1,0
 şaşırt,3,1,1
 yapmadan,3,1,0
 turunda,3,1,0
 arıza,3,1,1
 arkasında,3,1,0
amıyor,3,1,1
uştur,3,1,1
 dik,3,1,1
ılmalı,3,1,1
 pamuk,3,1,1
 çıkartılır,3,1,0
 kaldırılır,3,1,0
ijon,3,0,0
 som,3,1,1
tılarak,3,1,1
kıl,3,1,1
 davranışlarının,3,1,0
ülük,3,1,1
 soğutma,3,1,0
 kireç,3,1,1
usi,3,1,0
 durak,3,1,1
 vermesini,3,1,0
 almasını,3,1,0
lanmamış,3,1,1
 zamanının,3,1,0
 ifadeye,3,1,0
 elindeki,3,1,0
 konuşmak,3,1,0
 yapılırken,3,1,0
leks,3,0,0
 kontak,3,1,1
 yetkiler,3,1,0
 müdürlüğüne,3,1,0
amayı,3,1,0
­,3,0,0
 lastik,3,1,1
 şişir,3,1,1
 konfor,3,1,1
 hidrol,3,0,0
 kilometre,3,1,1
 araca,3,1,0
mamaya,3,1,1
ımları,3,1,1
 konuma,3,1,0
 arız,3,1,1
alanması,3,1,0
 şeridi,3,1,0
amız,3,0,0
 üretmesi,3,1,0
 levh,3,0,0
 suyunun,3,1,0
 girişine,3,1,0
 üstlenerek,3,1,0
 yerlerini,3,1,0
 yasaktır,3,1,0
 kavşak,3,1,1
 tekerlekli,3,1,0
 delici,3,1,0
 durumundaki,3,1,0
 yapmaktan,3,1,0
 yapacak,3,1,0
 pomp,3,0,0
 akan,3,1,0
 kullanıcılarının,3,1,0
 kullanmasına,3,1,0
 şeylerin,3,1,0
 kaçması,3,1,0
 trafiği,3,1,0
 erdir,3,1,1
 hayvanların,3,1,0
 durdurmak,3,1,0
 yatak,3,1,1
 kum,3,1,1
 koltuk,3,1,1
 kusma,3,1,0
 mide,3,1,1
 etkilem,3,1,0
 yeteneğinin,3,1,0
alay,3,1,1
ünme,3,1,1
abon,3,0,0
prom,3,0,0
sy,3,0,0
 1930,3,0,0
üce,3,1,1
 öngörül,3,1,0
amalar,3,1,1
 bağımsızlıklarını,3,1,0
 üreticileri,3,1,0
 topl,3,1,0
 baraj,3,1,1
 merkezden,3,1,0
 ilgisini,3,1,0
 riskini,3,1,0
yid,3,1,1
 yapılarından,3,1,0
heon,3,0,0
ded,3,0,0
 sistemlerde,3,1,0
 kalor,3,0,0
 kömür,3,1,1
 doğalgaz,3,1,1
 etkinliklerini,3,1,0
uzay,3,1,1
97,3,0,0
 engelleri,3,1,0
 deneyimler,3,1,0
allı,3,1,0
 jeneratör,3,1,1
ugh,3,0,0
 liderlerin,3,1,0
 kont,3,1,1
isli,3,1,0
 konumda,3,1,0
 evresi,3,1,0
zig,3,0,0
ose,3,1,0
 çoklu,3,1,0
 kısmi,3,1,1
tk,3,0,0
ikli,3,1,1
 yöntemlerini,3,1,0
 pil,3,1,1
 istediğini,3,1,0
 bacakları,3,1,0
rağın,3,0,0
 izini,3,1,0
 deposu,3,1,0
boğaz,3,1,1
 kayıtlarının,3,1,0
 koruyuc,3,0,0
bunun,3,1,0
 antik,3,1,1
 satıldığı,3,1,0
 reklamı,3,1,0
oll,3,1,0
 tok,3,1,1
 tarafı,3,1,0
 tipidir,3,1,0
 ıslak,3,1,1
 merdiven,3,1,1
artu,3,1,0
 edebiyatının,3,1,0
 konulara,3,1,0
ensis,3,0,0
abilis,3,0,0
 uygar,3,1,1
 niş,3,1,1
 atanan,3,1,0
yant,3,1,0
eker,3,1,0
otid,3,0,0
 genom,3,1,1
62,3,0,0
63,3,0,0
 yu,3,1,1
 yeme,3,1,1
 güvenliğin,3,1,0
 yapılabilmesi,3,1,0
1940,3,0,0
 inme,3,1,1
 erimesi,3,1,0
 sistemdeki,3,1,0
ilt,3,1,0
 ruhu,3,1,0
 incelemeye,3,1,0
yonun,3,1,0
 radikal,3,1,1
 yanlısı,3,1,0
 kavramları,3,1,0
çalar,3,1,1
 ritmik,3,1,1
 kalıp,3,1,1
 geleneğini,3,1,0
 sezgisel,3,1,0
 bulanık,3,1,1
 şirketlerden,3,1,0
 genişletme,3,1,0
 yönerg,3,0,0
 ars,3,1,0
 aktarılır,3,1,0
salar,3,1,1
 kısımları,3,1,0
 ödemeyi,3,1,0
 yaptıktan,3,1,0
 yapanlar,3,1,0
 ekolojik,3,1,1
ceğinin,3,0,0
 evre,3,1,1
96,3,0,0
 hollanda,3,0,0
 bitk,3,0,0
 metot,3,1,1
 servise,3,1,0
 edilmesinin,3,1,0
 avantajı,3,1,0
 adamları,3,1,0
yuk,3,1,1
 tamamlayıcı,3,1,0
 atıkların,3,1,0
 hammadd,3,0,0
 ihracatı,3,1,0
 başarısızlık,3,1,0
 biçimlerinin,3,1,0
kurg,3,1,1
 tanıklık,3,1,0
 seçtiği,3,1,0
 hukuken,3,1,1
 işlemidir,3,1,0
laştırıcı,3,1,1
 arkadaş,3,1,1
2016,3,0,0
 edebileceği,3,1,0
err,3,1,0
durrahman,3,0,0
 yed,3,1,1
 mikroorganiz,3,0,0
öt,3,1,1
 ip,3,1,1
 satı,3,1,1
 çıktığında,3,1,0
dışında,3,1,0
sterdam,3,0,0
 annesine,3,1,0
 söylüyor,3,1,0
 abonelik,3,1,0
 ermiş,3,1,1
jer,3,0,0
emy,3,1,0
olo,3,0,0
 mac,3,1,1
ou,3,1,0
atosu,3,0,0
 felsefesini,3,1,0
lib,3,0,0
sınız,3,1,1
 pet,3,1,1
age,3,1,0
 kazanarak,3,1,0
 suçun,3,1,0
 etmesini,3,1,0
 kimliğini,3,1,0
 yağları,3,1,0
 gem,3,1,1
afram,3,1,0
 damarlar,3,1,0
 kodlanmış,3,1,0
 hırs,3,1,1
 düşüncesini,3,1,0
 indirg,3,0,0
 til,3,1,1
 işbir,3,0,0
 donat,3,1,1
 aktivitesi,3,1,0
anin,3,1,0
 kazandığı,3,1,0
 yansım,3,1,0
iteli,3,1,0
 almakla,3,1,0
ril,3,0,0
oria,3,0,0
 görüşmek,3,1,0
 olmamış,3,1,0
meyip,3,1,1
ürük,3,0,0
maca,3,1,1
ittir,3,1,0
72,3,0,0
 olunması,3,1,0
 ilerlemesi,3,1,0
 aktarmak,3,1,0
 hissedilen,3,1,0
ego,3,1,1
 üçlü,3,1,0
 egemenliğini,3,1,0
 aklın,3,1,0
 çalışmalara,3,1,0
 beraberinde,3,1,0
 olurlar,3,1,0
 düştü,3,1,0
lock,3,0,0
 kavga,3,1,1
danın,3,1,1
 alınmasının,3,1,0
 kavran,3,1,0
akta,3,1,0
pert,3,0,0
 dünyası,3,1,0
 suçluları,3,1,0
 olduklarını,3,1,0
iyordu,3,1,1
uter,3,1,0
 hassasiyet,3,1,1
 sertlik,3,1,1
eder,3,1,1
masın,3,1,1
 görülmüştür,3,1,0
ağım,3,1,1
 kalkan,3,1,1
 kılıç,3,1,1
 turları,3,1,1
 kip,3,1,1
 yorumlanması,3,1,0
 çalışacak,3,1,0
kahverengi,3,1,1
 tanımını,3,1,0
 büyümeye,3,1,0
 ölçekli,3,1,0
 ayrılarak,3,1,0
manı,3,1,1
 konsantre,3,1,1
 ilav,3,0,0
 kalsiyum,3,1,1
 müzikal,3,1,1
 simgeler,3,1,0
ole,3,1,1
 cüm,3,1,1
eşe,3,1,0
 pop,3,1,1
 sorumluluklarını,3,1,0
 ayrılmak,3,1,0
 isteğiyle,3,1,0
cim,3,1,1
 değiştiren,3,1,0
1908,3,0,0
 boyutunun,3,1,0
oir,3,1,0
 çıkmasıyla,3,1,0
 tüccar,3,1,1
 açmıştır,3,1,0
 akılcı,3,1,0
 oluşmasına,3,1,0
low,3,0,0
 sömürü,3,1,1
 özünü,3,1,0
 bereket,3,1,1
madı,3,1,1
 düşmanı,3,1,0
vah,3,1,1
 çirk,3,0,0
 neyin,3,1,0
abel,3,0,0
 salt,3,1,1
olmayan,3,1,0
 konulur,3,1,0
antizm,3,0,0
sell,3,1,0
egel,3,1,1
 karşılaşması,3,1,0
ometr,3,0,0
 mantı,3,1,1
 analitik,3,1,1
 bütünüyle,3,1,0
 180,3,0,0
 nesnelerin,3,1,0
 içerisindedir,3,1,0
 tik,3,1,1
 döner,3,1,1
 eve,3,1,0
isim,3,1,1
 cümlesi,3,1,0
böyle,3,1,1
 evli,3,1,1
 uydusu,3,1,0
 hayatından,3,1,0
 grevi,3,1,0
örfez,3,0,0
rasya,3,0,0
avv,3,0,0
 sorgul,3,1,0
 söylemek,3,1,0
 yöntemin,3,1,0
 tekrarlanan,3,1,0
 bulunul,3,1,0
lıca,3,1,1
champ,3,0,0
 ekoloji,3,1,1
 öncülü,3,1,0
 sembolleri,3,1,0
 diyen,3,1,0
elling,3,0,0
 itme,3,1,0
 eskim,3,1,0
 parlamenter,3,1,1
bilen,3,1,0
key,3,0,0
 salın,3,1,1
 dönme,3,1,1
 etkinlikler,3,1,0
 makalesi,3,1,0
ily,3,1,0
 saldırı,3,1,1
 send,3,1,1
ikalı,3,1,0
 görmektedir,3,1,0
anos,3,0,0
 demokrasinin,3,1,0
 görmesini,3,1,0
 iktidarı,3,1,0
 açıklaması,3,1,0
 yenilikçi,3,1,0
adet,3,1,1
çekim,3,1,1
sos,3,1,1
 taraması,3,1,0
 edenler,3,1,0
 ışığın,3,1,1
 poz,3,1,1
cimek,3,0,0
elye,3,1,0
 söyle,3,1,1
dua,3,1,1
 oynamaya,3,1,0
 oyn,3,1,0
 ağlarının,3,1,0
 birbirleri,3,1,0
 sembolik,3,1,1
 büyüklüğünü,3,1,0
osk,3,0,0
ture,3,1,0
lisans,3,1,1
 1929,3,0,0
 bunalım,3,1,1
 yükseldi,3,1,0
?',3,0,0
 dizg,3,0,0
 kapladığı,3,1,0
 insanlarının,3,1,0
 uğraşan,3,1,0
fü,3,0,0
tıktan,3,1,1
baum,3,0,0
gart,3,1,0
 sanatı,3,1,0
 toplulukları,3,1,0
 ekmek,3,1,1
 1998,3,0,0
 yöneltilen,3,1,0
 gidip,3,1,0
sî,3,0,0
 müc,3,0,0
 gelmiş,3,1,0
 notlar,3,1,0
 isimlerden,3,1,0
 makal,3,1,0
 toplayan,3,1,0
 dereceli,3,1,0
üyor,3,1,1
hang,3,0,0
 haberin,3,1,0
yapım,3,1,1
kurgu,3,1,1
 dergisinin,3,1,0
ġ,3,0,0
 küçült,3,1,0
 karşılaşılan,3,1,0
pektif,3,0,0
 işte,3,1,1
acaklar,3,1,1
 mahsul,3,1,1
 eşzamanlı,3,1,1
 sanatında,3,1,0
 birliklerinin,3,1,0
1968,3,0,0
 ilkokul,3,1,1
 saati,3,1,0
 içermez,3,1,0
 metinlerin,3,1,0
 sorgulan,3,1,0
 topluluğun,3,1,0
 metreye,3,1,0
 oluşturulmasını,3,1,0
ülislam,3,0,0
tiler,3,1,1
 ortamını,3,1,0
 kardeş,3,1,1
mece,3,1,1
 gidiş,3,1,0
 kupa,3,1,1
 futbolcunun,3,1,0
ney,3,1,1
que,3,0,0
pen,3,0,0
azz,3,1,0
 bırakmıştır,3,1,0
samsun,3,1,1
enes,3,1,0
ysa,3,1,1
 toplamda,3,1,0
 puana,3,1,0
lon,3,0,0
 finali,3,1,0
2009,3,0,0
 ste,3,0,0
ano,3,0,0
 2009,3,0,0
gey,3,0,0
 maçı,3,1,0
43,3,0,0
tiğimiz,3,1,1
 direktörü,3,1,0
 uçar,3,1,1
 oynamaktadır,3,1,0
ekom,3,0,0
 stadyum,3,1,1
 bayan,3,1,1
 sezonunda,3,1,0
 takımın,3,1,0
aul,3,0,0
 şükür,3,1,1
 31,3,0,0
 sezon,3,1,1
 onlar,3,1,1
 çizgili,3,1,0
 tarihin,3,1,0
 atmıştır,3,1,0
rey,3,1,1
 dakikadır,3,1,0
 gitmiştir,3,1,0
74,3,0,0
76,3,0,0
hakem,3,1,1
 verilmemiştir,3,1,0
 çerçeve,3,1,1
 topu,3,1,0
uar,3,0,0
aktiv,3,0,0
 grupların,3,1,0
 dönüşü,3,1,0
omsky,3,0,0
 sağlarlar,3,1,0
tığını,3,1,1
 fonksiyonunu,3,1,0
 eserlere,3,1,0
 kamuoyunun,3,1,0
 sübvansiyon,3,1,1
 filminin,3,1,0
 kare,3,1,1
usundan,3,1,0
 sohbet,3,1,1
 misin,3,1,0
 teşkilatının,3,1,0
 evlenme,3,1,0
 ihtiyaçları,3,1,0
 yapmaları,3,1,0
 fikirler,3,1,0
 verip,3,1,0
 çabalarının,3,1,0
 sürecidir,3,1,0
 sırasına,3,1,0
lop,3,1,1
 ayırarak,3,1,0
utan,3,1,1
 uygulamasına,3,1,0
 savunduğu,3,1,0
 gelişir,3,1,0
 konuşan,3,1,0
ois,3,0,0
olos,3,0,0
 etkilemek,3,1,0
 tü,3,1,1
 bilgisayarın,3,1,0
 nez,3,1,0
57,3,0,0
 sars,3,1,1
 birimlerinde,3,1,0
 yaşandığı,3,1,0
 baskıcı,3,1,0
 detaylı,3,1,0
 kârlı,3,0,0
 kurumlarına,3,1,0
 zihin,3,1,1
dara,3,1,1
memektedir,3,1,1
 liberalizm,3,1,1
 yenilikler,3,1,0
 çerçevesi,3,1,0
 işbirlikçi,3,1,1
nav,3,0,0
 kağ,3,1,1
 bileşimi,3,1,0
 şansı,3,1,0
okr,3,1,0
 ilişkisel,3,1,0
 materyalleri,3,1,0
ormal,3,0,0
 anlaşmasının,3,1,0
 konsept,3,1,1
 düzenlemeleri,3,1,0
posta,3,1,1
 işlenmiş,3,1,0
 infaz,3,1,1
anakkale,3,0,0
 verilmesini,3,1,0
jak,3,0,0
tos,3,1,1
ms,3,0,0
fr,3,0,0
 tabanına,3,1,0
 1300,3,0,0
 bilgisine,3,1,0
eck,3,0,0
 fiyatlarını,3,1,0
 mıdır,3,1,1
 gizlilik,3,1,0
 tesisler,3,1,0
 demiryolu,3,1,0
 geceyi,3,1,0
 mikrosk,3,0,0
 optik,3,1,1
roskop,3,0,0
cılığında,3,1,1
 lit,3,0,0
 tasarımının,3,1,0
 anahtarı,3,1,0
 tabanının,3,1,0
ileme,3,1,1
 stat,3,1,1
 özeti,3,1,0
 kimliği,3,1,0
 bütçesi,3,1,0
 oluşturmaya,3,1,0
ibinin,3,1,0
ty,3,0,0
 ihtiyat,3,1,1
 ettiğini,3,1,0
 mel,3,1,1
rese,3,1,0
onsolos,3,0,0
 odaklanır,3,1,0
meci,3,1,1
 seminerler,3,1,0
 sürdürülmesi,3,1,0
 çıktısı,3,1,0
 olabildiğince,3,1,0
 yükselirken,3,1,0
 arttıran,3,1,0
 düzenlenir,3,1,0
uluğu,3,1,1
 göze,3,1,1
 tema,3,1,1
 kuyum,3,1,1
 yapmakta,3,1,0
 etkisiz,3,1,0
 cezai,3,1,1
açlar,3,1,0
 koruya,3,1,0
 sanatları,3,1,0
ech,3,0,0
yev,3,0,0
 feth,3,1,1
 piramit,3,1,1
 kullanmayı,3,1,0
 duyması,3,1,0
 isteklerini,3,1,0
 ertel,3,1,0
 okullarının,3,1,0
 nesiller,3,1,0
iğe,3,1,1
 sesleri,3,1,0
 istenmeyen,3,1,0
 toplumdan,3,1,0
 sermayenin,3,1,0
 engelleyecek,3,1,0
 faktörlerin,3,1,0
örf,3,1,1
 havaalan,3,1,1
 yükümlüdür,3,1,0
dırım,3,1,1
 uzaklıkta,3,1,0
 değiştiği,3,1,0
 işleminde,3,1,0
çısı,3,1,1
ecekte,3,1,1
 uygulamalarında,3,1,0
 uçaklara,3,1,0
 tepesinde,3,1,0
 görüntüsü,3,1,0
 durumdadır,3,1,0
 sevgisi,3,1,0
 sözleşmenin,3,1,0
 duyan,3,1,0
 istendiğinde,3,1,0
 ucundan,3,1,1
amaya,3,1,1
 öncesinden,3,1,0
 bakıcı,3,1,0
verdi,3,1,1
 sıcaklığında,3,1,0
ünt,3,1,0
 düşüncelerin,3,1,0
 kasabalar,3,1,0
 giye,3,1,0
 hizmete,3,1,0
 oyunu,3,1,0
 önderliğinde,3,1,0
 çözümleri,3,1,0
ibrit,3,0,0
 dünyasının,3,1,0
 yaşanmıştır,3,1,0
 1985,3,0,0
cir,3,0,0
oş,3,1,0
 atam,3,1,0
 filiz,3,1,1
muşlardır,3,1,1
 john,3,1,1
 göndermesi,3,1,0
 rafa,3,1,0
ındadır,3,1,1
 siv,3,0,0
ayacağı,3,1,0
 erkeklerle,3,1,0
 çağr,3,1,1
 adaylar,3,1,0
ılmaktadır,3,1,1
 sayıca,3,1,1
meyve,3,1,1
 yemekten,3,1,0
hanenin,3,1,0
 süm,3,1,1
 lale,3,1,1
 dokuz,3,1,1
 satan,3,1,0
 ortasında,3,1,0
 devletlerinde,3,1,0
 yarışmaya,3,1,0
arasında,3,1,0
 110,3,0,0
 hiçbiri,3,1,1
mesidir,3,1,1
emenin,3,1,0
 izlenim,3,1,1
ıldı,3,1,1
 34,3,0,0
 departmanının,3,1,0
 gittikçe,3,1,0
denin,3,1,1
 dışarıya,3,1,0
 tarımla,3,1,0
130,3,0,0
 yukar,3,0,0
 yazıldığı,3,1,0
 doktor,3,1,1
 terfi,3,1,1
ged,3,1,1
 magazin,3,1,1
 yaban,3,1,1
 kiralık,3,1,0
 bilinmeyen,3,1,0
 türe,3,1,1
 pin,3,1,0
 parçalara,3,1,0
bileceği,3,1,0
 çarşamba,3,1,1
 anayasaya,3,1,0
 geçilmesi,3,1,0
 işgal,3,1,1
 ilkelerinin,3,1,0
 yayımlanması,3,1,0
 satmaktadır,3,1,0
34,3,0,0
ılış,3,1,1
ersin,3,1,1
 partinin,3,1,0
 patrik,3,1,1
 katılmıştır,3,1,0
 derste,3,1,0
 atama,3,1,0
 çavuş,3,1,1
 saldır,3,1,1
 sokakta,3,1,0
 sattığı,3,1,0
mıyor,3,1,1
 ermiştir,3,1,0
urlu,3,1,0
 düzenini,3,1,0
laştırmaya,3,1,1
 şeyhülislam,3,1,1
 yazış,3,1,0
 sefere,3,1,0
 sinema,3,1,1
 macera,3,1,1
 öteki,3,1,1
 filmin,3,1,0
 başkent,3,1,1
 ekonomisine,3,1,0
 hayvancılık,3,1,0
atal,3,1,0
 yapılı,3,1,0
 onlarla,3,1,0
ansu,3,1,0
 geçmişte,3,1,0
layabilir,3,1,1
ös,3,0,0
 kavramından,3,1,0
 kronolojik,3,1,1
ileriyle,3,1,0
 aylarda,3,1,0
 istenir,3,1,0
 çalışmasının,3,1,0
 seçildiği,3,1,0
 öğretmenlerin,3,1,0
 litre,3,1,1
ojenik,3,1,0
 hus,3,1,0
 bağlayan,3,1,0
 şehri,3,0,0
 düşünüldüğünde,3,1,0
 kola,3,1,1
 kampanya,3,1,1
yt,3,0,0
 doldurul,3,1,0
xy,3,1,0
 almamaktadır,3,1,0
 olmas,3,0,0
 tutarsız,3,1,0
 tavır,3,1,1
usunda,3,1,0
 dostluk,3,1,1
 imzalanmıştır,3,1,0
 '',3,0,0
 yürüyüşü,3,1,0
 görülmüş,3,1,0
 oysa,3,1,1
 zahmet,3,1,1
 şat,3,1,1
 istenilen,3,1,0
 yapamaz,3,1,0
ilmesiyle,3,1,1
ılda,3,0,0
 dağlar,3,1,0
 dereceye,3,1,0
km,3,0,0
 kalmasına,3,1,0
 alınmak,3,1,0
 bulunmasının,3,1,0
 başkanlık,3,1,0
2012,3,0,0
 kıvrımlı,3,1,0
 cümlenin,3,1,0
 konuyu,3,1,0
avan,3,1,0
ardı,3,1,1
 kın,3,1,1
 ödülü,3,1,0
 taşımaktadır,3,1,0
 yolların,3,1,0
 tüzük,3,1,1
 iskel,3,0,0
 başarıya,3,1,0
asım,3,1,1
 tahta,3,1,1
132,3,0,0
bre,3,1,1
 haklarından,3,1,0
 gazetelerin,3,1,0
 deyim,3,1,1
 seni,3,1,0
 hâlâ,3,0,0
 tahttan,3,1,0
edit,3,0,0
 doğup,3,1,0
 kanunun,3,1,0
ılabilecek,3,1,1
 biriyle,3,1,0
mıştı,3,1,1
 dert,3,1,1
 düşündüğü,3,1,0
 eserini,3,1,0
 medy,3,1,0
 niteliğ,3,1,1
 taşra,3,1,1
 düşmektedir,3,1,0
ülmüştür,3,1,1
 kaynağından,3,1,0
 yaşarlar,3,1,0
rid,3,0,0
 sahasında,3,1,0
 yırt,3,1,1
 öldürmek,3,1,0
 askere,3,1,0
 söyledi,3,1,0
 subay,3,1,1
 askerinin,3,1,0
duğunu,3,1,1
 işit,3,1,1
 konuştu,3,1,0
 partilerin,3,1,0
 kalıyor,3,1,0
 geçti,3,1,0
 2016,3,0,0
 hatay,3,1,0
 ekibinden,3,1,0
 konuya,3,1,0
 hibe,3,1,1
 büyüdüğü,3,1,0
gent,3,1,0
 ülkelerine,3,1,0
 tehdidi,3,1,0
 tesisi,3,1,0
 şartlarına,3,1,0
tag,3,1,1
 mücadelenin,3,1,0
 fonksiyonlarının,3,1,0
 başkanlarından,3,1,0
ietnam,3,0,0
 yerleşme,3,1,0
 olmamakla,3,1,0
olis,3,0,0
1933,3,0,0
 aileleri,3,1,0
 seferber,3,1,1
 ilgilendiren,3,1,0
 reformu,3,1,0
 sağlamayı,3,1,0
 gerektirmez,3,1,0
ünûn,3,0,0
 projenin,3,1,0
 değerlendirilen,3,1,0
1935,3,0,0
 belediy,3,1,0
 garantisi,3,1,0
 sağlayarak,3,1,0
 aldır,3,1,1
anma,3,1,1
 çevirmek,3,1,0
tren,3,1,1
ınar,3,0,0
 uzay,3,1,1
 pancarı,3,1,0
laç,3,0,0
luktan,3,1,1
 oyununda,3,1,0
88,3,0,0
 1950,3,0,0
 kasaba,3,1,1
esten,3,1,0
 zafer,3,1,1
ugo,3,0,0
ichael,3,0,0
aht,3,1,0
yarış,3,1,1
 temizleme,3,1,1
anton,3,0,0
 kere,3,1,1
eniş,3,1,0
 psikolojinin,3,1,0
 psikolog,3,1,1
 kumaştan,3,1,0
 anlatırken,3,1,0
şun,3,1,1
 beklenmedik,3,1,0
 tatlı,3,1,1
sü,3,1,1
 mezun,3,1,1
 kahramanların,3,1,0
 mimar,3,1,1
 görüp,3,1,0
ibb,3,0,0
 fotoğrafları,3,1,0
 kavim,3,1,1
avar,3,1,0
hun,3,1,1
 andaki,3,1,1
 kısal,3,1,1
kanat,3,1,1
 mikroorgan,3,0,0
termal,3,1,1
 polik,3,0,0
 başarıları,3,1,0
 geliştirmiştir,3,1,0
vier,3,0,0
 yayımlamıştır,3,1,0
 yetenekleri,3,1,0
 bağımsızdır,3,1,0
 sorununa,3,1,0
 ont,3,1,0
 başlamasının,3,1,0
aps,3,0,0
 çiçekler,3,1,0
 arkeolojik,3,1,1
 camii,3,1,0
 artı,3,1,1
 1920,3,0,0
 kararların,3,1,0
able,3,1,0
 kalkması,3,1,0
itesini,3,1,0
 okullarda,3,1,0
 haftalık,3,1,0
 varlıklarını,3,1,0
 değerlendirmeye,3,1,0
 sizin,3,1,1
 uyuş,3,1,1
odoks,3,0,0
 oluştuğunu,3,1,0
agoras,3,1,0
 platform,3,1,1
 genişlemesi,3,1,0
 direktif,3,1,1
 öğrencileri,3,1,0
 hareketine,3,1,0
sidir,3,1,1
 sodyum,3,1,1
osteron,3,0,0
âhil,3,0,0
 emrine,3,1,0
 belirtisi,3,1,0
dirler,3,1,1
 hesaplanır,3,1,0
bant,3,1,1
 istisnai,3,1,1
 seramik,3,1,1
 sikke,3,1,1
 yazması,3,1,0
 belgeler,3,1,0
 olmayıp,3,1,0
çuluk,3,1,1
ememiştir,3,1,1
memelidir,3,1,1
oyla,3,1,1
 devamı,3,1,0
 sıralanan,3,1,0
 hızlıdır,3,1,0
 dehid,3,0,0
ütle,3,1,0
cine,3,1,1
 kazanmaya,3,1,0
birçok,3,1,1
antrop,3,0,0
 bedelsiz,3,1,0
niş,3,1,1
 içerisine,3,1,0
oton,3,1,0
 yemini,3,1,0
üller,3,0,0
 epistem,3,0,0
 mantığı,3,1,0
 incel,3,1,1
 mukoz,3,0,0
 rekt,3,0,0
 time,3,1,1
 barın,3,1,1
 olayının,3,1,0
 hidroksit,3,1,1
oksijen,3,1,1
 hayvanlarda,3,1,0
 karıştır,3,1,0
komp,3,0,0
oon,3,0,0
 oluşturulmuş,3,1,0
ıng,3,0,0
 optimal,3,1,1
cher,3,0,0
 dördüncü,3,1,0
 girişimleri,3,1,0
 ilişkisinin,3,1,0
 alkal,3,0,0
fel,3,0,0
oskop,3,0,0
 gündüz,3,1,1
 sekreter,3,1,1
 şeref,3,1,1
 varoluş,3,1,1
 güçleri,3,1,0
itme,3,1,0
 ferment,3,1,1
 diplomas,3,1,0
encer,3,0,0
 enter,3,0,0
 kediler,3,1,0
 epitel,3,1,1
 direnç,3,1,1
 bozukluklar,3,1,0
 sürü,3,1,1
 aktörlerin,3,1,0
 hareketlerini,3,1,0
 çözmeye,3,1,0
 kromozom,3,1,1
ll,3,0,0
 tanısı,3,1,0
111,3,0,0
att,3,1,0
 dernek,3,1,1
 dikkatle,3,1,0
 yapılabilecek,3,1,0
 kuruluşunun,3,1,0
 hastaneler,3,1,0
 işleminin,3,1,0
 mağazalar,3,1,0
 inşası,3,1,0
 tanımladığı,3,1,0
 yayılmıştır,3,1,0
 düzeyindeki,3,1,0
 düzeydeki,3,1,0
 müsait,3,1,1
layıcılar,3,1,1
 yanıcı,3,1,0
ılar,3,1,1
 yaşından,3,1,0
 kartlar,3,1,0
 hesaplan,3,1,0
 projeye,3,1,0
 bazal,3,1,1
okrin,3,1,0
ciğer,3,1,1
 tanımlanmış,3,1,0
esifik,3,0,0
box,3,0,0
 dr,3,0,0
mamaktadır,3,1,1
 çalışılan,3,1,0
 2013,3,0,0
 şirketlerde,3,1,0
 kurulun,3,1,0
 belgelerin,3,1,0
 görevlendirilen,3,1,0
 dersler,3,1,0
 başlamasıyla,3,1,0
 memnuniyet,3,1,1
 sıradan,3,1,1
 girdiler,3,1,0
 noktalardan,3,1,0
gon,3,0,0
 şa,3,1,1
 yüklerin,3,1,0
 bölünmüş,3,1,0
 mekanizmaları,3,1,0
ınan,3,1,1
 yükler,3,1,0
ğday,3,0,0
 aslı,3,1,0
 orantılı,3,1,0
 kesiştiği,3,1,0
 gelişmesini,3,1,0
 üretimden,3,1,0
 nitelikteki,3,1,0
 savaşının,3,1,0
 doktrin,3,1,1
 değiştirir,3,1,0
 şirketlerinin,3,1,0
ladı,3,1,1
 devrinde,3,1,0
 anlaşarak,3,1,0
 niyetli,3,1,0
mond,3,1,1
 müdafaa,3,1,1
 ilhak,3,1,1
sap,3,1,1
 ölçümleri,3,1,0
 denek,3,1,1
 uygulamıştır,3,1,0
mamasını,3,1,1
gülü,3,1,0
 lineer,3,1,1
 değişikliklere,3,1,0
ping,3,0,0
 gecikme,3,1,0
obar,3,1,0
 yazılması,3,1,0
 amortis,3,1,0
alın,3,1,1
 muamel,3,0,0
 belirlediği,3,1,0
 etmeyi,3,1,0
 kesintisiz,3,1,0
1925,3,0,0
 kapsadığı,3,1,0
manlar,3,0,0
 edeceği,3,1,0
 tutulmuş,3,1,0
yalılar,3,1,0
 duyulur,3,1,0
ibar,3,1,0
 şans,3,1,1
ibi,3,1,0
 saldırının,3,1,0
 desteklemesi,3,1,0
 alabilirler,3,1,0
 yapmanın,3,1,0
 hissini,3,1,0
 online,3,1,0
arma,3,1,1
 öncü,3,1,1
 farkındalığı,3,1,0
dırı,3,1,0
 yapılma,3,1,0
 bilimci,3,1,0
utz,3,1,0
arth,3,0,0
emli,3,1,0
 sulan,3,1,0
ml,3,0,0
çede,3,1,1
 öt,3,1,1
 olmalarına,3,1,0
 gazeteleri,3,1,0
 ayı,3,1,1
 arab,3,0,0
 turunç,3,1,1
yaprak,3,1,1
 uydu,3,1,1
 yörüng,3,0,0
 oluşturulur,3,1,0
gide,3,1,0
 frekans,3,1,1
kh,3,0,0
ega,3,1,0
 sistemindeki,3,1,0
 ayrıcalık,3,1,1
okras,3,1,0
leşmek,3,1,1
{,3,0,0
dizi,3,1,1
 parametre,3,1,1
gorit,3,0,0
langıç,3,0,0
 rejimin,3,1,0
otip,3,1,0
ıd,3,0,0
 hesaplamak,3,1,0
 altyapısı,3,1,0
 bölümlere,3,1,0
ürken,3,1,1
 çalıştıkları,3,1,0
 dergilerde,3,1,0
 elini,3,1,0
 duruş,3,1,1
 görüşün,3,1,0
 düşerek,3,1,0
 kurala,3,1,0
bo,3,0,0
 kararlı,3,1,1
rene,3,1,0
 başlanan,3,1,0
 ayaklanması,3,1,0
sman,3,0,0
roll,3,1,0
 yönelimi,3,1,0
 yöntemlerinin,3,1,0
levi,3,0,0
 yüzyıldan,3,1,0
 kullanıcının,3,1,0
 aktarma,3,1,0
 taşınır,3,1,0
het,3,1,0
ulmuştur,3,1,1
 yorumu,3,1,0
 kaybettiği,3,1,0
1929,3,0,0
 fonksiyonları,3,1,0
 başlarına,3,1,0
 kom,3,1,1
baz,3,1,1
 diyalektik,3,1,1
 tabloları,3,1,0
 seçenekleri,3,1,0
 organlarında,3,1,0
atrik,3,0,0
rup,3,0,0
 diller,3,1,0
azade,3,1,1
olulu,3,0,0
1200,3,0,0
1500,3,0,0
1800,3,0,0
alk,3,0,0
 fî,3,0,0
 borsa,3,1,1
 yaramaz,3,1,1
 anal,3,1,0
 çalışmaktadır,3,1,0
 modele,3,1,0
 ekosistem,3,1,1
 liste,3,1,1
 istikrarlı,3,1,0
 yaşay,3,1,0
ebildiği,3,1,1
 vermenin,3,1,0
 okulları,3,1,0
 parayı,3,1,0
 tezi,3,1,0
 unsurlarının,3,1,0
 kurulumu,3,1,0
kiler,3,1,1
 olmadığına,3,1,0
dişi,3,1,1
 dan,3,1,1
 olasılı,3,1,0
rofik,3,0,0
 kuvvetinin,3,1,0
mamayı,3,1,1
 türkü,3,1,1
 yapabilir,3,1,0
oluş,3,1,1
 yıllara,3,1,0
 kıyasla,3,1,1
 gösterirler,3,1,0
 işlemini,3,1,0
 plazma,3,1,1
 geliştirilmesine,3,1,0
 yürüyüş,3,1,1
 harfi,3,1,0
 dersinde,3,1,0
 kazandırır,3,1,0
 alanlarını,3,1,0
 bünyesinde,3,1,0
 verildiğinde,3,1,0
ütür,3,1,0
 eğitimini,3,1,0
 kılmaktadır,3,1,0
 tanınmış,3,1,0
 alanıyla,3,1,0
 dinlenme,3,1,0
une,3,1,0
 ortamdan,3,1,0
 atlama,3,1,0
 çalma,3,1,0
 görüntüler,3,1,0
inti,3,1,1
 polisin,3,1,0
cop,3,1,1
 söy,3,0,0
 oynam,3,1,0
 polise,3,1,0
 düşürme,3,1,0
 çalan,3,1,0
 çaresiz,3,1,0
evre,3,1,1
 muhtar,3,1,1
rt,3,0,0
vice,3,1,0
 pazarda,3,1,0
 ürüne,3,1,0
 birbirini,3,1,0
 geçiren,3,1,0
 aus,3,0,0
fah,3,0,0
 verilebilecek,3,1,0
roid,3,0,0
 türlerini,3,1,0
olojiyi,3,0,0
bara,3,1,0
 soyunma,3,1,0
 alanıdır,3,1,0
 kategori,3,1,1
 prag,3,0,0
war,3,0,0
icim,3,1,1
 yönetilmesi,3,1,0
 ulaşılması,3,1,0
 derecesine,3,1,0
 insanlarla,3,1,0
iten,3,1,0
 elemanı,3,1,0
inen,3,1,1
gens,3,1,0
erick,3,0,0
 kızı,3,1,0
 eseridir,3,1,0
 atılım,3,1,1
 verilmesine,3,1,0
este,3,1,0
 konsol,3,1,1
ayasal,3,1,0
 çakış,3,1,1
 hijyen,3,1,1
roe,3,0,0
iyel,3,1,0
 gemi,3,1,1
 formunun,3,1,0
ecin,3,0,0
tom,3,1,1
 ihmal,3,1,1
 mini,3,1,1
 yapabilmek,3,1,0
 sağladı,3,1,0
 röportajlar,3,1,0
 kavramların,3,1,0
 niteliğini,3,1,0
enos,3,0,0
 göstermiş,3,1,0
 bac,3,1,1
 güçtür,3,1,0
luğunun,3,1,1
 oynayan,3,1,0
 uzaktan,3,1,0
 doküman,3,1,1
 mad,3,1,1
 aralığı,3,1,0
reis,3,1,1
ucunun,3,1,1
 imkansız,3,1,0
 os,3,1,0
ual,3,0,0
 başkanlığında,3,1,0
 aralarındaki,3,1,0
 2011,3,0,0
 2008,3,0,0
 uykusuzluk,3,1,0
 iğ,3,1,1
 kullanımında,3,1,0
 desteklenen,3,1,0
 helikopterler,3,1,0
irk,3,1,1
 steroid,3,0,0
ümin,3,0,0
 diyabet,3,1,1
 hit,3,1,1
 askıya,3,1,0
resyon,3,0,0
 ellerinde,3,1,0
 karış,3,1,1
vent,3,0,0
 cinsiyete,3,1,0
 non,3,0,0
 görüntüleme,3,1,0
bus,3,1,0
 envan,3,1,0
 deneylerde,3,1,0
 devletlere,3,1,0
yonu,3,1,0
 işlerinin,3,1,1
 tor,3,1,1
 değerlendiren,3,1,0
 monarş,3,0,0
 ispanyol,3,0,0
medeki,3,1,1
işimi,3,1,1
 savunul,3,1,0
ût,3,0,0
 kötüdür,3,1,0
 rev,3,0,0
ubekir,3,0,0
 yada,3,1,0
çileri,3,1,1
 düşman,3,1,1
 oldular,3,1,0
alıyız,3,1,0
 dizinin,3,1,0
 hadd,3,0,0
 biraz,3,1,1
 seferinde,3,1,0
 halkası,3,1,0
 şeh,3,0,0
 hile,3,1,1
 sas,3,0,0
 1500,3,0,0
rec,3,0,0
 meşgul,3,1,1
 meyv,3,0,0
eyde,3,1,0
imdir,3,1,1
 cah,3,0,0
 eziyet,3,1,1
 hacı,3,1,1
 kah,3,1,1
 dönemlerinden,3,1,0
 beri,3,1,1
 cel,3,0,0
 affed,3,1,1
 keser,3,1,1
 katıldı,3,1,0
lilerden,3,1,1
 geçenler,3,1,0
 tanıtır,3,1,0
 geçmektedir,3,1,0
aa,3,0,0
 atı,3,1,0
 savaşından,3,1,0
aber,3,1,0
 istemediği,3,1,0
 tap,3,1,1
 hu,3,1,1
 lisan,3,1,1
 hilal,3,1,1
 isterler,3,1,0
 mih,3,0,0
 korur,3,1,0
 sınırını,3,1,0
 kapağında,3,1,0
 aynen,3,1,1
 edebilmek,3,1,0
 yerindeki,3,1,0
 sonundaki,3,1,0
ŋ,3,0,0
 parlamentoda,3,1,0
otto,3,0,0
wen,3,0,0
çeye,3,1,1
olit,3,0,0
 büyüklüğünün,3,1,0
 vefatı,3,1,0
ān,3,0,0
 davaya,3,1,0
hh,3,0,0
imp,3,0,0
 antibiyotik,3,1,1
 ekler,3,1,0
beg,3,1,1
 olanaklar,3,1,0
ektomi,3,0,0
tasyon,3,0,0
saray,3,1,1
türkçe,3,0,0
 bilimler,3,1,0
 yapmakla,3,1,0
 alfa,3,1,1
 aktiv,3,0,0
 taleb,3,1,1
aşk,3,1,1
tier,3,1,0
 garant,3,0,0
 retin,3,1,0
navut,3,0,0
 koşullarında,3,1,0
ides,3,1,0
 sportif,3,1,1
 girişimlerde,3,1,0
 merkeze,3,1,0
 izn,3,1,0
1912,3,0,0
 komiser,3,1,1
 hukuksal,3,1,0
 seçime,3,1,0
 bütçeli,3,1,0
 nok,3,0,0
 zihnin,3,1,0
ükreş,3,0,0
 sınırlarının,3,1,0
 etkilendiği,3,1,0
 kavuş,3,1,1
 kıvr,3,1,1
 bireylerde,3,1,0
 başbakanlık,3,1,1
 uygulayarak,3,1,0
 1993,3,0,0
 aradığı,3,1,0
laus,3,0,0
 romandır,3,1,0
 aklı,3,1,0
01,3,0,0
 hir,3,0,0
 hızında,3,1,0
 balt,3,1,0
 dönüşmesi,3,1,0
 otoritesini,3,1,0
 göstergeler,3,1,0
 fonksiyonunun,3,1,0
 miktarlarda,3,1,0
 toplantılar,3,1,0
gli,3,0,0
 rüşvet,3,1,1
 biçimlendir,3,1,0
 değişkendir,3,1,0
 yazarının,3,1,0
amda,3,0,0
 komitesinin,3,1,0
 pazarlar,3,1,0
 alabilmek,3,1,0
 karmaş,3,1,1
 parklar,3,1,0
 let,3,1,1
 karşılar,3,1,0
 imz,3,1,0
 veraset,3,1,1
 imkânsız,3,0,0
agen,3,1,0
lamasının,3,1,1
 şairleri,3,1,0
long,3,0,0
irus,3,0,0
 1963,3,0,0
ği,3,0,0
oten,3,1,0
üsün,3,1,1
 spinal,3,0,0
avir,3,1,0
 nabız,3,1,1
ophilus,3,0,0
egal,3,0,0
ops,3,0,0
 öksürük,3,1,1
 no,3,0,0
ifer,3,0,0
 titreme,3,1,0
oj,3,0,0
rog,3,0,0
 saptanan,3,1,0
nad,3,0,0
nöm,3,0,0
rici,3,0,0
 pigment,3,1,1
 etkileş,3,1,1
ogen,3,1,0
apo,3,0,0
onia,3,0,0
 111,3,0,0
 iv,3,1,1
 morf,3,0,0
 canlandırma,3,1,0
 amp,3,0,0
anus,3,0,0
cul,3,0,0
icans,3,0,0
 medi,3,1,1
 arkası,3,1,0
chia,3,0,0
 coli,3,0,0
illus,3,0,0
ilat,3,1,0
 yıkım,3,1,1
 asidi,3,1,0
ogenes,3,0,0
ureus,3,0,0
 bağlanma,3,1,0
oksin,3,1,0
 lök,3,1,1
formasyon,3,1,1
asin,3,1,0
 azled,3,1,1
 ötürü,3,1,1
 şi,3,0,0
 biyograf,3,0,0
 yüzyıllar,3,1,0
 karab,3,0,0
 gelişmesinde,3,1,0
 ortadoğu,3,0,0
âzım,3,0,0
lenim,3,1,1
 yılındaki,3,1,0
 girişimi,3,1,0
inus,3,0,0
kulu,3,1,0
lt,3,0,0
 artışın,3,1,0
 arkadaşları,3,1,0
 oluşturmaktadır,3,1,0
 nefret,3,1,1
 yaşadık,3,1,0
 çat,3,1,1
 zorunluluk,3,1,1
kök,3,1,1
 konumlandırma,3,1,0
 grubudur,3,1,0
 doksan,3,1,1
ound,3,0,0
iyum,3,1,0
 ödediği,3,1,0
 paraya,3,1,0
 one,3,1,0
way,3,0,0
 wa,3,0,0
 stand,3,1,1
ören,3,1,1
 check,3,0,0
ück,3,0,0
cht,3,0,0
 mesleğinin,3,1,0
 gro,3,0,0
ook,3,0,0
nier,3,0,0
 kıdem,3,1,1
 kayıtlarından,3,1,0
 dosyaların,3,1,0
 ağının,3,1,0
 piyasadaki,3,1,0
tikçe,3,1,1
 lideri,3,1,0
 şüphelen,3,1,1
ımından,3,1,1
 yararlanarak,3,1,0
cle,3,0,0
 trip,3,0,0
 pazarlarda,3,1,0
 segment,3,0,0
 sahipse,3,1,0
 dürbün,3,1,1
 getirilmesini,3,1,0
 yatırımların,3,1,0
ste,3,0,0
 türünde,3,1,0
 geçecek,3,1,0
ümle,3,1,1
ezm,3,1,0
dîn,3,0,0
ñ,3,0,0
 şiirlerini,3,1,0
 oyuncular,3,1,0
 engelleyen,3,1,0
çü,3,1,1
1966,3,0,0
 derviş,3,1,1
avuz,3,1,0
 kavramına,3,1,0
nâ,3,0,0
 değerlendirmeleri,3,1,0
 sınırlıdır,3,1,0
 şiirler,3,1,0
 dey,3,1,0
 perde,3,1,1
 oyunundaki,3,1,0
 alınmış,3,1,0
 bilgin,3,1,1
 romanın,3,1,0
 incelenir,3,1,0
 yans,3,1,0
 kesilen,3,1,0
 anten,3,1,1
arışık,3,1,0
effer,3,0,0
 hatları,3,1,0
 tasarlan,3,1,0
lanmak,3,1,1
 gerekmez,3,1,0
 soğum,3,1,0
ısına,3,1,0
 işlemdir,3,1,0
 ettiğinde,3,1,0
 muhatap,3,1,1
 mikron,3,1,1
 projesinin,3,1,0
ison,3,0,0
ivan,3,1,0
 tarafları,3,1,0
ormuş,3,1,0
 nor,3,0,0
 sekreterliği,3,1,0
 fotosentez,3,1,1
osna,3,0,0
olojiye,3,0,0
 hızından,3,1,0
 fatura,3,1,1
 sözleşmesini,3,1,0
 taşınan,3,1,0
ayolu,3,1,0
 cay,3,1,1
 düzlemde,3,1,0
 sade,3,1,1
 romanında,3,1,0
 sorgular,3,1,0
 çıt,3,1,1
ebil,3,1,1
iir,3,1,0
amızda,3,0,0
mistir,3,1,0
 romanlarında,3,1,0
 karşılaştığı,3,1,0
 romantik,3,1,1
 tanıy,3,1,0
 affet,3,1,1
 bitkisinin,3,1,0
 kitabını,3,1,0
 ispat,3,1,1
 motivasyonu,3,1,0
 hastalar,3,1,0
 örtüsünün,3,1,0
lılığının,3,1,1
 fiyatını,3,1,0
 yıldaki,3,1,0
 liderliği,3,1,0
 bozulur,3,1,0
 şekillerini,3,1,0
 dengel,3,1,0
 artarak,3,1,0
 bulunulan,3,1,0
chi,3,0,0
 otelin,3,1,0
 varlıklarının,3,1,0
 bazında,3,1,0
 değişime,3,1,0
 aktarım,3,1,1
 anayasanın,3,1,0
 özgürlükleri,3,1,0
 bunal,3,1,1
eko,3,0,0
itim,3,1,0
ıcılık,3,1,1
 hırsız,3,1,1
sunu,3,1,1
worth,3,0,0
 krediler,3,1,0
 mekanizmasının,3,1,0
ts,3,0,0
 gelişimsel,3,1,0
neli,3,1,1
eyhun,3,0,0
 çı,2,1,1
inizde,2,1,1
 ışıkları,2,1,1
 pencereleri,2,1,0
 bulunmadığını,2,1,0
 tavan,2,1,1
 odada,2,1,0
 denizlerde,2,1,0
 patlamalar,2,1,0
 kaçınılmaz,2,1,0
 periyodik,2,1,1
 mikroorganizmalar,2,1,0
 maddelere,2,1,0
 radyoaktif,2,1,1
 biyo,2,0,0
 yapay,2,1,1
 kabuğ,2,1,1
 çıkmasına,2,1,0
 hemşir,2,1,0
 birliklere,2,1,0
ekanik,2,0,0
 ajanı,2,1,0
 açıklığı,2,1,0
 havaya,2,1,0
 durmak,2,1,1
 inş,2,1,0
 standartlarını,2,1,0
 jeolojik,2,1,1
 heyelan,2,1,1
 servikal,2,0,0
 kasık,2,1,1
 görülürler,2,1,0
 evet,2,1,1
 nedenlerle,2,1,0
 riskli,2,1,0
 yerleşime,2,1,0
 olacağına,2,1,0
 yaralanma,2,1,0
 hasara,2,1,0
 sosyolojik,2,1,1
 32,2,0,0
 toks,2,1,0
ipl,2,1,0
opi,2,0,0
onca,2,1,1
 mikroorganizmaların,2,1,0
 insandan,2,1,0
 tahrip,2,1,1
 yavaşlat,2,1,0
 bozar,2,1,1
imidir,2,1,1
 ülkeden,2,1,0
 oluşabilecek,2,1,0
leyebilir,2,1,1
 dalg,2,0,0
 tedavisinin,2,1,0
 mesafesi,2,1,0
 agre,2,1,0
 planına,2,1,0
 proses,2,1,1
 yollarına,2,1,0
 bakteriyel,2,1,1
 1939,2,0,0
 bölgeyi,2,1,0
 kre,2,0,0
 silahların,2,1,0
emektedir,2,1,0
 parkı,2,1,0
 devasa,2,1,1
 göründüğü,2,1,0
 görebilir,2,1,0
 abart,2,1,1
meliyiz,2,1,1
 ziyarete,2,1,0
 çalışmalarının,2,1,0
 planlarını,2,1,0
 yaşanacak,2,1,0
 dalgaların,2,1,0
 kıyıya,2,1,0
 çarpma,2,1,1
 kazanın,2,1,0
omotiv,2,0,0
 madenciliği,2,1,0
 götürül,2,1,0
 sırf,2,1,1
 araçlarda,2,0,0
 emzir,2,1,1
 yahut,2,1,1
 yerlerine,2,1,0
 işlere,2,1,1
iminin,2,1,1
obe,2,1,0
 sesli,2,1,1
 levhası,2,1,0
 bölgesindeki,2,1,0
 bağışık,2,1,1
 güvenliğinin,2,1,0
 sebebidir,2,1,0
 şebek,2,1,1
 sızan,2,1,0
 gazların,2,1,0
 zehirlen,2,1,1
 kıyılarında,2,1,0
 okyanus,2,1,1
 şahit,2,1,1
 mask,2,1,1
gıç,2,0,0
 donanımı,2,1,0
 yangının,2,1,0
 odun,2,1,1
 türevleri,2,1,0
 güçlendirilmesi,2,1,0
 dayanıklı,2,1,1
 ağaçları,2,1,0
 işçilere,2,1,1
 güvenilirliği,2,1,0
 kaybının,2,1,0
 hakkından,2,1,0
 depreminden,2,1,0
 sınıfında,2,1,0
 intihar,2,1,1
 yaralanması,2,1,0
ğındaki,2,0,0
 buzul,2,1,1
iyodik,2,1,0
 püskür,2,1,1
 ölüme,2,1,0
 kaydedilmiş,2,1,0
 katları,2,1,0
 kaynağında,2,1,0
 tedbirler,2,1,0
 uygulamalı,2,1,0
 gözle,2,1,1
 kükürt,2,1,1
 kabar,2,1,1
taban,2,1,1
 günler,2,1,0
 sonuçlanır,2,1,0
 23,2,0,0
rona,2,0,0
terör,2,1,1
 adayı,2,1,0
 kentlerde,2,1,0
 toh,2,0,0
yanmar,2,0,0
 yaral,2,1,0
 prof,2,0,0
 enerjisinin,2,1,0
 çökme,2,1,0
 başlandığı,2,1,0
 iletmek,2,1,0
 projesini,2,1,0
star,2,1,1
 kadran,2,1,1
 toplulukların,2,1,0
 köt,2,0,0
 geciktir,2,1,0
aja,2,0,0
 müzelerde,2,1,0
 saklanan,2,1,0
 kenet,2,1,1
 yasalara,2,1,0
 geçit,2,1,1
 lamb,2,0,0
 engellemeye,2,1,0
 yangından,2,1,0
şeklinde,2,1,0
 hücrelerinin,2,1,0
 öğrendi,2,1,0
 resimler,2,1,0
tamamen,2,1,1
 düzenlemelere,2,1,0
 katman,2,1,1
endi,2,1,1
 yaşamaktadır,2,1,0
54,2,0,0
86,2,0,0
riy,2,0,0
 derecelik,2,1,0
135,2,0,0
evet,2,1,1
 hedeflenmektedir,2,1,0
lamayı,2,1,1
 yangını,2,1,0
 insanoğlunun,2,1,0
 3000,2,0,0
 yaşamını,2,1,0
 binden,2,1,1
ladeş,2,0,0
 adlarıyla,2,1,0
 göstermesine,2,1,0
 dirençli,2,1,0
çıkış,2,1,1
 kenti,2,1,0
 sürek,2,1,1
ulma,2,1,1
nasıl,2,1,1
 denilmektedir,2,1,0
 barındıran,2,1,0
enç,2,0,0
amalı,2,1,0
 toplantıya,2,1,0
 rastlanır,2,1,0
 azaltmaya,2,1,0
 konusuna,2,1,0
 dalgaları,2,1,0
 ibaret,2,1,1
 tepkim,2,1,0
 miktardaki,2,1,0
 bomba,2,1,1
 enerjiyi,2,1,0
 kontrollü,2,1,0
 sistemlere,2,1,0
dığında,2,1,1
 itfaiye,2,1,1
 atom,2,1,1
 rahatsızlık,2,1,0
 dökümü,2,1,0
cısına,2,1,1
 kiralama,2,1,0
 noktalarından,2,1,0
dılar,2,1,1
 öğr,2,0,0
endiler,2,1,1
 soruların,2,1,0
"-,",2,0,0
 fazlalığı,2,1,0
 dayanık,2,1,0
 binalar,2,1,0
 kaybolan,2,1,0
 sonundan,2,1,0
büs,2,0,0
 yıkıcı,2,1,0
 videonun,2,1,0
 kurtarmak,2,1,0
 planlar,2,1,0
ampa,2,0,0
 tüp,2,1,1
ımızın,2,1,1
zehir,2,1,1
 vücudu,2,1,0
 yüzme,2,1,1
 uygulay,2,1,0
 çekerek,2,1,0
 kristal,2,1,1
 yeteneklerini,2,1,0
 çığ,2,1,1
 örgüte,2,1,0
 planını,2,1,0
 pozisyonunu,2,1,0
 ford,2,0,0
 düşmeye,2,1,0
 sitem,2,1,1
 ikilem,2,1,1
2017,2,0,0
ogo,2,0,0
2015,2,0,0
 binlerce,2,1,1
işli,2,1,1
 şeffaflık,2,1,0
 tasarlanan,2,1,0
 atıfta,2,1,0
 taz,2,1,0
 sayılmaktadır,2,1,0
 sevkiyat,2,1,1
 sinemasının,2,1,0
even,2,1,0
cas,2,0,0
 ark,2,1,1
nie,2,0,0
berk,2,1,1
 açılmasına,2,1,0
 niteliklerini,2,1,0
 programlarını,2,1,0
 kolaylaştıran,2,1,0
 katın,2,1,0
 çekmektedir,2,1,0
 sahiplerine,2,1,0
 maaşı,2,1,0
urun,2,1,0
 kırılma,2,1,0
shin,2,0,0
ding,2,1,1
ofiz,2,1,0
 food,2,0,0
 char,2,0,0
 restoran,2,1,1
trat,2,0,0
gand,2,0,0
zın,2,1,1
mediğinden,2,1,1
 ilerlemeler,2,1,0
 amerik,2,0,0
amerik,2,0,0
 denetimine,2,1,0
 oyu,2,1,0
 yaşamdan,2,1,0
 çekilme,2,1,0
 özerklik,2,1,0
 bilişim,2,1,1
 olanlarda,2,1,0
 davranışlarına,2,1,0
 bölgedeki,2,1,0
kov,2,1,1
uşturma,2,1,1
 istatistikleri,2,1,0
antasyon,2,0,0
 burjuv,2,0,0
 skor,2,1,1
elek,2,1,1
bacak,2,1,1
 patik,2,1,1
 seçimler,2,1,0
 örgütünün,2,1,0
 kamp,2,1,1
 benimsemiş,2,1,0
 temsilen,2,1,1
 talebinde,2,1,0
 üyesinin,2,1,0
 açabilir,2,1,0
 cc,2,0,0
abolik,2,0,0
 liv,2,0,0
 les,2,1,0
ots,2,1,0
 boşlukları,2,1,0
ally,2,0,0
 out,2,0,0
ours,2,0,0
opp,2,0,0
iano,2,0,0
 gazetecilik,2,1,0
 sütun,2,1,1
 durur,2,1,1
 emanet,2,1,1
 yıllarının,2,1,0
 serüven,2,1,1
 tadında,2,1,0
laştırır,2,1,1
1992,2,0,0
 haiz,2,1,1
 öğrenmesi,2,1,0
 çizginin,2,1,0
 buluştur,2,1,0
 öy,2,0,0
 sanatçıların,2,1,0
 değerlendirilmiştir,2,1,0
oday,2,1,0
 incelemiştir,2,1,0
 açıl,2,1,1
dıktan,2,1,1
 projelerinden,2,1,0
 yükleme,2,1,0
lığından,2,1,1
alığa,2,1,0
icum,2,1,0
 enfekte,2,0,0
 halkların,2,1,0
 rehabil,2,0,0
eşte,2,1,0
 suik,2,1,0
ilay,2,0,0
 laik,2,1,1
 talepleri,2,1,0
 sarayın,2,1,0
 düzenler,2,1,0
 piyasasına,2,1,0
 eur,2,0,0
 hes,2,1,0
 çalın,2,1,0
bayev,2,0,0
 borusu,2,1,0
gy,2,0,0
 450,2,0,0
ym,2,0,0
 tapınak,2,1,1
 perdeye,2,1,0
 görünt,2,0,0
 başlarken,2,1,0
 yazıların,2,1,0
 dergiler,2,1,0
 sınıfını,2,1,0
 mecmu,2,1,1
 edemez,2,1,0
mara,2,0,0
 jinek,2,0,0
lanırlar,2,1,1
 sonlarından,2,1,0
 sebzeler,2,1,0
 mutfağında,2,1,0
 gözde,2,1,1
 salata,2,1,1
 tereyağı,2,1,0
 ataerkil,2,1,1
 miktarları,2,1,0
elma,2,1,1
 mang,2,0,0
taj,2,0,0
 ılıman,2,1,1
akao,2,0,0
 yemekler,2,1,0
amid,2,1,1
utma,2,1,0
 basınçlı,2,1,0
 şehr,2,0,0
ozgat,2,0,0
unuz,2,1,1
 satanlar,2,1,0
 toptan,2,1,1
 davranan,2,1,0
 bilgilerinin,2,1,0
 cezaya,2,1,0
nett,2,1,0
ülüğün,2,1,1
 anaer,2,1,0
 seçimle,2,1,0
 cenaze,2,1,1
 bayrağı,2,1,0
 sanatçıları,2,1,0
otop,2,0,0
stan,2,0,0
 lab,2,1,1
acık,2,1,1
 bör,2,0,0
 tarla,2,1,1
 çak,2,1,1
 güvenini,2,1,0
 genişletmek,2,1,0
 filme,2,1,0
 gittik,2,1,0
 aldık,2,1,0
 term,2,1,0
erican,2,0,0
 hemşirelik,2,1,0
 kökü,2,1,0
ancak,2,1,1
 etmeli,2,1,0
 yerdir,2,1,0
 gerektiğine,2,1,0
 kolaydır,2,1,0
inesi,2,1,1
civ,2,0,0
1971,2,0,0
39,2,0,0
 katkılar,2,1,0
 promosyon,2,1,1
 kasten,2,1,1
 suçundan,2,1,0
dia,2,0,0
 hayatının,2,1,0
laşmanın,2,1,1
 müteş,2,0,0
 ordusunun,2,1,0
inko,2,0,0
 kapatılmasına,2,1,0
 sıkıntılar,2,1,0
 peyniri,2,1,0
azığ,2,1,1
 verilerinin,2,1,0
 dengeyi,2,1,0
 safra,2,1,1
 rehabilitasyon,2,1,1
 yapabilirler,2,1,0
 yayınlandığı,2,1,0
 anısına,2,1,0
 bayramı,2,1,0
omp,2,0,0
 kâğı,2,0,0
grama,2,1,0
 yüzleş,2,1,1
 tarzını,2,1,0
 içermeyen,2,1,0
 göndererek,2,1,0
 isimlendirilen,2,1,0
 dönüşünde,2,1,0
 yıktır,2,1,0
 otomobilin,2,1,0
 izlemiştir,2,1,0
 rastlanan,2,1,0
ınızı,2,1,1
 getirmeye,2,1,0
 çalışarak,2,1,0
 hor,2,1,1
 birimlere,2,1,0
ection,2,0,0
union,2,0,0
tınız,2,1,1
 adresi,2,1,0
 futbolcuların,2,1,0
ebilece,2,0,0
alarca,2,1,0
 seyret,2,1,1
 şartlarda,2,1,0
 seminer,2,1,1
 çarşı,2,1,1
 ödeye,2,1,0
 stop,2,1,1
 1200,2,0,0
 oranıyla,2,1,0
114,2,0,0
115,2,0,0
1985,2,0,0
 kazanmasına,2,1,0
 çekil,2,1,1
 iddi,2,1,0
 sorulara,2,1,0
 arayan,2,1,0
 emeklilik,2,1,0
oker,2,1,0
bilinen,2,1,0
 ceylan,2,1,1
viş,2,1,0
fener,2,1,1
 2000,2,0,0
800,2,0,0
aport,2,1,1
 fotok,2,0,0
 cüzdan,2,1,1
 onaylı,2,1,0
 göstererek,2,1,0
actor,2,0,0
omet,2,0,0
ılığının,2,1,1
 açılardan,2,1,0
 desteğine,2,1,0
yab,2,1,1
 sömürg,2,0,0
 ağını,2,1,0
lemi,2,1,0
 geçerliliğini,2,1,0
 tabiat,2,1,1
 üreticiler,2,1,0
 konfeder,2,0,0
 145,2,0,0
 değerlidir,2,1,0
 oranlarda,2,1,0
 sağlanmasını,2,1,0
 mıs,2,1,0
 ayrılmadan,2,1,0
 oynama,2,1,0
 akran,2,1,1
 vefat,2,1,1
 perf,2,0,0
 görüşmenin,2,1,0
 1983,2,0,0
53,2,0,0
lanırken,2,1,1
otok,2,0,0
 berlin,2,0,0
 müesses,2,1,1
imetrik,2,0,0
93,2,0,0
dakinin,2,1,1
 desteklen,2,1,0
 düşüncesiyle,2,1,0
 biçimini,2,1,0
 ödemeye,2,1,0
udüs,2,0,0
 sonlarına,2,1,0
 dalgalı,2,1,0
 verilmek,2,1,0
 doldurmuş,2,1,0
 kayın,2,1,1
 adlarının,2,1,0
ayacak,2,1,0
asla,2,1,1
 gruplarla,2,1,0
 nesir,2,1,1
 tanrısı,2,1,0
 yollarını,2,1,0
 yerleştirmek,2,1,0
 değerlendirmede,2,1,0
 makamları,2,1,0
andum,2,1,0
 modellerinin,2,1,0
 ihtimali,2,1,0
 sunucuları,2,1,0
 devletten,2,1,0
 ölçeğinde,2,1,0
 sürpriz,2,1,1
 ailelerin,2,1,0
 farkın,2,1,0
 kitleleri,2,1,0
 haberdar,2,1,1
 savaşçı,2,1,1
 insanlardan,2,1,0
 ayrılmasını,2,1,0
çelik,2,1,1
 gücünden,2,1,0
 dünyadan,2,1,0
lenip,2,1,1
 yazarlardan,2,1,0
 sürmektedir,2,1,0
uyama,2,1,0
cker,2,0,0
 seçiminin,2,1,0
 istifa,2,1,1
 yazılarında,2,1,0
 edinilen,2,1,0
 hedeflenen,2,1,0
 aygıtları,2,1,0
 listeleri,2,1,0
lanmasıyla,2,1,1
 yapmasının,2,1,0
 tamamına,2,1,0
 temsilcilerinin,2,1,0
 okullar,2,1,0
 değiştirilmiştir,2,1,0
abor,2,0,0
 hastanesinde,2,1,0
 görevinin,2,1,0
tadan,2,1,0
 sahte,2,1,1
 roller,2,1,0
ğuna,2,0,0
 mektubu,2,1,0
 kanıtı,2,1,0
 kağıdı,2,1,0
iyetinde,2,0,0
 revize,2,1,1
 hedeflerin,2,1,0
diklerinde,2,1,1
 mahsus,2,1,1
landıkları,2,1,1
 devlette,2,1,0
 bulunduğunu,2,1,0
 kuvvetler,2,1,0
 dürüst,2,1,1
 vermekten,2,1,0
wi,2,0,0
 paylaşmak,2,1,0
 çevrimiçi,2,1,1
 kitaplarının,2,1,0
 kalkar,2,1,0
 istikrarın,2,1,0
etlerin,2,1,0
 çoğunun,2,1,0
 düzenleyip,2,1,0
 transferini,2,1,0
 almanın,2,1,0
 1908,2,0,0
 yılının,2,1,0
perver,2,0,0
 güvenir,2,1,0
 1966,2,0,0
1967,2,0,0
1979,2,0,0
 1989,2,0,0
erif,2,0,0
orpus,2,0,0
 yapanların,2,1,0
 prensibi,2,1,0
sid,2,1,1
 bağlamak,2,1,0
 bilmez,2,1,0
lerimiz,2,1,1
rının,2,1,1
linde,2,1,1
 girip,2,1,0
 ız,2,1,1
 ölmesi,2,1,0
üleceği,2,1,1
 kelimeler,2,1,0
amakla,2,0,0
ibin,2,1,0
 çıkınca,2,1,0
 okunması,2,1,0
 tutulduğu,2,1,0
 nan,2,1,1
ücad,2,0,0
 vakf,2,0,0
 yarısından,2,1,0
 sabahı,2,1,0
 zev,2,0,0
lal,2,1,1
 peygamberin,2,1,0
 inanış,2,1,0
avat,2,0,0
 ح,2,0,0
ز,2,0,0
ون,2,0,0
 çekiş,2,1,1
 nı,2,1,1
 olmalarını,2,1,0
 vakti,2,0,0
 kadardır,2,1,0
 mücevher,2,1,1
ıyorsa,2,1,1
zik,2,0,0
 sevg,2,1,1
 yalvar,2,1,1
ble,2,0,0
ament,2,0,0
 67,2,0,0
 68,2,0,0
 yüzünü,2,1,0
lısı,2,1,1
 kırk,2,1,1
alde,2,1,0
 çıkmış,2,1,1
acası,2,1,0
lükte,2,1,1
ahiy,2,1,0
 acele,2,1,1
 harfleri,2,1,0
ânâ,2,0,0
 oku,2,1,1
 sinagog,2,1,1
 cehenneme,2,1,0
 cennete,2,1,0
 vermez,2,1,0
caz,2,1,1
 yapısından,2,1,0
 bekley,2,1,0
arius,2,0,0
anj,2,0,0
edd,2,0,0
 yemeye,2,1,1
 yiye,2,0,0
iydi,2,1,1
lâh,2,0,0
 edenlere,2,1,0
 dak,2,0,0
hu,2,1,1
 bozulan,2,1,0
 başkasının,2,1,0
laf,2,1,1
 inen,2,1,1
hî,2,0,0
main,2,1,1
selam,2,1,1
 uzağa,2,1,0
 kapıya,2,1,0
 yaşandığını,2,1,0
 yah,2,0,0
işini,2,1,1
irin,2,1,1
 kutlama,2,1,0
kot,2,1,1
 çekilmeye,2,1,0
 istih,2,0,0
asın,2,1,1
avi,2,1,0
lüm,2,1,1
 tutuk,2,1,1
 ilahi,2,1,1
 bağlanmıştır,2,1,0
 ilmi,2,1,1
 vaftiz,2,1,1
 arın,2,1,1
 kötülüğü,2,1,0
 hakk,2,0,0
 zik,2,0,0
 mutasavvıf,2,1,1
 müf,2,0,0
 evlenmek,2,1,0
lanmaz,2,1,1
 kılmıştır,2,1,0
anak,2,0,0
 samimiyet,2,1,1
 beklemek,2,1,0
 içten,2,1,1
 isimlendir,2,1,0
 yunus,2,1,1
 medrese,2,1,1
 kalbi,2,1,1
 kavr,2,1,1
 güzellik,2,1,0
 çıkarır,2,1,0
 adem,2,1,1
 topraktan,2,1,0
 kin,2,1,1
 düşmanlık,2,1,0
 bulduğu,2,1,0
 çeşidine,2,1,0
 ümit,2,1,1
 ata,2,1,1
 reb,2,0,0
rud,2,0,0
 dilinden,2,1,0
uku,2,0,0
 aşır,2,1,1
 yüc,2,0,0
 merhamet,2,1,1
 özü,2,1,0
 dinî,2,0,0
 etmemiştir,2,1,0
enleri,2,1,1
 159,2,0,0
 okumak,2,1,0
 köşesinde,2,1,0
 çember,2,1,1
 sünn,2,1,0
 yapış,2,1,1
eviler,2,1,0
 binanın,2,1,0
 dinler,2,1,0
ilikte,2,1,1
 kitaplar,2,1,0
 ibarettir,2,1,0
 muamele,2,1,1
 hoşgör,2,1,1
 sure,2,1,1
 beşeri,2,1,1
 huzur,2,1,1
 bölümüdür,2,1,0
 dilden,2,1,0
 barışa,2,1,0
 hayırlı,2,1,1
 kalacağı,2,1,0
 cehennem,2,1,1
 lanet,2,1,1
 ihtiy,2,0,0
 çağında,2,1,0
uluğ,2,0,0
 sic,2,0,0
 kitabından,2,1,0
 muv,2,0,0
 meclisin,2,1,0
 onayıyla,2,1,0
 pişman,2,1,1
 külliy,2,1,0
 tekke,2,1,1
 aylar,2,1,0
 muharrem,2,1,1
 muciz,2,0,0
cılığına,2,1,1
 bilgisinin,2,1,0
 ismidir,2,0,0
 sıral,2,1,0
adık,2,1,0
ihi,2,0,0
 basar,2,1,0
 çekilm,2,1,0
 ömrünü,2,0,0
 geçirdi,2,1,0
 iyilik,2,1,0
 iyiliği,2,1,0
 önemsiz,2,1,0
 özgürce,2,1,0
 minyatür,2,1,1
 girmiş,2,1,0
1937,2,0,0
 tabakasının,2,1,0
 seçici,2,1,0
 kaçma,2,1,0
 büyüğ,2,1,1
 sağlığına,2,1,0
 kısıtlam,2,1,0
 1936,2,0,0
 giysi,2,1,1
 aksesuar,2,1,1
 pant,2,0,0
 aksam,2,1,1
 konumlanmış,2,1,0
 arkasındaki,2,1,0
ğim,2,0,0
kesin,2,1,1
 alışkanlığı,2,1,0
 mc,2,0,0
nai,2,1,0
 nakliye,2,1,1
dv,2,0,0
 mücadelede,2,1,0
rani,2,0,0
umb,2,0,0
idea,2,1,1
 ifadesinin,2,1,0
lunun,2,1,1
iyesi,2,1,0
ilmemektedir,2,1,1
 davasında,2,1,0
 hedeflerine,2,1,0
unus,2,0,0
 çalıştıran,2,1,0
 kapıdan,2,1,0
 ayırdı,2,1,0
landırılması,2,1,1
 edebiliriz,2,1,0
 üretic,2,0,0
 koruması,2,1,0
 bulması,2,1,0
vator,2,0,0
yumu,2,1,1
 sergi,2,1,1
 muhalefet,2,1,1
 müdürlük,2,1,0
laşmalar,2,1,1
 kısım,2,1,1
 yaratıcılık,2,1,0
ash,2,0,0
 döv,2,1,1
 izlenir,2,1,0
 yoğunlaştır,2,1,0
 hastalığın,2,1,0
imb,2,0,0
otrop,2,0,0
ree,2,1,0
 hum,2,1,1
 boşaltma,2,1,0
 ilgil,2,1,0
ınacak,2,1,1
 sayımına,2,1,0
hong,2,0,0
 biçime,2,1,0
ʻ,2,0,0
 ilişkilerine,2,1,0
 uygulamalara,2,1,0
 araçlarına,2,0,0
 koymaktadır,2,1,0
 önünü,2,1,0
 sınıftan,2,1,0
 fethedilen,2,1,0
 soyad,2,1,1
 ölçülür,2,1,0
 lehç,2,0,0
 kadınla,2,1,0
 dağınık,2,1,1
 borcunu,2,1,0
 erdiren,2,1,0
 kişidir,2,1,0
 ileriki,2,1,0
 ert,2,1,0
 gereğinden,2,1,0
 sözle,2,1,1
bih,2,0,0
 konudaki,2,1,0
 açısıyla,2,1,0
 kadını,2,1,0
 taneli,2,1,0
gec,2,1,1
 bitmesine,2,1,0
ımının,2,1,1
 kablo,2,1,1
lukları,2,1,1
 aşağıya,2,1,0
lanıyor,2,1,1
 edilmeli,2,1,0
 alındı,2,1,1
 kapağı,2,1,0
 gevşet,2,1,0
 motorlarda,2,1,0
 nazaran,2,1,1
burun,2,1,1
 eğilimli,2,1,0
 saldırgan,2,1,1
abz,2,1,0
urga,2,0,0
öpr,2,1,0
ücük,2,1,0
 engelleyerek,2,1,0
 parçaların,2,1,0
 durmuş,2,1,1
 çıkarken,2,1,0
 etrafını,2,1,0
 enerjisini,2,1,0
 turnik,2,1,0
 bileği,2,1,1
laşmayı,2,1,1
 insanlarda,2,1,0
 üzüntü,2,1,1
 sürücünün,2,1,0
yaya,2,1,1
 çub,2,0,0
 devirde,2,1,0
 yaptırmak,2,1,0
 saklı,2,1,1
 çıkarılır,2,1,0
 dışarıda,2,1,0
 seyreden,2,1,0
 önündeki,2,1,0
 sürül,2,1,1
 sahibine,2,1,0
 süresiz,2,1,0
önceden,2,1,0
 sürücüsü,2,1,0
 koyu,2,1,1
 tutanak,2,1,1
 fren,2,1,1
 çarpması,2,1,0
 kendimizi,2,1,0
 durumla,2,1,0
 ömür,2,1,1
eğinde,2,1,0
 iri,2,1,1
 seviyede,2,1,0
 pompası,2,1,0
ostat,2,0,0
 dağılmasına,2,1,0
 paniğe,2,1,0
 canına,2,1,1
lalom,2,0,0
 karışım,2,1,1
üse,2,1,0
 belirtiler,2,1,0
 cinsine,2,1,0
ücüler,2,1,1
 içeri,2,1,1
 kaybını,2,1,0
yse,2,1,1
 pozisyonda,2,1,0
 bacaklar,2,1,0
 yüzük,2,1,1
 camlar,2,1,0
 tarzda,2,1,0
 yaya,2,1,1
alanır,2,1,0
 saatlerde,2,1,0
 pedal,2,1,1
 başını,2,1,0
 hareketlerine,2,1,0
 fed,2,0,0
 ihlali,2,1,0
 yönden,2,1,0
 seviyesinden,2,1,0
 çevreyi,2,1,0
 korumaya,2,1,0
pansiyon,2,1,1
 oturur,2,1,0
 yapmaktadır,2,1,0
 oluşumunun,2,1,0
 kontrolünde,2,1,0
 tarzının,2,1,0
 tüketiminin,2,1,0
 yaşamının,2,1,0
gerilim,2,1,1
apor,2,0,0
enne,2,1,0
ocar,2,0,0
 renge,2,1,0
ory,2,0,0
 rö,2,0,0
ilimi,2,1,1
 ulaşımı,2,1,0
eline,2,1,0
ayıcılar,2,1,0
roelektrik,2,0,0
 santrali,2,1,0
 fazlı,2,1,0
enkron,2,0,0
ciliğe,2,1,1
 etmekte,2,1,0
 görevine,2,1,0
 üstlenir,2,1,0
 mimarisinin,2,1,0
 kullanılmamalıdır,2,1,0
 sonradan,2,1,0
fib,2,0,0
 damla,2,1,1
cıklar,2,1,1
eros,2,1,1
 addır,2,1,0
87,2,0,0
 aşmak,2,1,0
 yaşanır,2,1,0
 elmas,2,1,1
 sözcüğünü,2,1,0
 1867,2,0,0
 rob,2,1,1
cause,2,0,0
 elektrom,2,1,0
 tüketen,2,1,0
last,2,0,0
 stüdyoları,2,1,0
 monitör,2,1,1
 adları,2,1,0
 unvanları,2,1,0
lığınca,2,1,1
 istatistiki,2,1,1
 başarısının,2,1,0
 bolluğu,2,1,0
 yalıtım,2,1,1
 ziy,2,0,0
 eşyaları,2,1,0
 ailesine,2,1,0
 mağar,2,0,0
pik,2,1,1
 yeteri,2,1,0
abildi,2,1,1
ğince,2,0,0
lular,2,1,1
lilerinden,2,1,1
çavuş,2,1,1
 antikor,2,1,1
 yapımını,2,1,0
 bölgesinden,2,1,0
ğünün,2,0,0
 700,2,0,0
laya,2,1,1
ekti,2,1,1
 çare,2,1,1
 cadde,2,1,1
 ışığa,2,1,0
 ölümünden,2,1,0
 gazetesinin,2,1,0
yazarı,2,1,0
hasan,2,1,0
etiği,2,1,0
 soluklu,2,1,0
 aletleri,2,1,0
ectus,2,0,0
thal,2,0,0
idel,2,1,0
bergen,2,1,0
idin,2,1,0
 getirilmesiyle,2,1,0
 1947,2,0,0
 maddesine,2,1,0
dülüs,2,0,0
 dipnot,2,1,1
 uzunluğunda,2,1,0
 primer,2,1,0
 rastgele,2,1,1
 bölgelerin,2,1,0
 etkinin,2,1,0
 konuşul,2,1,0
 kocası,2,1,0
rough,2,0,0
 exp,2,0,0
 kazasının,2,1,0
 görmez,2,1,0
 toplumuna,2,1,0
 görülebilecek,2,1,0
sabah,2,1,1
 bağımsızlığının,2,1,0
 muhabir,2,1,1
 karakterli,2,1,0
 şekillendir,2,1,0
ny,2,0,0
 taraftarlarının,2,1,0
 beklenti,2,1,1
 kaygı,2,1,1
 resepsiyon,2,1,1
 büf,2,0,0
 pozisyona,2,1,0
 zenginleştirme,2,1,0
 nam,2,1,1
 edilirken,2,1,0
ılgan,2,1,0
255,2,0,0
 bölümlerin,2,1,0
 taks,2,1,0
 vatandaşlara,2,1,0
 üçer,2,1,0
 sokakları,2,1,0
tedir,2,1,1
 amac,2,1,1
ropolit,2,0,0
landalı,2,0,0
tülük,2,1,0
 fauna,2,1,1
 yörede,2,1,0
 rakiplerinin,2,1,0
 farklılığı,2,1,0
ulaştır,2,1,0
 nişast,2,0,0
 bos,2,0,0
 montaj,2,1,1
 deneyime,2,1,0
 kağıt,2,1,1
 kaplan,2,1,1
 yabancılara,2,1,0
 iyidir,2,1,0
taşı,2,1,1
 kuramında,2,1,0
 kitabının,2,1,0
 metinlerde,2,1,0
 ileti,2,1,1
 yazıda,2,1,0
 düşünceyi,2,1,0
 hamur,2,1,1
 metinde,2,1,0
 belle,2,1,1
 kadrolar,2,1,0
iğindeki,2,1,1
 revizyon,2,1,1
 kararnamesi,2,1,0
 yaratık,2,1,1
06,2,0,0
 finansmanı,2,1,0
 ünvan,2,1,1
 diyet,2,1,1
 değerlerinde,2,1,0
lamasında,2,1,1
cıyla,2,1,1
hp,2,0,0
cap,2,0,0
 2002,2,0,0
 kayıtlarını,2,1,0
evinin,2,1,0
 ifadesinde,2,1,0
 uyaran,2,1,1
 emeği,2,1,0
 olmamasına,2,1,0
 zım,2,1,1
nell,2,0,0
 meme,2,1,1
ütün,2,1,0
 kitlesine,2,1,0
 oluşturmasına,2,1,0
 yakınlarındaki,2,1,0
 kub,2,1,1
 küs,2,1,1
 gideceği,2,1,0
 modeller,2,1,0
”.,2,0,0
dance,2,1,0
 almadığı,2,1,0
ful,2,1,1
 yansıtmak,2,1,0
eryal,2,0,0
 cat,2,0,0
lap,2,1,1
 kurgusal,2,1,0
 mezar,2,1,1
avun,2,1,1
 ekipmanlar,2,1,0
 vilayet,2,1,1
uşa,2,1,1
leyicileri,2,1,1
 benzerlikler,2,1,0
 ayrışma,2,1,0
zer,2,1,1
 matr,2,1,0
 eks,2,1,0
akar,2,1,1
 çizgiler,2,1,0
oksidan,2,1,0
 deneyimlerini,2,1,0
liğindeki,2,1,1
 hastalığa,2,1,0
 dönüşümünü,2,1,0
leyin,2,1,1
 şehirlerden,2,1,0
 kentler,2,1,0
 ro,2,0,0
osevelt,2,0,0
 katılımıyla,2,1,0
 üretilmiştir,2,1,0
 olayıdır,2,1,0
 çeş,2,0,0
 ağrılı,2,1,0
 bulaşıcı,2,1,1
ulak,2,1,1
 nikah,2,1,1
 döngüsel,2,1,0
 kontrast,2,1,1
laştıran,2,1,1
mükemmel,2,1,1
 çabalarını,2,1,0
 yayma,2,1,0
 herkesi,2,1,0
 ocakları,2,1,0
 köylere,2,1,0
ceğine,2,0,0
diğinden,2,1,1
iyeleri,2,1,0
 korunur,2,1,0
 keskin,2,1,1
ett,2,1,0
 düşünmeden,2,1,0
 tekrarlayan,2,1,0
cs,2,0,0
right,2,0,0
ompson,2,0,0
 güzergâhı,2,0,0
nesi,2,1,1
 babam,2,1,0
 hub,2,0,0
 ayık,2,1,1
 simgesi,2,1,0
 ilanı,2,1,0
 girişimci,2,1,0
avvuf,2,0,0
ükrü,2,0,0
 ban,2,1,1
tegr,2,1,0
osp,2,0,0
 olgunluk,2,1,0
 büyümesine,2,1,0
 bahsetti,2,1,0
 herhalde,2,1,1
 çekin,2,1,1
 sevdiği,2,1,0
 gözleri,2,1,0
 yüzü,2,1,0
 yararına,2,1,0
enta,2,1,0
 ink,2,0,0
 portal,2,1,1
 fantezi,2,1,1
 seans,2,1,1
 terapi,2,1,1
 ocağı,2,1,0
wing,2,0,0
 değerde,2,1,0
 gerektirmeyen,2,1,0
 yorucu,2,1,0
 birbiri,2,1,0
 geleceği,2,1,0
 olgusu,2,1,0
 görülmeye,2,1,0
 malzem,2,0,0
 lezz,2,0,0
 konularına,2,1,0
 değişikliğinden,2,1,0
 prote,2,0,0
 ilave,2,1,1
 düşürülmesi,2,1,0
 dinam,2,0,0
 edinir,2,1,0
uste,2,1,0
 sıralı,2,1,0
 yattı,2,1,0
 psikanaliz,2,1,1
 görelilik,2,1,0
 türlerinde,2,1,0
 göstergesi,2,1,0
 üretimini,2,1,0
 çoğunluğunun,2,1,0
ârî,2,0,0
 elbette,2,1,1
 makamdan,2,1,0
medik,2,1,1
 ihtiyar,2,1,1
 gön,2,1,1
 politikaya,2,1,0
 ayrımı,2,1,0
 geometrisi,2,1,0
 öğrenmeye,2,1,0
 sürdürmeye,2,1,0
 duygularını,2,1,0
antısı,2,1,0
1907,2,0,0
 olunur,2,1,0
abeth,2,0,0
 doğmuştur,2,1,0
 kapitalist,2,1,1
 doğurmuştur,2,1,0
 sınıflar,2,1,0
 bileşenidir,2,1,0
ledikleri,2,1,1
 gereğince,2,1,1
 anlaşıl,2,1,0
 sana,2,1,1
 çirkin,2,1,1
 yür,2,0,0
 doktorun,2,1,0
adını,2,1,0
 korkar,2,1,0
 dumanı,2,1,0
dalı,2,1,0
ardus,2,0,0
 görmezden,2,1,0
sama,2,1,0
 bölünebilir,2,1,0
 vurma,2,1,0
 indirgen,2,1,0
 fiilen,2,1,1
 sürdürürken,2,1,0
 başlamışlardır,2,1,0
 sentetik,2,1,1
 tramvay,2,1,1
 resimli,2,1,0
meleriyle,2,1,1
 otoriter,2,1,1
şit,2,0,0
 örneklerinden,2,1,0
 cezalandırmak,2,1,0
 ilişkiye,2,1,0
 yaratmayı,2,1,0
ple,2,0,0
 kaderini,2,1,0
 kalıntıları,2,1,0
genstein,2,0,0
şa,2,1,1
tabi,2,1,1
 aramak,2,1,0
tırlar,2,1,1
 şüphe,2,1,1
 rüy,2,0,0
 mill,2,1,0
 gerçeğini,2,1,0
 mo,2,0,0
 inancına,2,1,0
 programlarında,2,1,0
çeşme,2,1,1
anser,2,0,0
 disp,2,0,0
toz,2,1,1
 gövdesi,2,1,0
 içeriğin,2,1,0
 varol,2,1,1
 idealist,2,1,1
 indirme,2,1,0
back,2,0,0
elerdir,2,1,1
abanı,2,1,0
 bütünlüğünü,2,1,0
 mesajı,2,1,0
izmde,2,1,0
 tutmuş,2,1,0
 img,2,0,0
 gerçekliğin,2,1,0
 bilem,2,1,0
eyiz,2,1,1
 duyum,2,1,1
 yürüme,2,1,0
obi,2,1,0
anto,2,0,0
vas,2,0,0
illo,2,0,0
otlar,2,1,0
 tarihçisi,2,1,0
 çeşitliliğin,2,1,0
 taleplerini,2,1,0
 etkilemeye,2,1,0
 iktidara,2,1,0
 gelmeyi,2,1,0
 azaltan,2,1,0
 geril,2,1,0
 eşdeğer,2,1,1
 önerme,2,1,0
cede,2,1,1
lusu,2,1,1
 koordin,2,0,0
bun,2,1,1
 burjuva,2,1,1
 yöntemini,2,1,0
 türde,2,1,0
gri,2,1,1
 duyarlıdır,2,1,0
 makineleri,2,1,0
 çekmeyi,2,1,0
 ötek,2,0,0
 tuttur,2,1,0
 kişilerdir,2,1,0
ıkları,2,1,1
 bakarak,2,1,0
 büy,2,0,0
 önemine,2,1,0
 dilleri,2,1,0
 tunç,2,1,1
kik,2,1,1
 çekimlerinde,2,1,0
chis,2,0,0
üldü,2,1,1
 biçimindeki,2,1,0
 parçasının,2,1,0
ayarak,2,1,0
lanın,2,1,1
 konusunun,2,1,0
west,2,0,0
non,2,0,0
 meclisinin,2,1,0
 günümüzdeki,2,1,0
 anlamıyla,2,1,0
apın,2,0,0
 çıkmasını,2,1,0
 rengi,2,1,0
 det,2,1,1
 sıvısı,2,1,0
 balıkçılık,2,1,0
dalga,2,1,1
gb,2,0,0
 ilaçların,2,1,0
α,2,0,0
 β,2,0,0
 bazıları,2,1,0
 etkilidir,2,1,0
 programla,2,1,1
 gazeteci,2,1,0
 deseni,2,1,0
 avantajları,2,1,0
 dosy,2,0,0
 fıçı,2,1,1
 sürdürülebilirlik,2,1,0
atların,2,1,0
 terimi,2,1,0
şey,2,1,1
sep,2,0,0
 içerdiği,2,1,0
idlerin,2,1,0
 temyiz,2,1,1
 edilirse,2,1,0
 kaldırılan,2,1,0
 olanaksız,2,1,0
 aras,2,1,0
 saatlerce,2,1,0
 makinelerinin,2,1,0
 üretilmiş,2,1,0
 modellerinde,2,1,0
lana,2,1,1
 fur,2,0,0
 malzemelerin,2,1,0
rub,2,0,0
ışa,2,1,1
 hesapları,2,1,0
asso,2,0,0
 itibarını,2,1,0
 doğar,2,1,0
kenar,2,1,1
 çıkıp,2,1,0
sky,2,0,0
 ortalarında,2,1,0
 figür,2,1,1
üğün,2,1,1
likten,2,1,1
igne,2,0,0
 alçal,2,1,1
 disiplinli,2,1,0
 çizim,2,1,1
 dosyası,2,1,0
 sut,2,1,1
buda,2,1,1
amond,2,0,0
mental,2,0,0
 şartlara,2,1,0
uklar,2,1,1
 geçirgen,2,1,1
 değişebilir,2,1,0
 değerlerine,2,1,0
 kayd,2,0,0
ümer,2,0,0
 insanlığın,2,1,0
 internetin,2,0,0
 sanata,2,1,0
160,2,0,0
 bülten,2,1,1
 televizyonda,2,1,0
 kaldırmıştır,2,1,0
aston,2,0,0
 futbolcusu,2,1,0
ovic,2,0,0
oney,2,0,0
 maça,2,1,1
rea,2,1,0
edes,2,1,0
yılmaz,2,1,1
 golü,2,1,0
dane,2,1,0
ju,2,0,0
iyaz,2,0,0
450,2,0,0
375,2,0,0
 başının,2,1,0
sayt,2,1,0
adona,2,0,0
ortmund,2,0,0
49,2,0,0
 şampiyonu,2,1,0
jon,2,0,0
 reyting,2,1,1
ance,2,1,0
berto,2,0,0
 sahada,2,1,0
 oynanmıştır,2,1,0
 otobüs,2,1,1
 koşu,2,1,1
 dallarında,2,1,0
 adlarına,2,1,0
 bitti,2,1,0
 lakaplı,2,1,0
 manz,2,0,0
 kaptanı,2,1,0
 çal,2,1,1
 stadyumu,2,1,0
 uğur,2,1,1
 maçta,2,1,0
roy,2,0,0
 şansını,2,1,0
king,2,0,0
rens,2,0,0
iza,2,1,0
 so,2,0,0
uza,2,1,1
 farkını,2,1,0
 maç,2,1,1
 los,2,0,0
 izliyor,2,1,0
chester,2,0,0
oth,2,0,0
 hot,2,0,0
 ligine,2,1,0
bana,2,1,0
 giydir,2,1,0
 yeten,2,1,0
ümüze,2,1,1
 ünifor,2,0,0
 mun,2,1,1
eno,2,0,0
oğuz,2,1,1
brıs,2,0,0
ero,2,0,0
ento,2,0,0
1958,2,0,0
 galatasaray,2,0,0
 bırakılmıştır,2,1,0
 liber,2,0,0
gard,2,1,1
ting,2,0,0
itz,2,1,0
 görüşmeler,2,1,0
 razı,2,1,1
 ucuza,2,1,0
 binasının,2,1,0
 kararlarını,2,1,0
emeyi,2,0,0
 endüstrisi,2,1,0
 araçtır,2,0,0
 gönderen,2,1,0
kos,2,0,0
edonya,2,0,0
 desteğinin,2,1,0
 oluşumun,2,1,0
 gözlemlen,2,1,0
ülebilen,2,1,1
 nesnesi,2,1,0
 tanıyan,2,1,0
 büyükelç,2,0,0
 planlayan,2,1,0
 bizimle,2,1,0
 dilim,2,1,1
 kişisi,2,1,0
 fiyatlarla,2,1,0
 kimlikleri,2,1,0
 imajını,2,1,0
 çıkışının,2,1,0
ediler,2,1,0
olojiler,2,0,0
ograf,2,0,0
 eyalet,2,1,1
 1931,2,0,0
 firması,2,1,0
 simetrik,2,1,1
 zanaat,2,1,1
burg,2,1,1
 yeteneklerinin,2,1,0
 canlandırmak,2,1,0
 yıkılmasından,2,1,0
 teknolojiye,2,1,0
 karizmatik,2,1,1
 yüzbaşı,2,1,1
 öğrenciye,2,1,0
ofilik,2,1,0
ruca,2,0,0
 beylerbeyi,2,1,1
beyi,2,1,0
şehr,2,0,0
 davranışının,2,1,0
ullar,2,0,0
 sahasını,2,1,0
 genişleterek,2,1,0
 değerlendirilir,2,1,0
 kurması,2,1,0
olarda,2,1,0
 güvensiz,2,1,0
 hatun,2,1,1
ükr,2,0,0
 yirm,2,0,0
gana,2,0,0
olding,2,0,0
 buradaki,2,1,0
 sokmak,2,1,0
 çatışmaların,2,1,0
41,2,0,0
 toprağın,2,1,0
 nispi,2,1,1
 alanından,2,1,0
ûb,2,0,0
 tarımda,2,1,0
 yarımadası,2,1,0
 bö,2,0,0
 mağlup,2,1,1
alıların,2,0,0
 isyanını,2,1,0
 belirlemeye,2,1,0
 tanımlamaya,2,1,0
 medyada,2,1,0
ediğini,2,1,0
 fırlat,2,1,0
 kimseye,2,1,0
 sıklığı,2,1,0
 işlendiği,2,1,0
 cezasının,2,1,0
 salıver,2,1,1
 rejimine,2,1,0
 konn,2,1,0
link,2,1,1
 celal,2,1,1
etooth,2,0,0
 saatle,2,1,0
 yatar,2,1,0
 hesabını,2,1,0
 konumunu,2,1,0
 44,2,0,0
 kulenin,2,1,0
 saniye,2,1,1
 dibinde,2,1,0
 sn,2,0,0
itenin,2,1,0
allim,2,1,0
 görüşm,2,1,0
 konutlar,2,1,0
 bahç,2,0,0
ılabilmesi,2,1,1
tablo,2,1,1
 topraklarında,2,1,0
veda,2,1,1
viye,2,0,0
uluğunu,2,1,1
 kazanmasında,2,1,0
adik,2,1,0
dakiler,2,1,1
 değişkenlik,2,1,0
 karakterini,2,1,0
 konudur,2,1,0
ube,2,0,0
 yokluğu,2,1,0
itatif,2,0,0
got,2,0,0
 yerleşmesi,2,1,0
 kesiminde,2,1,0
 kursu,2,1,0
 kayda,2,1,0
 opera,2,1,1
 organının,2,1,0
 döngü,2,1,1
 dergisini,2,1,0
 çekilmesi,2,1,0
 #,2,0,0
cistan,2,0,0
 kullanımına,2,1,0
ılmamıştır,2,1,1
 şiirinde,2,1,0
ume,2,1,0
 yolundaki,2,1,0
 soygun,2,1,1
 çant,2,1,0
 taşımakta,2,1,0
evin,2,1,0
 kapan,2,1,1
 geçirmez,2,1,0
 özellikte,2,1,0
 plastik,2,1,1
 mantar,2,1,1
 alüminyum,2,1,1
 fol,2,1,1
ulmuş,2,1,1
 dondurulmuş,2,1,0
 kaplar,2,1,0
 toplumlarında,2,1,0
ios,2,0,0
 alınabilecek,2,1,0
 evrimi,2,1,0
 konularının,2,1,0
 standartlarına,2,1,0
 seçilmiş,2,1,0
 duygular,2,1,0
 katar,2,1,1
 dinlem,2,1,0
 kütlesini,2,1,0
 uzunluk,2,1,1
enton,2,0,0
 evrimsel,2,1,0
 diğerinin,2,1,0
 kısaltması,2,1,0
 dans,2,1,1
 seyrüsefer,2,1,1
trol,2,1,1
 havayolları,2,1,0
 yükünü,2,1,0
 almalarına,2,1,0
 gününden,2,1,0
 kütlesi,2,1,0
 ülkelerinde,2,1,0
 gürült,2,1,0
arsak,2,1,1
 yıldırım,2,1,1
 bulunmuş,2,1,0
 modellerin,2,1,0
 cinsi,2,1,1
 içerisinden,2,1,0
ısınız,2,1,1
 olacağından,2,1,0
 tepeleri,2,1,0
 kuruş,2,1,1
 göçmenler,2,1,0
 uğramış,2,1,0
 tersine,2,1,0
 tarafta,2,1,0
 anlatılır,2,1,0
 göstermiştir,2,1,0
müştür,2,1,1
leştirmeye,2,1,1
 uçakların,2,1,0
 mani,2,1,1
 kuruluşlara,2,1,0
 mesafeye,2,1,0
 uzan,2,1,1
 kısadır,2,1,0
 içlerinde,2,1,0
 çukur,2,1,1
etic,2,0,0
aylar,2,1,0
 bilmediği,2,1,0
 sorar,2,1,0
 uğradığı,2,1,0
 dörtlük,2,1,0
 hiyerarşi,2,1,1
 metropol,2,1,1
 çağrışım,2,1,1
 iktis,2,0,0
mons,2,0,0
 sürdürmektedir,2,1,0
 giyin,2,1,1
 ortaklar,2,1,0
ardak,2,1,1
ılacağı,2,1,1
 katarak,2,1,0
ydı,2,1,1
 azalmış,2,1,0
 düşüşü,2,1,0
 radar,2,1,1
 toplanarak,2,1,0
 forum,2,1,1
 kadı,2,1,1
 müderris,2,1,1
 görevlidir,2,1,0
adişah,2,0,0
razam,2,0,0
usundaki,2,1,0
duk,2,1,1
 sınıflara,2,1,0
 ortaklaşa,2,1,0
 mektubunu,2,1,0
 kullanmış,2,1,0
azgirt,2,0,0
 birliğini,2,1,0
 09,2,0,0
 arayla,2,1,0
 öğle,2,1,1
 erkektir,2,1,0
 yirminci,2,1,0
 fazl,2,1,0
alığını,2,1,0
 görüyor,2,1,0
ecekler,2,1,1
arna,2,1,0
 lokant,2,0,0
 çorba,2,1,1
 makarna,2,1,1
 fasulye,2,1,1
 domates,2,1,1
mız,2,1,1
 ceph,2,0,0
 1926,2,0,0
 boşanma,2,1,1
 ortanca,2,1,1
canın,2,1,1
 fetih,2,1,1
sizin,2,1,1
 katılıyor,2,1,0
 yarışmacı,2,1,1
 puanı,2,1,0
 puanla,2,1,1
 tımar,2,1,1
 çalışılmıştır,2,1,0
 endişe,2,1,1
 reddetmesi,2,1,0
 isteksiz,2,1,0
 görüldü,2,1,0
ğüne,2,0,0
 görüleb,2,0,0
 kalmanın,2,1,0
ukluk,2,1,1
ovan,2,1,0
 tarımı,2,1,0
 firmasında,2,1,0
 hastanede,2,1,0
 otelde,2,1,0
 tuğgeneral,2,1,1
 taarruzu,2,1,0
 kanalında,2,1,0
 televizyonu,2,1,0
aktadır,2,1,0
 romanları,2,1,0
esis,2,0,0
 ailesinden,2,1,0
 66,2,0,0
 düşünülüyor,2,1,0
 turuncu,2,1,1
 giydi,2,1,0
 tanesini,2,1,0
 haftanın,2,1,0
 pazartesi,2,1,1
 milletvekili,2,1,0
 geleceğine,2,1,0
 kabilelerinin,2,1,0
 partilere,2,1,0
 ticaretle,2,1,0
 trak,2,0,0
 amaçlanmıştır,2,1,0
 market,2,1,1
 şekeri,2,1,0
ildikçe,2,1,1
 dağların,2,1,0
 erim,2,1,1
 milletvekilleri,2,1,0
 atanır,2,1,0
 başbakanın,2,1,0
adesi,2,1,0
 dersini,2,1,0
 almışlardır,2,1,0
 gönderilir,2,1,0
 komş,2,1,0
 katılmamıştır,2,1,0
 kütüphane,2,1,1
 harfleriyle,2,1,0
yası,2,1,1
 fındık,2,1,1
 genelde,2,1,0
 atılmış,2,1,0
 nezaret,2,1,1
 toprakların,2,1,0
 katılmayan,2,1,0
günü,2,1,1
 programıyla,2,1,0
olardan,2,1,0
beyli,2,1,0
 büyümüş,2,1,0
ıyım,2,1,1
lasın,2,1,1
 köprüler,2,1,0
 düşünürler,2,1,0
 türlerden,2,1,0
 çöl,2,1,1
 zengindir,2,1,0
 element,2,1,1
 hâlde,2,0,0
 iner,2,1,0
 yeryüzündeki,2,1,0
 buralarda,2,1,0
 beslenen,2,1,0
 yargılanan,2,1,0
mettin,2,1,0
 olmasında,2,1,0
 kaynaklarına,2,1,0
 bahş,2,0,0
zad,2,1,1
avyera,2,0,0
 eyaletinin,2,1,0
 batısında,2,1,0
 kayalık,2,1,0
 fosiller,2,1,0
 sağlıyor,2,1,0
 kurdu,2,1,0
 kaynar,2,1,1
 ayarlama,2,1,0
ernet,2,0,0
 himay,2,0,0
 1928,2,0,0
malarla,2,1,1
 fırsatı,2,1,0
 görerek,2,1,0
 insanoğlu,2,1,1
 peşinde,2,1,0
 tuzu,2,1,0
sburg,2,0,0
osundaki,2,1,0
 kullanılıyor,2,1,0
 benzin,2,1,1
144,2,0,0
128,2,0,0
 burak,2,0,0
 gösterebilir,2,1,0
 olmayacağı,2,1,0
 öğrendim,2,1,0
 güçlerinin,2,1,0
 yürütür,2,1,0
 okulların,2,1,0
 göstergesidir,2,1,0
emiş,2,1,0
 torb,2,0,0
 şartıyla,2,1,0
 alabilir,2,1,0
 aldıktan,2,1,0
 kümeleri,2,1,0
 veriliyor,2,1,0
 kümesinin,2,1,0
 tuzlu,2,1,0
 akıt,2,1,1
yx,2,0,0
 basamaklı,2,1,0
 denemeler,2,1,0
 yakalay,2,1,0
 rey,2,1,1
 cil,2,0,0
 —,2,0,0
iyoruz,2,1,1
 zorlu,2,1,0
 havza,2,1,1
 ceviz,2,1,1
 görmeye,2,1,0
malıyız,2,1,1
'',2,0,0
lemeye,2,1,1
 kep,2,1,1
 örtü,2,1,1
 çadır,2,1,1
 geçmişi,2,1,0
 yüzyıllara,2,1,0
 buluntu,2,1,1
 rastlanmıştır,2,1,0
 özelliğinden,2,1,0
 şato,2,1,1
 yaptığını,2,1,0
 özelliğin,2,1,0
ilebileceği,2,1,1
 seçimde,2,1,0
 dışişleri,2,1,0
 izinsiz,2,1,0
 savaşlardan,2,1,0
 ikisinde,2,1,0
 anıt,2,1,1
 ormanlar,2,1,0
 uzanır,2,1,0
 norveç,2,0,0
 limanı,2,1,0
 havası,2,1,0
 verilerden,2,1,0
 padişahın,2,1,0
 tanımıştır,2,1,0
 sanayinin,2,1,0
 anlatılmaktadır,2,1,0
amamaktadır,2,1,1
 topraklarının,2,1,0
 mis,2,1,1
 zirve,2,1,1
 çizgi,2,1,1
 dizil,2,1,0
 kimsesiz,2,1,1
 seninle,2,1,0
amasını,2,1,0
eskiden,2,1,0
siye,2,1,1
ırsa,2,1,1
 bulunurdu,2,1,0
 çarş,2,1,0
 açıldı,2,1,0
beti,2,1,1
 katına,2,1,0
 ık,2,1,1
guna,2,0,0
 sanatç,2,0,0
 kalı,2,1,0
 ulaşır,2,1,0
 süreliğine,2,1,0
 edeceğiz,2,1,0
 davranır,2,1,0
 girmeden,2,1,0
1841,2,0,0
 hayattaki,2,1,0
 görgü,2,1,1
 1919,2,0,0
 tarihleri,2,1,0
ittin,2,1,0
 direnişin,2,1,0
aşehir,2,0,0
 adla,2,1,0
 polonya,2,0,0
 sayının,2,1,0
 çarpımı,2,1,0
 yaşları,2,1,0
 seferleri,2,1,0
rod,2,1,1
tikleri,2,1,1
 elçilik,2,1,0
 sultanı,2,1,0
 ideolojisi,2,1,0
 kanunlara,2,1,0
 kalmadan,2,1,0
 kuruluna,2,1,0
 partisinin,2,1,0
 yazıyı,2,1,0
 kullanmaları,2,1,0
adım,2,1,1
 şark,2,1,1
 dergisi,2,1,0
 editör,2,1,1
 yayımlanmaya,2,1,0
dıklarını,2,1,1
 tanınır,2,1,0
 bayrak,2,1,1
 ilçe,2,1,1
 sağlanmış,2,1,0
 etraf,2,1,1
 gördüğümüz,2,1,0
abiliriz,2,1,1
 mahrum,2,1,1
 balıkları,2,1,0
 denizin,2,1,1
 balığın,2,1,0
 olmasa,2,1,0
 belirlem,2,1,0
 sonbahar,2,1,1
 farkları,2,1,0
sanın,2,1,0
 tarihine,2,1,0
 döndükten,2,1,0
 anlattığı,2,1,0
 çıkardı,2,1,0
 asil,2,1,1
 öldü,2,1,0
 koh,2,0,0
 gelmez,2,1,0
 şüph,2,0,0
 olm,2,1,0
ğimi,2,0,0
 derdi,2,1,1
 defasında,2,1,0
 izah,2,1,1
):,2,0,0
dili,2,1,0
 konuşur,2,1,0
 sözcüğünün,2,1,0
 vermişti,2,1,0
başına,2,1,0
 alırken,2,1,0
 basket,2,1,1
leniyor,2,1,1
 oyunları,2,1,0
 gösterimi,2,1,0
 ekiplerinden,2,1,0
 peş,2,1,1
 peşe,2,1,0
arbakır,2,0,0
 bulunmuştur,2,1,0
 hâkimiyeti,2,0,0
 kuruluşlarından,2,1,0
 evlerinde,2,1,0
 yaşamaya,2,1,0
ingen,2,1,0
idal,2,0,0
 çökel,2,1,1
 tanecik,2,1,1
elti,2,1,1
 teşekk,2,0,0
enhag,2,0,0
 sayılması,2,1,0
 elit,2,1,1
 genişletilmesi,2,1,0
 gelişigüzel,2,1,1
acılığı,2,1,0
 doları,2,1,0
 aşkın,2,1,1
 yanılt,2,1,0
 sahtek,2,0,0
kral,2,1,1
03,2,0,0
ümüş,2,0,0
 kira,2,1,1
 tanzim,2,1,1
 inşasına,2,1,0
 üyelerini,2,1,0
 politikayı,2,1,0
 çözeltisi,2,1,0
yn,2,0,0
ixon,2,0,0
 uzaklaştırmak,2,1,0
 kurtulmak,2,1,0
 onayını,2,1,0
 yaşın,2,1,0
 üretici,2,1,1
ılmasından,2,1,1
 geçtiğini,2,1,0
 kütlesine,2,1,0
 basıncının,2,1,0
 zayıftır,2,1,0
 edilmemesi,2,1,0
 hareketini,2,1,0
 sorunlarına,2,1,0
 önlemlerin,2,1,0
vic,2,0,0
dani,2,1,0
 ziyafet,2,1,1
 kapasitesinin,2,1,0
 kanaat,2,1,1
 ekonomist,2,1,1
 mekanizma,2,1,1
 karşıya,2,1,0
anol,2,0,0
 parçasına,2,1,0
 konutu,2,1,0
opolitik,2,0,0
 etmesiyle,2,1,0
stag,2,0,0
1955,2,0,0
 bitişik,2,1,1
" ),",2,0,0
 yakal,2,1,1
 eller,2,1,0
kılıç,2,1,1
 bakıp,2,1,0
 seslen,2,1,0
 gösterilir,2,1,0
 operasyona,2,1,0
 ekranında,2,1,0
 okulda,2,1,0
dana,2,1,1
 direktör,2,1,1
 çürüt,2,1,0
rut,2,0,0
 buluşma,2,1,0
lun,2,1,1
 başkanlarının,2,1,0
 düşünülerek,2,1,0
çil,2,1,1
ulduğu,2,1,1
 bahsedilir,2,1,0
 pişir,2,1,1
pare,2,1,1
dost,2,1,1
rock,2,0,0
 tatile,2,1,0
 taht,2,1,1
yaj,2,0,0
 evlenen,2,1,0
 dilek,2,1,1
 yastık,2,1,1
 koc,2,1,1
 işleyişini,2,1,0
 hayret,2,1,1
bahçe,2,1,1
sten,2,1,1
ysanız,2,1,1
 yazardı,2,1,0
athan,2,0,0
bağa,2,1,1
 kullanılırdı,2,1,0
apon,2,0,0
 yorul,2,1,0
 zorlayan,2,1,0
eba,2,0,0
uel,2,0,0
 bec,2,0,0
kett,2,1,0
 satmaya,2,1,0
dınız,2,1,1
 nitelendirdiği,2,1,0
apot,2,0,0
 pen,2,0,0
aşık,2,1,1
ılmadığı,2,1,1
 giys,2,1,0
 tadil,2,1,1
 söylendi,2,1,0
ubert,2,0,0
alek,2,0,0
dayı,2,1,1
 çekip,2,1,0
fle,2,0,0
 yazan,2,1,0
 yiyecekleri,2,1,0
üminyum,2,0,0
direk,2,1,1
 eğlen,2,1,1
 atlar,2,1,0
ıltı,2,0,0
 şimşek,2,1,1
 fakir,2,1,1
 sarayı,2,1,0
 senfoni,2,1,1
 hayvanın,2,1,0
 geçtikçe,2,1,0
ember,2,0,0
 anıtlar,2,1,0
 mirasının,2,1,0
 çağın,2,1,0
 deneysel,2,1,0
trak,2,0,0
 hayvanlarının,2,1,0
 cinsiyeti,2,1,0
 320,2,0,0
von,2,0,0
inn,2,1,0
 okudu,2,1,0
 ulaşılan,2,1,0
 dayandır,2,1,1
 ilgilenen,2,1,0
 değişmeye,2,1,0
 kılıf,2,1,1
 gebe,2,1,1
 yavru,2,1,1
 geb,2,0,0
 derebey,2,0,0
 derecelerini,2,1,0
 yapılarına,2,1,0
 toplanıp,2,1,0
 mitokond,2,0,0
 bitkilerde,2,1,0
 koz,2,1,1
 organıdır,2,1,0
kide,2,1,0
 gruplarında,2,1,0
 şemsiy,2,1,0
 katkılarından,2,1,0
 zayıflat,2,1,0
 çizelg,2,0,0
ulacak,2,1,1
 araştırılması,2,1,0
 sözc,2,0,0
 yek,2,1,1
 sob,2,1,1
meyecektir,2,1,1
 üniversite,2,1,1
 inanan,2,1,0
kıp,2,1,1
 sayıdaki,2,1,0
meni,2,1,1
 üt,2,1,1
opik,2,0,0
eto,2,0,0
 tanrıç,2,0,0
 edebiyatına,2,1,0
 ulaşmış,2,1,0
 temsilcilerinden,2,1,0
 başlay,2,1,0
 ortası,2,1,0
alma,2,1,0
 öngörü,2,1,1
 beşinci,2,1,0
otropik,2,0,0
 göreli,2,1,1
 sayısında,2,1,0
 bürün,2,1,0
 görünen,2,1,0
 formül,2,1,1
 antrop,2,0,0
 fizy,2,0,0
 oluşumlar,2,1,0
 tükenme,2,1,0
 mobilya,2,1,1
 hegem,2,0,0
kaya,2,1,1
 sanatının,2,1,0
 kolesterol,2,1,1
 üretilir,2,1,0
 çağındaki,2,1,0
 kitaplarda,2,1,0
 harfler,2,1,0
ilemeyen,2,1,1
 eklenti,2,1,1
 getirebilir,2,1,0
 seviyesindeki,2,1,0
 isabet,2,1,1
tüğü,2,1,1
 felsefesinde,2,1,0
 irdel,2,0,0
 psikoloji,2,1,1
ademi,2,1,0
liğinde,2,1,1
 seti,2,1,0
 eczacı,2,1,0
 vektör,2,1,1
 beslenir,2,1,0
 töreni,2,1,0
 yanılsam,2,1,0
 yorumlanır,2,1,0
 gelişmektedir,2,1,0
 ilerlet,2,1,0
 girişinde,2,1,0
 genin,2,1,1
 onaylan,2,1,0
 çözün,2,1,1
 kullanmadan,2,1,0
 kanada,2,1,0
 gıd,2,0,0
ememektedir,2,1,1
 nakled,2,1,1
 çap,2,1,1
 bakter,2,0,0
 zehirlenme,2,1,0
 dolu,2,1,1
 bozuk,2,1,1
 güb,2,0,0
 gübre,2,1,1
 sunarak,2,1,0
 uzunluğunun,2,1,0
 yaptırımları,2,1,0
 oksidasyon,2,1,1
iyot,2,1,1
 yapıdaki,2,1,0
 asitleri,2,1,0
 zıt,2,1,1
 cevheri,2,1,0
 ihtimaline,2,1,0
 elin,2,1,0
üncü,2,1,1
 bebeklerde,2,1,0
 topuk,2,1,1
 mahrem,2,1,1
 disiplini,2,1,0
 eri,2,1,1
opy,2,0,0
phy,2,0,0
eld,2,0,0
 şirketle,2,1,0
 bilimleri,2,1,0
rum,2,1,1
kok,2,1,1
 italyan,2,0,0
oza,2,1,0
 1842,2,0,0
 boyundaki,2,1,0
 bulunmakta,2,1,0
 pankre,2,0,0
 birbir,2,1,1
 birleşerek,2,1,0
 hastaneleri,2,1,0
 saatlerinde,2,1,0
 lüt,2,0,0
 şeylerle,2,1,0
ores,2,0,0
 testlerin,2,1,0
rojen,2,0,0
ogenez,2,0,0
 yollarında,2,1,0
 etmekle,2,1,0
 dikkati,2,1,0
 glik,2,0,0
 dok,2,1,1
stand,2,1,1
lendirilmiş,2,1,1
 geçmeden,2,1,0
 psikiyatrist,2,1,1
 zeng,2,0,0
 kısacası,2,1,0
 olandan,2,1,0
 kapsama,2,1,0
 dilindeki,2,1,0
öğüt,2,1,1
 anksiyete,2,0,0
 nöbet,2,1,1
tris,2,0,0
 inhibitörleri,2,0,0
alığın,2,1,0
 yöntemlerle,2,1,0
 patoloji,2,1,1
 tartışılan,2,1,0
 planları,2,1,0
 toplanır,2,1,0
 eylemin,2,1,0
haw,2,0,0
thor,2,0,0
 motiv,2,0,0
 diploması,2,1,0
 amaçlarla,2,1,0
 şartlarının,2,1,0
 etkileşimleri,2,1,0
ınt,2,0,0
 krizin,2,1,0
 alg,2,1,1
 çeşid,2,1,1
edy,2,1,0
 çoğunluk,2,1,1
 ortaklarından,2,1,0
ement,2,0,0
cunun,2,1,1
 dairesine,2,1,0
ayrı,2,1,1
 terapisi,2,1,0
 danışmanlığı,2,1,0
1853,2,0,0
meksizin,2,1,1
 birinde,2,1,0
 sıvılar,2,1,0
 düşmüş,2,1,0
 bağımlısı,2,1,0
amasının,2,1,0
matik,2,1,0
çip,2,1,1
 izleyici,2,1,0
çekte,2,1,0
iform,2,0,0
 kanı,2,1,1
 hastalıklarının,2,1,0
iton,2,0,0
 takmak,2,1,0
 fabrika,2,1,1
 yapabilen,2,1,0
 ekibinin,2,1,0
kanlı,2,1,0
 ücretsiz,2,1,0
 kullanmaktadır,2,1,0
 borçlarını,2,1,0
 edilmeye,2,1,0
 liralık,2,1,0
 kalmayan,2,1,0
 alamaz,2,1,0
ılırken,2,1,1
anth,2,0,0
 dağıtı,2,1,0
 sağlandı,2,1,0
 artarken,2,1,0
 bilgili,2,1,0
 refahı,2,1,0
landığını,2,1,1
 vag,2,0,0
 vizyon,2,1,1
hasıl,2,1,1
 aksak,2,1,1
 serv,2,0,0
 cisimlerin,2,1,0
 olmazsa,2,1,0
 hedeflerinin,2,1,0
gol,2,1,1
 küçüktür,2,1,0
self,2,0,0
 talebe,2,1,1
1850,2,0,0
 avrup,2,0,0
 anlayışıyla,2,1,0
 yapınca,2,1,0
 ifadesini,2,1,0
lent,2,0,0
 şema,2,1,1
irlik,2,1,1
ecen,2,1,0
 konser,2,1,1
 teşekkül,2,1,1
 topluluğuna,2,1,0
 basıncın,2,1,0
gele,2,1,1
 edilemeyen,2,1,0
 hatlarını,2,1,0
 başlatmak,2,1,0
 çiftçilerin,2,1,0
 hükmed,2,1,1
 organlar,2,1,0
ecik,2,0,0
84,2,0,0
ustos,2,0,0
 yıpran,2,1,1
 edilmeden,2,1,0
 grad,2,0,0
yanı,2,1,1
 kurgusu,2,1,0
 çalışırken,2,1,0
79,2,0,0
 enlem,2,1,1
tları,2,0,0
 gözlemler,2,1,0
 gerçekleştirilmiştir,2,1,0
1879,2,0,0
1880,2,0,0
 devrinin,2,1,0
 ateşkes,2,1,1
 red,2,1,1
 kombinasyon,2,1,1
karşı,2,1,1
 vakalar,2,1,0
 kilit,2,1,1
 büyükelçilik,2,1,0
 işlemlerde,2,1,0
 tacir,2,1,1
 eklenmesi,2,1,0
 karşılaştırması,2,1,0
 organizasyonunun,2,1,0
 je,2,0,0
 lap,2,1,1
ferik,2,1,1
 değişkenlerin,2,1,0
 şirkette,2,1,0
 reddi,2,1,0
 zarfında,2,1,0
ado,2,0,0
otermal,2,0,0
 atmosferde,2,1,0
 faaliyete,2,1,0
 şirketine,2,1,0
 tecrübesi,2,1,0
 kayıtlarına,2,1,0
 kayıtların,2,1,0
 müt,2,1,0
ifte,2,0,0
 kalmayıp,2,1,0
 şirin,2,1,1
 araştırmalarının,2,1,0
 taran,2,1,0
îlik,2,0,0
 anlatımı,2,1,0
 gözlemi,2,1,0
 şub,2,0,0
 temsilc,2,0,0
luluğu,2,1,1
 açıkları,2,1,0
 modelidir,2,1,0
 sonuçlarının,2,1,0
kenin,2,0,0
leyi,2,1,0
 altıncı,2,1,1
iyop,2,0,0
 gob,2,0,0
 çapı,2,1,0
 len,2,1,1
aparte,2,1,0
emann,2,0,0
 yorumlar,2,1,0
 yazara,2,1,0
video,2,1,1
elikleri,2,1,0
 bedelini,2,1,0
 unsurlarını,2,1,0
 karşılanmıştır,2,1,0
 konuşmacı,2,1,0
 konumlandır,2,1,0
rada,2,0,0
iyaret,2,0,0
 adımlar,2,1,0
lence,2,1,1
çedeki,2,1,1
 sıçrama,2,1,0
 enstrüman,2,1,1
adışı,2,1,0
world,2,0,0
 küb,2,1,1
amışlardır,2,0,0
 seslerin,2,1,0
acılığın,2,1,0
icago,2,0,0
1954,2,0,0
 adayın,2,1,0
 performansını,2,1,0
ektüel,2,0,0
 anti,2,1,0
 taslak,2,1,1
 medyayı,2,1,0
 durağan,2,1,1
 kullanışlı,2,1,1
 tarayıcı,2,1,0
 etkileşimli,2,1,0
işte,2,1,1
 duyarlar,2,1,0
 çevreler,2,1,0
 organlarının,2,1,0
 birliklerin,2,1,0
 örneklerinin,2,1,0
 neredeyse,2,1,0
 gazeteler,2,1,0
tığında,2,1,1
 sürüm,2,1,1
releme,2,1,0
 sürgün,2,1,1
 oluşturulmasında,2,1,0
 yükseklikte,2,1,0
 danışman,2,1,1
 simg,2,0,0
 havada,2,1,0
1934,2,0,0
 sitesine,2,1,0
 ulaşan,2,1,0
 evrendeki,2,1,0
dio,2,0,0
 programa,2,1,0
ümen,2,0,0
 alfabesinde,2,1,0
 alfab,2,0,0
 sahipliği,2,1,0
 carp,2,0,0
];,2,0,0
dah,2,0,0
elemeli,2,1,0
 gerçekleştirilecek,2,1,0
 karmaşıklığı,2,1,0
oidler,2,0,0
erj,2,0,0
amakta,2,0,0
 romantizm,2,1,1
ağıt,2,1,1
 sıraya,2,1,0
 keyfi,2,1,1
 mesaf,2,0,0
assas,2,0,0
 olabilen,2,1,0
 yapıdadır,2,1,0
 yayınlanması,2,1,0
 tutarak,2,1,1
opa,2,0,0
 dayandırdığı,2,1,0
kanı,2,1,1
senin,2,1,0
 yazısını,2,1,0
 romancı,2,1,0
 kuşk,2,0,0
 vurgular,2,1,0
 gelmesiyle,2,1,0
alefet,2,0,0
 lo,2,0,0
 mk,2,0,0
 varmak,2,1,0
 aletler,2,1,0
 felaket,2,1,1
 karakterize,2,1,1
 oluşumunda,2,1,0
 dağılıma,2,1,0
 odaklanmış,2,1,0
 keşfetmek,2,1,0
 belirtmektedir,2,1,0
 vurgulamıştır,2,1,0
 çöküş,2,1,0
 sırtında,2,1,0
 yayıncılığı,2,1,0
 kullanılmasını,2,1,0
prop,2,0,0
 saklama,2,1,0
heimer,2,0,0
 1909,2,0,0
 kurşun,2,1,1
 bulmuştur,2,1,0
 çekmiştir,2,1,0
 koordinatör,2,1,1
urg,2,0,0
 verinin,2,1,0
cilerinin,2,1,1
mg,2,0,0
 motive,2,1,1
 soruşturma,2,1,1
 hallerde,2,1,0
 klavye,2,1,1
 kolaylaştırmak,2,1,0
 sansür,2,1,1
astik,2,1,0
 çevirisi,2,1,0
uluğa,2,1,1
 kölelerin,2,1,0
 tulum,2,1,1
1953,2,0,0
 dinamiği,2,1,0
meyerek,2,1,1
 yorgunluk,2,1,0
 yükselmesine,2,1,0
 vatandaşlar,2,1,0
 ölçen,2,1,0
 düzenlenerek,2,1,0
 kurmuş,2,1,0
dinand,2,0,0
 esere,2,1,0
 türler,2,1,1
 bağlarını,2,1,0
 komutu,2,1,0
 konulduğu,2,1,0
 saldırıya,2,1,0
 gövdeye,2,1,0
 sınıflandırılır,2,1,0
larınca,2,1,1
gger,2,0,0
itli,2,1,0
 enflasyonun,2,1,0
 okuması,2,1,0
çeyi,2,1,1
ettin,2,1,0
gram,2,1,1
ivi,2,1,0
 icat,2,1,1
 yasadışı,2,1,1
ciddi,2,1,1
izan,2,1,1
 imkânı,2,0,0
memesini,2,1,1
 kaldırma,2,1,0
 söyleyerek,2,1,0
 cesur,2,1,1
seni,2,1,0
 yazmayı,2,1,0
 istiyorum,2,1,0
öm,2,0,0
ool,2,0,0
 fikirleri,2,1,0
ıldıkları,2,1,1
 riske,2,1,0
 öğelerin,2,1,0
cur,2,0,0
 ortalam,2,1,0
 vurgul,2,1,0
ullu,2,0,0
 altyapı,2,1,1
 gösterici,2,1,0
cott,2,0,0
 örüntü,2,1,1
 karşılıksız,2,1,0
 evleri,2,1,0
 eklenir,2,1,0
rettin,2,1,0
nük,2,0,0
 burs,2,1,1
 gelmesinin,2,1,0
 hastan,2,1,0
 maçları,2,1,0
 kuruluşunda,2,1,0
 eti,2,1,0
 unvanının,2,1,0
 mensuplarının,2,1,0
 sebebiyet,2,1,1
 yöneticilerinden,2,1,0
 kategorisinde,2,1,0
 doçent,2,1,1
 paya,2,1,0
liya,2,0,0
 düşüren,2,1,0
diş,2,1,1
 geliyor,2,1,0
 erkeği,2,1,0
 ye,2,1,1
 yarın,2,1,1
iyim,2,1,1
 prol,2,0,0
 kökeni,2,1,0
 maksadıyla,2,1,0
 gelişi,2,1,0
 kazadan,2,1,0
 geçerlilik,2,1,0
 beslenirler,2,1,0
 kişilerde,2,1,0
üdü,2,1,0
 yükü,2,1,0
bolu,2,1,0
 hatlarının,2,1,0
 kuruluşlarda,2,1,0
üldüğünde,2,1,1
 sürdürmüş,2,1,0
 eleştirisi,2,1,0
 konsantrasyonu,2,1,0
 hesaplam,2,1,0
 sevdiğim,2,1,0
iskop,2,0,0
 yakalanan,2,1,0
sonr,2,1,0
 düzene,2,1,0
cılığını,2,1,1
 boylu,2,1,0
 kazanmış,2,1,0
 ortaokul,2,1,1
 bünyesine,2,1,0
 diplom,2,0,0
 yaşa,2,1,1
 uygulamalarına,2,1,0
 gereksinimleri,2,1,0
 yapmasına,2,1,0
 tad,2,1,1
 öğretmenler,2,1,0
 yatılı,2,1,1
 metinler,2,1,0
1600,2,0,0
 dillerde,2,1,0
 ağırdır,2,1,0
 etkinliklere,2,1,0
 araştırmasında,2,1,0
 işitme,2,1,0
 gelişmeye,2,1,0
 kültürlerin,2,1,0
 buluşması,2,1,0
cy,2,0,0
aget,2,0,0
 uygulanmaya,2,1,0
 sarmal,2,1,1
 1967,2,0,0
 tarihler,2,1,0
 1992,2,0,0
 anlamlarını,2,1,0
 tekn,2,1,0
 aydır,2,1,0
eyse,2,1,1
günümüzdeki,2,1,0
 etkinliğinde,2,1,0
 düşündükleri,2,1,0
 çocuklarla,2,1,0
 engeli,2,1,0
 büyüy,2,1,0
 yazmaya,2,1,0
 sayılar,2,1,0
 bulgular,2,1,0
 demokrasiyi,2,1,0
alel,2,1,1
 kızgın,2,1,1
 hec,2,0,0
 sistemlerine,2,1,0
 suçlular,2,1,0
acker,2,0,0
dama,2,1,1
 bulunarak,2,1,0
iddeti,2,0,0
 müze,2,1,1
 ihtiyac,2,1,1
 ekran,2,1,1
 gib,2,0,0
olt,2,1,0
esen,2,1,1
 iletken,2,1,1
 işlenir,2,1,0
 mens,2,1,0
ä,2,0,0
run,2,0,0
 jandarma,2,1,1
 mülki,2,1,1
 jandar,2,1,0
 kişiliğe,2,1,0
 glikoz,2,1,1
 faydalar,2,1,0
 esn,2,1,0
ß,2,0,0
vus,2,0,0
 uzmanları,2,1,0
 değiştirilerek,2,1,0
 lens,2,1,1
 sistemden,2,1,0
 yansı,2,1,1
yacak,2,1,1
 araştırmalara,2,1,0
 mağazaları,2,1,0
 atmosferi,2,1,0
 görüntülerin,2,1,0
 çıkışına,2,1,0
 kaydet,2,1,1
 çıkmasından,2,1,0
angir,2,0,0
 sektörleri,2,1,0
öncelikle,2,1,0
cülük,2,1,1
 natür,2,1,0
 egz,2,1,0
gion,2,0,0
cısını,2,1,1
 yönündeki,2,1,0
 tüketir,2,1,0
 unu,2,1,1
esince,2,1,1
ılamayan,2,1,1
 alı,2,1,1
çıl,2,0,0
 birleştirmek,2,1,0
 artışa,2,1,0
 feminizm,2,1,1
 bilgisayarda,2,1,0
 tekniğine,2,1,0
 tabanları,2,1,0
 feshed,2,1,1
 kararının,2,1,0
 edebilirler,2,1,0
 babasının,2,1,0
 iplik,2,1,1
 paneli,2,1,0
ped,2,1,1
 vermemek,2,1,0
 çalıştırmak,2,1,0
 koşullarını,2,1,0
ersch,2,0,0
stel,2,0,0
lich,2,0,0
 dâ,2,0,0
 canlılar,2,1,0
 fran,2,0,0
 silahlı,2,1,0
 natur,2,1,0
04,2,0,0
aldi,2,1,0
tian,2,1,0
arif,2,1,1
83,2,0,0
162,2,0,0
 hedefe,2,1,0
 yayılmasını,2,1,0
leşmesine,2,1,1
üddin,2,1,0
 gözetmeksizin,2,1,0
deli,2,1,1
 siyasetin,2,1,0
 heyec,2,0,0
haneler,2,1,0
 cazip,2,1,1
 sensör,2,1,1
 akışına,2,1,0
 yazılarına,2,1,0
 okuya,2,1,0
 otomasyon,2,1,1
chor,2,0,0
1890,2,0,0
 tutarlar,2,1,0
aker,2,1,0
 ülkelerle,2,1,0
 anlaşmazlık,2,1,1
 dolaşımı,2,1,0
 prensib,2,1,1
 muamelesi,2,1,0
 geçmişteki,2,1,0
 yaşadıklarını,2,1,0
 değerlendirmesini,2,1,0
 yazmış,2,1,0
ampir,2,1,1
tının,2,1,1
 pa,2,0,0
ase,2,1,0
 harici,2,1,1
 müttefikler,2,1,0
 verilmez,2,1,0
 kamuoyuna,2,1,0
 savunmak,2,1,0
 yerleştirme,2,1,0
 sağlıyordu,2,1,0
 çekimser,2,1,1
 çabucak,2,1,1
 amiri,2,1,0
yönetmen,2,1,1
oung,2,0,0
 uzmanlığı,2,1,0
 ötesi,2,1,0
 dağılır,2,1,0
 sinirler,2,1,0
well,2,0,0
lee,2,1,0
coni,2,0,0
işt,2,1,0
alem,2,1,1
 merkeziyet,2,1,1
 açıklanmaktadır,2,1,0
ardi,2,1,0
 anlaşılabilir,2,1,0
 intr,2,0,0
 yüzdesi,2,1,0
 yönünün,2,1,0
iyonik,2,1,1
 geçilmiştir,2,1,0
sure,2,1,1
 dilbil,2,0,0
 gönderme,2,1,0
zheimer,2,0,0
 türet,2,1,0
ilmediğini,2,1,1
 eşleş,2,1,1
iston,2,0,0
 hastanenin,2,1,0
iks,2,1,1
masötik,2,0,0
 problemini,2,1,0
ebilmiştir,2,1,1
 grupla,2,1,1
 onaylanmış,2,1,0
eliğinin,2,1,0
 iyileşmesi,2,1,0
 akışkan,2,1,1
 prosedürü,2,1,0
 reçete,2,1,1
şekil,2,1,1
inef,2,0,0
 dom,2,1,0
 ind,2,0,0
 125,2,0,0
 temsili,2,1,1
 yetişkinlerde,2,1,0
 mahkum,2,1,1
 bitecek,2,1,0
 hur,2,1,0
 prensipleri,2,1,0
gular,2,0,0
 devamında,2,1,0
 performansının,2,1,0
 formüle,2,1,0
 parametrik,2,1,1
 üstten,2,1,0
opolis,2,0,0
 toprakları,2,1,0
 odasına,2,1,0
 sisteminden,2,1,0
 havadan,2,1,0
1871,2,0,0
 ticarete,2,1,0
 topluluklar,2,1,0
 görüntül,2,1,0
 tet,2,1,0
 ışını,2,1,1
 kameraları,2,1,0
ofar,2,1,0
 salınan,2,1,0
 ış,2,1,1
 işlenmesi,2,1,0
 bebeklerin,2,1,0
 59,2,0,0
 gözenek,2,1,1
 sıcaklığını,2,1,0
iness,2,0,0
dog,2,1,1
 süreye,2,1,0
 oluşturulmuştur,2,1,0
 dönemden,2,1,0
 entegrasyonu,2,1,0
 mühendislik,2,1,0
 örnekte,2,1,0
 kümeye,2,1,0
ivot,2,0,0
 paralellik,2,1,0
düğüm,2,1,1
 konuşmalar,2,1,0
 konuyla,2,1,0
 şairler,2,1,0
 sanatını,2,1,0
 sürdüren,2,1,0
 sing,2,0,0
 edemediği,2,1,0
lantılı,2,0,0
 bileti,2,1,0
 düşürücü,2,1,0
 bağlanır,2,1,0
 tayini,2,1,0
 çocuklarını,2,1,0
 oluştururlar,2,1,0
 doğasının,2,1,0
 ahal,2,1,0
 pasaport,2,1,1
erlik,2,1,1
 terörist,2,1,1
uki,2,0,0
urken,2,1,1
 ins,2,1,0
 papağan,2,1,1
ifet,2,0,0
ics,2,1,0
 hadise,2,1,1
edevi,2,0,0
 muhalif,2,1,1
 işkence,2,1,1
 ederdi,2,1,0
inizden,2,1,1
 sormuş,2,1,0
 okuyarak,2,1,0
 ayağı,2,1,0
 cephede,2,1,0
 iad,2,0,0
 ganimet,2,1,1
 seh,2,0,0
 sorusuna,2,1,0
 parçacı,2,1,0
yız,2,1,1
 açılmış,2,1,0
 gözyaş,2,1,1
 ezilen,2,1,0
 söylemiş,2,1,0
 hele,2,1,1
 cür,2,0,0
 yürüdü,2,1,0
rın,2,1,1
mesin,2,1,1
 sesin,2,1,0
 zorluklar,2,1,0
 unutulmamalıdır,2,1,0
leşmiştir,2,1,1
 düzenlemiş,2,1,0
 harbi,2,1,1
 beşer,2,1,1
eliğini,2,1,0
 gas,2,0,0
 emiri,2,1,0
ıdvan,2,0,0
 katliamı,2,1,0
 geçirmiş,2,1,0
 gitti,2,1,0
 sevgili,2,1,1
 vefatından,2,1,0
 yurdu,2,1,0
 elçiler,2,1,0
eşi,2,1,0
 gönderdi,2,1,0
 himaye,2,1,1
etir,2,1,0
 gö,2,0,0
amızı,2,0,0
 olmuştu,2,1,0
 yetmiş,2,1,1
 kardeşini,2,1,0
 titizlikle,2,1,0
 galip,2,1,1
 geleceğini,2,1,0
 zorluklarla,2,1,0
 evlenmiştir,2,1,0
 şehit,2,1,1
 kabilesinden,2,1,0
 ederim,2,1,0
 kabilesinin,2,1,0
 sözleri,2,1,0
 gitmiş,2,1,0
 sürdü,2,1,0
 yakalamak,2,1,0
 kayg,2,0,0
 aki,2,1,0
 mağ,2,0,0
 mag,2,0,0
 gösterdi,2,1,0
 başladığını,2,1,0
 ens,2,1,0
 verilecektir,2,1,0
 oğlunun,2,1,0
 dönmesi,2,1,0
 biat,2,1,1
 tepesi,2,1,0
 himayesine,2,1,0
 ismini,2,1,0
iyetten,2,0,0
 cahil,2,1,1
 süregelen,2,1,1
 güçsüz,2,1,0
 yayılmasına,2,1,0
 vazif,2,0,0
cah,2,0,0
 besleyen,2,1,0
biri,2,1,1
dikten,2,1,1
 ordusundan,2,1,0
 akıcı,2,1,0
 başkanlığını,2,1,0
 uk,2,1,1
 birinden,2,1,0
 tavsiy,2,0,0
 müddet,2,1,1
lilere,2,1,1
eyecek,2,1,0
 mim,2,1,1
mazsa,2,1,1
 çeker,2,1,1
 görevlendirdi,2,1,0
 gerçekleşti,2,1,0
 kalb,2,1,1
 kısaca,2,1,0
ds,2,0,0
 yaşındaydı,2,1,0
 yaptılar,2,1,0
 korsan,2,1,1
 kuruluşunu,2,1,0
 karşısındaki,2,1,0
 büt,2,0,0
 1934,2,0,0
 güdümlü,2,1,0
 varsayılan,2,1,0
 puanların,2,1,0
 başındaki,2,1,0
 maaşları,2,1,0
 fikrine,2,0,0
ū,2,0,0
āb,2,0,0
 dalının,2,1,0
ehl,2,1,0
hor,2,1,1
 parametreleri,2,1,0
 betim,2,1,1
iser,2,1,0
 muhasebeci,2,1,0
latılmış,2,1,1
igo,2,0,0
 enfeksiyonu,2,1,0
 hakemleri,2,1,0
 köle,2,1,1
 yapılarını,2,1,0
adak,2,1,1
adur,2,1,1
 isimden,2,1,0
 pür,2,1,1
lemler,2,0,0
lamalar,2,1,1
 tasavv,2,0,0
 yanıtlar,2,1,0
 konularla,2,1,0
otomi,2,1,0
 çalışmanın,2,1,0
 hücrede,2,1,0
 ücretle,2,1,0
 edilmediği,2,1,0
bach,2,0,0
 kaydedilen,2,1,0
ardan,2,1,1
 çözmek,2,1,0
 durdurma,2,1,0
 ilerlemesini,2,1,0
oterap,2,0,0
 katıldığı,2,1,0
 katılacak,2,1,0
 davanın,2,1,0
 taraflardan,2,1,0
 eserinin,2,1,0
1926,2,0,0
 binalara,2,1,0
 verilirdi,2,1,0
vansaray,2,0,0
91,2,0,0
 kurucularından,2,1,0
 suça,2,1,0
apart,2,1,1
heid,2,0,0
 dillerin,2,1,0
udu,2,1,0
 azaldı,2,1,0
 yaklaşımla,2,1,0
 sürecin,2,1,0
darı,2,1,1
 söyl,2,1,1
ediğim,2,1,0
 çelişk,2,0,0
 kahverengi,2,1,1
 teorisine,2,1,0
 yanındaki,2,1,0
 sanatsal,2,1,0
 hizmette,2,1,0
rida,2,0,0
 mistik,2,1,1
 durgun,2,1,1
 bertaraf,2,1,1
 coğrafyanın,2,1,0
nur,2,1,1
anna,2,1,0
 metafizik,2,1,1
 azalmaktadır,2,1,0
 çalıştırılabilir,2,1,0
dor,2,1,0
 dönemindeki,2,1,0
 duz,2,0,0
 ikil,2,1,0
 kapasitesine,2,1,0
 hayvanlardan,2,1,0
leksiyon,2,0,0
 sınırlamalar,2,1,0
inas,2,0,0
 birikim,2,1,1
 güt,2,1,1
 maliyetle,2,1,0
 organizmanın,2,1,0
'm,2,0,0
celi,2,1,1
 derinlemesine,2,1,1
omi,2,1,0
ılacaktır,2,1,1
 düştüğünde,2,1,0
 mesleğe,2,1,0
 cumhurbaşkan,2,1,1
 çabalarıyla,2,1,0
 müzakerelerin,2,1,0
 sağlamaktadır,2,1,0
 verenler,2,1,0
 kanıtlar,2,1,0
oe,2,1,0
 böylelikle,2,1,0
luların,2,1,1
 bağların,2,1,0
 suçtan,2,1,0
 tutmayı,2,1,0
 çiğn,2,1,0
 olasılıkları,2,1,0
 alınmasıyla,2,1,0
 değişen,2,1,0
 etkilerin,2,1,0
 hafiflet,2,1,0
 rasyonal,2,0,0
 tasnif,2,1,1
 yönetimleri,2,1,0
 aldılar,2,1,0
 duyarlılığı,2,1,0
 ürünlerinde,2,1,0
amiliter,2,0,0
 tuttuğu,2,1,0
oliberal,2,0,0
aray,2,1,0
 çerçevede,2,1,0
tz,2,0,0
igan,2,0,0
 şartsız,2,1,0
 erkeğe,2,1,0
 hareketsiz,2,1,0
 verem,2,1,1
 kalesi,2,1,0
hamid,2,0,0
 payını,2,1,0
reen,2,1,0
 bıraktığı,2,1,0
 trafiğinin,2,1,0
 kitlesel,2,1,0
 şairlerinden,2,1,0
sut,2,1,1
 modi,2,0,0
 varsayılır,2,1,0
 başlamak,2,1,0
 kapatmak,2,1,0
cidir,2,1,1
devrim,2,1,1
 taşıya,2,1,0
 çoğunluğunu,2,1,0
 neş,2,1,0
erin,2,1,1
 iler,2,1,1
igot,2,0,0
ennet,2,0,0
 gerekebilir,2,1,0
fice,2,0,0
 128,2,0,0
 bitlik,2,1,0
 şifr,2,1,0
 tanıtmak,2,1,0
 ürünlerini,2,1,0
ebec,2,0,0
 ism,2,1,0
 ...,2,0,0
 federal,2,1,1
eyner,2,0,0
 egemenliği,2,1,0
 ısın,2,1,1
 başlatan,2,1,0
 katılımcıların,2,1,0
 unutul,2,1,0
 sahasının,2,1,0
 birimine,2,1,0
 metast,2,0,0
 kovalent,2,0,0
inlerin,2,1,0
 gluk,2,0,0
 gl,2,0,0
rede,2,1,0
 mikroskobik,2,1,1
 mavisi,2,1,0
 ekspresyon,2,0,0
 sempatik,2,1,1
 serum,2,1,1
eylül,2,1,1
 end,2,0,0
okond,2,0,0
 glis,2,0,0
üel,2,0,0
 duruşu,2,1,1
 anom,2,0,0
ihid,2,0,0
pel,2,0,0
 skler,2,0,0
lamat,2,1,0
 kısmında,2,1,0
 cerrah,2,1,1
 terleme,2,1,0
nus,2,0,0
 oks,2,1,0
ipital,2,0,0
 yüzüne,2,1,0
 kaş,2,1,1
brek,2,0,0
 mesane,2,1,1
 sitoplaz,2,0,0
 makrofaj,2,0,0
 bron,2,0,0
itus,2,0,0
 insülin,2,1,1
 sül,2,0,0
imer,2,1,0
 özgül,2,1,1
örün,2,1,0
 sup,2,1,1
ella,2,1,0
ovirüs,2,0,0
 miyel,2,0,0
ümün,2,1,1
 çaplı,2,1,0
 incelemede,2,1,0
 fib,2,0,0
 görülüyor,2,1,0
 kinaz,2,0,0
 yapılıyor,2,1,0
enza,2,1,0
irüs,2,0,0
ign,2,0,0
 immün,2,1,0
 iliği,2,1,1
nal,2,1,1
 ultrason,2,1,1
pur,2,0,0
 nörolojik,2,1,1
 camp,2,0,0
olip,2,1,0
 kanser,2,1,1
 trig,2,0,0
 apo,2,0,0
 tuzları,2,1,0
trik,2,0,0
 gözlenir,2,1,0
 makul,2,1,1
miy,2,1,0
aksi,2,1,1
 yüzünün,2,1,0
 redük,2,1,0
ilde,2,1,0
edia,2,0,0
 commun,2,0,0
 önü,2,1,0
omonas,2,0,0
obacter,2,0,0
 kontr,2,1,0
 tümörü,2,1,0
elet,2,1,0
ografide,2,0,0
 gon,2,0,0
dida,2,1,0
astro,2,0,0
 sek,2,1,1
 maddelerinin,2,1,0
 türev,2,1,1
 savunmada,2,1,0
 dis,2,0,0
 efor,2,1,1
 bilgisayarlı,2,1,0
alığı,2,1,0
 anem,2,0,0
liser,2,1,0
esch,2,0,0
ae,2,0,0
olojisinde,2,0,0
cess,2,0,0
 katal,2,0,0
 py,2,0,0
 yanma,2,1,0
atoid,2,0,0
 artrit,2,1,1
oss,2,0,0
 arttığı,2,1,0
 proteinleri,2,1,0
apse,2,1,1
izyon,2,0,0
efor,2,1,1
ofos,2,0,0
 kataliz,2,1,1
moner,2,0,0
 döndür,2,1,0
 hidroksil,2,1,1
igür,2,0,0
1877,2,0,0
 hizmetinden,2,1,0
 uygarlığı,2,1,0
 sağlamış,2,1,0
 ordusunu,2,1,0
ender,2,1,1
îlerin,2,0,0
 şairdir,2,1,0
 oluşturmaktaydı,2,1,0
ememiş,2,1,1
 ustalık,2,1,0
 geçmiştir,2,1,0
ahir,2,1,1
 kızını,2,1,0
ayabilir,2,1,0
 değildi,2,1,0
 devletine,2,1,0
oyunlu,2,1,0
work,2,0,0
ebus,2,0,0
dr,2,0,0
 özlem,2,1,1
bî,2,0,0
 gazetesi,2,1,0
ektor,2,0,0
 1521,2,0,0
 evine,2,1,0
 şiire,2,1,0
 belde,2,1,1
rost,2,0,0
 deyişle,2,1,0
 intikal,2,1,1
 tarihinden,2,1,0
adağ,2,1,1
subay,2,1,1
stantin,2,1,0
 kaynaklarında,2,1,0
diya,2,0,0
maraş,2,0,0
 sürdürül,2,1,0
 peri,2,1,1
 sağlayıcıları,2,1,0
 kuruluştur,2,1,0
98,2,0,0
hir,2,0,0
 chp,2,0,0
 savunması,2,1,0
laşan,2,1,1
taks,2,1,0
 sınıflandırması,2,1,0
 işçiliği,2,1,1
 sahra,2,1,1
itanya,2,0,0
 çözümünde,2,1,0
uran,2,1,1
 kurulduğu,2,1,0
 ayni,2,1,1
ürtlen,2,0,0
ududu,2,0,0
badem,2,1,1
 ileriye,2,1,0
 them,2,0,0
 duyusal,2,1,0
 bellekte,2,1,0
 biçimiyle,2,1,0
gillerin,2,0,0
 topraklarda,2,1,0
yim,2,1,1
layıp,2,1,1
 cin,2,1,1
xx,2,0,0
any,2,1,0
 erek,2,1,1
ves,2,1,0
ianus,2,0,0
 sertifikalı,2,1,0
 naz,2,1,1
 zarf,2,1,1
 potasyum,2,1,1
ırı,2,1,0
 olmay,2,0,0
lukta,2,1,1
 table,2,1,0
 etinden,2,1,0
 çavdar,2,1,1
 poş,2,0,0
 geçirilen,2,1,0
 haçlı,2,1,0
 ordularının,2,1,0
abzon,2,0,0
 edecekti,2,1,0
 yetiştiric,2,0,0
 tekniklerini,2,1,0
 bilme,2,1,0
 büro,2,1,1
önesans,2,0,0
ekim,2,1,1
ible,2,1,0
istic,2,0,0
ild,2,0,0
acy,2,1,0
 long,2,0,0
 yüzeylerin,2,1,0
 about,2,0,0
xi,2,1,0
eless,2,0,0
ything,2,0,0
 denetimini,2,1,0
 gösterirken,2,1,0
 masa,2,1,1
 restor,2,0,0
 yönelimli,2,1,0
 hos,2,0,0
room,2,0,0
ugg,2,0,0
ities,2,0,0
ear,2,0,0
ila,2,1,0
stem,2,0,0
 tehditleri,2,1,0
 ple,2,0,0
ope,2,0,0
 enj,2,0,0
olog,2,0,0
 zim,2,1,1
 temizlik,2,1,0
 was,2,0,0
isch,2,0,0
acht,2,0,0
 ulaşmasını,2,1,0
81,2,0,0
118,2,0,0
eper,2,1,0
ick,2,0,0
ines,2,0,0
zel,2,0,0
ords,2,0,0
 bilgisayarların,2,1,0
sions,2,0,0
change,2,0,0
 hij,2,0,0
 zeytin,2,1,1
 toplantıda,2,1,0
 yazılımları,2,1,0
ugal,2,0,0
 disk,2,1,1
 klasör,2,1,1
 tarihteki,2,1,0
 klas,2,1,1
emer,2,1,0
eğer,2,1,1
 biçimlerini,2,1,0
 96,2,0,0
 maskesi,2,1,0
 toplanma,2,1,0
 fesh,2,1,1
 sergiye,2,1,0
 kargo,2,1,1
 cir,2,0,0
etime,2,1,0
 kokpit,2,1,1
 kayak,2,1,1
 anlatılmıştır,2,1,0
 turistlerin,2,1,0
 75,2,0,0
 karasu,2,1,1
 mayın,2,1,1
 döşen,2,1,0
 gidermek,2,1,0
 kalitesinin,2,1,0
ıştırma,2,1,1
 kaldırır,2,1,0
 statüs,2,1,0
 vermesinden,2,1,0
 kapasitesini,2,1,0
larsa,2,1,1
 olmadıkları,2,1,0
 kanunları,2,1,0
leb,2,1,1
eleği,2,1,0
 nihayetinde,2,1,0
 aldığına,2,1,0
 kazanmasının,2,1,0
 tarzları,2,1,0
 varış,2,1,0
itia,2,0,0
 tesislerini,2,1,0
tiçi,2,1,0
 ürünlerde,2,1,0
 paketleri,2,1,0
öğrenim,2,1,1
 merkezini,2,1,0
 dilinin,2,1,0
igin,2,0,0
 gözlemleri,2,1,0
 tanımlay,2,1,0
 nük,2,0,0
 oyunlarının,2,1,0
 şairin,2,1,0
idesi,2,1,0
lânâ,2,0,0
 anlaşmaları,2,1,0
 kaçan,2,1,0
1915,2,0,0
isizm,2,0,0
 ressam,2,1,1
 adının,2,1,0
 mevz,2,0,0
affa,2,1,0
teg,2,1,1
 kereste,2,1,1
assı,2,1,0
 isyanları,2,1,0
 köylü,2,1,1
 kaybetti,2,1,0
 isimlerle,2,1,0
 ikilik,2,1,0
 gittim,2,1,0
 yaptırdığı,2,1,0
 andan,2,1,1
 testin,2,1,0
 şehirlerin,2,1,0
 özenle,2,1,0
 susuz,2,1,1
 arkasından,2,1,0
 önerileri,2,1,0
eğin,2,1,1
 doğumdan,2,1,0
 bölgelerini,2,1,0
 vez,2,1,0
 vic,2,0,0
 dışa,2,1,0
iyenin,2,1,0
 beğeni,2,1,1
 ilişkilere,2,1,0
 yalı,2,1,1
iyol,2,0,0
affer,2,0,0
arj,2,0,0
 şiddetini,2,1,0
rica,2,1,1
untu,2,1,1
 entegre,2,1,1
 toksik,2,1,1
 karşılığıdır,2,1,0
 hastalıklara,2,1,0
 anlayışa,2,1,0
gh,2,0,0
 anj,2,0,0
 tırman,2,1,1
 belirleyecek,2,1,0
 belgeyi,2,1,0
 çıkabilecek,2,1,0
 kullanıcıların,2,1,0
 dikkatli,2,1,0
 kurulabilir,2,1,0
ew,2,0,0
 topluluktur,2,1,0
 mücadelesinin,2,1,0
iyeler,2,1,0
 kökten,2,1,1
sancak,2,1,1
 borçları,2,1,0
 temelleri,2,1,0
 çekmesi,2,1,0
 oyların,2,1,0
ulduğunda,2,1,1
 milliyetçi,2,1,0
 istiyordu,2,1,0
 çalıştı,2,1,0
seleri,2,1,0
 dünyasından,2,1,0
 suçlu,2,1,1
 adaları,2,1,0
 kökenini,2,1,0
 güvenliğine,2,1,0
 siyaseti,2,1,0
 tabir,2,1,1
 hücreye,2,1,0
 hücrenin,2,1,0
 bulunmasına,2,1,0
 kökleri,2,1,0
 silahsız,2,1,0
etimi,2,1,0
 meslektaşları,2,1,0
 ebeveyn,2,1,1
afız,2,1,0
 bildirir,2,1,0
 deklar,2,1,0
 filistin,2,0,0
 saldırılara,2,1,0
imum,2,1,0
 katkıları,2,1,0
 bağlanan,2,1,0
 riskleri,2,1,0
 sözleşmeler,2,1,0
 yakınlığı,2,1,0
 geminin,2,1,0
 niyeti,2,1,0
örneğin,2,1,1
 takılır,2,1,0
 ölür,2,1,0
 düşerse,2,1,0
 talimatlar,2,1,0
geme,2,1,0
 yapılmadan,2,1,0
 konusunu,2,1,0
 konus,2,1,0
amamasına,2,1,1
 tüken,2,1,1
 |,2,0,0
 salgılan,2,1,0
 götürdü,2,1,0
1911,2,0,0
 söyley,2,1,0
 konuştur,2,1,0
yüs,2,0,0
 nedenden,2,1,0
mese,2,1,1
 basım,2,1,1
 yakında,2,1,0
 yerlerinde,2,1,0
 bölümüne,2,1,0
 getirip,2,1,0
ledi,2,1,1
 yarısına,2,1,0
 zarı,2,1,0
roman,2,1,1
 topraklarını,2,1,0
 rejimini,2,1,0
itten,2,1,0
 getirilebilir,2,1,0
esh,2,0,0
 sed,2,1,1
 başkalarının,2,1,0
ısından,2,1,0
 yazdı,2,1,0
 oz,2,1,0
 bildiğini,2,1,0
 bilemem,2,1,0
 demiştir,2,1,0
 alamayan,2,1,0
atma,2,1,0
 birimdir,2,1,0
 götürür,2,1,0
 artıyor,2,1,0
 olaylarını,2,1,0
ayım,2,1,1
 oluşturulduğu,2,1,0
 karakterlerin,2,1,0
 sanatçılardan,2,1,0
 atasöz,2,1,1
 deg,2,1,1
ordum,2,1,0
 hatırlay,2,1,0
 yorgun,2,1,1
 doğada,2,1,0
 kenarları,2,1,0
igrafi,2,0,0
 anlatıyor,2,1,0
 hayattan,2,1,0
âp,2,0,0
 güçlüdür,2,1,0
 güncelleme,2,1,0
 yapılarak,2,1,0
 amca,2,1,1
 aktiviteleri,2,1,0
 sayılabilir,2,1,0
 başlamasına,2,1,0
alizme,2,0,0
 eyleminin,2,1,0
 saygısı,2,1,0
 tamamıyla,2,1,0
 eğitimci,2,1,0
osyal,2,0,0
 ultr,2,0,0
akül,2,1,0
 dışbükey,2,1,1
 kazandırmak,2,1,0
atap,2,0,0
 alışkanlıkları,2,1,0
 belirttiği,2,1,0
 gezegende,2,1,0
 genişleme,2,1,0
 halifesi,2,1,0
tayı,2,1,0
 solu,2,1,1
tifa,2,1,0
 toplandığı,2,1,0
ikast,2,0,0
 kanalizasyon,2,1,1
 inorganik,2,1,1
 beklet,2,1,0
 bütçesine,2,1,0
 benimser,2,1,0
 kayde,2,1,0
 birimin,2,1,0
 performansın,2,1,0
 kaygısı,2,1,0
 nedenleriyle,2,1,0
 yatırımı,2,1,0
 arayüz,2,1,1
 yazılımı,2,1,0
 yapabileceği,2,1,0
 interaktif,2,1,1
 sunucu,2,1,1
 kodlu,2,1,0
 eğrileri,2,1,0
750,2,0,0
 verisi,2,1,0
 aşamalarında,2,1,0
 çıktılar,2,1,0
 bağlantıların,2,1,0
 kesimine,2,1,0
forman,2,1,0
1986,2,0,0
yesi,2,1,1
 satışlarının,2,1,0
 yurtdışında,2,1,0
 halkları,2,1,0
 transferi,2,1,0
 rep,2,0,0
 koridor,2,1,1
 talebiyle,2,1,0
 iktidarının,2,1,0
lemesinin,2,1,1
liliğini,2,1,1
leştiren,2,1,1
 çatışmanın,2,1,0
 gözetim,2,1,1
 yaratmaya,2,1,0
 $,2,0,0
 projelerin,2,1,0
 organizasyonlarda,2,1,0
 olmayanlar,2,1,0
 düşüncelerinin,2,1,0
 rassal,2,0,0
 okullarında,2,1,0
elles,2,0,0
 eseriyle,2,1,0
atörü,2,0,0
 ısısı,2,1,0
 yakındır,2,1,0
 yörüngesine,2,1,0
 gazet,2,0,0
 satmıştır,2,1,0
leman,2,1,0
 önden,2,1,0
 uzuv,2,1,1
 toplanmış,2,1,0
 eg,2,1,1
 öğretmenlik,2,1,0
 faydaları,2,1,0
olojide,2,0,0
sons,2,1,0
 hazırlanmıştır,2,1,0
 kriterler,2,1,0
 referandum,2,1,1
 ofisleri,2,1,0
 oyunda,2,1,0
 ekseninde,2,1,0
 yetenekli,2,1,0
 yapılmalı,2,1,0
 öğrenc,2,0,0
 imkanları,2,1,0
 dolay,2,1,1
 sıfırdır,2,1,0
 baskılar,2,1,0
 sepet,2,1,1
leşmeye,2,1,1
 alev,2,1,1
sül,2,0,0
lation,2,0,0
 yetkilisi,2,1,0
 kayar,2,1,1
app,2,0,0
1904,2,0,0
 sın,2,1,1
 tasavvur,2,1,1
 hattat,2,1,1
 psiko,2,0,0
elçi,2,1,1
oseksüel,2,0,0
 1925,2,0,0
 kente,2,1,0
afaz,2,0,0
 ilişkisinden,2,1,0
 hizmetine,2,1,0
îl,2,0,0
 key,2,0,0
 konağı,2,1,0
 öğrenciyi,2,1,0
öyle,2,1,1
dinin,2,1,1
ebileceğini,2,1,1
 ödüllendir,2,1,0
abına,2,1,0
 alegor,2,0,0
ünn,2,1,0
 burjuvaz,2,1,0
ârı,2,0,0
 sayın,2,1,1
 antim,2,1,0
robiy,2,0,0
 duymaz,1,1,0
inizin,1,1,1
ızın,1,1,0
 motorunu,1,1,0
 söndür,1,1,1
 inceleyerek,1,1,0
 çatlak,1,1,1
 sıva,1,1,1
 yaşadığını,1,1,0
 dökülen,1,1,0
 bırakacak,1,1,0
 atmosferik,1,1,1
 kayaç,1,1,1
 yağışlar,1,1,0
 kütle,1,1,1
avaş,1,0,0
 biyom,1,0,0
amine,1,1,0
 durumdaki,1,1,0
 edinmek,1,1,0
 akıntısı,1,1,0
 şişme,1,1,0
 bilmesi,1,1,0
eplin,1,0,0
tank,1,1,1
 devreye,1,1,0
 dönmüş,1,1,0
 paral,1,1,0
 otonom,1,1,1
 korkunç,1,1,1
 ölümcül,1,1,1
 hazırlığı,1,1,0
 edemeyen,1,1,0
 yetkililere,1,1,0
 düzenlemektedir,1,1,0
 bittikten,1,1,0
 kullanımları,1,1,0
 kısımlarına,1,1,0
 kısır,1,1,1
okon,1,0,0
 plaz,1,0,0
 difüzyon,1,0,0
 zehirlenmesi,1,1,0
 olaydır,1,1,0
 yetkililerinin,1,1,0
 1771,1,0,0
 1453,1,0,0
 1450,1,0,0
ellow,1,0,0
tone,1,1,0
ımızı,1,1,1
 yapılmamış,1,1,0
 hazırlıklar,1,1,0
 altyapısını,1,1,0
 ajanlar,1,1,0
 kesimlerde,1,1,0
 dalgalar,1,1,0
 gemilere,1,1,0
 yerlerinden,1,1,0
 getirilip,1,1,0
 kayıpların,1,1,0
aro,1,0,0
aho,1,0,0
 mental,1,0,0
 ölümlerin,1,1,0
 evlerin,1,1,0
 yanması,1,1,0
 yakalanması,1,1,0
ebildi,1,1,1
 travma,1,1,1
 koruyucusu,1,1,0
erleri,1,1,1
lemeli,1,1,1
 senaryolar,1,1,0
 uyanık,1,1,1
 çevrede,1,1,0
 yangına,1,1,0
 kullanın,1,1,0
 dallar,1,1,0
 otlar,1,1,0
 kesilmiş,1,1,0
 psikologlar,1,1,0
 fert,1,1,1
 ebeveynler,1,1,0
 travmatik,1,1,1
 kalırlar,1,1,0
 kıyısına,1,1,0
 çarpık,1,1,1
 reaktör,1,1,1
 sızıntı,1,1,1
 büyümüştür,1,1,0
 ciddiye,1,1,0
riyatik,1,1,0
 vermem,1,1,0
 çalıştırılan,1,1,0
 geçirmesi,1,1,0
 enjeksiyon,1,1,1
 volt,1,1,1
 elektrikle,1,1,1
iletken,1,1,1
 buzulların,1,1,0
bora,1,1,1
 92,1,0,0
 kaybetmiştir,1,1,0
 patlamanın,1,1,0
 kilometr,1,0,0
elerce,1,1,0
 atmosfere,1,1,0
 karışan,1,1,0
 kayıtlara,1,1,0
 gelmeyen,1,1,0
 aldığımız,1,1,0
 patlamadan,1,1,0
 1894,1,0,0
 zirv,1,0,0
 hastalığını,1,1,0
 görülebilen,1,1,0
 suların,1,1,1
 deform,1,0,0
ifor,1,0,0
 kuluçka,1,1,1
meyebilir,1,1,1
 büyüklüğündeki,1,1,0
ebiliyor,1,1,1
 istasyonu,1,1,0
 kaderi,1,1,0
 adasında,1,1,0
 ölmesine,1,1,0
 çıkarıldı,1,1,0
 seferberlik,1,1,0
 depremle,1,1,0
 mücadeleye,1,1,0
 depremden,1,1,0
 tapınaklar,1,1,0
 kurulmasında,1,1,0
 kargaş,1,1,0
iti,1,1,0
 nar,1,1,1
ırgası,1,1,0
 aşamasından,1,1,0
 öldürücü,1,1,0
 tahriş,1,1,1
osol,1,0,0
 haritalar,1,1,0
osan,1,1,0
ō,1,0,0
 artçı,1,1,1
 rotası,1,1,0
 operasyonun,1,1,0
 şekillendiren,1,1,0
 radyal,1,0,0
 monte,1,1,1
imetre,1,0,0
 duvara,1,1,0
 asma,1,1,1
 azami,1,1,1
 kayıplarının,1,1,0
ozoa,1,0,0
 virüsler,1,1,0
 imha,1,1,1
aky,1,1,0
 ayırmıştır,1,1,0
 kandaki,1,1,0
jeni,1,0,0
 dokular,1,1,0
 bloke,1,1,1
 sandalye,1,1,1
 büyüklüğe,1,1,0
 detayları,1,1,0
 ayarlanabilir,1,1,0
 uçları,1,1,0
 açıyla,1,1,0
 çevreleri,1,1,0
 girdikleri,1,1,0
 elektrokimyasal,1,0,0
 görüşmelerde,1,1,0
 sormak,1,1,0
 görüşmeyi,1,1,0
 isimleriyle,1,1,0
 belirlenmiştir,1,1,0
 dakikasında,1,1,0
 kayıplar,1,1,0
 tipinin,1,1,0
 fabrikada,1,1,0
 6000,1,0,0
 yitirmiştir,1,1,0
 hastal,1,1,0
 sakat,1,1,1
 olayda,1,1,0
 kabiliyeti,1,1,0
 karbonlu,1,1,0
 elemanların,1,1,0
 senaryonun,1,1,0
abilmiş,1,1,1
 düşünüp,1,1,0
mega,1,1,1
 yerleşimde,1,1,0
 72,1,0,0
 çalışılır,1,1,0
 mümkünse,1,1,0
oman,1,1,0
anyum,1,1,0
 fisyon,1,0,0
 milyarlarca,1,1,0
 astronomik,1,1,1
 belirtilmektedir,1,1,0
 yardımda,1,1,0
 etkiledi,1,1,0
 programını,1,1,0
 beğendi,1,1,0
rick,1,0,0
 eğitici,1,1,0
 suyuna,1,1,0
 yapılarda,1,1,0
 geçmişine,1,1,0
 tamamında,1,1,0
 taşkın,1,1,1
 kollarında,1,1,0
 hizmetinde,1,1,0
176,1,0,0
onim,1,1,0
 silindir,1,1,1
 dönerek,1,1,0
 gezen,1,1,0
ikan,1,1,0
ırga,1,1,0
 hafifletmek,1,1,0
emet,1,0,0
raş,1,0,0
 rafiner,1,1,0
 bakmış,1,1,0
 rica,1,1,1
 ülkemizin,1,1,0
 bölg,1,0,0
emizde,1,0,0
uğla,1,0,0
 sahiplerini,1,1,0
 gaza,1,1,1
 kurtarı,1,1,0
 karaya,1,1,0
 yuk,1,1,1
 tutup,1,1,0
 çıplak,1,1,1
 yamaçlar,1,1,0
 topoğrafik,1,1,0
 faaliyetlerinden,1,1,0
 kaydetmek,1,1,0
 krizinin,1,1,0
 kapsay,1,1,0
2018,1,0,0
2023,1,0,0
 felaketi,1,1,0
 pest,1,1,0
 yanlışlıkla,1,1,0
 metil,1,1,1
osiyan,1,0,0
 ölümüne,1,1,0
1984,1,0,0
 binalarda,1,1,0
lywood,1,0,0
 filmdir,1,1,0
 avcıları,1,1,0
tit,1,1,0
itan,1,1,0
 barındır,1,1,0
 kade,1,1,0
 tasarlamak,1,1,0
 vatandaşın,1,1,0
 bekleyen,1,1,0
 düğün,1,1,1
çası,1,1,1
oğan,1,1,0
 bam,1,1,1
 elle,1,1,0
 görevlerinin,1,1,0
 gerektirdiği,1,1,0
 görevlere,1,1,0
 lar,1,1,1
ansson,1,0,0
taur,1,1,0
ants,1,1,0
ices,1,0,0
 türünü,1,1,0
ving,1,0,0
ettiş,1,1,0
 politikacı,1,1,1
ovasyon,1,0,0
 haberleri,1,1,0
 yayımlayan,1,1,0
 görüşler,1,1,0
 ziyaretleri,1,1,0
 nişan,1,1,1
 törenleri,1,1,0
 bastırılması,1,1,0
 haberlere,1,1,0
 vek,1,0,0
 insanlığa,1,1,0
 soruşturması,1,1,0
 vatana,1,1,0
 ihanet,1,1,1
 seçimlerinin,1,1,0
 dillerine,1,1,0
şk,1,0,0
ocak,1,1,1
 uzar,1,1,0
 uzunlukları,1,1,0
 katsayıları,1,1,0
 ağlar,1,1,0
ats,1,1,0
 hükümlü,1,1,0
 iflas,1,1,1
 mecl,1,1,0
liyi,1,1,1
 bahs,1,0,0
 çözünür,1,1,0
rion,1,0,0
uydu,1,1,1
 yarış,1,1,1
 yarışı,1,1,0
 dürtü,1,1,1
ilirler,1,1,1
 vekaleten,1,1,1
 üyenin,1,1,0
 gündemde,1,1,0
 750,1,0,0
 tekrarlanır,1,1,0
ress,1,0,0
 que,1,0,0
 super,1,1,0
 cevab,1,1,1
 anim,1,1,0
 home,1,0,0
dent,1,0,0
 work,1,0,0
itzer,1,0,0
 projelere,1,1,0
 başlıklar,1,1,0
 bıç,1,0,0
 edilene,1,1,0
 memurluğu,1,1,0
 saklanması,1,1,0
 hizmetidir,1,1,0
ücül,1,1,0
 ekmeği,1,1,0
dükleri,1,1,1
 sahneler,1,1,0
 buğ,1,0,0
 daireler,1,1,0
 mekana,1,1,0
 kalıntıların,1,1,0
 çalışmayı,1,1,0
 tersi,1,1,0
 kararla,1,1,1
 müzakerelere,1,1,0
 başlamıştı,1,1,0
 alınmadı,1,1,0
 rest,1,1,1
 konuşmayı,1,1,0
 mahalle,1,1,1
 zamanına,1,1,0
 planladığı,1,1,0
 atları,1,1,0
 açacak,1,1,1
 bakarken,1,1,0
 ayrıc,1,1,1
tempor,1,1,0
opar,1,0,0
tihar,1,0,0
ümeni,1,0,0
 cis,1,0,0
 kesimini,1,1,0
 bileşenlerin,1,1,0
tiye,1,1,1
 karantina,1,1,1
 ziraat,1,1,1
 vakaların,1,1,0
asim,1,1,0
 sarayda,1,1,0
 paraları,1,1,0
 ındaki,1,1,1
 oynamış,1,1,0
 kapısının,1,1,0
üper,1,0,0
eus,1,0,0
ador,1,0,0
yd,1,0,0
oros,1,0,0
 laboratuvarda,1,1,0
 elektriksel,1,1,0
 renklendir,1,1,0
 etim,1,1,0
olojisini,1,0,0
 arom,1,0,0
 konuşmaya,1,1,0
 toplumları,1,1,0
 ülkesinden,1,1,0
 1872,1,0,0
 ansiklop,1,0,0
 başlandı,1,1,0
lâl,1,0,0
 değillerdir,1,1,0
 mutfağına,1,1,0
 girmeye,1,1,0
 edilmemiştir,1,1,0
 meze,1,1,1
 mutfağı,1,1,0
 göstermez,1,1,0
 sıralarda,1,1,0
 yükseltilmiş,1,1,0
 soğutucu,1,1,0
 yoğ,1,1,1
 tankı,1,1,0
şan,1,1,1
 yemeğe,1,1,0
 kanunlarına,1,1,0
lünün,1,1,1
 dönemler,1,1,0
 gözlen,1,1,0
 dakikadan,1,1,0
 adlandırdığı,1,1,0
 töreninde,1,1,0
 tabut,1,1,1
 ısır,1,1,1
incik,1,1,1
 marat,1,0,0
 çiv,1,0,0
 modernize,1,1,1
 yedik,1,1,0
annem,1,1,0
 arabası,1,1,0
üre,1,1,1
lish,1,0,0
erial,1,0,0
ettepe,1,0,0
 şerb,1,0,0
 badem,1,1,1
 robot,1,1,1
 iyice,1,1,0
 karıştırılır,1,1,0
 kaynat,1,1,1
 soğ,1,1,1
 tüketilir,1,1,0
 aren,1,1,0
 fikirlerini,1,1,0
 içerikleri,1,1,0
 seçerler,1,1,0
 mermi,1,1,1
 dergidir,1,1,0
 dergisidir,1,1,0
 1906,1,0,0
iflis,1,0,0
 basılmıştır,1,1,0
 tümüne,1,1,0
 lise,1,1,1
 bitiren,1,1,0
 222,1,0,0
 430,1,0,0
lüsü,1,1,1
 anlamlarına,1,1,0
 rahmet,1,1,1
 arat,1,1,1
owski,1,0,0
 bağlantının,1,1,0
 garson,1,1,1
 yazılış,1,1,0
 yaşayıp,1,1,0
 gördüklerini,1,1,0
 nesillere,1,1,0
 aktarı,1,1,0
 almalarını,1,1,0
 1861,1,0,0
 üzerinedir,1,1,0
 lor,1,1,1
 değişkenleri,1,1,0
cıl,1,0,0
 tıbbı,1,1,0
ebileceğine,1,1,1
 bulunduğuna,1,1,0
 kutlanan,1,1,0
annon,1,0,0
utu,1,1,0
 dk,1,0,0
ağıyla,1,1,0
 iste,1,1,1
 etiketi,1,1,0
râ,1,0,0
 gidiyor,1,1,0
 cereyan,1,1,1
 idam,1,1,1
 oymak,1,1,1
olara,1,1,0
 σ,1,0,0
 π,1,0,0
oin,1,1,0
 ρ,1,0,0
 sandığı,1,1,0
 söylemesi,1,1,0
 otlat,1,1,0
 çoğ,1,1,1
 istil,1,1,0
550,1,0,0
224,1,0,0
otosiklet,1,0,0
 hususunda,1,1,0
 pahalı,1,1,1
 üretiminden,1,1,0
 açıkladığı,1,1,0
 listelerinin,1,1,0
raç,1,0,0
 pulu,1,1,0
 yapıştır,1,1,0
kak,1,1,1
 yöntemiyle,1,1,0
113,1,0,0
 dizisi,1,1,0
okimya,1,0,0
yetik,1,1,1
 rezonans,1,1,1
oke,1,1,0
esto,1,0,0
 hekimliği,1,1,0
üks,1,0,0
adas,1,1,0
 ünl,1,1,0
 yapıyoruz,1,1,0
 ediyoruz,1,1,0
erjisi,1,0,0
 korunduğu,1,1,0
irleri,1,0,0
 sinemanın,1,1,0
 za,1,1,1
900,1,0,0
 sosyoloji,1,1,1
 başvurusunda,1,1,0
 adresini,1,1,0
rosu,1,0,0
 arkadaşlara,1,1,0
 hacimli,1,1,0
 bulundurarak,1,1,0
 yenilmesi,1,1,0
 seferde,1,1,0
 kaydedi,1,1,0
 kaydeder,1,1,0
unction,1,0,0
 oluşturabilir,1,1,0
 insanlığı,1,1,0
çular,1,1,1
 geliştirilmektedir,1,1,0
 sınıftaki,1,1,0
 ortalamaları,1,1,0
 160,1,0,0
 165,1,0,0
 ölçülmüştür,1,1,0
 bulunmadığından,1,1,0
 anlatır,1,1,0
 böyledir,1,1,0
öyledir,1,1,0
 vermeden,1,1,0
 topluluklara,1,1,0
ebilmekte,1,1,1
 yediği,1,1,0
abilmekte,1,1,1
 topluluklarda,1,1,0
 yazarlığı,1,1,0
 gezin,1,1,1
 organiz,1,1,0
 gününün,1,1,0
 cl,1,0,0
 erdirilmesi,1,1,0
 edebileceğini,1,1,0
 izlemesi,1,1,0
 340,1,0,0
aksiyon,1,1,1
 olanlardan,1,1,0
 sorunlu,1,1,0
 düzenleniyor,1,1,0
 kelimeleri,1,1,0
 söyledik,1,1,0
 öğüt,1,1,1
 müsaade,1,1,1
 gencin,1,1,0
 bekl,1,1,0
 teknikler,1,1,0
850,1,0,0
975,1,0,0
 alta,1,1,0
 mevsimsel,1,1,0
 oluşmakta,1,1,0
 severler,1,1,0
 özelleştirme,1,1,0
 alına,1,1,0
 örneğidir,1,1,0
ote,1,1,0
 yürürlük,1,1,1
 görülmekte,1,1,0
rice,1,0,0
 dokuların,1,1,0
 organın,1,1,0
 görüntünün,1,1,0
 sanatına,1,1,0
 kopyalan,1,1,0
 cezalandırma,1,1,0
artı,1,1,1
 anlaşılmasına,1,1,0
kesinlikle,1,1,0
 korumaktadır,1,1,0
 ivme,1,1,1
 femin,1,0,0
 kadınlardan,1,1,0
adına,1,1,0
 şen,1,1,1
oseidon,1,0,0
hera,1,1,0
 girme,1,1,0
 korkusuyla,1,1,0
 önermiştir,1,1,0
 gideceğini,1,1,0
 dernekler,1,1,0
üny,1,1,0
df,1,0,0
 deterjan,1,1,1
 ekstrak,1,0,0
 çekirdeği,1,1,0
oso,1,0,0
 uygarlığının,1,1,0
 gelişmemiş,1,1,0
 hayvancılıkla,1,1,0
 sitelerinin,1,1,0
 mezhepleri,1,1,0
 yaptırımlar,1,1,0
 ilerledikçe,1,1,0
 trafiğini,1,1,0
 ürünlere,1,1,0
 aziz,1,1,1
 tarak,1,1,1
 sarkı,1,1,0
 elbise,1,1,1
 gerçe,1,1,0
antin,1,1,0
 gökyüzünde,1,1,0
 noktadan,1,1,0
 kopyasını,1,1,0
 saklamak,1,1,0
iral,1,0,0
 başlan,1,1,0
 sonuçların,1,1,0
 hatırlanır,1,1,0
 değerlendirildiği,1,1,0
1983,1,0,0
 1965,1,0,0
 kapatılarak,1,1,0
 fakültesine,1,1,0
 devredilmiştir,1,1,0
 2003,1,0,0
 nüf,1,0,0
 yakınlarından,1,1,0
 hekimlik,1,1,0
 dayat,1,1,0
 eksiksiz,1,1,0
 sunuldu,1,1,0
 ismiyle,1,0,0
önceki,1,1,0
 şeriat,1,1,1
 muhalef,1,0,0
forma,1,1,1
 spon,1,0,0
 sorunlarla,1,1,0
 derinliğe,1,1,0
 belirterek,1,1,0
amidi,1,1,0
zamanlı,1,1,0
 toplamına,1,1,0
 önleyen,1,1,0
 sürt,1,1,1
 seçimlere,1,1,0
hiz,1,0,0
eu,1,0,0
 tenli,1,1,0
 sarışın,1,1,1
emre,1,1,0
opolit,1,0,0
agus,1,1,0
ubern,1,0,0
 konuşmanın,1,1,0
rotik,1,1,0
 ipuç,1,1,1
eğen,1,1,0
uval,1,0,0
 beyne,1,1,0
âret,1,0,0
 seb,1,0,0
harma,1,1,0
nir,1,1,1
 inandıkları,1,1,0
 inanın,1,1,0
.“,1,0,0
 edelim,1,1,0
 derler,1,1,0
 girmektedir,1,1,0
 müelli,1,0,0
iğine,1,1,1
büz,1,1,1
 sevgiyi,1,1,0
 etmemektedir,1,1,0
 anneler,1,1,0
 oğul,1,1,1
 kardeşler,1,1,0
 mesken,1,1,1
attan,1,1,0
 kılığına,1,1,0
 mekâ,1,0,0
 ölmek,1,1,0
 taşınmasına,1,1,0
 mezara,1,1,0
 ....,1,0,0
illeri,1,1,0
 yaratılmıştır,1,1,0
 leri,1,1,1
 nüsh,1,0,0
 eskisi,1,1,0
ömert,1,0,0
 isteklerine,1,1,0
 uydurma,1,1,1
ekkil,1,0,0
cip,1,1,1
 minber,1,1,1
 huzurunda,1,1,0
 okuyor,1,1,0
 gi,1,0,0
 parçalarından,1,1,0
 ğ,1,0,0
lif,1,1,1
 tabiri,1,1,0
hiş,1,1,1
 edileceğini,1,1,0
 ع,1,0,0
ش,1,0,0
ح,1,0,0
 kimselerin,1,1,0
 sonr,1,1,0
 kaldığında,1,1,0
 mezh,1,0,0
 205,1,0,0
emiz,1,1,0
 belirtmiştir,1,1,0
akuz,1,1,0
 sahih,1,1,1
 çelişkili,1,1,0
 ünvanını,1,1,0
 abdest,1,1,1
 itiraf,1,1,1
 rahip,1,1,1
disi,1,0,0
aftiz,1,1,0
 şaf,1,0,0
yüzünde,1,1,0
 106,1,0,0
 yürürlükten,1,1,0
lamıştır,1,1,1
 çölde,1,1,0
 dinden,1,1,1
ceye,1,1,1
 caiz,1,1,1
üfer,1,0,0
sığ,1,1,1
 içini,1,1,0
 ferah,1,1,1
 sürmek,1,1,0
 boyundur,1,1,0
uğa,1,1,1
" """,1,0,0
"""",1,0,0
 anlamlara,1,1,0
ى,1,0,0
ف,1,0,0
ال,1,0,0
 harek,1,0,0
 dizilmiş,1,1,0
 inci,1,1,1
 taneleri,1,1,0
aham,1,1,0
âî,1,0,0
 peygamberi,1,1,0
 ola,1,1,0
 rak,1,0,0
areb,1,0,0
ûrî,1,0,0
 defn,1,1,0
aviye,1,0,0
korku,1,1,1
ك,1,0,0
 nehrinin,1,0,0
 ilâh,1,0,0
hin,1,1,1
ülüğe,1,1,1
 dos,1,1,0
 penç,1,0,0
 ağzına,1,1,0
 ölmüştür,1,1,0
 ida,1,1,0
 254,1,0,0
 kale,1,1,1
 terimidir,1,1,0
tida,1,1,0
 mezheb,1,1,1
 isme,1,1,0
 cehenn,1,0,0
 yarımadasında,1,1,0
 jest,1,1,1
ırma,1,0,0
 vücu,1,0,0
 kapatılmış,1,1,0
 kollar,1,1,0
 göğ,1,1,1
üste,1,1,1
ippur,1,0,0
 inzivaya,1,1,0
ever,1,1,1
 kaçmış,1,1,0
 şerh,1,1,1
 kana,1,1,1
 inandığını,1,1,0
 rüya,1,1,1
 genişletmeye,1,1,0
 müda,1,1,0
 suy,1,1,0
 yenmesi,1,1,0
 yoz,1,1,1
 cehalet,1,1,1
 hoşuna,1,1,0
 şeydir,1,1,0
 hoşlan,1,1,1
 kurucusudur,1,1,0
ien,1,1,0
 düşmez,1,1,0
 gösteriş,1,1,1
 minar,1,0,0
 kelam,1,1,1
 bırakıp,1,1,0
 yaratıldı,1,1,0
ıldım,1,1,1
 iblis,1,1,1
 tutumunu,1,1,0
 zan,1,1,1
 ateizm,1,1,1
 doğuşu,1,1,0
 pişmanlık,1,1,0
üsüdür,1,1,0
 cesaret,1,1,1
 katedral,1,1,1
 haham,1,1,1
 tanıştığı,1,1,0
 şehirlerine,1,1,0
 ettiler,1,1,0
 isimle,1,1,0
 aciz,1,1,1
liktir,1,1,1
 yasalarla,1,1,0
 kıraat,1,1,1
 fıkıh,1,1,1
 elinin,1,1,0
 anlaşılan,1,1,1
 eli,1,1,1
 müsteh,1,0,0
 zeki,1,1,1
 ayin,1,1,1
 kurtuldu,1,1,0
 çevirip,1,1,0
 bağlanmak,1,1,0
ativ,1,0,0
 akraba,1,1,1
 mahk,1,0,0
 şeytan,1,1,1
 tarl,1,1,0
".),",1,0,0
ranlı,1,0,0
 duası,1,1,0
 eşini,1,1,0
 odur,1,1,0
 189,1,0,0
 çevirmeye,1,1,0
 kardeşlik,1,1,0
 sayımı,1,1,0
 46,1,0,0
 verince,1,1,0
 zira,1,1,1
 öldürür,1,1,0
 93,1,0,0
lediğ,1,0,0
 tekrarladı,1,1,0
 haf,1,1,1
 çalışmalarıyla,1,1,0
amayacağını,1,1,1
 ersoy,1,0,0
uhi,1,0,0
 dünyasını,1,1,0
 duygusunu,1,1,0
 şif,1,1,1
ahane,1,1,0
 ramazan,1,1,1
 neslin,1,0,0
 devamını,1,1,0
 antlaşmadır,1,1,0
 evrende,1,1,0
 mucize,1,1,1
 ölünce,1,1,0
udd,1,0,0
 haftası,1,1,0
edikçe,1,1,0
 vücudunu,1,1,0
 yıprat,1,1,1
atas,1,1,0
özü,1,1,0
idayet,1,0,0
yete,1,1,0
 sanatçıdır,1,1,0
achy,1,0,0
etre,1,1,0
 tutuklama,1,1,0
 algoritması,1,1,0
 adımları,1,1,0
 diziler,1,1,0
 ],1,0,0
 uygular,1,1,0
 desenli,1,1,0
 vat,1,1,1
 ayakkabılar,1,1,0
 paç,1,0,0
füç,1,0,0
 metinleri,1,1,0
 dinde,1,1,1
füçyüs,1,0,0
 tüketilen,1,1,0
 roy,1,0,0
 benzerleri,1,1,0
 ağlarına,1,1,0
ehrin,1,1,0
 vermeyecek,1,1,0
 güzergâh,1,0,0
bildi,1,1,0
 olduğumuz,1,1,0
 düzeydedir,1,1,0
 ataları,1,1,0
dap,1,0,0
minal,1,0,0
carı,1,1,0
 firmalarının,1,1,0
 kuzeyde,1,1,0
 saldırılarını,1,1,0
 kırmak,1,1,0
omin,1,1,0
 hy,1,0,0
 pub,1,0,0
ibat,1,0,0
 bozma,1,1,0
çayır,1,1,1
 erozyon,1,1,1
 piknik,1,1,1
larlar,1,1,1
 havzası,1,1,0
 pazarında,1,1,0
scape,1,0,0
 yorumunda,1,1,0
 çevrilidir,1,1,0
 moz,1,0,0
ambik,1,0,0
imbab,1,0,0
 ru,1,0,0
ovich,1,0,0
demik,1,1,0
 fazlasına,1,1,0
yg,1,0,0
uno,1,0,0
 tasarladığı,1,1,0
 sosyolojisi,1,1,0
 yayınını,1,1,0
 beyazdır,1,1,0
 gerçekten,1,1,0
102,1,0,0
 kasa,1,1,1
103,1,0,0
üment,1,0,0
avurum,1,1,0
ücülük,1,1,1
 popülasyon,1,1,1
 süredir,1,1,0
 müteahh,1,0,0
 hipofiz,1,0,0
ablus,1,0,0
 orduyu,1,1,0
 demiryolları,1,1,0
raine,1,0,0
 girişimlerinin,1,1,0
 örnekleridir,1,1,0
 siy,1,1,1
avuş,1,1,0
bundan,1,1,0
 yapılmaya,1,1,0
 ılımlı,1,1,1
 beslenmesi,1,1,0
 çarpıt,1,1,1
 gecek,1,0,0
zav,1,0,0
leştirerek,1,1,1
 hücrelere,1,1,0
 harcanan,1,1,0
ümde,1,1,1
utlar,1,1,0
 ilgiyi,1,1,0
 mesajında,1,1,0
 statüsünde,1,1,0
 bağışı,1,1,0
 kapasiteleri,1,1,0
 eksikliğini,1,1,0
 kurar,1,1,0
 otoyol,1,1,1
 gitmesine,1,1,0
danı,1,1,0
 kullanıcıları,1,1,0
kork,1,1,1
 sıç,1,1,1
 atıp,1,1,0
 yüzeysel,1,1,1
oca,1,1,0
 marş,1,1,1
 çalışmıyor,1,1,0
jik,1,0,0
ağından,1,1,0
 gözlerini,1,1,0
 toplay,1,1,0
 yaklaştır,1,1,0
 bilek,1,1,1
 bozulmadan,1,1,0
 çöm,1,1,1
 yanda,1,1,1
 yakıtın,1,1,0
 kıvılc,1,0,0
 hayati,1,1,1
 sergileyen,1,1,0
mayacağını,1,1,1
ozyonu,1,0,0
 artırmaktadır,1,1,0
 trafiğin,1,1,0
köprü,1,1,1
rent,1,0,0
 manev,1,0,0
 dilen,1,1,1
 mecbur,1,1,1
 omurga,1,1,1
 yaralanmasına,1,1,0
 gelebilir,1,1,0
 felç,1,1,1
 çeviren,1,1,0
 kalça,1,1,1
 parmakları,1,1,0
 elektriği,1,1,0
 saygılı,1,1,0
 sonuçlanan,1,1,0
 kazaları,1,1,0
 sürücüler,1,1,0
 sağdaki,1,1,0
 mesafeden,1,1,0
 içki,1,1,1
 içen,1,1,0
dinç,1,1,1
 değiştirilir,1,1,0
 yokuş,1,1,1
 vites,1,1,1
 tesc,1,0,0
ayolları,1,1,0
 duruyor,1,1,1
 dökülür,1,1,0
 sarılır,1,1,0
 temizlenmesi,1,1,0
 plakası,1,1,0
iyse,1,1,1
 bırakılır,1,1,0
 kramp,1,1,1
oyol,1,0,0
 basık,1,1,1
 çizerek,1,1,0
elerek,1,1,0
 bozmak,1,1,0
 atmak,1,1,0
 işaretleri,1,1,0
 kontrolsüz,1,1,0
 geçmekte,1,1,0
 soldan,1,1,0
 belgenin,1,1,0
 pislik,1,1,1
 performansla,1,1,0
 kamyonet,1,1,1
 aksine,1,1,1
obile,1,0,0
 hafıza,1,1,1
 sınırlam,1,1,0
 ayarlamak,1,1,0
 sokul,1,1,1
 seyred,1,1,1
 araçla,1,0,0
 geride,1,1,0
 araçtan,1,0,0
 oksijenin,1,1,0
 fışkır,1,1,1
 soğur,1,1,1
 trafiğe,1,1,0
 açıklamada,1,1,0
çene,1,1,1
 teli,1,1,1
 yolcunun,1,1,0
 kemeri,1,1,0
 manevr,1,0,0
 başladıktan,1,1,0
 bitmeden,1,1,0
 karayolları,1,1,0
____,1,0,0
 tahammül,1,1,1
 üslubu,1,1,0
 yasaklanmış,1,1,0
irtilen,1,0,0
 ayakları,1,1,0
 yut,1,1,1
 hücrelerini,1,1,0
 riskinin,1,1,0
 kesici,1,1,0
 faaliyetini,1,1,0
 aşağılayıcı,1,1,0
 kaçınır,1,1,0
 düzenlendiği,1,1,0
 abone,1,1,1
anyalı,1,1,0
 link,1,1,1
 kondansatör,1,1,1
 rıht,1,1,0
 yetersizliğinden,1,1,0
 dağılması,1,1,0
 pazarının,1,1,0
 biriken,1,1,0
 jener,1,0,0
otermik,1,0,0
 hp,1,0,0
δ,1,0,0
 380,1,0,0
220,1,0,0
 om,1,1,1
 direnci,1,1,0
ω,1,0,0
 yıldız,1,1,1
 bağlandı,1,1,0
 sargı,1,1,1
 kararlılık,1,1,0
esco,1,0,0
 boynuz,1,1,1
kesi,1,1,0
 dor,1,1,0
 tanrıça,1,1,1
 adanan,1,1,0
 yerleşimi,1,1,0
ektörler,1,0,0
 ışı,1,1,1
olarında,1,1,0
 egzoz,1,1,1
 tesislerinde,1,1,0
 otantik,1,1,1
 375,1,0,0
 dairenin,1,1,0
 tipine,1,1,0
 yakıtlı,1,1,0
 klima,1,1,1
 duya,1,1,0
 kanatları,1,1,0
 sayılarda,1,1,0
 bürosu,1,1,0
 süsleme,1,1,0
 dekorasyon,1,1,1
 çekirdekleri,1,1,0
 kızılötesi,1,0,0
 ışınları,1,1,0
oller,1,1,0
 biyolojisi,1,1,0
1792,1,0,0
önt,1,1,0
lou,1,0,0
teur,1,1,0
teau,1,0,0
 full,1,1,0
 görünmesi,1,1,0
ıknatıs,1,0,0
 kısımdan,1,1,0
 sac,1,1,1
akıt,1,1,1
iyo,1,0,0
 görülmemiş,1,1,0
 enerjinin,1,1,0
 karışımını,1,1,0
 devreli,1,1,0
 kafes,1,1,1
çalı,1,1,1
 rapora,1,1,0
 bağlayarak,1,1,0
 başkanına,1,1,0
 gördükleri,1,1,0
 giderilmesi,1,1,0
 simülasyonu,1,1,0
 kampanyasını,1,1,0
 giysileri,1,1,0
 birleştirilir,1,1,0
 önerdiği,1,1,0
 sürecinden,1,1,0
 sürerken,1,1,0
 hoşnut,1,1,1
 oluşma,1,1,0
 yönelir,1,1,0
ısıt,1,1,1
 ekipmanı,1,1,0
 bakteriy,1,1,0
 laborat,1,0,0
uvara,1,0,0
 sürün,1,1,1
tüsü,1,1,1
 sarayının,1,1,0
hekim,1,1,1
 yaşamasına,1,1,0
eseli,1,1,0
 üründür,1,1,0
 sebz,1,0,0
işkinler,1,0,0
 anons,1,1,1
 efektleri,1,1,0
1901,1,0,0
acağ,1,0,0
 kaldık,1,1,0
 böcekler,1,1,0
adde,1,1,0
 cephesinin,1,1,0
 duvarların,1,1,0
 sağır,1,1,1
 duvarlar,1,1,0
 evlerde,1,1,0
 girişleri,1,1,0
 sapiens,1,0,0
1864,1,0,0
istre,1,0,0
 eyaletlerinin,1,1,0
 vilayeti,1,1,0
 buraya,1,1,0
 projelerinde,1,1,0
grad,1,0,0
 çelişki,1,1,1
 görmeyen,1,1,0
 edilme,1,1,0
 hatasız,1,1,0
 teyit,1,1,1
yaklaşık,1,1,1
61,1,0,0
 kaldırılarak,1,1,0
hanede,1,1,0
 protez,1,1,1
 önyargı,1,1,1
 önyar,1,0,0
 tepkiler,1,1,0
 harekette,1,1,0
 amc,1,0,0
 boyutlara,1,1,0
 istikrarsız,1,1,0
 popülist,1,1,1
 özellikli,1,1,0
131,1,0,0
ildiğini,1,1,1
 incelenmesidir,1,1,0
 kişilerle,1,1,0
çeği,1,1,0
 denemek,1,1,0
 kurtaran,1,1,0
 kokteyl,1,1,1
 katılımcının,1,1,0
 tanımladı,1,1,0
ağanüstü,1,0,0
 apart,1,1,1
152,1,0,0
252,1,0,0
 kısımlarının,1,1,0
 valilik,1,1,0
 projesine,1,1,0
 edildiğini,1,1,0
 aradaki,1,1,0
 münhas,1,0,0
ıran,1,1,0
 şehirlerarası,1,0,0
 bırakıldığı,1,1,0
 mahalleleri,1,1,0
 atöly,1,0,0
 rahatlıkla,1,1,0
 genişlik,1,1,1
 yiğit,1,1,1
lemişlerdir,1,1,1
 kentlerin,1,1,0
adamları,1,1,0
 adlandırılmıştır,1,1,0
 nın,1,1,1
 kalıntı,1,1,1
 kalıntılarını,1,1,0
 görünüş,1,1,1
duktan,1,1,1
 yöreye,1,1,0
 sos,1,1,1
 serp,1,1,1
 almasına,1,1,0
 vermediği,1,1,0
ışla,1,1,1
 avukatlık,1,1,0
 antalya,1,0,0
 şubesi,1,1,0
 anlaşmıştır,1,1,0
sası,1,1,1
 yurtdışına,1,1,0
 yurtdışından,1,1,0
 düşüncesine,1,1,0
 sorg,1,0,0
eliyiz,1,1,0
 aristokrat,1,1,1
sene,1,1,1
deb,1,0,0
bap,1,1,1
 olaylarda,1,1,0
 hayalleri,1,1,0
 projesinde,1,1,0
 temsilciler,1,1,0
 yetkilileri,1,1,0
çılığın,1,1,1
 tanıtımını,1,1,0
 öylesine,1,1,0
 bağlantılıdır,1,1,0
 hapsed,1,1,1
ilse,1,1,1
 adaletsizlik,1,1,0
 esen,1,1,1
mışlar,1,1,1
 ortakları,1,1,0
 ayrımcılığı,1,1,0
arek,1,0,0
bn,1,0,0
 pişirme,1,1,0
 tencere,1,1,1
 sıkıca,1,1,0
ısındaki,1,1,0
 yiyecekler,1,1,0
 pişirilir,1,1,0
 hazırlanıyor,1,1,0
~,1,0,0
 reformlar,1,1,0
 dönüştürülür,1,1,0
 açıldığı,1,1,0
 oynamasına,1,1,0
 vermeyen,1,1,0
 vurarak,1,1,0
 sözleşmeyi,1,1,0
 feshet,1,1,1
undance,1,0,0
 festivali,1,1,0
 muhabiri,1,1,0
 ucunda,1,1,1
 yang,1,0,0
 fı,1,1,1
lack,1,0,0
 darbenin,1,1,0
 kilisenin,1,1,0
 yetiştirmiş,1,1,0
 hid,1,1,1
 tâ,1,0,0
 arazisinde,1,1,0
 emr,1,1,0
 dokuzuncu,1,1,0
 ticaretine,1,1,0
 1764,1,0,0
 müzesidir,1,1,0
 girmesiyle,1,1,0
 göst,1,0,0
 tesadüfen,1,1,1
 koreograf,1,1,1
etri,1,1,0
akça,1,1,1
 dun,1,1,1
 harcadı,1,1,0
 alırsa,1,1,0
 vücudunun,1,1,0
 sülal,1,0,0
hotep,1,0,0
 operasyonlar,1,1,0
 yansıyan,1,1,0
metre,1,1,1
ıyan,1,1,0
 testosteron,1,1,1
 agresif,1,1,1
 gösterişli,1,1,0
ofer,1,1,0
 desenler,1,1,0
open,1,0,0
aten,1,1,0
 organizma,1,1,1
 maddeyi,1,1,0
ptom,1,0,0
lez,1,1,0
 izi,1,1,0
 hizmetini,1,1,0
 erkekle,1,1,0
 evliliğe,1,1,0
 üyelerindendir,1,1,0
xa,1,1,0
 kapanması,1,1,0
hurch,1,0,0
 içgüdü,1,1,1
 huzurlu,1,1,0
 viral,1,1,1
ensefal,1,0,0
öhret,1,0,0
 beklemeden,1,1,0
 hayatında,1,1,0
lında,1,1,1
 47,1,0,0
 yakışır,1,1,0
 kapsamını,1,1,0
 sahnesine,1,1,0
 tutumları,1,1,0
 1932,1,0,0
 doğrultuda,1,1,0
evleri,1,1,0
 çatışmalardan,1,1,0
 belediyenin,1,1,0
 ilçesine,1,1,0
 köylerden,1,1,0
 sınıfından,1,1,0
 örten,1,1,0
 kullanılmamıştır,1,1,0
 ağzını,1,1,0
 takılı,1,1,0
 bende,1,1,1
 yapıldığında,1,1,0
 götüren,1,1,0
icik,1,1,0
 matematikte,1,1,0
 açıktır,1,1,0
 görüşe,1,1,0
 kimyasalların,1,1,0
arte,1,1,0
 umursam,1,1,0
 çevreden,1,1,0
 sosyoekonomik,1,1,1
 mahkemeye,1,1,0
 hemor,1,0,0
ajik,1,0,0
ıht,1,1,0
arısı,1,1,0
avul,1,1,0
düm,1,1,1
 bulmaca,1,1,1
 nevi,1,1,1
 kaydırma,1,1,0
 kurtuluşu,1,1,0
 çıkarı,1,1,0
asel,1,0,0
 reseptörü,1,1,0
 fot,1,0,0
 renksiz,1,1,0
yine,1,1,1
 misafir,1,1,1
 istedi,1,1,0
 biliyor,1,1,0
 nedense,1,1,0
hassa,1,1,1
 obj,1,0,0
 bileşeni,1,1,0
 plas,1,0,0
 trim,1,0,0
inis,1,1,0
anyol,1,0,0
 anest,1,0,0
 antidepresan,1,1,1
 ilaçlarla,1,1,0
kızlık,1,1,0
 topları,1,1,0
 tüfek,1,1,1
 silahlarını,1,1,0
 tamir,1,1,1
 almayan,1,1,0
 yorumunu,1,1,0
 uyandıran,1,1,0
 baskıyı,1,1,0
arki,1,1,0
 yenilebilir,1,1,0
 taze,1,1,1
 yönelmiştir,1,1,0
maktaydı,1,1,1
 odaklanmıştır,1,1,0
 yayınlarda,1,1,0
 gerileme,1,1,0
 tahıl,1,1,1
iteye,1,0,0
 yaşayarak,1,1,0
 uyut,1,1,0
 bari,1,1,1
 kapanır,1,1,0
 kalktı,1,1,0
 kürek,1,1,1
 barut,1,1,1
 meta,1,1,1
 bakımını,1,1,0
 ettirmeye,1,1,0
 efsan,1,0,0
 kuşların,1,1,0
 imiş,1,1,1
ayar,1,1,1
 jeopolitik,1,1,1
ait,1,1,1
 dürüstlük,1,1,0
 mutasyon,1,1,1
 tarzlarını,1,1,0
 adaptasyon,1,1,1
1905,1,0,0
1906,1,0,0
 altını,1,1,0
 çizen,1,1,0
adin,1,1,0
 girişimin,1,1,0
raham,1,0,0
 baskının,1,1,0
 eylemlerine,1,1,0
 canlanma,1,1,0
 etkinliktir,1,1,0
gunun,1,0,0
 olgular,1,1,0
 dediler,1,1,0
 oldum,1,1,0
 reddettiği,1,1,0
 kesi,1,1,0
 tedavisini,1,1,0
 duyunca,1,1,0
 tit,1,1,0
 gitmez,1,1,0
 hüz,1,0,0
 bilirim,1,1,0
 lezzet,1,1,1
 kırmız,1,1,1
 gerçekleştirmiş,1,1,0
 açılım,1,1,1
 olmayabilir,1,1,0
emal,1,0,0
 geçirmeye,1,1,0
erkan,1,1,1
 gerçekleştirdikleri,1,1,0
 görüşünde,1,1,0
ayer,1,1,0
ehead,1,0,0
 matemat,1,0,0
biter,1,1,0
iet,1,0,0
 ölümsüz,1,1,0
 geometr,1,0,0
 kuramını,1,1,0
 silsilesi,1,1,0
ecilerin,1,0,0
 çalışmışlardır,1,1,0
 pemb,1,0,0
 varken,1,1,0
 varır,1,1,0
 kütüphaneye,1,1,0
 oradan,1,1,0
 kütüphan,1,0,0
 çıkmaz,1,1,1
 koltuğ,1,1,1
 dalar,1,1,1
 sokağa,1,1,0
 akşama,1,1,0
 insanlarına,1,1,0
ıb,1,0,0
 özdeşleştir,1,1,0
 tehlikelidir,1,1,0
 bitmesi,1,1,0
 kenarlı,1,1,0
 insanlardır,1,1,0
 uyd,1,0,0
 yörüngesinde,1,1,0
 cismidir,1,0,0
 zorlamak,1,1,0
 yitirmiş,1,1,0
 geçmişin,1,1,0
ıntılar,1,1,1
wig,1,0,0
lie,1,0,0
 düşüncesinde,1,1,0
 kadroya,1,1,0
erich,1,0,0
ietzsche,1,0,0
 bell,1,1,0
 savunarak,1,1,0
 iddiasına,1,1,0
larca,1,1,1
 çatısı,1,1,0
hius,1,0,0
acus,1,0,0
 papalık,1,1,0
 desteklenmiştir,1,1,0
 epit,1,0,0
 ağaca,1,1,0
 kabile,1,1,1
 filozofu,1,1,0
bag,1,1,1
 söyleyebiliriz,1,1,0
 hataların,1,1,0
uddin,1,1,0
 serdar,1,1,1
 kaybolmuş,1,1,0
ebiliriz,1,1,1
 bisiklet,1,1,1
 yaylı,1,1,0
 tahtası,1,1,0
 tünel,1,1,1
bisiklet,1,1,1
insky,1,0,0
inli,1,1,0
andy,1,1,0
 kutuları,1,1,0
inianus,1,0,0
ophon,1,0,0
 antioksidan,1,1,1
 başarının,1,1,0
 dalında,1,1,0
 köleler,1,1,0
 köylüler,1,1,0
 istatistikler,1,1,0
 fotoğrafçı,1,1,0
 çektir,1,1,0
 albüm,1,1,1
 formatı,1,1,0
 yayını,1,1,0
ox,1,0,0
nn,1,0,0
 yağda,1,1,0
 çözünen,1,1,0
 rengine,1,1,0
 mozaik,1,1,1
 filtreler,1,1,0
 bakla,1,1,1
 azot,1,1,1
ohut,1,0,0
 siyasetini,1,1,0
evski,1,0,0
 törenlerinde,1,1,0
 gelec,1,0,0
 erkeklere,1,1,0
 güçlen,1,1,1
dikçe,1,1,1
 dillere,1,1,0
 hayranlık,1,1,0
caya,1,1,1
 yayınlama,1,1,0
kıran,1,1,1
ildi,1,1,1
 geliştirildi,1,1,0
 soruya,1,1,0
 doğrulan,1,1,0
 350,1,0,0
 225,1,0,0
 moleküllerinin,1,1,0
 atomu,1,1,0
 geçirdikten,1,1,0
shan,1,0,0
 we,1,0,0
vali,1,1,1
 filtre,1,1,1
 ağızdan,1,1,0
 renkler,1,1,0
 teknesi,1,1,0
 öncesindeki,1,1,0
 çekerken,1,1,0
 yumuşat,1,1,0
zemin,1,1,1
 biçimidir,1,1,0
 denizden,1,1,0
 tamamlayıp,1,1,0
 kostüm,1,1,1
 mesafenin,1,1,0
inlikle,1,1,0
 çokluğu,1,1,0
 görünüşü,1,1,0
 aktü,1,1,0
ömlek,1,0,0
 harcı,1,1,0
ğımızı,1,0,0
 düşünüyor,1,1,0
 kalitede,1,1,0
 megapiksel,1,0,0
 çözünürlükte,1,1,0
 edilmeleri,1,1,0
yam,1,1,0
 alim,1,1,1
 fırın,1,1,1
 çözelti,1,1,1
 kaybederek,1,1,0
 çözeltiler,1,1,0
 hipot,1,0,0
 fazlasının,1,1,0
 tarihçiler,1,1,0
 kameraman,1,1,1
 görüntüleri,1,1,0
leştirilen,1,1,1
rahim,1,1,1
verd,1,0,0
nalı,1,1,1
 iht,1,0,0
 konuştuğu,1,1,0
lenecek,1,1,1
 polarizasyon,1,1,1
act,1,1,0
aviyole,1,0,0
light,1,0,0
ezler,1,1,0
 anıtsal,1,1,0
 heykeller,1,1,0
parator,1,0,0
opya,1,0,0
emeler,1,1,1
 disiplinler,1,1,0
 benimsediği,1,1,0
1975,1,0,0
 sayfada,1,1,0
dra,1,0,0
 tablet,1,1,1
 belirtilerek,1,1,0
 periyodu,1,1,0
 yorumlara,1,1,0
 buyr,1,1,1
 inancın,1,1,0
 zo,1,0,0
 mekanlarda,1,1,0
 ulaşabilen,1,1,0
 dağlık,1,1,0
ungsten,1,0,0
 merkezde,1,1,0
 reisi,1,1,0
 fotoğrafta,1,1,0
 kullanımıyla,1,1,0
 artırmıştır,1,1,0
 düşürülmüştür,1,1,0
 platformu,1,1,0
 toplayıcı,1,1,0
 tın,1,1,1
uslu,1,1,1
 kullanılmasıyla,1,1,0
 güldür,1,1,1
 araçlarında,1,0,0
 saatler,1,1,0
 biçimlerde,1,1,0
 villa,1,1,1
ansea,1,0,0
 futbolcular,1,1,0
erseniz,1,1,1
ikmet,1,0,0
lili,1,0,0
enerbah,1,0,0
 efsane,1,1,1
 finalinde,1,1,0
 kafa,1,1,1
 heykeli,1,1,0
 hakemi,1,1,0
 futbolu,1,1,0
saspor,1,0,0
 oyuncusu,1,1,0
azan,1,1,0
 civ,1,0,0
 takımında,1,1,0
390,1,0,0
 hakemin,1,1,0
orn,1,0,0
 topa,1,1,0
 futbolc,1,0,0
 özdeşleşmiştir,1,1,0
ares,1,0,0
ao,1,0,0
ista,1,1,0
ims,1,1,0
 ligde,1,1,0
 maçlarda,1,1,0
 galibiyet,1,1,1
 beraberlik,1,1,0
 yenilgi,1,1,1
 finalde,1,1,0
abında,1,1,0
 takımdır,1,1,0
silya,1,1,0
oi,1,1,0
hattan,1,1,0
 maçın,1,1,0
 kazanıp,1,1,0
 berabere,1,1,0
 toplamıştır,1,1,0
 rekorları,1,1,0
 kırmıştır,1,1,0
toni,1,1,0
 oyuncusudur,1,1,0
 asist,1,1,1
 gig,1,0,0
dez,1,1,0
 takımların,1,1,0
espor,1,0,0
 olimpiyatlarda,1,1,0
 yarışan,1,1,0
 sigara,1,1,1
 düşürdü,1,1,0
 attı,1,1,0
ğım,1,0,0
 golden,1,1,0
 şerefine,1,1,0
iyorum,1,1,1
tiano,1,0,0
ario,1,0,0
latan,1,1,1
uatu,1,0,0
esia,1,0,0
129,1,0,0
 yiyen,1,0,0
 fare,1,1,1
 gul,1,0,0
orca,1,1,0
 tüfeği,1,1,0
 alacağım,1,1,0
 penaltılarla,1,1,0
 karınca,1,1,1
 başakşehir,1,0,0
 maçlarını,1,1,0
 stadyumda,1,1,0
odafone,1,0,0
 futbolculardan,1,1,0
ürkan,1,1,0
ulk,1,0,0
evan,1,1,0
 kıtada,1,1,0
tai,1,1,0
ague,1,1,0
 ligidir,1,1,0
 takımlarda,1,1,0
 bahis,1,1,1
 attıkları,1,1,0
nery,1,0,0
 alex,1,0,0
 golcü,1,1,0
 rakiplerine,1,1,0
ebilirsiniz,1,1,1
 pers,1,0,0
hod,1,0,0
olfo,1,0,0
eridir,1,1,0
ê,1,0,0
ão,1,0,0
ense,1,1,1
 olduysa,1,1,0
 vuruşu,1,1,0
 galaksi,1,1,1
 mücadelesini,1,1,0
 karşılaşmayı,1,1,0
sunuz,1,1,1
ico,1,0,0
 liginin,1,1,0
 serisini,1,1,0
oti,1,1,0
 nun,1,1,1
orra,1,0,0
cano,1,0,0
 turnuvada,1,1,0
 rekorunu,1,1,0
 final,1,1,1
 maçının,1,1,0
 skoru,1,1,0
 kupada,1,1,0
alke,1,1,0
 formayı,1,1,0
 yanal,1,1,1
 zeb,1,0,0
 ps,1,0,0
 takımından,1,1,0
ector,1,0,0
 oynanacak,1,1,0
 maçına,1,1,0
 giyen,1,1,0
 çetin,1,1,1
 karşılaşmalarında,1,1,0
 bahseden,1,1,0
 yiyor,1,0,0
 dö,1,0,0
 santim,1,1,1
58,1,0,0
mando,1,0,0
 dünyaca,1,1,0
santr,1,0,0
afor,1,0,0
encia,1,0,0
alla,1,1,1
 fenerbahçe,1,0,0
tura,1,1,1
eyrek,1,0,0
 sıralamasında,1,1,0
 gönderir,1,1,0
 turnuvanın,1,1,0
apı,1,0,0
uper,1,0,0
kale,1,1,1
 kulüb,1,1,1
 futbolunda,1,1,0
 yenilmez,1,1,0
 sahaya,1,1,0
89,1,0,0
 hasret,1,1,1
07,1,0,0
 turnuva,1,1,1
 finalini,1,1,0
ska,1,0,0
 takımda,1,1,0
 antrenör,1,1,1
feld,1,0,0
 kalecinin,1,1,0
 slogan,1,1,1
 burdan,1,1,0
küdar,1,1,0
adıköy,1,0,0
orlar,1,1,0
 inandır,1,1,0
 tanıtımı,1,1,0
 modeliyle,1,1,0
lendiren,1,1,1
iban,1,1,0
 uçaklarına,1,1,0
 çizilmiş,1,1,0
board,1,0,0
 1953,1,0,0
lediğini,1,1,1
 aldığını,1,1,0
zda,1,0,0
 sinemaya,1,1,0
 yardımına,1,1,0
life,1,1,0
odes,1,0,0
 internetten,1,0,0
 hacmine,1,1,0
 geçirmeyi,1,1,0
 çıkabilen,1,1,0
 yönlendirici,1,1,0
 aldığında,1,1,0
 üreticilerin,1,1,0
elikler,1,1,0
 hissede,1,1,0
 barışın,1,1,0
yalar,1,1,1
 yönetmesi,1,1,0
gamb,1,0,0
 hakimdir,1,1,0
ölye,1,1,0
 hükümdarlar,1,1,0
bars,1,1,0
 yönlendirilir,1,1,0
 keşfedilmiştir,1,1,0
 izleyic,1,0,0
allas,1,1,0
yüzyıl,1,1,1
 ödüllerin,1,1,0
 atandığı,1,1,0
yare,1,1,0
 tanımları,1,1,0
ofobik,1,0,0
 heyecanlı,1,1,0
emini,1,1,0
 ödeyen,1,1,0
 bahsedilmektedir,1,1,0
ışları,1,1,1
rarı,1,0,0
 logosu,1,1,0
 prestij,1,1,1
 kıp,1,1,1
 hükümdarlığının,1,1,0
isu,1,1,0
ünnehir,1,0,0
 lek,1,0,0
 kurultay,1,1,1
 veliaht,1,1,1
üyük,1,0,0
 anılmaya,1,1,0
 vadisi,1,1,0
imov,1,0,0
 muhalefete,1,1,0
 kefalet,1,1,1
kasya,1,1,0
 bozkır,1,1,1
 sokulan,1,1,0
 müttefiki,1,1,0
 planlanmıştır,1,1,0
 ideoloj,1,0,0
teryen,1,1,0
 klan,1,1,1
 kökenlidir,1,1,0
 tekdüze,1,1,1
 kurumlarda,1,1,0
arra,1,1,0
ibet,1,0,0
 kurtarmıştır,1,1,0
tun,1,1,1
 tarkan,1,0,0
 öldürülmüştür,1,1,0
 yoğunluğuna,1,1,0
 ayrılmasına,1,1,0
 mikr,1,0,0
 saldırganlık,1,1,0
 vurmak,1,1,0
 kaynaktır,1,1,0
 yaratabilir,1,1,0
 yöntemleriyle,1,1,0
 oylama,1,1,0
 gözlemci,1,1,0
 cemiyetin,1,1,0
 gelmemesi,1,1,0
 uygulanmasına,1,1,0
 koşullu,1,1,0
rür,1,0,0
 beklentiler,1,1,0
 aktarımı,1,1,0
 kablosuz,1,1,0
 rakamları,1,1,0
 sayılarını,1,1,0
 saatini,1,1,0
 araştırmaların,1,1,0
 göreceli,1,1,0
 yüksekliğindeki,1,1,0
 zamanından,1,1,0
 sorusu,1,1,0
 ülkesine,1,1,0
 tıb,1,1,1
ırlı,1,0,0
 analog,1,0,0
 veriye,1,1,0
 dönüştürül,1,1,0
dac,1,0,0
 portakal,1,1,1
 yazlık,1,1,1
 gökdelen,1,1,1
 box,1,0,0
 filtreleme,1,1,0
bugünkü,1,1,0
 devrimin,1,1,0
olojisine,1,0,0
 sosyalizmi,1,1,0
 günlerinde,1,1,0
obun,1,0,0
 zararsız,1,1,0
 davranışını,1,1,0
 oynar,1,1,0
 kaçak,1,1,1
 aşılama,1,1,0
 dikiş,1,1,1
 öğelerini,1,1,0
 görevlerde,1,1,0
02,1,0,0
 boyutta,1,1,0
 grubunun,1,1,0
 kanalına,1,1,0
 rant,1,1,1
ranç,1,0,0
nay,1,1,0
 desteklediği,1,1,0
lulu,1,0,0
tuklu,1,0,0
ücek,1,0,0
 ilgilendir,1,1,0
 fonksiyonlarını,1,1,0
 tamamlarken,1,1,0
 eserlerde,1,1,0
 filmlere,1,1,0
 kuvvetlerin,1,1,0
 kaldırmayı,1,1,0
samlı,1,1,0
 ayarlanmış,1,1,0
 devletlerinden,1,1,0
 nda,1,1,1
 kaybetmesine,1,1,0
 fiiller,1,1,0
 cezayı,1,1,0
ologna,1,0,0
bridge,1,0,0
aven,1,1,0
 programlarından,1,1,0
kilise,1,1,1
 koymuştur,1,1,0
 cumhur,1,1,1
sında,1,1,1
 haliyle,1,1,0
 kapakları,1,1,0
 emici,1,1,0
 kaplanmış,1,1,0
 ağızlı,1,1,0
 sarılmış,1,1,0
lendi,1,1,1
 ayna,1,1,1
ago,1,0,0
çan,1,1,1
 kardeşlerinin,1,1,0
chan,1,0,0
 saadet,1,1,1
 diyalekt,1,1,1
uvaş,1,0,0
 uçağa,1,1,0
 rota,1,1,1
 hissedar,1,1,1
 müziği,1,1,0
 boşlukta,1,1,0
 kurtarır,1,1,0
 paylaştıkları,1,1,0
aton,1,0,0
 bölümlerini,1,1,0
 müziksel,1,1,0
 figürleri,1,1,0
 kaldırılmasına,1,1,0
 çıkarılmasını,1,1,0
daşı,1,0,0
 işletmeciliği,1,1,0
 sıkışık,1,1,1
bileceğini,1,1,0
 vereceğini,1,1,0
 seçilerek,1,1,0
 hikayeleri,1,1,0
 fırtın,1,1,0
 gördükten,1,1,0
 oluruz,1,1,0
ibel,1,0,0
 civarında,1,1,0
 akılda,1,1,0
kisi,1,1,0
 cepheye,1,1,0
 hücum,1,1,1
 dolduran,1,1,0
 inanılan,1,1,0
 kurgul,1,1,0
 sanki,1,1,1
 watt,1,0,0
 makinesini,1,1,0
 tepede,1,1,0
 şelale,1,1,1
 durmaktadır,1,1,1
 sark,1,1,1
lens,1,1,1
 güçlerini,1,1,0
 yıllardan,1,1,0
 tanıtılması,1,1,0
 fut,1,1,1
ures,1,0,0
 manevra,1,1,1
 sahadaki,1,1,0
 hızlandırmak,1,1,0
 kurtarmaya,1,1,0
 uyarmak,1,1,0
galar,1,1,0
 tepe,1,1,1
 dalganın,1,1,0
 genliği,1,1,0
 900,1,0,0
 metreyi,1,1,0
 şartlarında,1,1,0
 jet,1,1,1
 akımları,1,1,0
 analizler,1,1,0
 gösterilmektedir,1,1,0
 cephenin,1,1,0
 ök,1,0,0
147,1,0,0
 kulağa,1,1,0
 küçüğ,1,1,1
 anlamsal,1,1,0
 şiirsel,1,1,0
 yin,1,1,1
 fırsatları,1,1,0
imo,1,0,0
1944,1,0,0
 edildiğine,1,1,0
 güneybatı,1,1,1
 kuzeybatı,1,1,1
 kuzeydoğu,1,1,1
 yetişkinler,1,1,0
 kanıtlamak,1,1,0
 yetişkinlere,1,1,0
 sunulmuş,1,1,0
 hizmetinin,1,1,0
 bazılarında,1,1,0
 olig,1,0,0
 akımın,1,1,0
 prenses,1,1,1
 parod,1,0,0
kun,1,0,0
 temsilcisidir,1,1,0
 kuruluşudur,1,1,0
faa,1,1,0
 müziğin,1,1,0
 büyü,1,1,1
 doğrult,1,1,0
 sük,1,0,0
leştirilmiştir,1,1,1
 tanıdı,1,1,0
 görüşmelerinin,1,1,0
hidi,1,1,0
 kanununun,1,1,0
 göller,1,1,0
 çıldır,1,1,1
 tektonik,1,1,1
 karstik,1,1,1
 çam,1,1,1
giller,1,0,0
 kuruldu,1,1,0
 bölgeleri,1,1,0
etle,1,1,0
cisi,1,1,1
iddin,1,1,0
seydi,1,1,1
 alttaki,1,1,0
 ortalarına,1,1,0
ılışı,1,1,1
ifi,1,1,0
ıka,1,1,0
 medeni,1,1,1
 çiçekleri,1,1,0
 vit,1,0,0
 karan,1,1,0
 ortadaki,1,1,0
 uygulanmasının,1,1,0
garp,1,1,1
 eyaletlerde,1,1,0
 yeniçeri,1,1,1
 jüri,1,1,1
 alıyor,1,1,0
 yarışmada,1,1,0
 çıkmamış,1,1,0
 kaldırılmasıyla,1,1,0
 diyoruz,1,0,0
 sebepleri,1,1,0
 evden,1,1,0
 götürüldü,1,1,0
ğünde,1,0,0
 istemeyen,1,1,0
 bahan,1,1,0
ildiğine,1,1,1
 gerekiyor,1,1,0
 diri,1,1,1
sworth,1,0,0
 başarısını,1,1,0
 üçünün,1,1,0
 istilasına,1,1,0
 yöre,1,1,1
 yaygındır,1,1,0
 çizer,1,1,0
 yazarlar,1,1,0
 sağında,1,1,0
 solunda,1,1,0
ubuk,1,0,0
 ovası,1,1,0
 şoför,1,1,1
 okulunda,1,1,0
 aşçı,1,1,1
 pal,1,1,1
ekan,1,1,0
 kanallarında,1,1,0
 hepsinde,1,1,0
 okuduğu,1,1,0
 sınıfıdır,1,1,0
 anlaşıldı,1,1,0
zh,1,0,0
urus,1,0,0
 takıldı,1,1,0
rann,1,0,0
osauridae,1,0,0
 etçil,1,1,1
 akrabası,1,1,0
 yırtıcı,1,1,1
 fosili,1,1,0
obur,1,1,1
 dişleri,1,1,0
 gözetiminde,1,1,0
 adlandırılmış,1,1,0
 nolu,1,0,0
 tarafındaki,1,1,0
 başlatılması,1,1,0
 açının,1,1,0
 açısının,1,1,0
145,1,0,0
148,1,0,0
 aramızda,1,1,0
 mübadel,1,0,0
ilecekti,1,1,1
 143,1,0,0
 paketler,1,1,0
karahisar,1,0,0
esun,1,1,0
 yamaçlarında,1,1,0
ütme,1,1,0
ılmaları,1,1,1
 vekalet,1,1,1
 boşalan,1,1,0
 kararıyla,1,1,0
abancı,1,1,0
 terzi,1,1,1
 koç,1,1,1
 imaret,1,1,1
 çey,1,0,0
 metr,1,1,0
 yüksekte,1,1,0
 yerlerinin,1,1,0
 seyrek,1,1,1
 devletinde,1,1,0
 binasında,1,1,0
olarak,1,1,0
 filmler,1,1,0
 belgeseller,1,1,0
 filmleri,1,1,0
 gösterilmiş,1,1,0
 büyükbaş,1,1,1
 sıradadır,1,1,0
koca,1,1,1
 mahallesinde,1,1,0
 gelsin,1,1,0
 yıkılmış,1,1,0
 istedik,1,1,0
 hikâyeler,1,0,0
 hikâyesini,1,0,0
 anlatmış,1,1,0
 türemiş,1,1,0
 yeryüzü,1,1,1
 delt,1,1,0
 elementler,1,1,0
 mantarlar,1,1,0
 yeryüzüne,1,1,0
sının,1,1,1
irse,1,1,1
 sıfatıyla,1,1,0
 toprağı,1,1,0
 uzundur,1,1,0
 bölümlerden,1,1,0
ılırmak,1,0,0
gene,1,1,1
 bursa,1,1,0
 illere,1,1,0
 topraklara,1,1,0
 belirtildiği,1,1,0
 hanedanın,1,1,0
 evlad,1,1,1
hof,1,0,0
 kireçtaşı,1,1,0
 canlının,1,1,0
 görüle,1,1,0
biliyor,1,1,0
 korunmuş,1,1,0
 bitkilere,1,1,0
 canlılara,1,1,0
 üniversitesinde,1,1,0
 kürs,1,1,0
 ilhakı,1,1,0
avak,1,0,0
 dairesel,1,1,0
 pistin,1,1,0
 06,1,0,0
 üçü,1,1,0
09,1,0,0
 sib,1,0,0
 heyeti,1,1,0
 milletvekillerinin,1,1,0
 kampına,1,1,0
 ikişer,1,1,0
 gittikleri,1,1,0
 seçtikleri,1,1,0
 değiştiğini,1,1,0
 eksiklik,1,1,0
olyon,1,0,0
 yüzyıla,1,1,0
 umutsuz,1,1,0
 koştu,1,1,0
liydi,1,1,1
 alıyordu,1,1,0
 ilki,1,1,0
 yarımadanın,1,1,0
 edilmişti,1,1,0
 aitti,1,1,0
 belgede,1,1,0
 hanedanlığı,1,1,0
 ediliyordu,1,1,0
 54,1,0,0
240,1,0,0
52,1,0,0
 ayındaki,1,1,0
 î,1,0,0
 metam,1,1,0
 başkanlığına,1,1,0
 aşındır,1,1,1
 müziğinin,1,1,0
 güneşli,1,1,0
 merkezler,1,1,0
 sıraları,1,1,0
yenin,1,1,1
 mola,1,1,1
 veriyor,1,1,0
 planladı,1,1,0
 tamamlay,1,1,0
 sandık,1,1,1
 havuzu,1,1,0
 açılıp,1,1,0
 yazılabilir,1,1,0
dd,1,0,0
 fant,1,0,0
 denemeleri,1,1,0
 çelişen,1,1,0
 sergilediği,1,1,0
 yansıttığı,1,1,0
ebb,1,0,0
 ilçeleri,1,1,0
 doğaya,1,1,0
 çıkarıyor,1,1,0
 savaşların,1,1,0
 karargâh,1,0,0
 çet,1,0,0
uğun,1,1,1
 sözün,1,1,0
cade,1,0,0
 çorap,1,1,1
 kumaş,1,1,1
 milattan,1,1,0
 coğrafyada,1,1,0
 kazılarda,1,1,0
 dokuma,1,1,1
 eşyaların,1,1,0
 yapımında,1,1,0
 kullanıldı,1,1,0
 hayli,1,1,1
 öncesine,1,1,0
dığına,1,1,1
 rul,1,0,0
 çimen,1,1,1
 dere,1,1,1
 boyar,1,1,1
 izl,1,1,0
 birçoğu,1,1,0
 anım,1,1,1
 google,1,0,0
oodle,1,0,0
appy,1,0,0
 milletvekilinin,1,1,0
 değişikliğini,1,1,0
 birlikler,1,1,0
 girişiminde,1,1,0
 bulunmuşlardır,1,1,0
 muhareb,1,0,0
 yöneticilik,1,1,0
 yapmamıştır,1,1,0
 resminin,1,1,0
 naaş,1,1,1
kabir,1,1,1
 müthiş,1,1,1
 nehirler,1,1,0
 tepeler,1,1,0
 sular,1,1,1
 yeryüzünde,1,1,0
 nehrin,1,0,0
 golf,1,1,1
 74,1,0,0
 genişliğindedir,1,1,0
 yeryüzünün,1,1,0
 nehirleri,1,1,0
issippi,1,0,0
 amazon,1,1,1
 nil,1,1,1
 defalarca,1,1,0
 atlas,1,1,1
 ortasından,1,1,0
 kuzeyindeki,1,1,0
 limanlar,1,1,0
 donmuş,1,1,0
fest,1,1,0
 bahar,1,1,1
buki,1,1,0
 güneyindeki,1,1,0
iga,1,0,0
 çiçekli,1,1,0
 bulunmasından,1,1,0
 üreticilerinin,1,1,0
 çekicidir,1,1,0
 acilen,1,1,1
 kıyıları,1,1,0
 sıradağ,1,1,1
 buzullar,1,1,0
 doğusundaki,1,1,0
 doğudan,1,1,0
 ilçesi,1,1,0
 ili,1,1,0
burt,1,1,0
 malzemenin,1,1,0
 diziliş,1,1,0
ledik,1,1,1
beni,1,1,0
 günlerce,1,1,0
tum,1,1,1
 yavrusu,1,1,0
 binen,1,1,0
 yalnızlık,1,1,0
 ayrımcılığa,1,1,0
osh,1,0,0
 halı,1,1,1
 takı,1,1,1
 şimdilerde,1,1,0
 moda,1,1,1
 onca,1,1,1
 istemiyor,1,1,0
 rağ,1,0,0
 geleneğinin,1,1,0
 elekt,1,1,0
 geçirir,1,1,0
 ödüller,1,1,0
 sanatçılara,1,1,0
 halkına,1,1,0
 halkıyla,1,1,0
 belirir,1,1,0
 sanatçıya,1,1,0
 duman,1,1,1
 kaybedecek,1,1,0
 kahv,1,0,0
ceğiz,1,1,1
1840,1,0,0
 terimlerin,1,1,0
 işgaline,1,1,0
 makaleleri,1,1,0
 takma,1,1,1
vanya,1,0,0
 sayıların,1,1,0
 büyüğü,1,1,0
 hepsinin,1,1,0
136,1,0,0
126,1,0,0
 kutlanmaktadır,1,1,0
eze,1,1,0
 adasının,1,1,0
 mimaride,1,1,0
 çalarak,1,1,0
ıyoruz,1,1,1
 bilime,1,1,0
 eylemlerinden,1,1,0
 gelişerek,1,1,0
 kavuşan,1,1,0
 çıkarttığı,1,1,0
 milletvekilliği,1,1,0
 kararında,1,1,0
 belirtmiş,1,1,0
 dul,1,1,1
 tanımadığı,1,1,0
 ekme,1,1,0
 kavuştu,1,1,0
ğunu,1,0,0
 flört,1,1,1
ydi,1,1,1
 korktuğu,1,1,0
memişti,1,1,1
 âlem,1,0,0
 eskiye,1,1,0
 gitmeye,1,1,0
 dergisinde,1,1,0
 şeydi,1,1,1
 izleyicilerin,1,1,0
 aşağ,1,0,0
 kitaplarını,1,1,0
 şanslı,1,1,0
 takipçi,1,1,0
 popülerlik,1,1,0
 dergilerinin,1,1,0
 yazarların,1,1,0
 izinden,1,1,0
 bucak,1,1,1
 merkezin,1,1,0
 göçler,1,1,0
 ordular,1,1,0
ümüzü,1,1,1
 bulunduğ,1,0,0
umuzu,1,1,1
 ılık,1,1,1
 derinliğinde,1,1,0
 olmasın,1,1,0
 donatılmıştır,1,1,0
 tutmaktadır,1,1,0
 mevsiminde,1,1,0
amur,1,0,0
 trabzon,1,0,0
isey,1,1,0
 yazıtları,1,1,0
 generali,1,1,0
 yurd,1,1,1
 diyor,1,1,1
 çarpışma,1,1,0
mişti,1,1,1
 askerleri,1,1,0
 zayiat,1,1,1
 yatıyor,1,1,0
 yaptık,1,1,0
 istediğin,1,1,0
 ediyorsun,1,1,0
 haldeki,1,1,0
 anlamadım,1,1,0
 istedim,1,1,0
 başladım,1,1,0
 gördüğüm,1,1,0
 manzar,1,0,0
 hissettim,1,1,0
 göğs,1,1,0
amıştı,1,0,0
 okuyucu,1,1,0
lemez,1,1,1
 bilmem,1,1,0
",”",1,0,0
 şeylere,1,1,0
 bulmaya,1,1,0
 şehrine,1,0,0
 güvercin,1,1,1
 hikâyeyi,1,0,0
 şunu,1,1,0
 noktalama,1,1,0
alamak,1,1,0
 burn,1,1,0
 sözcüğün,1,1,0
 havalarda,1,1,0
 aklım,1,1,0
 boyuna,1,1,0
 bakmadan,1,1,0
 sırayı,1,1,0
 illerinin,1,1,0
 festivalde,1,1,0
 yaşamayı,1,1,0
 reformları,1,1,0
 kesimden,1,1,0
 oluşurlar,1,1,0
 dönüştürülebilir,1,1,0
 binyıl,1,1,1
 sağlığının,1,1,0
 okuluna,1,1,0
 konunun,1,1,0
 meselesi,1,1,0
 neo,1,0,0
 görünümünde,1,1,0
 kıtasal,1,1,0
iğiyle,1,1,1
 katılmak,1,1,0
 iskan,1,1,1
odu,1,1,0
 basının,1,1,0
 standardının,1,1,0
 nedeninin,1,1,0
 iyon,1,1,1
amon,1,0,0
 karbonat,1,1,1
 hidroklorik,1,1,1
ülfür,1,0,0
 klorür,1,1,1
yek,1,1,1
ehir,1,1,0
 seçimlerinde,1,1,0
 partisine,1,1,0
 basınc,1,1,1
 uygulandı,1,1,0
 belirsizdir,1,1,0
entin,1,1,0
icher,1,0,0
 mum,1,1,1
etrik,1,0,0
 yarımkürede,1,0,0
 ettirir,1,1,0
 şehirlere,1,1,0
aşan,1,1,0
 kalmasının,1,1,0
 hattını,1,1,0
 siyasetinde,1,1,0
 üstünlüğünü,1,1,0
 normalde,1,1,0
 müsabakaları,1,1,0
yonlar,1,1,0
irik,1,0,0
nh,1,0,0
 nötr,1,1,1
1957,1,0,0
 eğitimler,1,1,0
 1958,1,0,0
 ticar,1,0,0
 metrekarelik,1,1,0
 basma,1,1,1
 county,1,0,0
 alanın,1,1,0
sm,1,0,0
 hükûmet,1,0,0
 katılarak,1,1,0
 verebilecek,1,1,0
uction,1,0,0
ilikon,1,0,0
 ismindeki,1,1,0
 yakıp,1,1,0
 sözlerinin,1,1,0
 şarkıda,1,1,0
 renkle,1,1,1
 resme,1,0,0
cing,1,0,0
 saatin,1,1,0
 rakamlar,1,1,0
 tefek,1,1,1
 ilçenin,1,1,0
ürsel,1,0,0
ışkan,1,0,0
 yazmaları,1,1,0
 söğüt,1,1,1
 yuva,1,1,1
 numaraları,1,1,0
 kulüpte,1,1,0
 kocaman,1,1,1
 bahsediyor,1,1,0
 kutlamalar,1,1,0
 romandan,1,1,0
 uyarlanan,1,1,0
 diktatör,1,1,1
 başkaldır,1,1,1
 gülüms,1,0,0
 maske,1,1,1
etta,1,1,0
 tanımlarken,1,1,0
 söylenir,1,1,0
 dağları,1,1,0
esiydi,1,1,1
laj,1,0,0
ıldır,1,1,1
 yumurt,1,0,0
 sütü,1,1,0
 uzayda,1,1,0
 yuvar,1,1,1
landı,1,1,1
inek,1,1,1
dibi,1,1,0
 suları,1,1,1
 dezenf,1,0,0
 düşmanlarını,1,1,0
 unutulmaz,1,1,0
lady,1,0,0
 ülkemize,1,1,0
 adamın,1,1,0
 hikayesini,1,1,0
 show,1,0,0
 beklerken,1,1,0
 sürülür,1,1,0
 versin,1,1,0
çiç,1,0,0
 enstrümanı,1,1,0
 kabak,1,1,1
oo,1,0,0
böcek,1,1,1
layacak,1,1,1
üpiter,1,0,0
 balıkçı,1,1,0
 kasabası,1,1,0
 şarkısıyla,1,1,0
cana,1,1,0
 eskiden,1,1,0
ucat,1,1,0
uhaf,1,0,0
 usulüne,1,1,0
 zekalı,1,1,0
 kullanırlar,1,1,0
 süpür,1,1,1
 büyüğüdür,1,1,0
oyn,1,1,0
 oynuyor,1,1,0
 sözleriyle,1,1,0
 olsay,1,0,0
abık,1,1,0
 seçilebilir,1,1,0
 tüylü,1,1,0
ingo,1,0,0
 şarkıcı,1,1,0
evie,1,0,0
onder,1,1,0
iyede,1,1,0
 rütb,1,0,0
 unvanıyla,1,1,0
general,1,1,1
teğ,1,1,1
 tabel,1,0,0
 türemiştir,1,1,0
engeç,1,0,0
 bob,1,0,0
 filminde,1,1,0
 yengeç,1,1,1
 ezeli,1,1,1
 yıldızı,1,1,0
ekkep,1,0,0
 balığı,1,1,0
 kırıl,1,1,0
 buradan,1,1,0
 denizci,1,1,0
 donanma,1,1,0
 ley,1,1,1
 limon,1,1,1
 kokulu,1,1,0
 yapılıp,1,1,0
 yazılıdır,1,1,0
boya,1,1,1
 astronot,1,1,1
 düzine,1,1,1
 deste,1,1,1
 çiç,1,0,0
 düello,1,1,1
 yaralar,1,1,0
 tol,1,1,1
stoy,1,0,0
ehov,1,0,0
sandr,1,0,0
uşkin,1,0,0
 yetmez,1,1,0
 gözlerin,1,1,0
 serisinin,1,1,0
 bölümleridir,1,1,0
diana,1,0,0
ones,1,0,0
 altının,1,1,0
 öğretir,1,1,0
 dedik,1,1,0
 metro,1,1,1
 meydanı,1,1,0
üksemburg,1,0,0
 bahçesi,1,1,0
 ormanlık,1,1,0
 araz,1,1,1
 kamuflaj,1,1,1
 kıvırcık,1,1,1
 günlerinden,1,1,0
 giyilen,1,1,0
 kıyafet,1,1,1
 gı,1,0,0
 fıs,1,1,1
 yedikleri,1,1,0
 sihirli,1,1,0
 anılırlar,1,1,0
 elektr,1,0,0
 sürerek,1,1,0
 oyuncağı,1,1,0
 yarıştığı,1,1,0
 lun,1,1,1
 arabalar,1,1,0
 sevindir,1,1,0
priz,1,1,1
esp,1,0,0
 yakalanmış,1,1,0
cadan,1,1,1
jö,1,0,0
 filmlerinde,1,1,0
 kıza,1,1,0
 kahvaltı,1,1,1
ethoven,1,0,0
 marşı,1,1,0
 sesinin,1,1,0
lise,1,1,1
 üniversitelerden,1,1,0
 mitolojisinde,1,1,0
 hayali,1,1,1
anz,1,1,0
 otobüsler,1,1,0
 teknisyen,1,1,1
şet,1,1,1
ettiği,1,1,0
couver,1,0,0
 habitat,1,1,1
tland,1,0,0
rio,1,0,0
 yerleşimleri,1,1,0
 ergin,1,1,1
 barınak,1,1,1
 ırkı,1,1,0
 ısıl,1,1,1
 süresine,1,1,0
değeri,1,1,0
 kaldırılmıştır,1,1,0
 efsanevi,1,1,1
 kurucuları,1,1,0
 imparatorluğun,1,1,0
eynir,1,1,0
 nitrat,1,1,1
water,1,0,0
loo,1,0,0
ufan,1,1,0
 kurarlar,1,1,0
 gazetesini,1,1,0
hanov,1,0,0
 biriminin,1,1,0
 kampanyaları,1,1,0
 kariyerine,1,1,0
 değerlendirmeler,1,1,0
 yaşanılan,1,1,0
 tun,1,1,1
 uygur,1,0,0
 kavş,1,1,0
akson,1,1,1
omus,1,0,0
ecan,1,0,0
 başlarlar,1,1,0
 düşürür,1,1,0
ride,1,0,0
 tohumlu,1,1,0
 bulunabilir,1,1,0
 gener,1,1,0
ofya,1,1,0
odrom,1,0,0
 29,1,0,0
 haini,1,1,0
 geliştirilerek,1,1,0
 çığır,1,1,1
 mirası,1,1,0
 tezat,1,1,1
 kesimler,1,1,0
 darb,1,1,1
oğaz,1,0,0
 ören,1,1,1
 sınırlara,1,1,0
 ifadelere,1,1,0
 orant,1,1,0
 sizi,1,1,1
manız,1,1,1
 üzgün,1,1,1
 olmanız,1,1,0
latıcı,1,1,1
 kapatılan,1,1,0
entr,1,0,0
 uygulamasıdır,1,1,0
 sper,1,0,0
 tele,1,1,0
yth,1,0,0
 1914,1,0,0
 endüstrisine,1,1,0
 tepkisi,1,1,0
 astar,1,1,1
rodit,1,0,0
itta,1,1,0
 adlarla,1,1,0
 aşarak,1,1,0
 kongr,1,0,0
indek,1,0,0
 iletir,1,1,0
 okuldan,1,1,0
 çalıştırma,1,1,0
 ünlüsü,1,1,0
lanmasından,1,1,1
 hormonu,1,1,0
nezyum,1,0,0
 öniz,1,1,0
orton,1,0,0
 boyuta,1,1,0
emekle,1,1,1
 şablon,1,1,1
 kullanmaktır,1,1,0
 boyutlar,1,1,0
 borçlu,1,1,0
 zorlama,1,1,1
 hapsine,1,1,0
 saltan,1,1,0
 verilip,1,1,0
 yürüyen,1,1,0
 etn,1,1,0
 uyumluluk,1,1,0
 yetiştiği,1,1,0
 mağaralar,1,1,0
 çini,1,1,1
 dokum,1,1,0
 hayvancılığa,1,1,0
 yetersizdir,1,1,0
 vermemektedir,1,1,0
 yağlı,1,1,0
 kuyruklu,1,1,0
 yapabilecek,1,1,0
 kapasiteye,1,1,0
 sayfaya,1,1,0
 merteb,1,0,0
 bazılarının,1,1,0
 tuvalet,1,1,1
 malzemelerinin,1,1,0
 yarısının,1,1,0
 pişmiş,1,1,0
 biçimlerine,1,1,0
 alkış,1,1,1
ayık,1,1,1
 eşsiz,1,1,0
 metaf,1,0,0
 örtüş,1,1,0
 interneti,1,0,0
mamakta,1,1,1
 programlara,1,1,0
 katılımına,1,1,0
 pıht,1,0,0
 mineral,1,1,1
eklerin,1,1,0
 cihazların,1,1,0
ipleri,1,1,0
 spr,1,0,0
 kullanıcıya,1,1,0
ülecek,1,1,1
 omur,1,1,1
strum,1,0,0
 hidrojen,1,1,1
 trajedi,1,1,1
 sözleşmeye,1,1,0
 titreşim,1,1,1
 uzunlukta,1,1,0
ceğimiz,1,0,0
meyiz,1,1,1
umdan,1,1,1
umda,1,1,1
ırsak,1,1,1
 popülasyonun,1,1,0
 sekans,1,0,0
 denmektedir,1,1,0
 hibrid,1,1,1
 şekillenen,1,1,0
 formülasyon,1,1,1
üsyon,1,0,0
sif,1,1,1
 eyaletlerinde,1,1,0
 girişte,1,1,0
 mikroskobu,1,1,0
 kabarcık,1,1,1
 sürgüne,1,1,0
luğuyla,1,1,1
anız,1,1,1
 kanatlı,1,1,0
ekin,1,1,1
 hayvanlara,1,1,0
 kedilerin,1,1,0
oplas,1,0,0
asis,1,1,0
trich,1,0,0
 104,1,0,0
 107,1,0,0
 kitlesi,1,1,0
 taraftan,1,1,0
 geliyordu,1,1,0
 önünden,1,1,0
 kervansaray,1,1,1
 ardında,1,1,0
 sön,1,1,1
 vuran,1,1,0
 şarkısı,1,1,0
 hakimiyeti,1,1,0
 fiyatlı,1,1,0
 kenarı,1,1,0
 parmağı,1,1,0
 substr,1,0,0
hidae,1,0,0
 familyasına,1,1,0
emus,1,0,0
dus,1,0,0
tica,1,1,0
 varsayımsal,1,1,0
resmî,1,0,0
 teknolojisinin,1,1,0
 versiyonu,1,1,0
 yatırımcılar,1,1,0
aco,1,0,0
 karg,1,0,0
 maymun,1,1,1
 köpeklerde,1,1,0
 baskılan,1,1,0
 yurtsever,1,1,1
 yenildikleri,1,1,0
 1844,1,0,0
 1848,1,0,0
 1850,1,0,0
 tepkime,1,1,0
lumin,1,0,0
 macer,1,1,0
lidirler,1,1,1
dırlar,1,1,1
edon,1,0,0
 adr,1,1,0
mayalım,1,1,1
imle,1,1,1
 yavaşça,1,1,0
amayız,1,1,1
ehan,1,1,0
ıcısı,1,1,1
 tıraş,1,1,1
 hekimler,1,1,0
asıf,1,0,0
 sc,1,0,0
otus,1,0,0
 dediğimiz,1,1,0
 canlandırılan,1,1,0
 evrim,1,1,1
lep,1,1,1
jel,1,1,1
uron,1,0,0
 çoğunda,1,1,0
 korozyon,1,0,0
 testlerinde,1,1,0
 yaşamaktadırlar,1,1,0
 hafifçe,1,1,0
 dolaşan,1,1,0
 eksikliğine,1,1,0
 dokusunun,1,1,0
 anormal,1,1,1
ampon,1,0,0
 anladı,1,1,0
 döl,1,1,1
dük,1,1,1
 gördüğ,1,0,0
 portr,1,0,0
sula,1,1,1
 antidepres,1,0,0
 serotonin,1,0,0
eptik,1,0,0
azep,1,0,0
 dokuları,1,1,0
 hemat,1,0,0
 moleküler,1,1,1
 santr,1,0,0
ifüj,1,0,0
 altta,1,1,0
ibr,1,1,0
 ilaçları,1,1,0
001,1,0,0
 yeteneklerine,1,1,0
 öp,1,1,1
 simgesel,1,1,1
 52,1,0,0
loh,1,0,0
 kapatma,1,1,1
eyli,1,1,0
odore,1,0,0
rov,1,0,0
 mahal,1,1,1
 uzaklığı,1,1,0
 hiss,1,1,0
strük,1,0,0
loid,1,0,0
stür,1,0,0
 döngüsünün,1,1,0
 öngördüğü,1,1,0
 kısmın,1,1,0
 birleştiren,1,1,0
 satarak,1,1,0
 varsayımı,1,1,0
 tasarımcısı,1,1,0
 kariyeri,1,1,0
 koordinatörü,1,1,0
 yöneticiliği,1,1,0
ells,1,0,0
 tanrının,1,1,0
1856,1,0,0
 katılımın,1,1,0
 paylaşılan,1,1,0
 vs,1,1,0
losuz,1,0,0
 izleyicileri,1,1,0
 gençlere,1,1,0
 ekibin,1,1,0
 tükürük,1,1,1
 karbondioksit,1,1,1
 bağırsak,1,1,1
 kaybolur,1,1,0
atit,1,1,0
 yönetimindeki,1,1,0
 tümünde,1,1,0
 efsaneler,1,1,0
 kaldığını,1,1,0
 alay,1,1,1
 malzemeye,1,1,0
 rotasyon,1,1,1
 plastikten,1,1,0
 dönüşümlü,1,1,0
 görüşlü,1,1,0
 cihazın,1,1,0
 akredite,1,1,1
 boyan,1,1,1
loud,1,0,0
 oyununu,1,1,0
 şüpheli,1,1,0
 getirt,1,1,0
 izniyle,1,1,0
 yönetimiyle,1,1,0
jenin,1,0,0
 1986,1,0,0
 down,1,0,0
 black,1,0,0
 performansına,1,1,0
 inancını,1,1,0
 ayrıntıları,1,1,0
 gösterdiğini,1,1,0
 9000,1,0,0
 sertifik,1,0,0
 veyahut,1,1,1
 kayıtlarında,1,1,0
 istekli,1,1,0
 toplamının,1,1,0
 ulaştığını,1,1,0
jar,1,0,0
 esrar,1,1,1
nıç,1,0,0
 irtifa,1,1,1
 dereceleri,1,1,0
 sözcüktür,1,1,0
 desen,1,1,1
 vinç,1,1,1
othe,1,0,0
viv,1,0,0
ès,1,0,0
 kamuya,1,1,0
 alınırken,1,1,0
 gerçekleşmektedir,1,1,0
 aslına,1,1,0
 güzergah,1,1,1
eltsin,1,1,0
arus,1,0,0
 büyür,1,1,0
ınıp,1,1,1
 dostane,1,1,1
ılmamaktadır,1,1,1
 1860,1,0,0
 kıta,1,1,1
 salg,1,0,0
isler,1,1,0
 kulesi,1,1,0
 füze,1,1,1
 yayınladığı,1,1,0
 yapmadığı,1,1,0
 bug,1,0,0
 atfet,1,1,1
 kurarken,1,1,0
 çizelgesi,1,1,0
 mevs,1,0,0
 markalar,1,1,0
 maddesinde,1,1,0
73,1,0,0
 edildikten,1,1,0
 mand,1,0,0
 partisini,1,1,0
 orduya,1,1,0
 nemi,1,1,0
 aldat,1,1,1
 özgürlüğünü,1,1,0
ecekleri,1,1,1
 zamanları,1,1,0
 parsel,1,1,1
ürt,1,0,0
çekimi,1,1,0
 alınıyor,1,1,0
 kompozisyon,1,1,1
anca,1,1,1
liyet,1,0,0
 duyduğ,1,0,0
1847,1,0,0
 1858,1,0,0
1860,1,0,0
1870,1,0,0
 1875,1,0,0
 1892,1,0,0
 çalışmada,1,1,0
 devrin,1,1,0
 devral,1,1,1
 geçmez,1,1,0
 çıkarılabilir,1,1,0
1922,1,0,0
 katılımcıları,1,1,0
 deneyi,1,1,0
 araştırmaya,1,1,0
 37,1,0,0
 üyeleriyle,1,1,0
 86,1,0,0
 kategoride,1,1,0
 kategoriler,1,1,0
 kiraya,1,1,0
 basınçta,1,1,0
opt,1,0,0
 tamamlandığında,1,1,0
 imzalandı,1,1,0
 geçtiğinde,1,1,0
 süresinde,1,1,0
kn,1,0,0
 şahsen,1,1,1
 müşterek,1,1,1
iliğinden,1,1,1
 entropi,1,1,1
 1918,1,0,0
 imzalayarak,1,1,0
 savaşını,1,1,0
 erdiğini,1,1,0
danya,1,1,0
 tehdidine,1,1,0
 komünizm,1,1,1
manları,1,0,0
 bed,1,1,1
 verileceği,1,1,0
 ikametgâh,1,0,0
nca,1,1,1
 hiçbirinin,1,1,0
 şirkete,1,1,0
 tutarlılık,1,1,0
 benzeyen,1,1,0
'.,1,0,0
atını,1,1,0
mamız,1,1,1
 listesine,1,1,0
 ateşli,1,1,0
 bırakılmış,1,1,0
atası,1,1,0
 gruplarını,1,1,0
ililer,1,1,0
 antropolog,1,1,1
enbach,1,0,0
oleon,1,0,0
 abluk,1,1,0
 mast,1,1,0
çeler,1,1,1
 akışları,1,1,0
 yapacakları,1,1,0
 paylaşan,1,1,0
 harekâta,1,0,0
 tahr,1,0,0
 farkınd,1,0,0
 doküm,1,1,0
emezler,1,1,1
 ödeyerek,1,1,0
 sitede,1,1,0
izmet,1,0,0
 çağının,1,1,0
leşerek,1,1,1
 markaların,1,1,0
 tüzüğ,1,1,1
 eklenerek,1,1,0
 alınmadan,1,1,0
 kolej,1,1,1
riend,1,0,0
fac,1,0,0
ebook,1,0,0
 hedefini,1,1,0
 bölümler,1,1,0
 yararlanılır,1,1,0
cross,1,0,0
ization,1,0,0
 fiş,1,1,1
 onaylanmıştır,1,1,0
 ünlenen,1,1,0
 gölg,1,0,0
º,1,0,0
 dayanıklıdır,1,1,0
 vejet,1,0,0
 yağışı,1,1,0
birliğiyle,1,1,0
 fikrin,1,0,0
 okunabilir,1,1,0
 okuryazar,1,1,1
 işlemci,1,1,1
 koşuluyla,1,1,0
 host,1,0,0
 programlarda,1,1,0
 uygulamanın,1,1,0
 alıntı,1,1,1
öyley,1,1,0
 matematiğin,1,1,0
adoks,1,0,0
ımsız,1,1,1
 yardımın,1,1,0
 yardıma,1,1,0
 arkadaşlar,1,1,0
lamasıyla,1,1,1
 kiraz,1,1,1
 klon,1,1,1
 64,1,0,0
 görünmez,1,1,0
 seçilmesine,1,1,0
 otopark,1,1,1
 imzalanmış,1,1,0
 yararlanılarak,1,1,0
api,1,0,0
 salkım,1,1,1
 araçlarla,1,0,0
 uyduları,1,1,0
 cun,1,1,1
ningham,1,0,0
 yelpaz,1,0,0
 simgel,1,1,0
 vurg,1,0,0
700,1,0,0
1000,1,0,0
 organizasyonun,1,1,0
 takviye,1,1,1
sezon,1,1,1
bilimci,1,1,0
 sitesinden,1,1,0
 dağıtımını,1,1,0
 1755,1,0,0
 anlar,1,1,1
 yıldızlar,1,1,0
 terörizm,1,1,1
caada,1,0,0
born,1,1,0
 misk,1,1,1
"],",1,0,0
++,1,0,0
ы,1,0,0
ц,1,0,0
194,1,0,0
 sıcaklığına,1,1,0
 ayrıldığında,1,1,0
 şirketiyle,1,1,0
 metninin,1,1,0
 fonksiyonların,1,1,0
 analizini,1,1,0
meyeceği,1,1,1
 çözülür,1,1,0
 hükümdarıdır,1,1,0
unov,1,0,0
arsk,1,0,0
 metalik,1,1,1
 kortik,1,1,0
oster,1,0,0
olin,1,1,0
 onaylam,1,1,0
 alfabesinin,1,1,0
amay,1,1,0
ışının,1,1,1
 yetin,1,1,1
 tanrıya,1,1,0
 sahnelerin,1,1,0
 senaryo,1,1,1
master,1,1,1
 aktarılması,1,1,0
 dönüştürücü,1,1,0
 cihazlara,1,1,0
ads,1,1,0
 metabolik,1,1,1
 getirirken,1,1,0
giltere,1,0,0
 makineler,1,1,0
 erişebilir,1,1,0
 gezinti,1,1,1
 diline,1,1,0
bilimi,1,1,0
 bağlamda,1,1,0
 incelemesi,1,1,0
 eserlerinin,1,1,0
 parmağını,1,1,0
 yumruk,1,1,1
 ünlüler,1,1,0
 bildiğin,1,1,0
 inandı,1,1,0
 herş,1,1,0
 seçti,1,1,0
 tutku,1,1,1
 çev,1,0,0
 talih,1,1,1
 yayınlam,1,0,0
 ikamet,1,1,1
iha,1,1,0
 nus,1,0,0
 reçet,1,0,0
 fotoğrafı,1,1,0
 kuramsal,1,1,0
 olaylarına,1,1,0
 ayaklanma,1,1,1
 ambul,1,0,0
sta,1,0,0
 dergilerin,1,1,0
 derlenen,1,1,0
 ötesindeki,1,1,0
 açarak,1,1,0
cüsü,1,1,1
rath,1,0,0
loc,1,0,0
içya,1,1,0
 mekansal,1,1,0
 olam,1,0,0
 yükselişini,1,1,0
 açtığını,1,1,0
 ileten,1,1,0
 tasarımını,1,1,0
aganda,1,1,0
 mesleğini,1,1,0
 periyot,1,1,1
mutlu,1,1,1
 inandığı,1,1,0
 girdi,1,1,1
 insanıdır,1,1,0
lard,1,0,0
stra,1,0,0
orno,1,0,0
 karşıtlığı,1,1,0
 köprüsü,1,1,0
 öldürülen,1,1,0
 samim,1,1,0
 sağlanmaktadır,1,1,0
omon,1,1,0
 tasarlamıştır,1,1,0
 verdir,1,1,0
 yaştaki,1,1,0
 esasında,1,1,0
 keyf,1,0,0
 özelliklerle,1,1,0
 şartların,1,1,0
 tanıtan,1,1,0
anıdır,1,1,1
 oluşmaya,1,1,0
 aktiviteler,1,1,0
 internete,1,0,0
 telefonlar,1,1,0
 gazetecileri,1,1,0
 kendileriyle,1,1,0
tıklarını,1,1,1
erd,1,0,0
 erişimin,1,1,0
 hesaplarını,1,1,0
irdi,1,1,1
üyordu,1,1,1
 mağara,1,1,1
 buldu,1,1,0
 malzemeden,1,1,0
 patojen,1,1,1
 etmesidir,1,1,0
 zihni,1,1,1
 420,1,0,0
 ödünç,1,1,1
 ibar,1,1,0
 yamaç,1,1,1
 paraşüt,1,1,1
 çalı,1,1,1
 diken,1,1,1
 arındırılmış,1,1,0
 seçil,1,1,1
 sahanın,1,1,0
 tepenin,1,1,0
 tarıma,1,1,0
 nüfusunu,1,1,0
 role,1,1,0
 oluştururken,1,1,0
 kuruluşundan,1,1,0
 silinmiştir,1,1,0
ère,1,0,0
 türün,1,1,1
 tabana,1,1,0
 kullanabilir,1,1,0
sios,1,0,0
ninos,1,0,0
 pahalıdır,1,1,0
 salma,1,1,0
 arazilerde,1,1,0
azlı,1,1,0
 hamile,1,1,1
 düşünülmüş,1,1,0
 grafikleri,1,1,0
ılc,1,0,0
bırak,1,1,1
 modelin,1,1,0
 ögeleri,1,1,0
 geçirip,1,1,0
ierre,1,0,0
lasman,1,0,0
 güdü,1,1,1
1942,1,0,0
 söyleş,1,1,0
 momenti,1,1,0
 sağlamakta,1,1,0
 gerçekleri,1,1,0
 gösterge,1,1,1
upi,1,0,0
 bekliyor,1,1,0
 tanıyor,1,1,0
 musun,1,1,0
 ifadenin,1,1,0
epyeni,1,0,0
 minnet,1,1,1
 okumuş,1,1,0
 yazarlarından,1,1,0
akih,1,0,0
 gerekliliğini,1,1,0
 başarısızlığı,1,1,0
 sof,1,1,1
 insandır,1,1,0
 prensibine,1,1,0
 retorik,1,1,1
 açlık,1,1,1
 yeraltı,1,1,1
 vatandaşı,1,1,0
 etmemiş,1,1,0
 şişman,1,1,1
 enfeksiyonları,1,1,0
 doğruyu,1,1,0
emb,1,0,0
 hepsini,1,1,0
round,1,0,0
 bazlı,1,1,0
eta,1,1,0
 kaçıran,1,1,0
 kib,1,1,1
 gidi,1,1,1
 minik,1,1,1
 cadı,1,1,1
 bakalım,1,1,0
 anlamaz,1,1,0
 tezgâh,1,0,0
 heterojen,1,1,1
 setleri,1,1,0
 madenc,1,0,0
lass,1,0,0
clus,1,0,0
üleme,1,1,1
 bilimciler,1,1,0
inize,1,1,1
ilan,1,1,1
ılabileceği,1,1,1
 hib,1,1,1
fo,1,0,0
 sözdiz,1,0,0
celeme,1,0,0
 suçluluk,1,1,1
 toplantılarına,1,1,0
 katılanların,1,1,0
 toplantılara,1,1,0
ünlü,1,1,1
 özgürlüğüne,1,1,0
 taşıdığını,1,1,0
 araştıran,1,1,0
 yazılarından,1,1,0
ronikos,1,0,0
odot,1,0,0
 binalarının,1,1,0
 edine,1,1,0
 toprakta,1,1,0
 derinin,1,1,0
 halklarının,1,1,0
 siyas,1,1,0
pt,1,0,0
 herkese,1,1,0
 basımı,1,1,0
liyö,1,0,0
 alfabesiyle,1,1,0
 dönüştürmek,1,1,0
 yükünün,1,1,0
 hissesi,1,1,0
ülatif,1,0,0
 toplat,1,1,0
 unvanına,1,1,0
 ibaresi,1,1,0
 oybirliğiyle,1,1,0
medikçe,1,1,1
 larv,1,0,0
yang,1,0,0
ozlar,1,0,0
raları,1,0,0
 stajyer,1,1,1
 tutuklu,1,1,1
 kontenj,1,0,0
 yükseköğrenim,1,1,1
 uyruklu,1,1,0
 operasyonlarının,1,1,0
 yayınlanmaktadır,1,1,0
telif,1,1,1
 hesaplamaları,1,1,0
 network,1,0,0
angoz,1,0,0
 yakınında,1,1,0
 cüc,1,0,0
 koğuş,1,1,1
dine,1,1,1
 hipotezini,1,1,0
 81,1,0,0
 güçle,1,1,0
 geliştirmiş,1,1,0
oçya,1,0,0
 eylemlerinin,1,1,0
 dişiler,1,1,0
 dayalıdır,1,1,0
 elemanın,1,1,0
 olasılığının,1,1,0
 kaynaklandığını,1,1,0
ılmayı,1,1,1
 ilgisiz,1,1,0
 uyul,1,1,0
 verdik,1,1,0
 ge,1,0,0
iyazi,1,0,0
erkes,1,1,0
acısı,1,1,0
 mezarının,1,1,0
ranın,1,0,0
 metnini,1,1,0
 fıkra,1,1,1
 kürk,1,1,1
eğini,1,1,0
 arar,1,1,0
akkabı,1,0,0
 yapısındaki,1,1,0
 boylarının,1,1,0
emeyecek,1,1,1
tarı,1,1,0
 polen,1,1,1
ektar,1,0,0
 kaide,1,1,1
olf,1,0,0
 yetkilerini,1,1,0
 görevlerini,1,1,0
ildikleri,1,1,1
 riskine,1,1,0
 gamet,1,1,1
 270,1,0,0
 raporuna,1,1,0
 saattir,1,1,0
 çevrelerde,1,1,0
 tabanından,1,1,0
 tablosunda,1,1,0
 yapılmakta,1,1,0
050,1,0,0
pad,1,1,1
ovalı,1,1,0
ilius,1,0,0
 çıkarıldığı,1,1,0
 araştırmacılar,1,1,0
sorbe,1,1,0
 emilim,1,1,0
 hastalarda,1,1,0
landıktan,1,1,1
 dozu,1,1,0
 steril,1,1,1
 saklan,1,1,1
 ked,1,1,1
 bakıyor,1,1,0
 kaçtı,1,1,0
 kilitli,1,1,0
 ritim,1,1,1
 hikay,1,0,0
 dinlet,1,1,0
 gözaltı,1,1,1
 bırakılmasını,1,1,0
 sorulan,1,1,0
 bulmayı,1,1,0
 doğaçlama,1,1,1
 tiyatrosu,1,1,0
 yatkın,1,1,1
 etkinliklerinde,1,1,0
 düşünceye,1,1,0
okulu,1,1,0
 sevmek,1,1,0
 tamamlaması,1,1,0
 48,1,0,0
 verilerek,1,1,0
 istenmiştir,1,1,0
 geçişin,1,1,0
 sekizinci,1,1,0
 ilik,1,1,1
 doğayı,1,1,0
karı,1,1,1
 üreterek,1,1,0
 meşrulaştır,1,1,0
 katılmasına,1,1,0
 sesine,1,1,0
 uygulamalarla,1,1,0
lediğine,1,1,1
 düşündü,1,1,0
steri,1,1,0
 4000,1,0,0
 erkekten,1,1,0
 seslerini,1,1,0
 küre,1,1,1
 ileride,1,1,0
 çocuklarından,1,1,0
 tamamlanmıştır,1,1,0
 engelli,1,1,0
 başladığında,1,1,0
 oyunlardan,1,1,0
 fotoğraflar,1,1,0
 öğrencilerine,1,1,0
 anlatmaktadır,1,1,0
 yayılması,1,1,0
 getirmiş,1,1,0
 gelişimin,1,1,0
enberg,1,0,0
 pi,1,1,1
1963,1,0,0
 1964,1,0,0
1962,1,0,0
 anaokulu,1,1,1
 1971,1,0,0
 1997,1,0,0
bro,1,0,0
wn,1,0,0
 doğrulama,1,1,0
 dram,1,1,1
 dağarcı,1,1,0
 konulu,1,1,0
ilmediği,1,1,1
 mekânı,1,0,0
 yedinci,1,1,0
 geçişler,1,1,0
inir,1,1,1
lıyor,1,1,1
 hissettiğini,1,1,0
 işlemek,1,1,0
iyano,1,0,0
 bulguların,1,1,0
luğuna,1,1,1
 yarık,1,1,1
 yaştan,1,1,0
 okumaya,1,1,0
enius,1,0,0
pest,1,1,0
oloz,1,0,0
 ilişkilendirilir,1,1,0
 koku,1,1,1
 gerçekleştirmeye,1,1,0
 kullanacağı,1,1,0
 yaşar,1,1,1
 alfabetik,1,1,1
 modellerden,1,1,0
 köş,1,0,0
 oynanması,1,1,0
 kapsayacak,1,1,0
 şiddetle,1,1,0
 vakalarda,1,1,0
 sanık,1,1,1
 vakalarının,1,1,0
 kadındır,1,1,0
 onurlu,1,1,0
 vatandaşının,1,1,0
raman,1,0,0
)”,1,0,0
 sitelerini,1,1,0
 suçlusu,1,1,0
otaj,1,0,0
 soyadı,1,1,0
 imzası,1,1,0
 verilerini,1,1,0
 2023,1,0,0
 nüfusuna,1,1,0
 yakalama,1,1,0
 çevreleyen,1,1,0
 doğrulaması,1,1,0
 meşrul,1,1,0
 çığlık,1,1,1
 yapılış,1,1,0
 tekniğini,1,1,0
 kaçmak,1,1,0
 otoriteye,1,1,0
 kapanmıştır,1,1,0
 tekniklerin,1,1,0
latı,1,1,0
 kentte,1,1,0
 kimya,1,1,1
 satışını,1,1,0
 alda,1,1,0
 değişmesine,1,1,0
 beste,1,1,1
isen,1,1,0
 üretildi,1,1,0
ılmadık,1,1,1
 birliklerinden,1,1,0
 karakol,1,1,1
 birlikleri,1,1,0
 2030,1,0,0
 garantil,1,1,0
 endokrin,1,1,1
 hasılatı,1,1,0
letilmiş,1,1,1
 alışkan,1,1,1
ungen,1,1,0
ensch,1,0,0
 ağırlığına,1,1,0
ğımızda,1,0,0
çüler,1,1,1
 mine,1,1,1
 hatalar,1,1,0
 tonu,1,1,0
 tas,1,1,1
arii,1,0,0
 yerleşiminin,1,1,0
 çekiminde,1,1,0
 gürültü,1,1,1
 duyuru,1,1,1
 katkılardan,1,1,0
 kılavuzu,1,1,0
 hizmetten,1,1,0
erre,1,1,0
 taşıyı,1,1,0
 oylaması,1,1,0
 nişasta,1,1,1
 lezzetli,1,1,0
 iştah,1,1,1
 asitler,1,1,0
 felsefesine,1,1,0
 dizisini,1,1,0
 saklandığı,1,1,0
 sitesini,1,1,0
 broşür,1,1,1
 kesime,1,1,0
 geçilir,1,1,0
 teknolojiyi,1,1,0
tech,1,0,0
 bilgilerle,1,1,0
 desteklenir,1,1,0
 gerilimin,1,1,0
 yalıtkan,1,1,1
 zengini,1,1,0
 sonucuna,1,1,0
tre,1,0,0
 izlenebilir,1,1,0
 sırrı,1,1,0
 problemlerin,1,1,0
 oluşturularak,1,1,0
 anlamlandır,1,1,0
 ask,1,1,1
 evlatlık,1,1,0
 pazarlanan,1,1,0
 uyarlanmış,1,1,0
aryotik,1,0,0
 duvarına,1,1,0
ostom,1,0,0
 kameranın,1,1,0
 panel,1,1,1
 up,1,1,1
 batary,1,1,0
 kulaklık,1,1,0
elden,1,1,0
 kaydıyla,1,1,0
 pass,1,1,0
atz,1,1,0
halt,1,1,1
 sosyalizm,1,1,1
perest,1,0,0
nost,1,0,0
 özgüdür,1,1,0
 gelenekler,1,1,0
sant,1,1,0
uer,1,0,0
 philos,1,0,0
ophie,1,0,0
tics,1,0,0
 grim,1,1,0
 çoban,1,1,1
salı,1,1,1
 işlerinden,1,1,1
 ayarları,1,1,0
 muhafaz,1,0,0
 maddedir,1,1,0
 alabilmektedir,1,1,0
 düşüncelere,1,1,0
 ziyaretçi,1,1,1
 galer,1,0,0
 ettirdiği,1,1,0
 haberi,1,1,0
 mikrofon,1,1,1
 mikrof,1,0,0
ansın,1,1,1
 kirlilik,1,1,0
 sunucunun,1,1,0
1823,1,0,0
 polit,1,0,0
mecilik,1,1,1
 referand,1,0,0
kt,1,0,0
ihaz,1,0,0
emsi,1,1,0
 demokrat,1,1,1
ilmeyi,1,1,1
 işçisi,1,1,1
 grubunu,1,1,0
 yürüyüşe,1,1,0
 adaylık,1,1,0
 teklifini,1,1,0
 gemilerde,1,1,0
 adamlarına,1,1,0
 merkezindeki,1,1,0
 vatandaşların,1,1,0
 katılıp,1,1,0
 köşe,1,1,1
 müzakereleri,1,1,0
 başlayacaktır,1,1,0
 memnuniyetle,1,1,0
 üy,1,0,0
 sonuçlan,1,1,1
 izlemeyi,1,1,0
 sempati,1,1,1
 anlaşılmış,1,1,0
 bık,1,1,1
 başarılarını,1,1,0
ogg,1,0,0
 saniyede,1,1,0
 coğrafyası,1,1,0
 şahsiyet,1,1,1
 gözlemlerini,1,1,0
eydi,1,1,1
ective,1,0,0
 radyolarda,1,1,0
 paylaşır,1,1,0
 konferanslar,1,1,0
çilerinin,1,1,1
 yaklaşımdır,1,1,0
 ambarg,1,0,0
1956,1,0,0
üvey,1,1,1
 tablodur,1,1,0
ery,1,1,0
 sayılarının,1,1,0
tatör,1,0,0
 kapsül,1,1,1
 temizlen,1,1,0
 vardığı,1,1,0
 yazarken,1,1,0
 okunuşu,1,1,0
 kopya,1,1,1
 icraat,1,1,1
 özgürlüğünün,1,1,0
arız,1,1,1
 duymadan,1,1,0
 kullanıldığını,1,1,0
 benimsedi,1,1,0
 topar,1,1,1
 basıp,1,1,0
tuğu,1,1,1
 aktaran,1,1,0
düksiyon,1,0,0
 keşfeden,1,1,0
 fres,1,0,0
 aktörü,1,1,0
 akü,1,1,1
 şarj,1,1,1
 asistanı,1,1,0
 monarşinin,1,1,0
pus,1,1,1
 iletkenlik,1,1,0
 çarptır,1,1,0
 tutuklan,1,1,0
ginia,1,0,0
tad,1,1,1
 yayılır,1,1,0
 kalbin,1,1,0
 delik,1,1,1
 dağılan,1,1,0
 tekniğinin,1,1,0
 başlangıcı,1,1,0
 max,1,0,0
 amb,1,0,0
rose,1,0,0
arları,1,1,0
 1787,1,0,0
 diplomat,1,1,1
 sanayii,1,1,0
parta,1,0,0
 civil,1,0,0
atri,1,1,0
mans,1,0,0
 bası,1,1,1
 bileşenlerini,1,1,0
 üyeliğinden,1,1,0
 kurulda,1,1,0
 gümüş,1,1,1
 kalay,1,1,1
 azalmaya,1,1,0
 keşifler,1,1,0
 spektroskop,1,1,1
 enerjili,1,1,0
uşan,1,1,1
 demet,1,1,1
 aralığındaki,1,1,0
 elektromanyetik,1,1,1
 enerjisine,1,1,0
mab,1,0,0
 kası,1,1,0
lary,1,0,0
uca,1,1,1
 sindirim,1,1,1
oral,1,1,1
pis,1,1,1
agor,1,0,0
cic,1,0,0
 güneşe,1,1,0
 ünvanı,1,1,0
 mühendisi,1,1,0
2013,1,0,0
 kullanıldığından,1,1,0
 hastası,1,1,0
 zamandır,1,1,0
 huzursuzluk,1,1,0
 depresyon,1,1,1
ucusu,1,1,1
 idaresinin,1,1,0
 faal,1,1,1
 390,1,0,0
fesör,1,0,0
oçent,1,0,0
 üş,1,1,1
 122,1,0,0
 281,1,0,0
 süspansiyon,1,1,1
 emül,1,1,0
 sicil,1,1,1
 yaşamıştır,1,1,0
 atölye,1,1,1
 yapılandırma,1,1,0
 aşamasının,1,1,0
 demokras,1,0,0
 eczan,1,1,0
 tuhaf,1,1,1
emiştir,1,1,0
 çizgisinin,1,1,0
 çukuru,1,1,0
lenmiştir,1,1,1
 yerleştirilmiştir,1,1,0
 kısıtlı,1,1,0
 öğretiminde,1,1,0
 224,1,0,0
 hedeflerini,1,1,0
mitt,1,1,0
 tanımının,1,1,0
 devletlerde,1,1,0
 yukarıdan,1,1,0
orpsiyon,1,0,0
 yataklı,1,1,0
 üniteleri,1,1,0
 alternatifler,1,1,0
 statik,1,1,1
ileceğini,1,1,1
 132,1,0,0
 135,1,0,0
esan,1,1,0
 yetişk,1,0,0
 çürüm,1,1,0
 kadınlarda,1,1,0
 tüberküloz,1,1,1
 lazım,1,1,1
 mülkü,1,1,0
 beyi,1,1,0
 padişahı,1,1,0
azıt,1,1,1
 güneyden,1,1,0
yeler,1,1,1
 konulardaki,1,1,0
 uçuşları,1,1,0
 denklemi,1,1,0
157,1,0,0
 astsubay,1,1,1
 düzeninde,1,1,0
 tanımına,1,1,0
coun,1,0,0
 1856,1,0,0
 geçirdikleri,1,1,0
 gemisi,1,1,0
 dakik,1,1,1
atory,1,0,0
 ayarlanır,1,1,0
 korunaklı,1,1,0
ürler,1,1,1
 geçirirler,1,1,0
 sens,1,1,0
 gama,1,1,1
 aşamaya,1,1,0
 sayfasında,1,1,0
 sayfa,1,1,1
 sığdır,1,1,0
 topyek,1,0,0
 psikolojisi,1,1,0
 mesajların,1,1,0
 havacı,1,1,0
 ağıdır,1,1,0
 alınmasından,1,1,0
 sarf,1,1,1
 numun,1,1,1
 depolanması,1,1,0
 resimleri,1,1,0
 sözcükleri,1,1,0
 uğrat,1,1,1
 sürdürmüştür,1,1,0
 düşmanları,1,1,0
 problemlere,1,1,0
 başarılarına,1,1,0
 mücadelesine,1,1,0
 uzayı,1,1,0
 yazılımında,1,1,0
 prom,1,0,0
ledikten,1,1,1
 düğümler,1,1,0
 uzmanların,1,1,0
ılığa,1,1,1
 dönüştürür,1,1,0
 ağın,1,1,1
 yasanın,1,1,0
 patlak,1,1,1
 noktalı,1,1,0
 şurup,1,1,1
siller,1,1,0
 mid,1,1,1
 denemesi,1,1,0
 nazar,1,1,1
 adamlar,1,1,0
ekkür,1,0,0
 öldür,1,1,1
ciye,1,1,1
 örgütüne,1,1,0
 yasasının,1,1,0
 kesimin,1,1,0
 kaynaklan,1,1,1
 protesto,1,1,1
 nota,1,1,1
 tuş,1,1,1
 listesini,1,1,0
osun,1,1,0
 vatandaşlarına,1,1,0
 vize,1,1,1
 kınayan,1,1,0
 nü,1,1,1
 ayaklar,1,1,0
 topraklarına,1,1,0
 katmıştır,1,1,0
 hastayı,1,1,0
 ğu,1,0,0
ythm,1,0,0
 çalgı,1,1,1
 cab,1,0,0
 rivayet,1,1,1
 sevimli,1,1,1
 konuşması,1,1,0
 alimi,1,1,0
 şehirlerde,1,1,0
 göçebe,1,1,1
 mevki,1,1,1
dedir,1,1,1
 şehirde,1,1,0
 kabilesine,1,1,0
 mensuptu,1,1,0
 biriydi,1,1,0
 mesela,1,1,1
 demişti,1,1,1
 kalmışlardır,1,1,0
 deve,1,1,1
uba,1,0,0
addes,1,0,0
 gerisinde,1,1,0
 zaferle,1,1,0
 koluna,1,1,0
 mensuptur,1,1,0
 tey,1,1,0
 katliam,1,1,1
isesi,1,1,0
 bahset,1,1,1
memiz,1,1,1
 onbir,1,0,0
 olursak,1,1,0
iyeri,1,1,0
 mirasını,1,1,0
 çıkararak,1,1,0
 mudur,1,1,0
 olmal,1,0,0
 dün,1,1,1
 sözlerine,1,1,0
 tereddüt,1,1,1
 anam,1,1,0
 feda,1,1,1
 haykır,1,1,1
ışını,1,1,1
 siper,1,1,1
 dönüp,1,1,0
liğiyle,1,1,1
 çokça,1,1,0
 lerin,1,1,1
 yı,1,1,1
 miting,1,1,1
 gerçekleştirmiştir,1,1,0
binlerce,1,1,1
 ispatı,1,1,0
 muhakkak,1,1,1
iyette,1,0,0
 katılmış,1,1,0
urdu,1,1,1
 istemez,1,1,0
erim,1,1,1
 zihniyet,1,1,1
 seçilmiştir,1,1,0
 lakin,1,1,1
 taşlar,1,1,0
 öyl,1,0,0
 bizler,1,1,0
lendikten,1,1,1
üsüne,1,1,0
 savaşına,1,1,0
 katılırken,1,1,0
viz,1,1,0
 geçiyor,1,1,0
 kalesinde,1,1,0
 kuşatma,1,1,0
 sancağı,1,1,0
 birisine,1,1,0
 vereceğim,1,1,0
 yağm,1,1,0
 dus,1,0,0
 komutanı,1,1,0
 sessizce,1,1,0
 benden,1,1,0
 koruyacak,1,1,0
 demesi,1,1,1
 sarsıntı,1,1,1
 kılıcı,1,1,0
 soruyu,1,1,0
 almasının,1,1,0
 hamam,1,1,1
 ilgilenir,1,1,0
 elçi,1,1,1
 ailesiyle,1,1,0
.'',1,0,0
 caf,1,0,0
stur,1,0,0
eyecektir,1,1,0
 birilerine,1,1,0
rimi,1,0,0
mayacaktır,1,1,1
lius,1,0,0
ruz,1,1,1
 vadisinde,1,1,0
iyorlar,1,1,1
 mahvet,1,1,1
 tatsız,1,1,1
hana,1,1,0
 karpuz,1,1,1
andı,1,1,1
 servetini,1,1,0
 verdiğini,1,1,0
 altmış,1,1,1
 zalim,1,1,1
 mevsimi,1,1,0
 olmalarından,1,1,0
tular,1,1,1
 toplayarak,1,1,0
 liderler,1,1,0
 birisini,1,1,0
 etmedi,1,1,0
 anlaştılar,1,1,0
 deli,1,1,1
 sihirbaz,1,1,1
 göndermek,1,1,0
 biliyordu,1,1,0
 edecektir,1,1,0
 meydanında,1,1,0
 aray,1,1,0
 kadir,1,1,1
 mezarı,1,1,0
 bazılarına,1,1,0
 yapmıştı,1,1,0
 yakalayıp,1,1,0
 haps,1,1,0
 kabilenin,1,1,0
 kızıydı,1,1,0
 cezanın,1,1,0
 şunları,1,1,0
 vef,1,0,0
tihad,1,0,0
 melek,1,1,1
 gözünün,1,1,0
 vahş,1,1,0
 öldürüldüğü,1,1,0
 söylemişti,1,1,0
 elçisi,1,1,0
 mektupta,1,1,0
 tanıtmıştır,1,1,0
 mukav,1,0,0
 alak,1,0,0
 kabileler,1,1,0
uzey,1,0,0
 müd,1,0,0
 emirler,1,1,0
 cömert,1,1,1
 kuşatması,1,1,0
 durdurulması,1,1,0
 isterken,1,1,0
 çö,1,0,0
 batan,1,1,0
 yolculuğu,1,1,0
eyre,1,1,0
 oldugu,1,0,0
 üzül,1,1,1
ıştı,1,1,1
 kura,1,1,1
 torunu,1,1,0
 öyleyse,1,1,0
 uf,1,1,1
iny,1,1,0
 unvanını,1,1,0
ânı,1,0,0
 rüyasında,1,1,0
 ellerine,1,1,0
 kaldıktan,1,1,0
 arkadan,1,1,0
 sahn,1,1,0
atur,1,1,0
 istediklerini,1,1,0
amayınca,1,1,1
 çob,1,0,0
 saldırıp,1,1,0
 oğlunu,1,1,0
 öldürerek,1,1,0
 yağmal,1,1,0
 620,1,0,0
 girerken,1,1,0
ininden,1,1,1
 anmak,1,1,0
 put,1,1,1
 davaları,1,1,0
 ezmesi,1,1,0
 fuh,1,0,0
 kuy,1,0,0
 kuyusu,1,1,0
 halife,1,1,1
 sevilen,1,1,0
 seven,1,1,0
 okçu,1,1,0
 tepesine,1,1,0
 etse,1,1,0
izden,1,1,0
 ces,1,0,0
idik,1,1,0
alamaya,1,1,0
 etmeyecek,1,1,0
 adında,1,1,0
 kalkıp,1,1,0
 kalacağını,1,1,0
amie,1,0,0
 çıktıktan,1,1,0
 köydeki,1,1,0
 duru,1,1,1
 manasına,1,1,0
 denilmiştir,1,1,0
 etrafına,1,1,0
 toplayıp,1,1,0
 144,1,0,0
 hüzün,1,1,1
 630,1,0,0
 seferine,1,1,0
 kendisiyle,1,1,0
 şehrin,1,0,0
 adama,1,1,0
 miydi,1,1,0
 adamdan,1,1,0
işam,1,0,0
 tesir,1,1,1
 hırslı,1,1,0
 kandır,1,1,1
seler,1,1,1
 evliliğinden,1,1,0
 isimlerini,1,1,0
 kompl,1,0,0
 yağma,1,1,1
 kaçırma,1,1,1
 isterse,1,1,0
 onlarda,1,1,0
 kalacak,1,1,0
 yanlarında,1,1,1
 süvari,1,1,1
 olmayacak,1,1,0
diler,1,1,1
lıktır,1,1,1
 ateşte,1,1,0
 nimet,1,1,1
 olmamıştı,1,1,0
ınıza,1,1,1
 gelmişti,1,1,0
 bozguna,1,1,0
 uğrayarak,1,1,0
 kaçmaya,1,1,0
 bizden,1,1,0
 tartışmaya,1,1,0
 noktayı,1,1,0
 koydu,1,1,0
 ölenler,1,1,0
 arasındaydı,1,1,0
 sevinci,1,1,0
 dana,1,1,1
 getirdi,1,1,0
 çarpıcı,1,1,0
 dersleri,1,1,0
 etsin,1,1,0
 dim,1,1,1
 gecesi,1,1,0
 aydınlık,1,1,1
 bıraktım,1,1,0
 yanlarına,1,1,1
 yeğeni,1,1,0
mediler,1,1,1
imizle,1,1,1
ıldığını,1,1,1
 sordu,1,1,0
 babasına,1,1,0
 kalbine,1,1,0
 sevgisini,1,1,0
 bıraktı,1,1,0
anınca,1,1,1
 altından,1,1,0
 kollarını,1,1,0
 çıkarıp,1,1,0
 bedeni,1,1,1
erojen,1,0,0
 kozmetik,1,1,1
 kurnaz,1,1,1
 dolayında,1,1,0
laşır,1,1,1
 yorumlan,1,1,0
 yorumlanabilir,1,1,0
ününden,1,1,1
erbank,1,0,0
 incelemeler,1,1,0
 çıkışında,1,1,0
 takımlarının,1,1,0
aryen,1,1,0
 edilebileceği,1,1,0
 tepkileri,1,1,0
atu,1,1,0
 atıldığı,1,1,0
hard,1,1,1
 sü,1,1,1
 komplik,1,0,0
amayarak,1,1,1
 bölünür,1,1,0
 parametreler,1,1,0
 söylediğini,1,1,0
 kolunu,1,1,0
 eserlerden,1,1,0
 avukat,1,1,1
 vekâlet,1,0,0
 edebilmektedir,1,1,0
 incelediği,1,1,0
 amacının,1,1,0
 katılımcılara,1,1,0
cıyı,1,1,1
 sahipliğini,1,1,0
 hakemlerin,1,1,0
 editörü,1,1,0
 betik,1,1,1
 koruyarak,1,1,0
 devrede,1,1,0
 tekli,1,1,0
 ifadelerine,1,1,0
 maddelerini,1,1,0
 sıyr,1,1,1
 krem,1,1,1
 iltihap,1,1,1
 ederse,1,1,0
 istatis,1,0,0
anası,1,1,0
ña,1,0,0
 fiilinden,1,1,0
 zamir,1,1,1
 konumundaki,1,1,0
 ortaçağ,1,1,1
 cad,1,0,0
 suçlanan,1,1,0
 gebelik,1,1,0
onal,1,1,0
 evliliği,1,1,0
 reddeden,1,1,0
 çıktıkları,1,1,0
 yakılan,1,1,0
uin,1,0,0
adılar,1,1,0
 derleme,1,1,0
tırma,1,1,1
 binde,1,1,0
 doktorların,1,1,0
mont,1,1,1
band,1,1,1
sinki,1,1,0
ürnberg,1,0,0
adüf,1,0,0
 teşh,1,0,0
 aralığının,1,1,0
tanca,1,1,0
ğer,1,0,0
 dantel,1,1,1
cileri,1,1,1
 iddiaları,1,1,0
 coğrafyacı,1,1,0
 ikmal,1,1,1
 bunlara,1,1,0
 boyutlarını,1,1,0
 vakfı,1,0,0
 tarihç,1,0,0
ihe,1,0,0
 kaybettiğini,1,1,0
 çuk,1,1,1
 ölçüsüdür,1,1,0
 etmede,1,1,0
isiydi,1,1,0
 düşünülür,1,1,0
 113,1,0,0
 112,1,0,0
faiye,1,0,0
 156,1,0,0
urcuk,1,1,0
 mevsimde,1,1,0
 kış,1,1,1
 ilkbahar,1,1,1
immün,1,1,0
istal,1,0,0
mana,1,1,1
 şapk,1,0,0
 fırtınası,1,1,0
 değiştirmeye,1,1,0
 içme,1,1,0
 talepte,1,1,0
 katılabilir,1,1,0
 davada,1,1,0
 bambaşka,1,1,1
 getirdiğini,1,1,0
 bih,1,0,0
 benzediği,1,1,0
 cos,1,0,0
guerite,1,0,0
zil,1,1,1
1830,1,0,0
1848,1,0,0
 adaletin,1,1,0
ayıcısı,1,1,0
 görevden,1,1,0
 derslerinde,1,1,0
 dejener,1,0,0
ansif,1,0,0
irdir,1,1,1
 milleti,1,1,0
 oluştu,1,1,0
 hakimiyetinde,1,1,0
 fethine,1,1,0
leyicisi,1,1,1
 eyalete,1,1,0
 bölme,1,1,1
 zulüm,1,1,1
şimdi,1,1,1
 meg,1,0,0
 kaybetme,1,1,1
 artışına,1,1,0
 işleminden,1,1,0
 başarılarının,1,1,0
 onaylayan,1,1,0
 çıkarılmış,1,1,0
 yetkililer,1,1,0
 taburcu,1,1,0
iziği,1,1,0
 kullanılabileceği,1,1,0
 casusluk,1,1,0
 bıçaklar,1,1,0
 cezasını,1,1,0
 çıkmasının,1,1,0
1909,1,0,0
 edebilen,1,1,0
ofizik,1,0,0
 açıldığında,1,1,0
 kitaplarından,1,1,0
diğinde,1,1,1
 aileyi,1,1,0
 çalışmasında,1,1,0
öken,1,1,0
 demans,1,0,0
 hop,1,1,1
 yaşlılar,1,1,0
 eğitilmiş,1,1,0
uldu,1,1,1
ğundan,1,0,0
 üyeler,1,1,0
 misyonu,1,1,0
 programcı,1,1,0
 algoritma,1,1,1
 adımlarını,1,1,0
 kodlama,1,1,0
 belgelerinde,1,1,0
 geliştirerek,1,1,0
 asimile,1,0,0
 tanınma,1,1,0
 kos,1,0,0
lenmesiyle,1,1,1
 yil,1,0,0
 seçimine,1,1,0
 seçimlerinden,1,1,0
 üretip,1,1,0
 haftadan,1,1,0
 nazır,1,1,1
lığıyla,1,1,1
 yayılma,1,1,1
 kurabilir,1,1,0
 yetim,1,1,1
 temele,1,1,0
 böcekleri,1,1,0
calar,1,1,1
 içindir,1,1,0
 küçüms,1,0,0
 küfür,1,1,1
 statüye,1,1,0
 kesimindeki,1,1,0
izof,1,0,0
ılaştırılmış,1,1,0
kinin,1,1,1
 temettü,1,1,1
 öngörülmektedir,1,1,0
42,1,0,0
xt,1,1,0
 ilişkisine,1,1,0
 kalıbı,1,1,0
ektiv,1,0,0
 komünist,1,1,1
 alanlardaki,1,1,0
 mesleği,1,1,0
 geldiğinde,1,1,0
 mesl,1,0,0
 yayımlanır,1,1,0
 raporda,1,1,0
 uyarınca,1,1,1
 belirtiliyor,1,1,0
 görüşmelerine,1,1,0
 üyeliğ,1,0,0
 konumundaydı,1,1,0
ilmekteydi,1,1,1
iliyordu,1,1,1
 elen,1,1,1
 geneline,1,1,0
 sınıfların,1,1,0
 yaklaştıkça,1,1,0
 çizilen,1,1,0
 makamı,1,1,0
 çapa,1,1,1
 çalışırlar,1,1,0
 gerçekleştirildi,1,1,0
 sayıya,1,1,0
 kaçarak,1,1,0
 kanıtlayan,1,1,0
 solo,1,1,1
 toplumunu,1,1,0
 zamanını,1,1,0
üya,1,0,0
 zed,1,0,0
 iletilir,1,1,0
 1937,1,0,0
 romanlarından,1,1,0
 ras,1,0,0
nikov,1,0,0
inson,1,0,0
erkil,1,1,0
urch,1,0,0
 alık,1,1,1
oyan,1,1,0
lisi,1,1,1
 anlaşmazlıklar,1,1,0
 yy,1,0,0
 neoklasik,1,1,1
 prens,1,1,1
 yönlere,1,1,0
 hanı,1,1,0
 indirildi,1,1,0
 tahtına,1,1,0
 öldürüldü,1,1,0
 ayrıldı,1,1,0
 tu,1,1,1
 yayınlanmaya,1,1,0
 gayri,1,1,1
 güçlere,1,1,0
ando,1,0,0
arın,1,1,1
yiz,1,1,1
ix,1,0,0
luse,1,0,0
 krist,1,0,0
 sayılarla,1,1,0
 değerinde,1,1,0
 1890,1,0,0
marck,1,0,0
uth,1,0,0
 teorilerinin,1,1,0
 versiyon,1,1,1
ediklerini,1,1,0
ılabileceğini,1,1,1
 ettiklerini,1,1,0
lair,1,1,0
 emperyal,1,1,1
 görem,1,1,0
 1877,1,0,0
 işgalinden,1,1,0
 kurtarılması,1,1,0
efendi,1,1,1
 çıktığını,1,1,0
 1987,1,0,0
 kalemi,1,1,0
 telaffuz,1,1,1
vası,1,1,0
 köklü,1,1,0
 açmaz,1,1,1
 boh,1,0,0
owe,1,0,0
 azınlıklara,1,1,0
uil,1,0,0
 sub,1,1,1
 kurumudur,1,1,0
 coğraf,1,0,0
 yöntemlerine,1,1,0
ılabilmektedir,1,1,1
 zinc,1,0,0
 mesai,1,1,1
 raporlar,1,1,0
 çağrıları,1,1,0
 mail,1,1,1
 belirlemektedir,1,1,0
 yarışmalar,1,1,0
 pulları,1,1,0
 armağan,1,1,1
 1578,1,0,0
 tarihindeki,1,1,0
 çevresinden,1,1,0
 ağza,1,1,0
 yarışları,1,1,0
basketbol,1,1,1
eybol,1,0,0
 düzleminde,1,1,0
 düşey,1,1,1
 etkinliğe,1,1,0
 çekilmiştir,1,1,0
 yazılmıştır,1,1,0
 bellidir,1,1,0
 çim,1,1,1
reden,1,1,0
 büyükelçisi,1,1,0
borne,1,1,0
 getirmektedir,1,1,0
 birimlerinin,1,1,0
 bıyık,1,1,1
iyoloji,1,0,0
 verilirken,1,1,0
tecek,1,1,1
 hesaplama,1,1,0
 sayım,1,1,1
diye,1,1,1
 fenotip,1,1,1
aran,1,1,1
 girişiminin,1,1,0
 sonuçsuz,1,1,1
 tavrı,1,1,0
 yayılmış,1,1,0
 siparişi,1,1,0
 telefonla,1,1,0
date,1,1,0
dec,1,0,0
 olduklarından,1,1,0
 odaklanarak,1,1,0
 olimpiyat,1,1,1
 oyunlarına,1,1,0
 geçebilir,1,1,0
 ormanın,1,1,0
festiv,1,0,0
 gösterdikleri,1,1,0
 sayede,1,1,0
 yazılımının,1,1,0
 şifreleme,1,1,0
 damg,1,0,0
 geliştiric,1,0,0
 kulüplerinin,1,1,0
 önümüzdeki,1,1,0
 alacaktır,1,1,0
 eserlerinden,1,1,0
 tesislerinin,1,1,0
 etkilenir,1,1,0
 hâline,1,0,0
 etkilendiğini,1,1,0
vez,1,1,0
 hükümdarın,1,1,0
 değişikliğine,1,1,0
 salınım,1,1,1
atlan,1,1,0
 tuşu,1,1,1
osistem,1,0,0
itat,1,1,0
 zümr,1,0,0
 uyumsuz,1,1,0
bunu,1,1,0
 oc,1,0,0
xon,1,0,0
enh,1,0,0
 patent,1,1,1
 çıkıyor,1,1,0
 tanımlaması,1,1,0
 düzenlediği,1,1,0
 birimini,1,1,0
 kullananlar,1,1,0
 önsöz,1,1,1
langı,1,0,0
pozisyon,1,1,1
 değerlendirmesinde,1,1,0
oha,1,1,1
 sınıflandırılmaktadır,1,1,0
 çoğulu,1,1,0
 işleriyle,1,1,1
 polimeraz,1,0,0
 enzimi,1,1,0
 replik,1,1,1
 reaksiyonu,1,1,0
 komplikasyonları,1,1,0
okard,1,0,0
 nötral,1,0,0
 pep,1,0,0
azon,1,0,0
oft,1,1,0
 çekird,1,0,0
lex,1,0,0
 örneklerde,1,1,0
 floresan,1,1,1
ofen,1,1,0
rh,1,0,0
 140,1,0,0
 103,1,0,0
 anyon,1,1,1
 testis,1,1,1
 proteini,1,1,0
oplazmik,1,0,0
 retik,1,1,0
bü,1,0,0
 asetat,1,1,1
 hortum,1,1,1
 kaynaklandığı,1,1,0
 anlaşılmıştır,1,1,0
asyonunun,1,0,0
 görülme,1,1,0
 tromb,1,1,1
ozu,1,0,0
 piy,1,1,0
 yüzün,1,1,0
hing,1,0,0
 aur,1,0,0
frey,1,0,0
 kist,1,1,1
unk,1,0,0
omlar,1,1,0
vikal,1,0,0
itel,1,0,0
 °,1,0,0
 130,1,0,0
enks,1,0,0
 ateşi,1,1,0
 soluk,1,1,1
 döküntü,1,1,1
 bulgulara,1,1,0
 nakli,1,1,1
 kıvam,1,1,1
 zeminde,1,1,0
isy,1,1,0
 başvuran,1,1,0
 graf,1,0,0
 vokal,1,1,1
itor,1,0,0
 solun,1,1,0
tiren,1,1,1
 dermat,1,0,0
 penis,1,1,1
 çapındaki,1,1,0
 ülser,1,1,1
 sif,1,1,1
siyonu,1,0,0
 kanseri,1,1,0
 progn,1,0,0
 galiba,1,1,1
 psikiyatri,1,1,1
 klini,1,0,0
 kazada,1,1,0
 çektiğini,1,1,0
 uyk,1,0,0
 gördüğünü,1,1,0
 işine,1,1,1
emediği,1,1,1
 alam,1,1,0
 ağrıları,1,1,0
jör,1,0,0
 depresif,1,1,1
fall,1,1,0
 atak,1,1,1
 konv,1,0,0
β,1,0,0
 prop,1,0,0
 bif,1,0,0
 tümör,1,1,1
osent,1,0,0
 astr,1,1,0
 medikal,1,1,1
 2017,1,0,0
 rot,1,1,1
avirüs,1,0,0
acki,1,1,0
 lip,1,1,1
 modifik,1,0,0
γ,1,0,0
bok,1,1,1
gresif,1,0,0
 asid,1,1,1
 stim,1,0,0
 görülmez,1,1,0
yel,1,1,1
 fazı,1,1,0
 ekz,1,1,0
 sekonder,1,0,0
 kesesi,1,1,0
 frontal,1,0,0
 görünümlü,1,1,0
 lezyon,1,1,1
opsi,1,0,0
 yüzeye,1,1,0
istleri,1,0,0
tigo,1,0,0
 vulgar,1,0,0
amit,1,1,1
ript,1,0,0
 ade,1,1,0
ilar,1,1,0
yr,1,0,0
inthi,1,0,0
 meb,1,0,0
och,1,0,0
 pur,1,0,0
berger,1,1,0
 periferik,1,0,0
 cerrahi,1,1,1
 fosf,1,0,0
 çoktan,1,1,0
reas,1,0,0
 onk,1,0,0
oglob,1,0,0
 enz,1,1,0
 aktive,1,0,0
 ferman,1,1,1
 salonunda,1,1,0
andıktan,1,1,0
 bebeğin,1,1,0
 komplikasyon,1,1,1
 bölgelerinden,1,1,0
 kanalların,1,1,0
 duvarında,1,1,0
 dist,1,0,0
inos,1,0,0
 hm,1,0,0
 inhibe,1,0,0
alon,1,1,0
 nö,1,0,0
-),1,0,0
 kültürde,1,1,0
 üreyen,1,1,0
"-),",1,0,0
inet,1,0,0
idis,1,1,0
 oste,1,0,0
eon,1,0,0
tadaki,1,1,0
oides,1,0,0
obac,1,0,0
omyc,1,0,0
ydia,1,0,0
 fibroz,1,0,0
 beta,1,1,1
 alb,1,1,1
intestinal,1,0,0
iris,1,1,1
okar,1,1,0
reat,1,0,0
 antip,1,1,0
kl,1,0,0
apin,1,0,0
 imp,1,0,0
 deb,1,0,0
 varlığında,1,1,0
 resmin,1,1,0
ages,1,0,0
pg,1,0,0
eton,1,0,0
 cisimleri,1,1,0
 hepatit,1,1,1
idos,1,0,0
 glut,1,0,0
 tanımlıyor,1,1,0
 sabahları,1,1,0
 arttığını,1,1,0
 belirtiyor,1,1,0
kolin,1,1,0
onyum,1,1,0
 anomal,1,0,0
 deride,1,1,0
pig,1,1,1
lund,1,0,0
beck,1,0,0
 tri,1,0,0
gas,1,0,0
asyonunda,1,0,0
ingu,1,0,0
 basıncını,1,1,0
anoz,1,0,0
 örne,1,1,0
 kanlı,1,1,0
 nov,1,0,0
iyos,1,0,0
ticus,1,0,0
strojen,1,0,0
 uyarır,1,1,0
odo,1,0,0
malarıyla,1,1,1
 sedim,1,1,0
 dokunma,1,1,0
icus,1,0,0
 hikâyesinden,1,0,0
 astım,1,1,1
 arttırdığı,1,1,0
 ellerindeki,1,1,0
ium,1,1,0
 brom,1,1,1
 iletimi,1,1,0
 olmadığında,1,1,0
 örtülü,1,1,0
 kolo,1,0,0
asyonda,1,0,0
 tedavisine,1,1,0
apar,1,1,1
 perk,1,0,0
 yerleştirilir,1,1,0
otin,1,1,0
rp,1,0,0
izması,1,1,0
ozomal,1,0,0
idler,1,1,0
 fag,1,1,1
 füzyon,1,1,1
obacteri,1,0,0
uber,1,0,0
 kardiy,1,0,0
 kardiyak,1,1,1
enge,1,0,0
idor,1,0,0
ıltılı,1,0,0
omatik,1,1,0
 gastro,1,0,0
 tablos,1,1,0
oplasma,1,0,0
jenital,1,0,0
 göstermeyen,1,1,0
abad,1,1,1
akan,1,1,0
1878,1,0,0
 kanıtları,1,1,0
likan,1,1,0
 gitmesini,1,1,0
 engellemek,1,1,0
 isyana,1,1,0
 sadrazam,1,1,1
okol,1,0,0
 taksim,1,1,1
amadı,1,1,1
 prensi,1,1,0
 tahribat,1,1,1
 bileşenlerinin,1,1,0
istanı,1,1,0
 terked,1,1,1
 sığınan,1,1,0
 şeyhi,1,1,0
 sine,1,1,1
 kardeşidir,1,1,0
 mensub,1,1,1
 mücadel,1,0,0
 hemş,1,1,0
erisi,1,1,0
 hayalî,1,0,0
 göstermişti,1,1,0
 avcılık,1,1,0
ıstan,1,1,0
 gence,1,1,1
çay,1,1,1
 karışımından,1,1,0
 yolsuz,1,1,1
 kamuoyunda,1,1,0
 karşılanan,1,1,0
sum,1,1,1
atra,1,1,0
1875,1,0,0
grat,1,0,0
 vizyonu,1,1,0
 337,1,0,0
hos,1,0,0
 müttefik,1,1,1
kender,1,1,0
 vermişlerdir,1,1,0
1913,1,0,0
1916,1,0,0
 pic,1,1,1
 olmalarının,1,1,0
 saflık,1,1,0
 dayanıyordu,1,1,0
 kocasını,1,1,0
 eşler,1,1,0
 statüsünü,1,1,0
 karısını,1,1,0
abilirdi,1,1,1
trecht,1,0,0
yed,1,1,1
 sonrasını,1,1,0
 hilaf,1,1,1
etini,1,1,0
opec,1,0,0
 kurulduktan,1,1,0
 başlatarak,1,1,0
 şirketlerine,1,1,0
 ambargo,1,1,1
eyf,1,0,0
ubi,1,0,0
 kariyerinin,1,1,0
shop,1,0,0
 yenen,1,1,0
 halinin,1,1,0
ûmî,1,0,0
ekir,1,1,0
 yaşamından,1,1,0
 siyasetine,1,1,0
 yıllarına,1,1,0
aaaa,1,0,0
 başkaları,1,1,0
 taktik,1,1,1
 dönemini,1,1,0
lûk,1,0,0
 haberlerin,1,1,0
 basında,1,1,0
 baskını,1,1,0
 saldırısı,1,1,0
 kitabıyla,1,1,0
 göstermeye,1,1,0
 başvuruda,1,1,0
 ezoterik,1,0,0
 geleneğe,1,1,0
 1854,1,0,0
 ailelerinden,1,1,0
roth,1,0,0
schild,1,0,0
iyade,1,0,0
 kitaplardan,1,1,0
 260,1,0,0
rian,1,0,0
lic,1,0,0
inius,1,0,0
 topluluğunun,1,1,0
çeri,1,1,1
 krallığının,1,1,0
yaman,1,1,1
 umumi,1,1,1
 ticarî,1,0,0
 edeceklerini,1,1,0
 tecrübe,1,1,1
 zat,1,1,1
 1968,1,0,0
 kenarında,1,1,0
iğinde,1,1,1
 kemiğinin,1,1,0
wick,1,0,0
 birliğe,1,1,0
 bulunabilirler,1,1,0
 katılmasıyla,1,1,0
dadır,1,1,1
 bölgelerindeki,1,1,0
fur,1,0,0
 mevkide,1,1,0
 mensup,1,1,1
 vermesinin,1,1,0
 görevinden,1,1,0
 aleyh,1,1,1
emon,1,0,0
ule,1,0,0
erion,1,0,0
antes,1,0,0
 frans,1,0,0
 gölge,1,1,1
urk,1,0,0
iben,1,1,0
enten,1,1,0
ener,1,1,0
 partiyi,1,1,0
iyetinden,1,0,0
tıraş,1,1,1
 evlendir,1,1,0
şanlı,1,1,0
 pilot,1,1,1
esa,1,1,0
 master,1,1,1
ibuti,1,0,0
wood,1,0,0
elly,1,0,0
 iktidarda,1,1,0
kerim,1,1,1
guchi,1,0,0
 malzemeleri,1,1,0
 koruduğu,1,1,0
 all,1,1,0
 muhak,1,0,0
 betimleyen,1,1,0
ė,1,0,0
 yanar,1,1,0
 uyg,1,0,0
 potansiyele,1,1,0
 yenilenebilir,1,1,0
git,1,1,1
rolik,1,1,0
 periyod,1,1,1
isite,1,0,0
 kayısı,1,1,1
 incir,1,1,1
karn,1,1,0
oymak,1,1,1
 kademeli,1,1,0
 hükümetin,1,1,0
ination,1,0,0
oun,1,1,0
 nice,1,1,1
lands,1,0,0
 komutan,1,1,1
imus,1,0,0
 düzenlediğini,1,1,0
perm,1,0,0
 depolanan,1,1,0
cıları,1,1,1
 sürerler,1,1,0
 araziler,1,1,0
 tarlaları,1,1,0
 ers,1,1,0
 fıstığı,1,1,0
 derecelendirme,1,1,0
 dekar,1,1,1
 ağz,1,1,0
erz,1,1,0
 omurgalı,1,1,0
 kompleksi,1,1,0
önes,1,0,0
nig,1,0,0
isches,1,0,0
estern,1,1,0
 über,1,0,0
 uymayan,1,1,0
 drenaj,1,1,1
 kadrolarında,1,1,0
ô,1,0,0
akis,1,1,1
rios,1,0,0
landığında,1,1,1
 esmer,1,1,1
leşti,1,1,1
 cit,1,0,0
yc,1,0,0
 kabuklu,1,1,0
 anavatanı,1,1,0
tand,1,0,0
 çizgilerle,1,1,0
 kesiş,1,1,1
grid,1,0,0
 getirilmiştir,1,1,0
 çeltik,1,1,1
 arazisi,1,1,0
 yararlanır,1,1,0
jenik,1,0,0
 yapmaz,1,1,0
ake,1,1,0
ungaç,1,0,0
 476,1,0,0
 ost,1,0,0
acer,1,1,0
 indirilen,1,1,0
orijinal,1,1,1
 sütten,1,1,0
 peynir,1,1,1
 projede,1,1,0
dede,1,1,1
 yığ,1,1,1
monik,1,0,0
ellin,1,1,0
 dé,1,0,0
 pe,1,0,0
 mot,1,0,0
asse,1,1,0
 koordinat,1,1,1
 istasyonunun,1,1,0
 sütün,1,1,0
 etin,1,1,0
kafkasya,1,0,0
 asim,1,1,0
eknik,1,1,0
 pır,1,1,1
oluk,1,1,1
boyu,1,1,0
 burayı,1,1,0
 tava,1,1,1
 tekerlek,1,1,1
 ilkbaharında,1,1,0
 yakasına,1,1,0
 edenlerin,1,1,0
bad,1,1,1
 1905,1,0,0
 köylülerin,1,1,0
 gerekiyordu,1,1,0
 çiftlik,1,1,1
uslar,1,1,0
eltiler,1,1,0
 kümes,1,1,1
 arpa,1,1,1
 yulaf,1,1,1
 çözünmüş,1,1,0
 önerilmez,1,1,0
 kesmek,1,1,0
ountain,1,0,0
 fron,1,0,0
 tüyleri,1,1,0
oder,1,1,0
 eşey,1,1,1
achen,1,0,0
ehe,1,1,0
ball,1,1,0
station,1,0,0
 fethed,1,1,1
 olamayacağını,1,1,0
süzlük,1,1,1
 1833,1,0,0
 ittifakı,1,1,0
its,1,1,0
ating,1,0,0
 kilogram,1,1,1
 çözücü,1,1,0
pp,1,0,0
 çağda,1,1,0
 uçaklarda,1,1,0
 türbülans,1,0,0
)/,1,0,0
 yapacağını,1,1,0
acter,1,0,0
 dif,1,0,0
tual,1,0,0
 fram,1,0,0
ework,1,0,0
aster,1,1,0
 period,1,0,0
 ithalatı,1,1,0
 isteyenlerin,1,1,0
 konvansiyonel,1,1,1
 fonksiyonudur,1,1,0
cier,1,0,0
 kilomet,1,0,0
tle,1,0,0
ensive,1,0,0
orrow,1,0,0
 refer,1,0,0
 rock,1,0,0
 che,1,0,0
atoes,1,0,0
 ud,1,1,1
dy,1,0,0
 taşırlar,1,1,0
›,1,0,0
 odaklanmak,1,1,0
 engellem,1,1,0
 girişinin,1,1,0
 etkinliğidir,1,1,0
 tablonun,1,1,0
 adaletsiz,1,1,0
 biliniyor,1,1,0
 ailelerinin,1,1,0
düklerini,1,1,1
 now,1,0,0
ø,1,0,0
 büyükelçiliği,1,1,0
 1793,1,0,0
 yüklemek,1,1,0
ache,1,0,0
omething,1,0,0
 cal,1,0,0
uthor,1,0,0
dence,1,1,0
 mühendisliği,1,1,0
 bira,1,1,1
 flam,1,0,0
 alkollü,1,1,0
 esasen,1,1,1
 220,1,0,0
 kombinasyonu,1,1,0
 global,1,1,1
 standar,1,1,0
 akaryakıt,1,1,1
ridge,1,0,0
ism,1,1,0
tain,1,1,0
elop,1,0,0
 yüzyıldaki,1,1,0
 hareketin,1,1,0
 kürtaj,1,1,1
 ofisinde,1,1,0
lüğ,1,0,0
 servisleri,1,1,0
 him,1,0,0
 rec,1,0,0
 many,1,0,0
 etmeyin,1,1,0
utsch,1,0,0
cası,1,1,1
ences,1,0,0
 recep,1,1,1
 under,1,1,0
ming,1,1,1
 off,1,1,1
 tw,1,0,0
ights,1,0,0
ird,1,0,0
 08,1,0,0
 vi,1,1,0
ahl,1,1,0
sens,1,1,0
arten,1,1,0
eds,1,1,0
bell,1,1,0
 ren,1,1,0
 pre,1,0,0
ference,1,0,0
uğunda,1,1,1
öre,1,1,0
mers,1,0,0
 turkish,1,0,0
ovy,1,1,0
 modem,1,1,1
 multip,1,0,0
gence,1,1,1
view,1,0,0
 pres,1,1,1
 alanlarındaki,1,1,0
 karmaşıklık,1,1,0
comm,1,0,0
comp,1,0,0
ult,1,0,0
iling,1,0,0
wei,1,0,0
än,1,0,0
 ann,1,1,0
ulli,1,0,0
üttefik,1,0,0
 1955,1,0,0
semburg,1,0,0
 yıllığına,1,1,0
yılın,1,1,0
ät,1,0,0
 kahvalt,1,0,0
 reçel,1,1,1
 çeşitleri,1,1,0
 sandviç,1,1,1
 çikolata,1,1,1
 noktalarının,1,1,0
 çalışanlarına,1,1,0
press,1,1,0
 this,1,0,0
 sum,1,1,1
 open,1,0,0
edral,1,0,0
 sorunsuz,1,1,0
 dosyaları,1,1,0
 seçildikten,1,1,0
üsünden,1,1,0
ipt,1,1,0
gain,1,0,0
ady,1,1,0
 start,1,1,1
fire,1,1,1
 samp,1,0,0
els,1,1,0
emp,1,0,0
loy,1,0,0
cept,1,1,0
 tanımlandığı,1,1,0
ısıdır,1,1,0
 güden,1,1,0
 yüzücü,1,1,0
 kask,1,1,1
 ilerlemeye,1,1,0
 havadaki,1,1,0
 gerekçesiyle,1,1,0
 sonlandır,1,1,0
 liderinin,1,1,0
yayla,1,1,1
 karayol,1,1,1
 1851,1,0,0
 sergisi,1,1,0
 serg,1,0,0
 filo,1,1,1
 ödüllendirmek,1,1,0
 almakta,1,1,0
 seyahatleri,1,1,0
 ece,1,1,1
 adımda,1,1,0
 1801,1,0,0
 sıradaki,1,1,0
 kırılan,1,1,0
 organizasyonunda,1,1,0
 sayısız,1,1,1
 fin,1,1,1
 işgalinin,1,1,0
 neydi,1,1,1
 cevher,1,1,1
 saldırısında,1,1,0
1959,1,0,0
 ft,1,0,0
 benzerliği,1,1,0
 nüfusa,1,1,0
 yönüne,1,1,0
 kalitesine,1,1,0
 ziyaretçiler,1,1,0
lerse,1,1,1
 ulaşmıştır,1,1,0
ertz,1,0,0
 ilginin,1,1,0
 ornitolog,1,0,0
 dönmeyi,1,1,0
 önerir,1,1,0
 yolcuya,1,1,0
 holding,1,1,1
 turizme,1,1,0
 türlerin,1,1,0
 değişimleri,1,1,0
 donanımlı,1,1,0
 evliliğin,1,1,0
 meras,1,1,0
***,1,0,0
 kurslar,1,1,0
 lük,1,1,1
 aşıl,1,1,0
 görkemli,1,1,0
 tesislerine,1,1,0
 gazi,1,1,1
 görüntülemek,1,1,0
oprop,1,0,0
 düşmesini,1,1,0
 kitleler,1,1,0
 kullanılmaya,1,1,0
 cen,1,0,0
turi,1,1,0
 trib,1,0,0
atum,1,1,0
 folklor,1,1,1
 festival,1,1,1
 eşine,1,1,0
 hakaret,1,1,1
 yılıdır,1,1,0
1951,1,0,0
 pizza,1,1,1
 gövdeli,1,1,0
 hobi,1,1,1
ifiye,1,0,0
elenmiştir,1,1,0
 kıyaslandığında,1,1,0
 cezalar,1,1,0
 entelektüel,1,1,1
 ışıklar,1,1,0
 uyumak,1,1,0
 1891,1,0,0
 öğretime,1,1,0
 yıldı,1,1,0
 staj,1,1,1
 ayrılmıştı,1,1,0
 sekret,1,0,0
 1951,1,0,0
 mülte,1,0,0
 getirdikleri,1,1,0
 kıyısındaki,1,1,0
 adeta,1,1,1
ш,1,0,0
р,1,0,0
 formuna,1,1,0
 arkadaşı,1,1,0
 zarif,1,1,1
altında,1,1,0
 oyuncularının,1,1,0
aşlı,1,1,0
 kadınları,1,1,0
 erkekleri,1,1,0
 bulunsa,1,1,0
 şiirlerinde,1,1,0
 çizmiştir,1,1,0
 eldeki,1,1,0
şimdiki,1,1,0
ivayet,1,0,0
 koşan,1,1,0
 bulunulmuştur,1,1,0
çul,1,1,1
 tiyatrosunun,1,1,0
 tiyatrolar,1,1,0
 bağlantıya,1,1,0
ental,1,0,0
âtı,1,0,0
 işley,1,1,0
 ettirmiş,1,1,0
 arayış,1,1,0
amayanlar,1,1,1
 kuşları,1,1,0
afak,1,1,1
 romanlar,1,1,0
 güz,1,1,1
 şarkıları,1,1,0
 yir,1,0,0
1977,1,0,0
 yab,1,1,1
lendiğini,1,1,1
eceli,1,1,0
 kişileştir,1,1,0
 damat,1,1,1
icidir,1,1,1
 gazetesinde,1,1,0
 yazılar,1,1,0
 yayımlamış,1,1,0
 imzasını,1,1,0
madığından,1,1,1
 imzalı,1,1,0
 1880,1,0,0
 nesilden,1,1,0
 vesile,1,1,1
ırdı,1,1,1
âdî,1,0,0
 kazak,1,1,1
ň,1,0,0
ayt,1,1,0
 derslerine,1,1,0
 verse,1,1,0
 kuz,1,1,1
 isminde,1,1,0
 köpeği,1,1,0
 ayaklarının,1,1,0
 dibine,1,1,0
 arı,1,1,1
ıydı,1,1,1
 kaydında,1,1,0
 özendir,1,1,0
 başlangıc,1,1,1
 döndürmek,1,1,0
eraltı,1,0,0
 başkente,1,1,0
 vaaz,1,1,1
umin,1,1,0
 yumuş,1,1,0
 kurumuna,1,1,0
 nakil,1,1,1
icks,1,0,0
istlerin,1,0,0
 sözlüğü,1,1,0
 yararlanan,1,1,0
 biyografi,1,1,1
 faun,1,1,0
 manzara,1,1,1
 adalar,1,1,0
 olmadı,1,1,0
 koymuş,1,1,0
 saklar,1,1,0
ilig,1,1,1
 mısr,1,0,0
fare,1,1,1
 bağlılığını,1,1,0
 gizliliği,1,1,0
 kriterlere,1,1,0
antez,1,0,0
size,1,1,1
 dilerim,1,1,0
biraz,1,1,1
 getirmişlerdir,1,1,0
 tekk,1,0,0
 öğrenmiş,1,1,0
 girebilir,1,1,0
 istasyonda,1,1,0
ulmuştu,1,1,1
ıntıları,1,1,1
 hepimiz,1,1,0
 koyuldu,1,1,0
 kumar,1,1,1
 gözlerinin,1,1,0
 etrafı,1,1,0
 çizdiği,1,1,0
 1903,1,0,0
 performanslarını,1,1,0
ebilirler,1,1,1
amadık,1,1,1
 doğurduğu,1,1,0
stedt,1,0,0
alto,1,1,1
midt,1,1,0
 mekteb,1,1,1
 öncülüğünde,1,1,0
 nik,1,1,1
 tedir,1,1,1
 huzursuz,1,1,0
 düşünü,1,1,0
 akif,1,0,0
 vicdan,1,1,1
 yayar,1,1,0
 takar,1,1,0
 ormanların,1,1,0
luğunu,1,1,1
 giderir,1,1,0
 kimyacı,1,1,0
 karton,1,1,1
 oynat,1,1,0
 kukla,1,1,1
laları,1,1,0
 eserinden,1,1,0
 dillerinden,1,1,0
 çevrilmiştir,1,1,0
 perdelik,1,1,0
 dönüşmüştür,1,1,0
 görmeden,1,1,0
 ufak,1,1,1
 onlardan,1,1,0
garlı,1,1,0
 yayıldığı,1,1,0
abur,1,1,1
 sonlu,1,1,1
 sanatta,1,1,0
 öğe,1,1,1
 başlatılan,1,1,0
 duyurulan,1,1,0
itasyonu,1,0,0
 mimariye,1,1,0
pal,1,1,1
 bastırmak,1,1,0
sonradan,1,1,0
 fahri,1,1,1
ürek,1,0,0
 doymamış,1,1,0
siy,1,1,1
ipp,1,0,0
oly,1,1,0
 yükselerek,1,1,0
enti,1,1,0
 çevirdiği,1,1,0
 manzum,1,1,1
 pit,1,1,0
 uçaktan,1,1,0
 işinin,1,1,1
abaşı,1,0,0
ositoz,1,0,0
 yapmayan,1,1,0
 granül,1,1,1
 çıkaracak,1,1,0
rofaj,1,0,0
 adlandırır,1,1,0
 elf,1,0,0
 intik,1,1,0
 hudu,1,1,0
 yapalım,1,1,0
!..,1,0,0
 sikk,1,0,0
 geliştirmişlerdir,1,1,0
 kirlet,1,1,1
madıkları,1,1,1
 tutuldu,1,1,0
 argüman,1,1,1
 doğurur,1,1,0
 değildirler,1,1,0
mektedirler,1,1,1
 aromatik,1,1,1
amat,1,1,0
 kaybetmek,1,1,0
 istediğiniz,1,1,0
abilirsiniz,1,1,1
 ulaşılır,1,1,0
bian,1,0,0
 biyoloji,1,1,1
 laboratuvarında,1,1,0
 giymek,1,1,0
 titiz,1,1,1
 gözlüğü,1,1,0
 deneyleri,1,1,0
 kullanılmış,1,1,0
 bakıma,1,1,0
adel,1,0,0
 çevrimi,1,1,0
 şekle,1,1,0
 basam,1,0,0
ağıdır,1,1,0
 koyarlar,1,1,0
 major,1,0,0
 eserde,1,1,0
 po,1,0,0
 konulmuştur,1,1,0
 yapılmak,1,1,0
 serileri,1,1,0
rand,1,1,1
uve,1,0,0
 araştırmalarına,1,1,0
 indirilebilir,1,1,0
tlar,1,0,0
 lut,1,0,0
 haberci,1,1,0
gea,1,0,0
 mevcud,1,1,1
 kritik,1,1,1
 devralan,1,1,0
 hisseleri,1,1,0
 94,1,0,0
 89,1,0,0
 84,1,0,0
 79,1,0,0
erikard,1,0,0
 eff,1,0,0
ozo,1,0,0
 uçarken,1,1,0
 mercek,1,1,1
lığında,1,1,1
 kanatlar,1,1,0
 kanadının,1,1,0
 aerodinamik,1,1,1
 yüzeyi,1,1,0
osition,1,0,0
 şebeke,1,1,1
 modu,1,0,0
rospektif,1,0,0
 esnada,1,1,0
 pozisyonunda,1,1,0
 halindeyken,1,1,0
eyken,1,1,1
 adacık,1,1,0
 kralın,1,1,0
gerald,1,0,0
cik,1,1,1
drich,1,0,0
 mikroskop,1,1,1
 boyama,1,1,0
hoff,1,0,0
 kanıtların,1,1,0
 edeceğini,1,1,0
 kort,1,1,1
oskler,1,0,0
 şiirlerinden,1,1,0
 damlacık,1,1,0
ülan,1,0,0
 parola,1,1,1
 olmadıkça,1,1,0
 duvarının,1,1,0
 general,1,1,1
 erişmek,1,1,0
 akademisi,1,1,0
 kılar,1,1,1
 bağlant,1,0,0
 ros,1,0,0
rance,1,0,0
 bozucu,1,1,0
 haklara,1,1,0
 biyokimyasal,1,1,0
 coğrafyasında,1,1,0
oplast,1,0,0
 harekâtı,1,0,0
 lifleri,1,1,0
 demeti,1,1,0
aix,1,0,0
 temsilcilik,1,1,0
 dizisidir,1,1,0
 çoğunluğu,1,1,0
araj,1,0,0
lüğünü,1,1,1
 tanımlamış,1,1,0
 brown,1,0,0
 dut,1,1,1
chet,1,0,0
uven,1,0,0
 ho,1,0,0
over,1,1,0
 açıklamasında,1,1,0
 telif,1,1,1
 unvanlar,1,1,0
 otuz,1,1,1
 yürütülmüştür,1,1,0
 bilimcisi,1,1,0
uver,1,1,1
 ayırır,1,1,0
 seçimlerde,1,1,0
 partiye,1,1,0
 yapılardır,1,1,0
aciğer,1,0,0
 erdikten,1,1,0
 gözünde,1,1,0
 ekimi,1,1,0
 yardımcılığı,1,1,0
 önemsem,1,1,0
 kapılarını,1,1,0
 kapatan,1,1,0
 algısını,1,1,0
 çizgisinde,1,1,0
 uzantısıdır,1,1,0
 pot,1,1,1
 konferansında,1,1,0
 tutuklanması,1,1,0
 deneyin,1,1,0
 geriledi,1,1,0
 dondur,1,1,0
 çıkarmaktadır,1,1,0
folk,1,1,1
 yıkılmasına,1,1,0
 yakalan,1,1,1
 sürdürme,1,1,0
mezse,1,1,1
riyat,1,1,0
 yayılmaya,1,1,0
 saldırdı,1,1,0
lastı,1,0,0
 kararlaştırılmıştır,1,1,0
 simülasyon,1,1,1
 modülleri,1,1,0
phen,1,0,0
geleme,1,1,0
 girmesinin,1,1,0
 tutulmuştur,1,1,0
 oraya,1,1,0
 kurup,1,1,0
 öğretmenlere,1,1,0
 ortalamasına,1,1,0
 meslektaş,1,1,1
 blokları,1,1,0
 mücadeleyi,1,1,0
 kazandığını,1,1,0
brook,1,0,0
 tütün,1,1,1
 ürünüdür,1,1,0
lamakta,1,1,1
 diktatörlük,1,1,0
 seçimlerin,1,1,0
agn,1,1,0
ostik,1,0,0
 raporunu,1,1,0
 açıklamıştır,1,1,0
inski,1,0,0
aron,1,0,0
 yıllarındaki,1,1,0
 genişlem,1,1,0
 toplamayı,1,1,0
ününün,1,1,0
 inanılıyor,1,1,0
 topraklarından,1,1,0
 1981,1,0,0
 anlaşmalar,1,1,0
 zorlayıcı,1,1,0
 nedenini,1,1,0
 çeşitlerinin,1,1,0
istimal,1,1,1
 başlamaktadır,1,1,0
 kaid,1,0,0
 belirlenmektedir,1,1,0
şap,1,1,1
 aygıtlar,1,1,0
 iptali,1,1,0
 etiket,1,1,1
 dayanıklılığı,1,1,0
ümr,1,0,0
üğ,1,0,0
 kollarından,1,1,0
 olgudur,1,1,0
 öğlen,1,1,1
 listesidir,1,1,0
 operasyonlarına,1,1,0
 kategoriye,1,1,0
 bilindiği,1,1,0
 varsayılmaktadır,1,1,0
 limanına,1,1,0
 nav,1,0,0
 hasarlar,1,1,0
 masraflarını,1,1,0
ehouse,1,0,0
 edileceği,1,1,0
 birkaçı,1,1,0
 teslimat,1,1,1
 durumundan,1,1,0
 olmamasıdır,1,1,0
ıysa,1,1,1
 römork,1,1,1
 öğrenince,1,1,0
 yaptırmış,1,1,0
 kalitesiz,1,1,0
 gerçekleşmiş,1,1,0
opor,1,0,0
 parayla,1,1,0
 akt,1,1,0
ıcılar,1,1,1
 kurulum,1,1,0
atr,1,1,0
 kaydetmiştir,1,1,0
 1900,1,0,0
 1945,1,0,0
 zamandaki,1,1,0
 yöndeki,1,1,0
 kontrolünü,1,1,0
 düzenleyerek,1,1,0
sini,1,1,1
rr,1,0,0
190,1,0,0
210,1,0,0
 noktasının,1,1,0
 koordinatları,1,1,0
 horm,1,1,0
 sentezini,1,1,0
annesi,1,1,0
 beğendim,1,1,0
 arkadaşlarıyla,1,1,0
 yayımladığı,1,1,0
 hikâyeye,1,0,0
eciliği,1,0,0
 hikâyelerini,1,0,0
 değilim,1,1,0
 türbe,1,1,1
 külliye,1,1,1
 büyükleri,1,1,0
 yemi,1,1,0
ranı,1,0,0
medim,1,1,1
laştırılmıştır,1,1,1
ehra,1,1,0
 birlikt,1,1,0
 aşağılık,1,1,0
ledir,1,1,1
 doğasını,1,1,0
 zaaf,1,1,1
 talihsiz,1,1,0
 fena,1,1,1
 sevmem,1,1,0
 aman,1,1,1
 geçse,1,1,0
 fırtına,1,1,1
çada,1,1,1
iles,1,1,0
 varlıktır,1,1,0
 ayrıntılar,1,1,0
 ği,1,0,0
 kitaplara,1,1,0
 inançlarını,1,1,0
 kalarak,1,1,0
 teoloji,1,1,1
 çizgide,1,1,0
 sürdürdüğü,1,1,0
 yazarlık,1,1,0
 yaratmıştır,1,1,0
 insancıl,1,1,1
 kurulduğunu,1,1,0
 amaçlamıştır,1,1,0
 cum,1,1,1
 sıkıntılı,1,1,0
müştü,1,1,1
 döndü,1,1,0
ğüm,1,0,0
 oyuncuların,1,1,0
 kalmayacak,1,1,0
 karşısına,1,1,0
 izler,1,1,0
 sus,1,1,1
lava,1,1,1
 motifler,1,1,0
 çanak,1,1,1
 yakınlarında,1,1,0
 yöresinde,1,1,0
 buluntular,1,1,0
 tarihiyle,1,1,0
amiği,1,0,0
 basan,1,1,0
 bölümünden,1,1,0
 meth,1,1,1
düğü,1,1,1
 söylemeye,1,1,0
 açıklanmıştır,1,1,0
 korelasyon,1,1,1
 katsayıs,1,1,0
 uygulandığında,1,1,0
yüzyılda,1,1,0
baki,1,1,1
 güver,1,1,0
 yur,1,0,0
abilece,1,1,0
 deger,1,1,0
 homolog,1,1,1
 kromat,1,0,0
 mizahi,1,1,1
 sıralam,1,1,0
 kavg,1,0,0
 eksikliğinden,1,1,0
 layık,1,1,1
müyor,1,1,1
 elimizde,1,1,0
ediğimiz,1,1,0
 doktorları,1,1,0
 obezite,1,1,1
 üniversitelerin,1,1,0
uyorlar,1,1,1
 liderlerinin,1,1,0
 soylular,1,1,0
 götürmüştür,1,1,0
 lirik,1,1,1
 duyguların,1,1,0
 örgüsü,1,1,0
 birincisi,1,1,0
 99,1,0,0
 ikincisi,1,1,0
 tezgah,1,1,1
 farklılıkların,1,1,0
 köylerde,1,1,0
 yabani,1,1,1
 dağlarda,1,1,0
 hayvanı,1,1,0
ımızla,1,1,1
 salyangoz,1,1,1
 tutsak,1,1,1
 sonraları,1,1,0
ıkulu,1,0,0
 askerlerinin,1,1,0
 saldırılarının,1,1,0
 harik,1,1,0
 214,1,0,0
 hanedanı,1,1,0
 yenilenen,1,1,0
 sandı,1,1,0
ledim,1,1,1
 bilinmez,1,1,0
 sabaha,1,1,0
 romanda,1,1,0
 anıları,1,1,0
 anları,1,1,1
 çalkan,1,1,1
 eleştirmenler,1,1,0
çiliğin,1,1,1
 edebiyata,1,1,0
 şiirle,1,1,0
 romana,1,1,0
 işledi,1,1,0
 değirmen,1,1,1
 köşk,1,1,1
 kof,1,1,1
 vücuduna,1,1,0
ediğ,1,1,1
uluğundan,1,0,0
aryot,1,0,0
 hücrelerde,1,1,0
 gerçekleşebilir,1,1,0
 bilimlerin,1,1,0
 diyebiliriz,1,0,0
 verilmekte,1,1,0
 kov,1,1,1
 görünüyor,1,1,0
 eleştirilere,1,1,0
 tamamladı,1,1,0
 girmeyi,1,1,0
 yazıları,1,1,0
ogun,1,1,0
 yazın,1,1,1
 türdeki,1,1,0
 yaptı,1,1,0
 yakalam,1,1,0
 geleneklere,1,1,0
 köşeleri,1,1,0
 dalları,1,1,0
 ağaçtır,1,1,0
 etkilemiş,1,1,0
 müzisyen,1,1,1
 aranj,1,0,0
 yapıyor,1,1,0
 tarihlerini,1,1,0
 menajeri,1,1,0
liyor,1,1,1
 enfl,1,0,0
 sağlarken,1,1,0
 huzuru,1,1,0
 söylenmiş,1,1,0
 uyuy,1,1,0
 tasarladı,1,1,0
 bitirmiş,1,1,0
acağımız,1,1,1
 konuştuk,1,1,0
 sözlerini,1,1,0
 uzandı,1,1,0
 memlek,1,0,0
 güc,1,1,1
 budur,1,1,0
 gökyüz,1,1,0
 hepiniz,1,1,0
dayken,1,1,1
 uyanır,1,1,0
arsınız,1,1,1
 halt,1,1,1
amayacaktır,1,1,1
zac,1,1,1
 kusurları,1,1,0
 parçanın,1,1,0
 uğruna,1,1,0
 kalmaya,1,1,0
—,1,0,0
 doğaüstü,1,1,1
 bulamayan,1,1,0
 kuşku,1,1,1
larak,1,1,1
 gölgesinde,1,1,0
 koltuğu,1,1,0
 bağıntı,1,1,1
 gerçekçilik,1,1,0
 aşkı,1,1,0
lıklarını,1,1,1
 tutk,1,0,0
 değişikliklerle,1,1,0
 romanıdır,1,1,0
 bölümden,1,1,0
 öykünün,1,1,0
 anlatmaya,1,1,0
adası,1,1,0
afra,1,1,1
 ihtilal,1,1,1
 bulmuş,1,1,0
 tanıtılan,1,1,0
 erdemli,1,1,0
 rahatlat,1,1,0
 açıklamayla,1,1,0
 degildir,1,1,0
 atın,1,1,0
 suyundan,1,1,0
 mecliste,1,1,0
 bulundu,1,1,0
 yapılıyordu,1,1,0
 etrafa,1,1,0
 sıçr,1,1,0
 oldugunu,1,0,0
amas,1,1,0
 uyacak,1,1,0
 çır,1,0,0
 icr,1,1,0
şı,1,0,0
 kavuşur,1,1,0
 çıraklık,1,1,0
 saz,1,1,1
adlar,1,1,0
 intikam,1,1,1
 eylemdir,1,1,0
 dosyayı,1,1,0
 inceledi,1,1,0
neredeyse,1,1,0
 tiyatrosunda,1,1,0
 zavallı,1,1,1
 işlenmiştir,1,1,0
 kasap,1,1,1
 yapıtlar,1,1,0
 çeviriler,1,1,0
 savaşmış,1,1,0
 cümleleri,1,1,0
 çoğunlukta,1,1,0
 eleştirmeni,1,1,0
edip,1,1,1
ansever,1,0,0
 hisar,1,1,1
 damarları,1,1,0
 şekildedir,1,1,0
 endotel,1,0,0
 yoldur,1,1,0
 pratikte,1,1,0
 sergiler,1,1,0
igi,1,0,0
 gerçektir,1,1,0
 nesnenin,1,1,0
 ardındaki,1,1,0
 yağışlı,1,1,1
 yaşayabilir,1,1,0
 tavırları,1,1,0
 yazıt,1,1,1
 dallarının,1,1,0
 arkeoloji,1,1,1
 pale,1,1,0
ografya,1,0,0
 nüm,1,1,1
ekon,1,0,0
 coşkulu,1,1,0
 kutlandı,1,1,0
 arkadaşını,1,1,0
 yenilendi,1,1,0
 ozan,1,1,1
 okundu,1,1,0
 biliyorum,1,1,0
 bugüne,1,1,0
 zorlan,1,1,0
madım,1,1,1
 kendimi,1,1,0
 rahatça,1,1,0
 bitkilerle,1,1,0
 çilek,1,1,1
 gövd,1,0,0
 uzantı,1,1,1
 konularak,1,1,0
emedi,1,1,1
 gençler,1,1,0
 yayımlan,1,1,0
 üniversiteden,1,1,0
 öyküler,1,1,0
 kitaptaki,1,1,0
 trenle,1,1,0
 açıklarında,1,1,0
 gemisiyle,1,1,0
 vapur,1,1,1
 ettirilen,1,1,0
 ermeni,1,1,0
 almıştı,1,1,0
 başarılara,1,1,0
 zav,1,0,0
 destansı,1,1,1
 üslupla,1,1,0
 başarmıştır,1,1,0
 kuyu,1,1,1
ümüz,1,1,1
iliğ,1,1,1
 söylüyordu,1,1,0
 yüksekokul,1,1,1
.’,1,0,0
 sözlerin,1,1,0
 anladım,1,1,0
 paylaşarak,1,1,0
 çalışıyorum,1,1,0
kinden,1,1,1
 çoktur,1,1,0
 barışçıl,1,1,1
 çözüme,1,1,0
 kavuştur,1,1,0
 çekilir,1,1,0
 degil,1,1,0
 kost,1,0,0
 kardes,1,0,0
gim,1,0,0
 konudan,1,1,0
sıl,1,0,0
 okuyucuya,1,1,0
 okuyuc,1,0,0
öyl,1,0,0
ediğiniz,1,1,0
 şimdiye,1,1,0
 bilmiyor,1,1,0
 davr,1,1,0
anıyordu,1,1,0
 noktalarında,1,1,0
 görünüşte,1,1,0
 engebeli,1,1,0
 tarafının,1,1,0
 çevrili,1,1,0
 görmediği,1,1,0
 kardeşiyle,1,1,0
 kucak,1,1,1
laştı,1,1,1
 dallarda,1,1,0
 kuşlar,1,1,0
çiyi,1,1,1
 ortalık,1,1,1
 karıştı,1,1,0
bulunan,1,1,0
 fakült,1,1,0
 eklenmiştir,1,1,0
 baharatlı,1,1,0
 besinler,1,1,0
 kafein,1,1,1
 kons,1,1,0
osuna,1,1,0
 sigar,1,1,1
)=,1,0,0
²,1,0,0
 (-,1,0,0
 noktasıdır,1,1,0
arkadaşlar,1,1,0
 hede,1,1,0
 değiştirilebilir,1,1,0
 enstr,1,0,0
 olmayanların,1,1,0
 suçlama,1,1,0
olun,1,1,0
 ester,1,1,1
olü,1,1,0
 suçlayan,1,1,0
 özgüven,1,1,1
 işlevsellik,1,1,0
 00,1,0,0
 görevler,1,1,0
 güçlerinden,1,1,0
 yaşlanma,1,1,0
 ölçeğine,1,1,0
 hücresel,1,1,0
ıyıcı,1,1,0
 otoriteleri,1,1,0
 ayırmak,1,1,0
oston,1,0,0
 depoları,1,1,0
 koludur,1,1,0
 güvende,1,1,0
 hissetmek,1,1,0
alen,1,1,0
 özg,1,0,0
üveni,1,0,0
 psikiyatrik,1,1,1
 değişikliğinin,1,1,0
letic,1,0,0
 makinelerin,1,1,0
 sayısındaki,1,1,0
 bulunm,1,1,0
 hükümdarlık,1,1,0
ulkadir,1,0,0
 koron,1,1,0
 ittifakının,1,1,0
 düzenlenmesinde,1,1,0
 arabulucu,1,1,1
ğunun,1,0,0
evine,1,1,0
 gezici,1,1,0
 açılmasını,1,1,0
 öneren,1,1,0
izol,1,0,0
 azaltabilir,1,1,0
 proteinlerin,1,1,0
 krom,1,1,1
town,1,0,0
lemeden,1,1,1
 dinleyici,1,1,0
 etkiyi,1,1,0
 uns,1,1,0
 kanaması,1,1,0
 bacak,1,1,1
 projeler,1,1,0
 saltanat,1,1,1
 kavgası,1,1,0
 önceleri,1,1,0
 şövaly,1,0,0
 papa,1,1,1
 sığın,1,1,1
 ayırmaya,1,1,0
 kilo,1,1,1
 engelleme,1,1,0
sisi,1,1,1
 azaltı,1,1,0
 bilincini,1,1,0
 alanya,1,1,0
 gezgin,1,1,1
 tasarı,1,1,1
 hastalı,1,1,0
 kızlarından,1,1,0
 gözlenmektedir,1,1,0
 atletizm,1,1,1
osunu,1,1,0
dag,1,0,0
 alayı,1,1,0
 semptomları,1,1,0
alam,1,1,0
 işinden,1,1,1
izmle,1,1,0
 konumlarını,1,1,0
 birleştirerek,1,1,0
 uygulamadır,1,1,0
 gelinen,1,1,0
 noktadır,1,1,0
inle,1,1,1
 tamamlama,1,1,0
 hast,1,1,0
 raporlama,1,1,0
 oynanır,1,1,0
 gruplarda,1,1,0
 yakınları,1,1,0
ebilm,1,0,0
 ağları,1,1,0
 hazırlanır,1,1,0
grave,1,0,0
 güçlerine,1,1,0
 yerlerdeki,1,1,0
 cüce,1,1,1
 gezegen,1,1,1
 derlem,1,1,1
 uysal,1,1,1
uhan,1,0,0
 kaynağına,1,1,0
dası,1,1,0
 ilç,1,0,0
 uzant,1,1,0
 miy,1,1,0
 dörtgen,1,1,1
 sunulur,1,1,0
 kozmopolit,1,1,1
 küçüm,1,0,0
 batıdan,1,1,0
 kaldırarak,1,1,0
aras,1,1,0
enny,1,0,0
joy,1,0,0
laut,1,0,0
 kurdur,1,1,0
 niyetinde,1,1,0
 kıtasına,1,1,0
rew,1,0,0
 siyasetçiler,1,1,0
 bulunmamıştır,1,1,0
 bölük,1,1,1
arıdır,1,1,0
lup,1,1,1
 rezervleri,1,1,0
 çekimi,1,1,0
uzlu,1,1,0
enidir,1,1,1
ereus,1,0,0
 ideoloji,1,1,1
landırması,1,1,1
 orkestrası,1,1,0
mediğ,1,0,0
 bet,1,1,1
etil,1,1,1
 1809,1,0,0
 üyeden,1,1,0
 yon,1,1,1
 salgının,1,1,0
urta,1,1,0
 1902,1,0,0
1893,1,0,0
1917,1,0,0
 silik,1,1,1
 dengede,1,1,0
 belediyelerin,1,1,0
 geçimini,1,1,0
 çete,1,1,1
pc,1,0,0
 mezarlık,1,1,0
 çöp,1,1,1
birkaç,1,1,1
bilecek,1,1,0
lane,1,1,0
üyorum,1,1,1
 yaklaşırken,1,1,0
 birimidir,1,1,0
 yürüm,1,1,0
 bileşiklerin,1,1,0
 berrak,1,1,1
 metinlerinde,1,1,0
 konulmuş,1,1,0
 birliğin,1,1,0
vekili,1,1,0
eşar,1,1,0
 tarafsızlık,1,1,0
 çıkardığını,1,1,0
rien,1,0,0
tius,1,0,0
tienne,1,0,0
tie,1,1,0
utt,1,1,0
 şaşırtıcı,1,1,0
 açıklamış,1,1,0
 yönetilen,1,1,0
lükleri,1,1,1
 ettikten,1,1,0
 devriminin,1,1,0
 atfedilen,1,1,0
 arac,1,0,0
tadir,1,1,0
 orantılıdır,1,1,0
 salınımı,1,1,0
 baskısı,1,1,0
arbon,1,0,0
 emisyonları,1,1,0
 nut,1,0,0
 1933,1,0,0
 onuncu,1,1,0
 verilmemiş,1,1,0
 yorumlanmıştır,1,1,0
 kullanmaktadırlar,1,1,0
hanesi,1,1,0
 toplanabilir,1,1,0
leştirilebilir,1,1,1
 list,1,0,0
 yönetimde,1,1,0
down,1,0,0
reb,1,0,0
 server,1,0,0
ersh,1,0,0
vari,1,1,0
 platformda,1,1,0
 yürütülmektedir,1,1,0
 prototip,1,1,1
ıcının,1,1,1
 kontrole,1,1,0
 arayüzü,1,1,0
 kullanışlıdır,1,1,0
 fazlas,1,1,0
 branş,1,1,1
420,1,0,0
 sürücüleri,1,1,0
 irtifada,1,1,0
ersonik,1,0,0
 ayrılma,1,1,1
inleri,1,1,0
 listel,1,1,0
 lin,1,1,1
 transistör,1,1,1
 teknolojisine,1,1,0
 dönemlerine,1,1,0
mand,1,0,0
ikawa,1,0,0
ichi,1,0,0
 kayb,1,0,0
 nereye,1,1,0
 hücresinde,1,1,0
tipik,1,1,1
 kadarı,1,1,0
 kaynaklıdır,1,1,0
 sayma,1,1,0
 kazandıktan,1,1,0
odan,1,1,0
eviç,1,1,1
irminci,1,0,0
 ulaşılmıştır,1,1,0
epsiyon,1,0,0
 müşterilerine,1,1,0
 yapmaktadırlar,1,1,0
eceğin,1,1,1
 restoranlar,1,1,0
 android,1,0,0
 avantajlı,1,1,0
 tezini,1,1,0
 efektif,1,1,1
 kuvvetini,1,1,0
 fl,1,0,0
 hareketinde,1,1,0
 asimetrik,1,1,1
 eğitmen,1,1,1
 eşliğinde,1,1,0
 şirketlere,1,1,0
 tedariki,1,1,0
 tahminleri,1,1,0
 sipar,1,0,0
 sürümü,1,1,0
 tüb,1,1,1
cent,1,0,0
 mutsuz,1,1,1
amadıkları,1,1,1
 düşmanca,1,1,0
 yakalayan,1,1,0
 sistemlerdir,1,1,0
 görmesi,1,1,0
 baskıları,1,1,0
üms,1,0,0
 kumanda,1,1,1
 standartlarında,1,1,0
 anlaşmasını,1,1,0
 bölümlerine,1,1,0
www,1,0,0
 eğitimlerini,1,1,0
 yetkinlik,1,1,0
 kurtarıcı,1,1,0
pu,1,0,0
 operasyonları,1,1,0
 dönüştürülmüş,1,1,0
 düşünülebilir,1,1,0
orth,1,0,0
 karşılanır,1,1,0
 sistemleriyle,1,1,0
 alıcıları,1,1,0
alarıdır,1,1,0
360,1,0,0
 grand,1,0,0
 jenerik,1,1,1
 teknolojilerin,1,1,0
oteknoloji,1,0,0
 kırılgan,1,1,1
 daralt,1,1,0
 kısıtlama,1,1,0
 vermemesi,1,1,0
 yabancıların,1,1,0
 etkileyici,1,1,0
ılabilen,1,1,1
ecki,1,0,0
ılacağını,1,1,1
nets,1,1,0
 uygulamasını,1,1,0
dıkça,1,1,1
medikleri,1,1,1
imizdeki,1,1,1
 dolma,1,1,1
 aralıkları,1,1,0
 yaratmış,1,1,0
 geçmeyen,1,1,0
 uygulamaktadır,1,1,0
 meclisli,1,1,0
 sabotaj,1,1,1
 viz,1,1,0
 komite,1,1,1
 istediğinde,1,1,0
 başkanını,1,1,0
 bağımsızlığından,1,1,0
ılırsa,1,1,1
 fuarı,1,1,0
 çağrısı,1,1,0
 bağlantısının,1,1,0
 seçimlerini,1,1,0
 özünde,1,1,0
 ailesinde,1,1,0
 temsilcilerini,1,1,0
 potansiyelinin,1,1,0
 atfen,1,1,1
 otoritenin,1,1,0
 hükümetinin,1,1,0
osunun,1,1,0
 boya,1,1,1
 kendisinde,1,1,0
 tutmuştur,1,1,0
 girdikten,1,1,0
 vermekte,1,1,0
 çıkışları,1,1,0
kân,1,0,0
ischer,1,0,0
 sürülmüştür,1,1,0
 82,1,0,0
 maddeye,1,1,0
 dağılımına,1,1,0
 gücünde,1,1,0
 anlas,1,1,0
 tc,1,0,0
idoru,1,0,0
 talim,1,1,1
 eklenen,1,1,0
 karşılaştırıldığında,1,1,0
 ailelere,1,1,0
 giyecek,1,1,1
 yardımları,1,1,0
 değiştirebilir,1,1,0
 toplantısına,1,1,0
 kontenjan,1,1,1
 üyelerden,1,1,0
 sırasını,1,1,0
 kipi,1,1,0
 işletilen,1,1,0
âta,1,0,0
 verimsiz,1,1,0
 çıkartır,1,1,0
 alabileceği,1,1,0
kini,1,1,1
orp,1,0,0
ito,1,0,0
 konumundadır,1,1,0
 fonksiyondur,1,1,0
 ambar,1,1,1
 kütüphanesi,1,1,0
 eşitsizliği,1,1,0
eveyn,1,0,0
 serinin,1,1,0
 aileler,1,1,0
 hamilelik,1,1,0
bing,1,0,0
 dağılımın,1,1,0
ampus,1,0,0
sinde,1,1,1
196,1,0,0
56,1,0,0
201,1,0,0
 haç,1,1,1
 kontluk,1,1,0
akya,1,1,0
insk,1,0,0
 işbirlik,1,1,1
 amatör,1,1,1
 yükselişi,1,1,0
 segmenti,1,0,0
 seg,1,1,1
mente,1,1,0
 patolojik,1,1,1
 konya,1,1,0
 asbest,1,1,1
 hastalığına,1,1,0
 merkezinden,1,1,0
 bran,1,0,0
 distrib,1,0,0
ening,1,0,0
 üniversitede,1,1,0
 öğrencilerden,1,1,0
sinin,1,1,1
 amblem,1,1,1
 dönüşmüş,1,1,0
 kavramlarının,1,1,0
 geçirildiği,1,1,0
 1974,1,0,0
 kadarki,1,1,0
 uzayın,1,1,0
 deneyde,1,1,0
sia,1,1,0
turk,1,0,0
 emme,1,1,0
ings,1,0,0
 felsefeci,1,1,0
ustin,1,1,0
 üretebilir,1,1,0
acağız,1,1,1
 kadro,1,1,1
 deneyimleri,1,1,0
 tehditler,1,1,0
 izole,1,1,1
 tasarlanması,1,1,0
 entegr,1,0,0
 kültürlerini,1,1,0
 başkal,1,1,0
 insanının,1,1,0
 izlerini,1,1,0
laklar,1,1,0
 bakkal,1,1,1
ydu,1,1,1
isyonu,1,0,0
 rütbeli,1,1,0
 götürmek,1,1,0
 tartışmak,1,1,0
 insanla,1,1,0
 önemliydi,1,1,0
 sözcüğ,1,1,1
 uçağının,1,1,0
 projeleri,1,1,0
 klavy,1,0,0
read,1,0,0
 anestezik,1,0,0
 yetişkinlerin,1,1,0
 çalışmadan,1,1,0
 suçluların,1,1,0
 paralı,1,1,0
1941,1,0,0
 devirmek,1,1,0
ossa,1,0,0
amo,1,0,0
ebir,1,0,0
üloz,1,0,0
1884,1,0,0
 renklerin,1,1,0
 konik,1,1,1
 renklerde,1,1,0
andalı,1,1,0
 kuleleri,1,1,0
 teleskoplar,1,1,0
ns,1,0,0
 kauçuk,1,1,1
cke,1,0,0
 dezenfekt,1,0,0
 dokuya,1,1,0
 işleten,1,1,0
 mektupla,1,1,0
 içeriğine,1,1,0
 faks,1,1,1
 arabuluculuk,1,1,0
 hareketlere,1,1,0
 çıkarlarına,1,1,0
alının,1,1,0
 görmesine,1,1,0
112,1,0,0
 öğrendiği,1,1,0
 rollerde,1,1,0
 katalizör,1,1,1
 yaşına,1,1,0
 modülü,1,1,0
 içerecek,1,1,0
 arkadaşına,1,1,0
 derse,1,1,0
 telefonunu,1,1,0
 problemi,1,1,0
hendislik,1,0,0
doktor,1,1,1
esz,1,1,0
imir,1,1,0
 facto,1,0,0
 jure,1,0,0
ilis,1,0,0
 dönüşümü,1,1,0
 masaj,1,1,1
 fakülteleri,1,1,0
 derslerin,1,1,0
 geçirilmiştir,1,1,0
 temalı,1,1,0
 müzeler,1,1,0
 tesislere,1,1,0
 animasyon,1,1,1
enis,1,0,0
 önerilir,1,1,0
 üretilebilir,1,1,0
 ilkel,1,1,1
 durma,1,1,1
 müdahaleyi,1,1,0
 ülkeyle,1,1,0
 diyaloğu,1,0,0
 yansıtıcı,1,1,1
 sapkın,1,1,1
lig,1,1,1
 planlanmış,1,1,0
 yaralanan,1,1,0
 yürüy,1,1,0
ellum,1,1,0
poral,1,0,0
 elektrikli,1,1,0
oph,1,0,0
 sanatçısı,1,1,0
yabilir,1,1,1
 bağlanabilir,1,1,0
 akıma,1,1,0
 kesinlik,1,1,0
 hedeflemektedir,1,1,0
 ailem,1,1,0
 iddiasıyla,1,1,0
 bro,1,0,0
cat,1,0,0
 telev,1,0,0
ision,1,0,0
 keşiş,1,1,1
 adlar,1,1,0
 yollardan,1,1,0
 ikiz,1,1,1
 kuleler,1,1,0
odik,1,1,0
 gerçekler,1,1,0
 taktikleri,1,1,0
 kuc,1,0,0
zyn,1,0,0
ski,1,1,1
rug,1,0,0
 güçlerin,1,1,0
 gruptaki,1,1,0
limi,1,1,1
ganlık,1,0,0
lidi,1,0,0
 durumudur,1,1,0
 ikisinin,1,1,0
yaka,1,1,1
 fan,1,1,0
 ayakkabı,1,1,1
 yayı,1,1,0
 korteks,1,1,1
edef,1,0,0
 prob,1,0,0
 çözümün,1,1,0
 kullanılabileceğini,1,1,0
 dahildir,1,1,0
agetti,1,0,0
 topoloji,1,1,1
 modeldir,1,1,0
 veritabanı,1,0,0
 saklanır,1,1,0
 sezonu,1,1,0
opo,1,0,0
ies,1,0,0
 pos,1,1,1
 organizasyonlar,1,1,0
 yaşamlarını,1,1,0
 zamanlarını,1,1,0
 cevaplar,1,1,0
 yatakları,1,1,0
1886,1,0,0
1887,1,0,0
1888,1,0,0
1889,1,0,0
 karak,1,0,0
 ordusunda,1,1,0
 gelindiğinde,1,1,0
 konumuna,1,1,0
 etkilemektedir,1,1,0
 şaşkın,1,1,1
 oylarıyla,1,1,0
 ülkesindeki,1,1,0
dayi,1,1,0
1949,1,0,0
 özelliğe,1,1,0
 doğanın,1,1,0
 etkileşimin,1,1,0
 dağıtıldı,1,1,0
 durumlarının,1,1,0
 şekiller,1,1,0
 direnen,1,1,0
 doğruya,1,1,0
 korunan,1,1,0
 oranlarında,1,1,0
 varil,1,1,1
idon,1,0,0
ulup,1,1,1
 bölgelerine,1,1,0
 tabanında,1,1,0
 biriktir,1,1,0
ildikten,1,1,1
geci,1,1,0
 suçların,1,1,0
 çıkarılmasına,1,1,0
td,1,0,0
 seviyelerinin,1,1,0
 hareketlerinden,1,1,0
 kurularak,1,1,0
 hazırlandı,1,1,0
ather,1,0,0
stone,1,0,0
 birisinin,1,1,0
angaç,1,0,0
 veriyi,1,1,0
 kriteri,1,1,0
lanmasının,1,1,1
 etmesinin,1,1,0
iskopos,1,0,0
 kiliseler,1,1,0
ahalle,1,0,0
 karakterlerle,1,1,0
 eleştirdiği,1,1,0
 ayrıcalıklı,1,1,0
ğü,1,0,0
keti,1,1,0
roları,1,0,0
 belgel,1,1,0
 diploma,1,1,1
 kesimde,1,1,0
 sokaklarında,1,1,0
 başıboş,1,1,1
 köpeklerin,1,1,0
 makalesini,1,1,0
 değeridir,1,1,0
 sahaları,1,1,0
ıyık,1,1,0
 aktörler,1,1,0
 isyancı,1,1,0
parti,1,1,1
 öldürme,1,1,0
 cinsiyetten,1,1,0
 yürürken,1,1,0
 çaldı,1,1,0
 yöne,1,1,0
 bakınca,1,1,0
 çanta,1,1,1
 yanından,1,1,1
 yakalar,1,1,0
 bırakma,1,1,0
 suçlarından,1,1,0
 görevin,1,1,0
 mob,1,0,0
 adındaki,1,1,0
 1525,1,0,0
 padişaha,1,1,0
 sunmuştur,1,1,0
 artmasıyla,1,1,0
midir,1,1,0
 parlak,1,1,1
luğ,1,0,0
lamışlardır,1,1,1
 anlamındadır,1,1,0
 topr,1,1,0
 eyaletlerinden,1,1,0
udin,1,1,0
 durumlarında,1,1,0
 adapt,1,1,0
 kökenleri,1,1,0
 ivm,1,1,0
elenen,1,1,0
 teknolojilerini,1,1,0
ılımı,1,1,1
 organlarını,1,1,0
 sunu,1,1,1
 yansıtma,1,1,0
 açıklamalar,1,1,0
 eksi,1,1,1
işkinlik,1,0,0
 tiyat,1,0,0
rolarında,1,0,0
 hocanın,1,1,0
çetin,1,1,1
 diğerine,1,1,0
 merkezî,1,0,0
 ekibini,1,1,0
 çevredeki,1,1,0
480,1,0,0
 kanalını,1,1,0
 ettiğine,1,1,0
usuyla,1,1,0
 yapıdan,1,1,0
teci,1,1,0
 göçmen,1,1,1
 fiyatlara,1,1,0
 müzaker,1,0,0
 alınmasına,1,1,0
 azınlığı,1,1,0
 kısıtlamaları,1,1,0
 yurtdış,1,1,1
hea,1,1,0
 boyn,1,1,0
estor,1,0,0
 binası,1,1,0
ofor,1,0,0
 karşılaştırılabilir,1,1,0
 sıralanabilir,1,1,0
 hepsinden,1,1,0
liyse,1,1,1
 ikisinden,1,1,0
 işaretli,1,1,0
 tertip,1,1,1
dedilen,1,0,0
 etanol,1,1,1
 kamışı,1,1,0
 gelirini,1,1,0
 mallarına,1,1,0
 varsayalım,1,1,0
 kanat,1,1,1
 veter,1,0,0
 uzunluğuna,1,1,0
 ısıt,1,1,1
 formatında,1,1,0
 sütunlar,1,1,0
cos,1,0,0
aguay,1,0,0
ugu,1,0,0
 gözlük,1,1,1
ilding,1,0,0
 rel,1,1,0
ship,1,0,0
tant,1,1,0
udio,1,0,0
 sütunlu,1,1,0
 noktanın,1,1,0
 çıkacaktır,1,1,0
 kaybede,1,1,0
cektir,1,0,0
laştırmak,1,1,1
olarından,1,1,0
 iletkenliği,1,1,0
1897,1,0,0
trand,1,0,0
 dü,1,1,1
 μ,1,0,0
σ,1,0,0
 dağılmıştır,1,1,0
 kullanılmayan,1,1,0
 talimatı,1,1,0
inda,1,1,0
hl,1,0,0
umann,1,0,0
 şirketten,1,1,0
 turn,1,1,0
 sound,1,0,0
acher,1,0,0
 kıtlık,1,1,1
 göçleri,1,1,0
 tavr,1,1,0
 desteklemektedir,1,1,0
 tercihleri,1,1,0
vuru,1,1,1
 arp,1,1,1
 kota,1,1,1
 aj,1,0,0
aryakıt,1,0,0
alia,1,1,0
ncı,1,0,0
 zaferini,1,1,0
 simgeleyen,1,1,0
 kaydettiği,1,1,0
 ilerlemeyi,1,1,0
 hanedan,1,1,1
 mezhebi,1,1,0
 peşinden,1,1,0
 şifalı,1,1,0
 literatür,1,1,1
alif,1,0,0
 medyası,1,1,0
 besi,1,1,1
 kond,1,1,1
 orijin,1,1,1
 probleminin,1,1,0
 fikr,1,0,0
deh,1,1,1
 takipçisi,1,1,0
 sorm,1,1,0
 kurulmasından,1,1,0
 pun,1,0,0
 toplar,1,1,0
eşk,1,0,0
 olamayacağı,1,1,0
 gizlenmiş,1,1,0
 mesih,1,0,0
 ülkeleriyle,1,1,0
ilmişlerdir,1,1,1
 çizgisel,1,1,0
mamaları,1,1,1
 varlığından,1,1,0
 sokaklarda,1,1,0
 gördüğünde,1,1,0
 hazırlıklarına,1,1,0
 düşkün,1,1,1
dot,1,1,0
 formları,1,1,0
bani,1,1,1
ahil,1,1,0
 eğik,1,1,1
uvaz,1,0,0
seksüel,1,1,1
 evrede,1,1,0
 edindiği,1,1,0
 lib,1,0,0
ido,1,0,0
 açılış,1,1,1
 kapanış,1,1,0
 1922,1,0,0
 edebilmesi,1,1,0
kiye,1,1,0
meyin,1,1,1
şad,1,1,1
hida,1,1,0
 sayan,1,1,0
eliğe,1,1,0
 sergilen,1,1,0
 ihtimal,1,1,1
 önemlisi,1,1,0
akere,1,1,0
 geçmeyi,1,1,0
 yaşayanların,1,1,0
 yazılıp,1,1,0
 kaldırılmasını,1,1,0
 bakışı,1,1,0
 köyden,1,1,0
 başladıkları,1,1,0
ennem,1,0,0
gojik,1,0,0
 ödün,1,1,1
 tefrika,1,1,1
âle,1,0,0
ımında,1,1,1
 çalışmıştır,1,1,0
 sütunu,1,1,0
 taştan,1,1,0
 kerpiç,1,1,1
 yerdi,1,1,0
 belirtilmiştir,1,1,0
achim,1,0,0
zy,1,0,0
 arkadaşlık,1,1,0
 yelpazede,1,1,0
isleri,1,1,0
 sonrasındaki,1,1,0
 ettirilmiştir,1,1,0
 alp,1,1,1
 ala,1,1,1
 direk,1,1,1
düzü,1,1,0
 bakteriler,1,1,0
put,1,1,1
ektörü,1,0,0
 sloganı,1,1,0
 taraflarında,1,1,0
 çekilmek,1,1,0
hadi,1,1,1
 termin,1,1,0
 üslub,1,1,1
 rivayetler,1,1,0
akka,1,1,0
 derne,1,1,0
tiyar,1,0,0
 katılmasını,1,1,0
kia,1,1,0
 app,1,0,0
 transkripsiyon,1,1,1
 karbonhidrat,1,1,1
 liyakat,1,1,1
 şube,1,1,1
 hızına,1,1,0
 himmet,1,1,1
 yardımsever,1,1,1
 bölünerek,1,1,0
 vezirlik,1,1,0
 makamına,1,1,0
addin,1,1,0
aded,1,1,1
 köpek,1,1,1
 yüzeyinde,1,1,0
 oluşturup,1,1,0
orium,1,0,0
 konuk,1,1,1
 hücrelerine,1,1,0
 birliktelik,1,1,1
 benimsenen,1,1,0
 karışması,1,1,0
rağı,1,0,0
abının,1,1,0
 arkaya,1,1,0
 abartılı,1,1,0
 ruhunun,1,1,0
 başarıyı,1,1,0
 550,1,0,0
kk,1,0,0
 bulunduran,1,1,0
 zirveye,1,1,0
 biyografik,1,1,1
asun,1,1,0
 gotik,1,1,1
 sanatçısıdır,1,1,0
 fresk,1,1,1
pera,1,0,0
 rönesans,1,0,0
 fikrinin,1,0,0
 kilis,1,0,0
 şeritler,1,1,0
dız,1,0,0
 sokan,1,1,0
 özgürlükçü,1,1,0
 1988,1,0,0
 mektupları,1,1,0
 milliyetç,1,0,0
 valisi,1,1,0
 müh,1,0,0
 durdurdu,1,1,0
 yığın,1,1,1
hammer,1,0,0
 tercüme,1,1,1
gâhı,1,0,0
 dib,1,1,1
 döküm,1,1,1
 kıtasında,1,1,0
 kargaşa,1,1,1
 mühendisler,1,1,0
161,1,0,0
 1788,1,0,0
ukar,1,0,0
 incit,1,1,1
 hikâyesi,1,0,0
oğlan,1,1,1
oban,1,1,0
 çalışanı,1,1,0
 yetkililerin,1,1,0
 kültürlü,1,1,0
 komün,1,1,0
 tarzına,1,1,0
ingham,1,0,0
 amaçlanan,1,1,0
grub,1,1,1
 deneyimli,1,1,0
 akadem,1,1,0
 yakalı,1,1,0
 yöntemlere,1,1,0
 suçsuz,1,1,1
 tanrısal,1,1,0
 kötülüğün,1,1,0
 metod,1,1,1
 yazacak,1,1,0
 alandan,1,1,0
 hamamı,1,1,0
yık,1,1,1
 tasarısı,1,1,0
 felsefenin,1,1,0
 sonuncusu,1,1,0
olan,1,1,0
 kapsayıcı,1,1,0
icek,1,0,0
 oğ,1,1,1
minde,1,1,1
'-,1,0,0
 derd,1,1,1
 yeg,1,1,1
 kısmından,1,1,0
 gayet,1,1,1
ûd,1,0,0
 lâ,1,0,0
 nihayet,1,1,1
 fev,1,0,0
 ölmüş,1,1,0
 defnedilmiştir,1,1,0
ozaik,1,0,0
 onaylanması,1,1,0
 eylemde,1,1,0
 senin,1,1,0
 kapısında,1,1,0
 ılan,1,1,1
 döşeme,1,1,1
celli,1,0,0
 dağıldı,1,1,0
 dağıl,1,1,1
 ameliyatı,1,1,0
 acım,1,1,0
eceksin,1,1,1
 bulundurmaktadır,1,1,0
 uğramıştır,1,1,0
 açmayı,1,1,0
 düşünmektedir,1,1,0
 verecektir,1,1,0
 amaçlamaktadır,1,1,0
abın,1,1,0
 1204,1,0,0
 geçmesinden,1,1,0
 girişindeki,1,1,0
 gösteriler,1,1,0
 koleksiyon,1,1,1
 cd,1,0,0
enüz,1,1,0
ligi,1,1,0
 olmasi,1,0,0
 nitelendirilir,1,1,0
ursuz,1,1,0
 imk,1,0,0
 ayrıştır,1,1,0
 beklenmektedir,1,1,0
 motorları,1,1,0
 tanımlayıcı,1,1,0
 kuralına,1,1,0
 kullanıma,1,1,0
 düzenlemeyi,1,1,0
tran,1,0,0
ept,1,0,0
 ülkelerdeki,1,1,0
gali,1,1,1
 avcılığı,1,1,0
uğu,1,1,1
 liraya,1,1,0
 düzenlemiştir,1,1,0
 mesajlar,1,1,0
okt,1,1,0
 düzenlenmesine,1,1,0
 aq,1,0,0
unas,1,0,0
 sağlandığı,1,1,0
 vücud,1,1,1
 basamağında,1,1,0
 kimliklerini,1,1,0
 görece,1,1,1
alaş,1,1,0
 kabiliyetine,1,1,0
 dilbilgisi,1,0,0
 tercüm,1,1,0
yeli,1,1,1
 aksiyon,1,1,1
 edilip,1,1,0
 temini,1,1,0
 ardışık,1,1,1
 bulunmadığı,1,1,0
 cinayet,1,1,1
 haberinde,1,1,0
 niye,1,1,1
 147,1,0,0
 sembolize,1,1,1
 kaynaklanır,1,1,0
 genişler,1,1,0
ozi,1,1,0
eles,1,1,0
ternational,1,0,0
 savunucu,1,1,0
durlar,1,1,1
 patates,1,1,1
çeli,1,1,0
 ekili,1,1,1
 açıcı,1,1,0
 fiz,1,0,0
 kadronun,1,1,0
amayacağı,1,1,1
 imkânları,1,0,0
 özelliğinin,1,1,0
 tırmanma,1,1,0
 yumurta,1,1,1
 kabuk,1,1,1
 iyileştirmek,1,1,0
 fosfat,1,1,1
 daim,1,1,1
 rakiplerini,1,1,0
ileştir,1,1,0
 disiplinde,1,1,0
geleştir,1,1,0
 geçmesine,1,1,0
ilvanya,1,0,0
oyvod,1,0,0
 ortamlarında,1,1,0
 canlıları,1,1,0
evrim,1,1,1
ünüz,1,1,1
oji,1,0,0
ektik,1,1,0
 hesaplanabilir,1,1,0
deler,1,1,1
 sağlanmasına,1,1,0
ilop,1,0,0
 site,1,1,1
 çözünürlük,1,1,1
 ağaçlarının,1,1,0
ilian,1,0,0
 sebeplerden,1,1,0
alarındaki,1,1,0
 kesimlerinde,1,1,0
 hegemony,1,0,0
 firmasına,1,1,0
 hesaplanmıştır,1,1,0
195,1,0,0
 seküler,1,1,1
 getirecek,1,1,0
 yapraklar,1,1,0
 patlaması,1,1,0
 otomotiv,1,1,1


==> results/paper_eval/trmmlu/trmmlu_tokens_morfessor.csv <==
token,count,is_turkish,is_pure
si,6093,1,1
?,5942,0,0
hangi,5462,1,1
ve,5197,1,1
lerden,4834,1,1
daki,4793,1,1
aşağı,4701,1,1
ı,3872,1,1
",",3208,0,0
dir,3190,1,1
i,2807,1,1
bir,2746,1,1
n,2202,1,1
k,2153,0,0
ler,2106,1,1
leri,2023,1,1
lar,1809,1,1
ları,1797,1,1
a,1669,1,1
-,1655,0,0
de,1649,1,1
lı,1597,1,1
li,1569,1,1
sı,1431,1,1
en,1383,1,1
da,1370,1,1
e,1360,1,1
nin,1336,1,1
lerin,1311,1,1
biri,1244,1,1
için,1236,1,1
me,1236,1,1
ile,1196,1,1
in,1160,1,1
ların,1146,1,1
değil,1098,1,1
ya,1087,1,1
t,1042,1,1
lik,1029,1,1
ne,1005,1,1
.,1002,0,0
an,990,1,1
s,929,1,1
olarak,913,1,0
sel,906,1,1
m,897,1,1
ma,859,1,1
ver,847,1,1
lık,821,1,1
ması,820,1,1
nın,786,1,1
iş,785,1,1
yer,768,1,1
ilgi,693,1,1
olan,692,1,0
yapı,690,1,1
u,677,1,1
ııı,669,1,1
bu,657,1,1
sal,653,1,1
lerinin,647,1,1
lerinden,640,1,1
ın,629,1,1
larının,625,1,1
l,614,1,1
olması,613,1,0
ki,605,1,1
dört,598,1,1
göre,596,1,1
soru,596,1,1
doğru,590,1,1
lardan,588,1,1
ifade,569,1,1
(,568,0,0
te,562,1,1
ye,560,1,1
),549,0,0
şık,549,1,1
den,546,1,1
r,545,1,1
olma,544,1,0
arasında,544,1,0
kişi,544,1,1
“,538,0,0
el,537,1,1
sinde,536,1,1
tır,534,1,1
”,522,0,0
lama,521,1,1
f,506,0,0
la,503,1,1
bilgi,503,1,1
lere,495,1,1
ad,494,1,1
dan,489,1,1
al,483,1,1
mak,480,1,1
"ı,",473,0,0
ta,472,1,1
inde,471,1,1
lara,471,1,1
le,461,1,1
lerini,458,1,1
hizmet,457,1,1
toplum,456,1,1
dır,449,1,1
larından,444,1,1
sinin,444,1,1
ında,443,1,1
alan,440,1,1
kullanıl,427,1,0
işletme,424,1,1
temel,421,1,1
karşı,419,1,1
insan,418,1,1
ü,417,1,1
ının,414,1,1
gerek,413,1,1
mesi,407,1,1
lanma,405,1,1
na,401,1,1
yönetim,400,1,1
lan,399,1,1
yan,399,1,1
ilk,394,1,1
dir.,394,0,0
p,393,0,0
ekonomi,392,1,1
sa,390,1,1
liği,386,1,1
ından,386,1,1
leme,384,1,1
zaman,382,1,1
sosyal,378,1,1
luk,374,1,1
özellik,373,1,1
alma,370,1,0
değer,370,1,1
son,366,1,1
eğitim,361,1,1
larını,361,1,1
orta,359,1,1
taraf,358,1,1
nız,356,1,1
baş,356,1,1
yal,355,1,1
o,353,1,1
daha,352,1,1
h,352,0,0
b,351,0,0
ülke,349,1,1
yeni,349,1,1
ci,347,1,1
ni,345,1,1
her,343,1,1
sında,340,1,1
ına,339,1,1
belir,339,1,1
ilen,337,1,1
sine,335,1,1
sini,335,1,1
larda,334,1,1
dönem,334,1,1
er,332,1,1
çalışma,332,1,1
at,332,1,1
durum,331,1,1
plan,330,1,1
çok,329,1,1
ıv,329,1,1
ürün,327,1,1
maliyet,325,1,1
inin,324,1,1
/,324,0,0
genel,323,1,1
ıı.,323,0,0
cı,321,1,1
ine,319,1,1
etki,318,1,1
dur,317,1,1
ilir,317,1,1
lığı,317,1,1
vergi,317,1,1
z,315,1,1
özel,315,1,1
tan,311,1,1
ını,310,1,1
sağ,310,1,1
yön,310,1,1
ilişki,310,1,1
dığı,309,1,1
gelir,309,1,1
ı.,309,0,0
su,308,1,1
olduğu,308,1,0
z?,301,0,0
ilke,301,1,1
mek,300,1,1
tir,300,1,1
veya,297,1,1
yanlış,297,1,1
önce,295,1,1
’,295,0,0
re,295,1,1
az,293,1,1
lerde,292,1,1
sistem,292,1,1
ini,291,1,1
lerine,291,1,1
kaç,290,1,1
g,290,0,0
larına,289,1,1
alın,289,1,1
kaynak,286,1,1
yöntem,282,1,1
ııı.,280,0,0
d,280,0,0
se,279,1,1
sistemi,277,1,0
dünya,276,1,1
larında,274,1,1
kendi,274,1,1
yıl,272,1,1
para,272,1,1
çocuk,271,1,1
kurum,271,1,1
v,270,1,1
ilmesi,269,1,1
konu,268,1,1
ist,268,1,0
kültür,267,1,1
â,267,0,0
yukarıdaki,263,1,0
di,262,1,1
y,262,1,1
2,262,0,0
dır.,262,0,0
kavram,261,1,1
lü,261,1,1
üretim,260,1,1
farklı,260,1,1
birey,259,1,1
neden,259,1,1
be,258,1,1
türkiye,258,1,0
pazar,258,1,1
büyük,255,1,1
politika,255,1,1
tür,253,1,1
1,252,0,0
î,252,0,0
bulun,250,1,1
im,250,1,1
il,250,1,1
sonra,249,1,1
kamu,248,1,1
yüksek,248,1,1
yi,247,1,1
man,243,1,1
lerinde,242,1,1
var,241,1,1
çevre,239,1,1
sını,239,1,1
örgüt,239,1,1
kur,238,1,1
diği,238,1,1
düzey,237,1,1
sına,237,1,1
izm,236,1,0
ce,236,1,1
görev,236,1,1
hava,234,1,1
hak,234,1,1
devlet,233,1,1
iz,231,1,1
ş,230,1,1
ik,229,1,1
sağlama,229,1,0
fazla,228,1,1
sahip,227,1,1
fa,227,1,1
’nin,226,0,0
uygulama,225,1,1
türk,225,0,0
19,222,0,0
tek,222,1,1
fiyat,222,1,1
ir,221,1,1
örnek,221,1,1
dış,221,1,1
mi,218,1,1
ay,218,1,1
yol,218,1,1
sigorta,217,1,1
ar,217,1,1
uygun,216,1,1
tur,216,1,1
uluslararası,216,1,1
un,215,1,1
karar,213,1,1
tanım,211,1,1
c,210,0,0
program,210,1,1
3,209,0,0
iç,209,1,1
laşma,208,1,1
asyon,208,0,0
birliği,208,1,0
faaliyet,205,1,1
yaklaşım,205,1,1
mal,204,1,1
model,204,1,1
’in,203,0,0
getir,202,1,1
gibi,201,1,1
müşteri,200,1,1
önemli,199,1,1
miştir.,199,0,0
leşme,198,1,1
’de,198,0,0
edilen,197,1,0
sorun,197,1,1
eden,197,1,0
üzerinde,196,1,0
sız,196,1,1
ak,196,1,1
siz,194,1,1
hukuk,194,1,1
kabul,194,1,1
kazan,193,1,1
işlem,193,1,1
süre,192,1,1
söz,192,1,1
açı,191,1,1
lanan,191,1,1
strateji,191,1,1
ır,190,1,1
mü,190,1,1
iki,189,1,1
layan,188,1,1
hareket,188,1,1
mıştır.,188,0,0
etme,187,1,0
ti,187,1,1
olay,186,1,1
hazır,186,1,1
faktör,185,1,1
sorumlu,184,1,1
yap,184,1,1
kontrol,183,1,1
deki,183,1,1
uygula,183,1,1
arak,183,1,1
ten,182,1,1
iletişim,182,1,1
5,181,0,0
ba,181,1,1
;,181,0,0
atış,181,1,1
es,181,1,1
ücret,181,1,1
risk,180,1,1
ebilir,180,1,1
geliştir,180,1,1
bütün,179,1,1
açık,179,1,1
10,179,0,0
süreci,179,1,0
sının,179,1,1
diğer,178,1,1
sözleşme,178,1,1
–,178,0,0
araç,177,0,0
tir.,175,0,0
ko,175,0,0
hakk,175,0,0
lu,175,1,1
piyasa,175,1,1
tüm,173,1,1
şekilde,173,1,0
ca,171,1,1
olmak,171,1,0
sayı,171,1,1
amac,171,1,1
finans,171,1,1
-i,171,0,0
biçim,170,1,1
göz,170,1,1
geç,170,1,1
bölge,169,1,1
ün,169,1,1
din,169,1,1
ge,168,0,0
aile,168,1,1
unda,167,1,1
on,167,1,1
len,166,1,1
toplam,166,1,1
sıra,165,1,1
çalışan,164,1,0
edil,164,1,0
yı,164,1,1
veri,163,1,1
gün,163,1,1
göster,162,1,1
afet,161,1,1
güvenli,161,1,0
larla,161,1,1
yla,160,1,1
amaç,160,1,1
sağlık,158,1,1
aynı,158,1,1
st,158,0,0
etmek,156,1,0
ev,156,1,1
sınıf,156,1,1
oran,156,1,1
•,156,0,0
devleti,155,1,0
ç,154,0,0
çıkar,153,1,1
hedef,153,1,1
’a,153,0,0
per,151,0,0
halk,151,1,1
’ın,151,0,0
taşı,150,1,1
nde,150,1,1
gider,150,1,1
ıyla,149,1,1
miş,149,1,1
w,149,0,0
oranı,148,1,0
davranış,148,1,1
bit,148,1,1
kadın,148,1,1
ortak,148,1,1
bey,148,1,1
araştırma,148,1,1
sermaye,148,1,1
to,147,0,0
tut,147,1,1
iyi,146,1,1
unsur,146,1,1
teknoloji,145,1,1
ka,144,1,1
aşama,143,1,1
art,143,1,1
yazı,143,1,1
lar.,143,0,0
bulunma,142,1,0
sından,142,1,1
elde,142,1,1
değerlendir,141,1,0
ha,141,1,1
ro,141,0,0
:,141,0,0
x,141,1,1
bağlı,140,1,1
ticaret,140,1,1
men,140,1,1
grup,140,1,1
ıv.,140,0,0
tarih,140,1,1
abd,140,1,1
sınır,139,1,1
kadar,139,1,1
ek,139,1,1
yetki,138,1,1
öğren,138,1,1
iyet,138,1,0
yaşam,138,1,1
kol,138,1,1
anlam,138,1,1
okul,138,1,1
bakım,137,1,1
kon,137,1,1
alır,137,1,0
ama,137,1,1
kanun,137,1,1
gerçek,137,1,1
kapsam,137,1,1
ilişkin,136,1,1
madde,136,1,1
yle,136,1,1
elik,136,1,1
kanunu,136,1,0
gücü,135,1,0
yara,134,1,1
ara,134,1,1
yaş,134,1,1
erek,134,1,1
ait,134,1,1
yatırım,133,1,1
tif,133,0,0
yolu,132,1,0
ecek,132,1,1
cümle,132,1,1
koşul,132,1,1
merkez,132,1,1
miktar,132,1,1
destek,131,1,1
lması,131,1,1
çek,131,1,1
küre,131,1,1
öz,131,1,1
ter,130,1,1
et,130,1,1
%,130,0,0
lerle,129,1,1
bil,129,1,1
avrupa,129,0,0
eş,129,1,1
4,128,0,0
sadece,128,1,1
türü,128,1,0
lendirme,128,1,1
yok,127,1,1
’da,127,0,0
değiş,127,1,1
00,127,0,0
dikkat,127,1,1
uzun,127,1,1
kar,127,1,1
for,127,0,0
üye,127,1,1
va,126,1,0
6,126,0,0
kurulu,126,1,1
pay,125,1,1
savaş,125,1,1
yılında,125,1,0
kim,125,1,1
satı,125,1,1
the,125,0,0
inden,124,1,1
fi,124,1,1
kan,123,1,1
lıdır.,122,0,0
gerekli,122,1,1
düşük,122,1,1
kural,122,1,1
likle,122,1,1
osmanlı,122,0,0
am,121,0,0
birlikte,121,1,1
kalk,121,1,1
dayan,121,1,1
denetim,121,1,1
bağımsız,121,1,1
ür,120,1,1
ilmiştir,120,1,1
tam,120,1,1
miz,120,1,1
bi,120,1,1
"si,",120,0,0
luğu,119,1,1
edilmesi,119,1,0
yönet,119,1,1
işçi,118,1,1
başka,118,1,1
gösteri,118,1,1
’nın,117,0,0
öğretim,117,1,1
nden,116,1,1
süreç,116,1,1
hem,116,1,1
kâr,116,0,0
ış,115,1,1
ir.,115,0,0
kuruluş,115,1,1
gelişme,115,1,1
boş,115,1,1
ör,115,1,1
mu,115,1,1
kuram,115,1,1
öğrenci,115,1,1
zarar,114,1,1
-ı,114,0,0
ri,114,1,1
tü,114,1,1
ölçü,114,1,1
proje,114,1,1
yardım,113,1,1
nda,113,1,1
işlev,113,1,1
güç,113,1,1
50,112,0,0
çe,112,1,1
gelen,111,1,0
20,111,0,0
yon,111,1,1
der,111,1,1
duğu,111,1,1
şey,111,1,1
18,111,0,0
it,110,1,1
gerçekleş,109,1,1
haber,109,1,1
ınma,109,1,1
ül,109,1,1
mış,109,1,1
birleş,109,1,1
eser,109,1,1
üst,108,1,1
verme,108,1,0
dağı,108,1,0
idare,107,1,1
kara,107,1,1
hakkında,107,1,0
nokta,107,1,1
şirket,107,1,1
peygamber,107,1,1
meye,106,1,1
sun,106,1,1
esas,104,1,1
unun,104,1,1
ze,104,1,1
gir,104,1,1
kullanım,104,1,1
yapılması,104,1,0
değişim,104,1,1
çi,104,1,1
yargı,104,1,1
ali,104,1,1
ön,103,1,1
belirlenme,103,1,0
acak,103,1,1
nı,103,1,1
sonuç,103,1,1
parça,103,1,1
düşünce,103,1,1
çı,102,1,1
lük,102,1,1
po,102,0,0
bilim,102,1,1
ceza,102,1,1
yasa,102,1,1
kalite,102,1,1
oku,101,1,1
geniş,101,1,1
oyun,101,1,1
bin,101,1,1
leyen,101,1,1
birim,101,1,1
ch,101,0,0
suç,101,1,1
fe,101,1,1
allah,101,0,0
yönetici,100,1,1
dil,100,1,1
yarar,100,1,1
sanat,100,1,1
geri,100,1,1
reklam,100,1,1
han,100,1,1
ktadır,99,0,0
"ler,",99,0,0
seçim,99,1,1
ler.,99,0,0
anması,99,1,0
borç,99,1,1
belge,99,1,1
bili,99,1,1
firma,99,1,1
cılık,99,1,1
ortam,98,1,1
asıl,98,1,1
top,98,1,1
beceri,98,1,1
başarı,98,1,1
ici,97,1,1
os,97,1,0
bak,97,1,1
aç,97,1,1
lanmış,97,1,1
sektör,97,1,1
hasta,97,1,1
is,97,1,1
süresi,96,1,0
yen,96,1,1
oloji,96,0,0
hz.,96,0,0
eğri,96,1,1
savaşı,95,1,0
ö,95,0,0
veril,95,1,0
bağ,95,1,1
beş,95,1,1
nun,95,1,1
yerine,94,1,0
ihtiyaç,94,1,1
ana,94,1,1
büyü,94,1,1
kul,94,1,1
mali,94,1,1
merkezi,94,1,1
şiir,94,1,1
sürekli,93,1,1
tır.,93,0,0
güven,93,1,1
sanayi,93,1,1
hızı,93,1,0
lendir,93,1,1
kullan,93,1,1
vardır.,93,0,0
laması,93,1,1
iste,93,1,1
bazı,93,1,1
hi,93,0,0
yazar,93,1,1
ucu,92,1,1
öden,92,1,0
hayat,92,1,1
yapıl,92,1,1
"lar,",92,0,0
artış,92,1,1
sendik,92,1,1
alt,91,1,1
kat,91,1,1
adı,91,1,0
15,91,0,0
sunda,91,1,1
fizik,91,1,1
ım,91,1,1
ise,91,1,1
"leri,",91,0,0
değişken,91,1,1
teorisi,91,1,0
ahlak,91,1,1
trafik,91,1,1
b.,91,0,0
unu,90,1,1
ünün,90,1,1
abilir,90,1,1
yakın,90,1,1
kent,90,1,1
us,90,1,1
ra,90,1,1
he,90,1,1
',90,0,0
kısa,89,1,1
ince,89,1,1
lenen,89,1,1
lır.,89,0,0
don,89,1,1
gen,89,1,1
maya,89,1,1
harc,89,1,1
kurumsal,89,1,0
bakanlığı,89,1,0
saat,88,1,1
12,88,0,0
derece,88,1,1
ilme,88,1,1
sinden,88,1,1
yüz,88,1,1
batı,88,1,1
efendi,88,1,1
istik,87,1,0
lenme,87,1,1
doğu,87,1,1
içeri,87,1,1
artır,87,1,1
muha,87,1,0
yaşa,86,1,1
müş,86,1,1
ikinci,86,1,0
tik,86,1,1
birbir,86,1,1
tüketici,86,1,0
eşit,86,1,1
fonksiyon,86,1,1
dışında,85,1,0
deniz,85,1,1
yukarı,85,1,1
durumu,85,1,0
eylem,85,1,1
ses,85,1,1
içerisinde,85,1,0
net,85,1,1
etkili,85,1,0
sap,85,1,1
fayda,85,1,1
liğin,85,1,1
antlaşma,85,1,1
kaza,84,1,1
değişik,84,1,1
gerçekleştir,84,1,0
ası,84,1,1
etik,84,1,1
rekabet,84,1,1
etkinlik,84,1,1
medya,84,1,1
mar,84,0,0
ul,83,1,1
standart,83,1,1
sayısı,83,1,0
kredi,83,1,1
edebiyat,83,1,1
stok,83,1,1
banka,83,1,1
öner,83,1,1
ben,83,1,1
algı,82,1,1
ken,82,1,1
artması,82,1,0
denge,82,1,1
lüğü,82,1,1
marka,82,1,1
eği,82,1,0
duygu,82,1,1
mahkeme,82,1,1
modern,82,1,1
liğini,82,1,1
islam,82,0,0
çıkan,81,1,0
ip,81,1,1
ed,81,1,1
aktadır.,81,0,0
ab,81,1,1
kullanma,81,1,0
ğı,81,0,0
iye,81,1,1
kıl,81,1,1
organ,81,1,1
talep,81,1,1
varlık,81,1,1
=,81,0,0
dur.,80,0,0
malı,80,1,1
kolay,80,1,1
’e,80,0,0
tarım,80,1,1
hat,80,1,1
oluşturma,79,1,0
meydana,79,1,0
çıkma,79,1,1
8,79,0,0
kesin,79,1,1
mektedir,79,1,1
hiç,79,1,1
tı,79,1,1
ok,79,1,1
hesap,79,1,1
ortalama,79,1,1
roman,79,1,1
ödeme,79,1,0
rol,79,1,1
nitelik,78,1,1
serbest,78,1,1
zor,78,1,1
r.,78,0,0
lenmesi,78,1,1
konusu,78,1,0
dayalı,78,1,1
düzenleme,78,1,1
enerji,78,1,1
leştir,78,1,1
hücre,78,1,1
mon,78,0,0
rapor,78,1,1
tl,78,0,0
etkin,77,1,1
doğal,77,1,1
oluştu,77,1,0
tay,77,1,1
ele,77,1,1
dar,77,1,1
leyici,76,1,1
üzere,76,1,1
verilme,76,1,0
işi,76,1,1
ran,76,1,1
eski,76,1,1
anlaşma,76,1,1
min,75,1,1
yabancı,75,1,1
bilme,75,1,0
mektedir.,75,0,0
devam,75,1,1
küçük,75,1,1
ünü,75,1,1
gelenek,75,1,1
arası,75,1,0
verimli,74,1,0
alanı,74,1,0
um,74,1,1
üç,74,1,1
leriyle,74,1,1
grubu,74,1,0
görü,74,1,1
’nun,74,0,0
7,74,0,0
üzerine,73,1,0
kes,73,1,1
olur,73,1,0
şiddet,73,1,1
ılan,73,1,1
co,73,0,0
gü,72,0,0
olası,72,1,1
olmalıdır,72,1,0
yoğun,72,1,1
ettiği,72,1,0
lmış,72,1,1
ihdam,72,0,0
geliş,72,1,1
25,72,0,0
tüketim,72,1,1
anayasa,72,1,1
ga,72,0,0
bölüm,72,1,1
deprem,71,1,1
lemek,71,1,1
yağ,71,1,1
asker,71,1,1
edilme,71,1,0
lo,71,0,0
tu,71,1,1
"ları,",71,0,0
hale,71,1,1
gaz,71,1,1
can,71,1,1
.000,71,0,0
ingiltere,71,0,0
hu,71,1,1
bütçe,71,1,1
yapma,71,1,1
nü,71,1,1
almanya,70,0,0
altında,70,1,0
sağla,70,1,1
bankası,70,1,0
ger,70,1,1
koruma,70,1,1
ştırma,70,1,1
cu,70,1,1
söyle,70,1,1
özgü,70,1,1
fer,70,1,1
felsefe,70,1,1
azalt,69,1,0
landır,69,1,1
yeri,69,1,0
lamak,69,1,1
deney,69,1,1
30,69,0,0
v.,69,0,0
şma,69,1,1
millet,69,1,1
tamam,69,1,1
ağır,69,1,1
engel,69,1,1
em,69,1,1
görüşme,69,1,1
yapan,69,1,0
uzman,69,1,1
erkek,69,1,1
teknik,68,1,1
sü,68,1,1
kriz,68,1,1
tercih,68,1,1
hastalık,68,1,1
etmesi,68,1,0
ılma,68,1,1
analizi,68,1,0
paşa,68,1,1
sağl,68,1,0
nesne,68,1,1
sen,68,1,1
performans,68,1,1
ticari,68,1,1
öğretmen,68,1,1
ağı,68,1,1
+,68,0,0
önle,67,1,1
lidir.,67,0,0
eceği,67,1,1
pro,67,0,0
nması,67,1,1
go,67,0,0
korunma,67,1,0
eder,67,1,1
ği,67,0,0
şart,67,1,1
arz,67,1,1
do,67,1,1
alı,67,1,1
alması,67,1,0
ayet,67,1,1
"i,",66,0,0
yerel,66,1,1
olduğunu,66,1,0
mikro,66,1,1
af,66,1,1
onun,66,1,1
ner,66,1,0
analiz,66,1,1
gu,66,0,0
anlayışı,66,1,0
sav,66,1,1
uzak,65,1,1
tur.,65,0,0
bırakıl,65,1,0
aracı,65,1,1
şe,65,1,1
yaşlı,65,1,1
siyle,65,1,1
dağıtım,64,1,1
gelişim,64,1,1
lıklı,64,1,1
söylen,64,1,1
lerdir.,64,0,0
müdahal,64,0,0
akış,64,1,0
sin,64,1,1
milli,64,1,1
bun,64,1,1
bar,64,1,1
hayvan,64,1,1
tiği,64,1,1
layıcı,64,1,1
san,64,1,1
mesaj,64,1,1
bitki,64,1,1
kitle,64,1,1
ndan,64,1,1
gelişimi,64,1,0
zorunlu,64,1,1
mat,63,1,1
hipo,63,0,0
işvere,63,1,0
girişim,63,1,1
ur,63,1,1
vi,63,1,0
oluşan,63,1,0
sizlik,63,1,1
ulusal,63,1,1
turizm,63,1,1
kayıt,63,1,1
kayd,63,0,0
lımı,63,1,1
temsil,63,1,1
yayın,63,1,1
ayrı,63,1,1
pri,63,0,0
müslüman,63,1,1
spor,63,1,1
teori,62,1,1
tal,62,1,1
çeşitli,62,1,1
kitap,62,1,1
tip,62,1,1
örgütü,62,1,0
yük,62,1,1
mer,62,0,0
içi,62,1,1
dalga,61,1,1
100,61,0,0
9,61,0,0
ancak,61,1,1
doğa,61,1,1
gönder,61,1,1
...,61,0,0
eri,61,1,1
ısı,61,1,1
yaygın,61,1,1
buz,61,1,1
anti,61,1,0
envanter,61,1,1
saha,61,1,1
sene,61,1,1
meslek,60,1,1
tazminat,60,1,1
dönüş,60,1,1
dev,60,1,1
ünde,60,1,1
una,60,1,1
syon,60,0,0
gar,60,1,1
akım,60,1,1
indir,60,1,1
dü,60,1,1
savun,60,1,1
"sı,",60,0,0
tar,60,1,1
türkçe,60,0,0
hac,60,1,1
siyasal,60,1,1
tedarik,60,1,1
motor,59,1,1
acil,59,1,1
vermek,59,1,0
devr,59,1,1
fark,59,1,1
vad,59,1,1
lığını,59,1,1
dik,59,1,1
eb,59,0,0
isim,59,1,1
zi,59,1,1
yo,59,0,0
ol,59,1,1
ing,59,0,0
çocuğu,59,1,0
şi,59,0,0
11,59,0,0
fransa,59,0,0
test,59,1,1
ber,58,1,0
mez,58,1,1
kayb,58,0,0
alacak,58,1,1
17,58,0,0
eli,58,1,1
duyu,58,1,1
dal,58,1,1
sak,58,1,1
güçlü,58,1,1
istanbul,58,0,0
evren,58,1,1
tasar,58,1,1
ncü,58,0,0
yüksel,58,1,1
ke,58,1,1
oluşturul,57,1,0
malzeme,57,1,1
log,57,1,1
adalet,57,1,1
toprak,57,1,1
varlığı,57,1,0
ham,57,1,1
buna,57,1,1
düzenlen,57,1,0
av,57,1,1
ndaki,57,1,1
hadis,57,1,1
organizasyon,56,1,1
tehlike,56,1,1
pat,56,1,1
dön,56,1,1
sebep,56,1,1
ileri,56,1,1
lacak,56,1,1
mayı,56,1,1
yeterli,56,1,1
hiss,56,1,0
tma,56,1,1
gözlem,56,1,1
hata,56,1,1
lem,56,1,0
bağım,56,1,1
’un,56,0,0
siyasi,56,1,1
tarihi,56,1,1
düşün,56,1,1
internet,56,0,0
duy,55,1,1
pi,55,1,1
bo,55,0,0
görül,55,1,0
birinci,55,1,1
nedir?,55,0,0
nüfus,55,1,1
kuş,55,1,1
miştir,55,1,1
dışı,55,1,1
sürdür,55,1,1
lardır.,55,0,0
yardımcı,55,1,0
tipi,55,1,1
üstün,55,1,1
par,55,0,0
olanak,55,1,1
denet,55,1,1
kâ,55,0,0
meclis,55,1,1
pariş,55,0,0
mekte,55,1,1
lider,55,1,1
benzer,55,1,1
tanı,55,1,1
raf,55,1,1
kut,54,1,1
tespit,54,1,1
seviye,54,1,1
eti,54,1,0
boyut,54,1,1
dı,54,1,1
takım,54,1,1
bilimsel,54,1,1
cü,54,1,1
uyum,54,1,1
yaz,54,1,1
kor,54,1,1
liğe,54,1,1
ich,54,0,0
başkanı,54,1,0
id,54,1,1
şair,54,1,1
düş,53,1,1
yet,53,1,1
psikolojik,53,1,1
ho,53,0,0
veren,53,1,0
’nda,53,0,0
tez,53,1,1
belli,53,1,1
bilgisayar,53,1,1
hane,53,1,1
"0,",53,0,0
karakter,53,1,1
tas,53,1,1
düz,52,1,1
almak,52,1,0
ser,52,1,1
olur.,52,0,0
temiz,52,1,1
lojik,52,0,0
kötü,52,1,1
ar.,52,0,0
ayrıl,52,1,1
kaynağı,52,1,0
tr,52,0,0
kça,52,0,0
nedeniyle,52,1,0
ağ,52,1,1
ede,52,1,1
cins,52,1,1
meyi,52,1,1
as,52,1,1
müdürlüğü,52,1,0
ır.,52,0,0
nu,52,1,1
döv,52,1,1
yüzyıl,52,1,1
poli,52,0,0
konum,52,1,1
yorum,52,1,1
üçü,52,1,0
lığın,51,1,1
emir,51,1,1
doku,51,1,1
suz,51,1,1
oluş,51,1,1
aldığı,51,1,0
görme,51,1,0
evi,51,1,0
canlı,51,1,1
olmuş,51,1,0
sonucunda,51,1,0
mo,51,0,0
tutum,51,1,1
oğlu,51,1,0
şehir,51,1,1
giriş,51,1,1
car,51,1,1
akıl,51,1,1
yoksul,51,1,1
if,51,0,0
yaptığı,51,1,0
istan,51,1,0
yarı,51,1,1
mes,51,0,0
ildiği,51,1,1
fon,51,1,1
yurt,51,1,1
kelime,51,1,1
fotoğraf,51,1,1
ullah,51,0,0
halinde,50,1,0
sivil,50,1,1
bü,50,0,0
sık,50,1,1
kız,50,1,1
belirt,50,1,1
kaldır,50,1,1
günü,50,1,1
eleman,50,1,1
m.,50,0,0
tasarım,50,1,1
or,50,1,0
benimse,50,1,1
seç,50,1,1
önün,50,1,0
ru,50,0,0
ahmet,50,0,0
’ye,50,0,0
gid,50,1,1
imza,50,1,1
toplu,50,1,1
sün,50,1,1
sürücü,50,1,1
işaret,49,1,1
aktif,49,1,1
iyle,49,1,1
gıda,49,1,1
dava,49,1,1
muş,49,1,1
sev,49,1,1
çıktı,49,1,1
kurulması,49,1,0
öl,49,1,1
ep,49,0,0
larıyla,49,1,1
of,49,1,1
kale,49,1,1
abilir.,49,0,0
görüşü,49,1,0
olgu,49,1,1
ithal,49,1,1
olup,48,1,0
altı,48,1,1
mesine,48,1,1
olabil,48,1,0
ğu,48,0,0
aza,48,1,1
14,48,0,0
‘,48,0,0
bul,48,1,1
makine,48,1,1
katı,48,1,1
işleri,48,1,1
toplantı,48,1,1
katılım,48,1,1
’nde,48,0,0
endüstri,48,1,1
aşı,48,1,1
elle,48,1,0
tekrar,48,1,1
kemal,48,1,1
konuşma,48,1,0
jin,48,0,0
uz,48,1,1
ey,48,1,1
ebu,48,0,0
enflasyo,48,0,0
katkı,47,1,1
uyar,47,1,1
italya,47,0,0
kapa,47,1,1
ettir,47,1,0
erken,47,1,1
önem,47,1,1
ton,47,1,1
süt,47,1,1
bal,47,1,1
bakan,47,1,1
geçerli,47,1,1
problem,47,1,1
van,47,1,0
saf,47,1,1
sıyla,47,1,1
lira,47,1,1
dili,47,1,0
bel,47,1,1
çözüm,47,1,1
dini,47,1,1
ley,46,1,1
çin,46,1,1
edin,46,1,1
uçak,46,1,1
lenmiş,46,1,1
rusya,46,0,0
atik,46,1,1
emek,46,1,1
eder.,46,0,0
inceleme,46,1,0
pek,46,1,1
klasik,46,1,1
açıklama,46,1,0
ebilir.,46,0,0
gümrük,46,1,1
no,46,0,0
izin,45,1,1
durma,45,1,1
politik,45,1,1
hali,45,1,0
kez,45,1,1
’na,45,0,0
abil,45,1,1
mutlak,45,1,1
ted,45,0,0
kül,45,1,1
"n,",45,0,0
odak,45,1,1
hor,45,1,1
acı,45,1,1
tel,45,1,1
40,45,0,0
depo,45,1,1
com,45,0,0
takip,45,1,1
tak,45,1,1
güzel,45,1,1
gül,45,1,1
yetiştir,45,1,0
kanal,45,1,1
hâl,45,0,0
oda,44,1,1
acağı,44,1,1
tahmin,44,1,1
nan,44,1,1
oldu,44,1,0
çıkarı,44,1,0
mor,44,1,1
taş,44,1,1
maddi,44,1,1
oluşma,44,1,0
tarımsal,44,1,0
şekil,44,1,1
bilmek,44,1,0
geçmiş,44,1,1
sey,44,0,0
gelişmiş,44,1,0
"de,",44,0,0
vatandaş,44,1,1
etkinliği,44,1,0
kariyer,44,1,1
beklen,44,1,0
imparatorluğu,44,1,0
olumsuz,44,1,1
eleştir,44,1,1
ulus,44,1,1
nmesi,43,1,1
birlik,43,1,1
mücadele,43,1,1
tedavi,43,1,1
görülen,43,1,0
oz,43,1,0
gelecek,43,1,1
60,43,0,0
pa,43,0,0
şekli,43,1,1
yansı,43,1,1
herhangi,43,1,1
ders,43,1,1
ap,43,0,0
edi,43,1,0
üretil,43,1,0
atı,43,1,0
etkileyen,43,1,0
çöz,43,1,1
cumhuriyet,43,1,1
e-,43,0,0
du,43,1,1
yaratıcı,43,1,0
barış,43,1,1
sanatçı,43,1,0
mesini,43,1,1
kuvvet,43,1,1
kitabı,43,1,0
ağa,43,1,1
kimse,43,1,1
aşırı,43,1,1
hasar,42,1,1
radyo,42,1,1
kuru,42,1,1
kırmızı,42,1,1
hızlı,42,1,1
seçenek,42,1,1
asya,42,1,0
eksik,42,1,1
teşkilat,42,1,1
konferans,42,1,1
z.,42,0,0
lanır,42,1,1
met,42,1,1
"da,",42,0,0
sahibi,42,1,0
ıl,42,1,1
etkileşim,42,1,1
eşya,42,1,1
j,42,0,0
genç,42,1,1
iti,42,1,0
devletleri,42,1,0
anadolu,42,0,0
seyahat,42,1,1
kr,42,0,0
adam,42,1,1
sat,42,1,1
metin,42,1,1
web,42,1,1
rik,42,0,0
gereksinim,41,1,1
belirti,41,1,1
hal,41,1,1
16,41,0,0
abilecek,41,1,1
işe,41,1,1
ulmuş,41,1,1
ırıl,41,0,0
anna,41,1,0
yor,41,1,1
landığı,41,1,1
leştiril,41,1,1
yılı,41,1,0
’i,41,0,0
q,41,0,0
idari,41,1,1
mah,41,0,0
not,41,1,1
gazete,41,1,1
lığa,41,1,1
parti,41,1,1
savunma,41,1,1
personeli,41,1,0
indeki,41,1,1
asi,41,1,1
lor,41,1,1
24,41,0,0
çatışma,41,1,1
egemen,41,1,1
olabilir,41,1,0
[,41,0,0
tme,41,1,1
kullanıcı,41,1,0
mehmet,41,0,0
duyarlı,40,1,1
beyaz,40,1,1
ölüm,40,1,1
yeşil,40,1,1
düğü,40,1,1
şeklinde,40,1,0
dür.,40,0,0
taban,40,1,1
lanır.,40,0,0
operasyon,40,1,1
memesi,40,1,1
yemek,40,1,1
elektro,40,1,1
bölümü,40,1,0
suyu,40,1,1
yat,40,1,1
ata,40,1,1
dolayı,40,1,1
cm,40,0,0
ruh,40,1,1
doğum,40,1,1
ziya,40,1,1
basit,40,1,1
hic,40,1,1
zengin,40,1,1
kral,40,1,1
daire,39,1,1
kal,39,1,1
sarı,39,1,1
normal,39,1,1
renk,39,1,1
liğinin,39,1,1
gelme,39,1,0
ız,39,1,1
başkanlığı,39,1,0
dığında,39,1,1
tiğini,39,1,1
saygı,39,1,1
bağlantı,39,1,1
pozisyon,39,1,1
nik,39,1,1
film,39,1,1
dıkları,39,1,1
çift,39,1,1
çerçeve,39,1,1
tah,39,0,0
rek,39,0,0
jen,39,0,0
anne,39,1,1
rken,39,1,1
baba,39,1,1
key,39,0,0
!,39,0,0
televizyon,39,1,1
’ya,39,0,0
dizi,39,1,1
şirketi,39,1,0
düşünür,39,1,1
giy,39,1,1
dığını,38,1,1
suna,38,1,1
mümkün,38,1,1
iyileş,38,1,0
yetersiz,38,1,1
mevcut,38,1,1
konut,38,1,1
bildir,38,1,1
şu,38,1,1
fil,38,1,1
zayıf,38,1,1
lıkla,38,1,1
ıran,38,1,0
kurulan,38,1,0
kurma,38,1,0
sür,38,1,1
hüküm,38,1,1
artırı,38,1,0
you,38,0,0
lım,38,1,1
mısır,38,1,1
"a,",38,0,0
onu,38,1,1
nün,38,1,1
nom,38,0,0
temsilci,38,1,1
borcu,38,1,0
usul,38,1,1
edilir.,38,0,0
çıkış,37,1,1
tablo,37,1,1
pozitif,37,1,1
ck,37,0,0
olumlu,37,1,1
ekip,37,1,1
ima,37,1,1
servis,37,1,1
eğilim,37,1,1
ölçüm,37,1,1
laştırı,37,0,0
uğra,37,1,1
izlen,37,1,0
oluşum,37,1,1
tesis,37,1,1
altına,37,1,0
ilaç,37,1,1
seçi,37,1,1
başvuru,37,1,1
amaz,37,1,1
mez.,37,0,0
aracılığı,37,1,0
ebi,37,0,0
okulu,37,1,0
kimi,37,1,1
sunul,37,1,0
akit,37,1,1
esi,37,1,1
güneş,37,1,1
],37,0,0
otel,37,1,1
uy,36,1,1
ışık,36,1,1
kapı,36,1,1
kimya,36,1,1
laş,36,1,1
bina,36,1,1
kas,36,1,1
ayak,36,1,1
katılma,36,1,0
13,36,0,0
sindeki,36,1,1
muh,36,0,0
uç,36,1,1
ideal,36,1,1
üretimi,36,1,0
hızla,36,1,0
puan,36,1,1
sözcük,36,1,1
muhammed,36,0,0
itibaren,36,1,1
şsel,36,0,0
mesleki,36,1,1
görüntü,36,1,1
nen,36,1,1
imaj,36,1,1
zorunda,36,1,0
mit,36,1,1
iktisadi,36,1,1
uçuş,36,1,1
gönül,36,1,1
mı,36,1,1
’dan,36,0,0
sch,36,0,0
liberal,36,1,1
önlem,35,1,1
biyo,35,0,0
üstü,35,1,0
koruyucu,35,1,0
anan,35,1,0
90,35,0,0
seçme,35,1,0
küme,35,1,1
düzenl,35,1,0
derin,35,1,1
günlük,35,1,1
mülkiyet,35,1,1
taşın,35,1,1
belediye,35,1,1
geli,35,1,0
fırsat,35,1,1
"lik,",35,0,0
raz,35,0,0
diz,35,1,1
bileşen,35,1,1
rlük,35,0,0
düzen,35,1,1
zincir,35,1,1
balık,35,1,1
kurul,35,1,1
tarz,35,1,1
psi,35,0,0
kod,35,1,1
negatif,35,1,1
fiil,35,1,1
di.,35,0,0
örtü,35,1,1
tim,35,1,1
basın,35,1,1
divan,35,1,1
ebilecek,34,1,1
ez,34,1,1
hip,34,1,1
soğuk,34,1,1
inç,34,1,1
korku,34,1,1
boz,34,1,1
zam,34,1,1
cihaz,34,1,1
ot,34,1,1
lmesi,34,1,1
uyu,34,1,1
istediği,34,1,0
olama,34,1,0
çeşit,34,1,1
sıcaklığı,34,1,0
"l,",34,0,0
dağ,34,1,1
so,34,0,0
drama,34,1,1
temin,34,1,1
sul,34,1,0
luğun,34,1,1
polis,34,1,1
disipl,34,0,0
res,34,1,0
teşvik,34,1,1
baskı,34,1,1
bilinen,34,1,0
ker,34,0,0
şam,34,0,0
landırılm,34,0,0
pas,34,1,1
haline,34,1,0
bedel,34,1,1
lek,34,0,0
ng,34,0,0
ac,34,1,1
mus,34,1,0
tekniği,34,1,0
telefon,33,1,1
almakta,33,1,0
mik,33,0,0
ani,33,1,1
2.,33,0,0
yu,33,1,1
sebebi,33,1,0
km,33,0,0
bilen,33,1,0
düzeni,33,1,0
aktör,33,1,1
rehber,33,1,1
kendisi,33,1,0
sol,33,1,1
3.,33,0,0
th,33,0,0
28,33,0,0
kategori,33,1,1
çalışı,33,1,0
aydın,33,1,1
bol,33,1,1
altın,33,1,1
ça,33,1,1
ah,33,1,1
kaldırıl,33,1,0
cumhur,33,1,1
geçir,33,1,1
liğine,33,1,1
geçme,33,1,0
post,33,1,1
aj,33,0,0
emeği,33,1,0
rezerv,33,1,1
tanın,33,1,1
demokrasi,33,1,1
kıymet,33,1,1
za,33,1,1
topla,33,1,1
okuma,33,1,0
göç,33,1,1
we,33,0,0
coğrafya,33,1,1
acaktır.,33,0,0
silah,32,1,1
vücut,32,1,1
üdür,32,1,1
tür.,32,0,0
atılan,32,1,0
anım,32,1,1
kap,32,1,1
lak,32,1,1
lıklar,32,1,1
bile,32,1,1
kendisine,32,1,0
güney,32,1,1
s.,32,0,0
memur,32,1,1
n.,32,0,0
düşür,32,1,1
tepki,32,1,1
zihin,32,1,1
yalnızca,32,1,0
kira,32,1,1
"me,",32,0,0
ğin,32,0,0
and,32,1,1
sultan,32,1,1
çaba,32,1,1
yüküm,32,1,1
başı,32,1,0
teki,32,1,1
sek,32,1,1
ihracat,32,1,1
tahsil,32,1,1
mod,32,0,0
sayıda,32,1,0
arka,32,1,1
kin,32,1,1
likler,32,1,1
gizli,32,1,1
ömer,32,0,0
imiz,32,1,1
lardaki,32,1,1
mustafa,32,0,0
numara,31,1,1
solunum,31,1,1
sıcak,31,1,1
ktan,31,0,0
almış,31,1,0
geçiş,31,1,1
gelmesi,31,1,0
yeter,31,1,1
low,31,0,0
görün,31,1,0
sur,31,1,1
maz,31,1,1
gerçeğ,31,1,1
anlatı,31,1,1
tane,31,1,1
metre,31,1,1
katılımcı,31,1,1
ülme,31,1,1
eko,31,0,0
demir,31,1,1
tabi,31,1,1
bl,31,0,0
oy,31,1,1
ans,31,1,0
ven,31,1,0
değiştiri,31,0,0
perakende,31,1,1
beslenme,31,1,0
ıs,31,1,1
let,31,1,1
leşmesi,31,1,1
grafik,31,1,1
duru,31,1,1
boy,31,1,1
idi,31,1,1
ayacak,31,1,0
luğunu,31,1,1
köy,31,1,1
aş,31,1,1
çağ,31,1,1
’te,31,0,0
git,31,1,1
çekim,31,1,1
şampiyon,31,1,1
futbol,31,1,1
ilmelidir.,30,0,0
kurtar,30,1,1
yerleşim,30,1,1
kayıp,30,1,1
emez,30,1,1
anlama,30,1,0
asit,30,1,1
arttı,30,1,0
günümüzde,30,1,0
çap,30,1,1
kalan,30,1,1
ğında,30,0,0
forma,30,1,1
des,30,1,0
ayır,30,1,1
amaçlı,30,1,0
içeren,30,1,0
ğerlendirilmesi,30,0,0
asyonu,30,0,0
anma,30,1,1
ct,30,0,0
ilerleme,30,1,0
anı,30,1,1
defter,30,1,1
tanrı,30,1,1
içer,30,1,1
el-,30,0,0
basınç,30,1,1
izle,30,1,1
ıcı,30,1,1
’ne,30,0,0
ku,30,0,0
kamera,30,1,1
bilimi,30,1,0
mağaza,30,1,1
taki,30,1,1
real,30,0,0
belirsiz,30,1,1
arttır,30,1,0
lat,30,1,1
şah,30,1,1
terim,30,1,1
ide,30,1,1
kısmı,29,1,0
sis,29,1,1
tamamen,29,1,1
insanlar,29,1,0
sembol,29,1,1
etken,29,1,1
güvenilir,29,1,1
reti,29,1,0
olmuştur.,29,0,0
edilmiş,29,1,0
kleri,29,0,0
öğreti,29,1,1
kla,29,0,0
ileceği,29,1,1
bildiri,29,1,1
üm,29,1,1
anket,29,1,1
rar,29,0,0
tor,29,1,1
karma,29,1,1
anayasası,29,1,0
tbmm,29,0,0
dile,29,1,1
resmi,29,1,1
komisyon,29,1,1
har,29,1,1
sir,29,1,0
hükümet,29,1,1
yum,29,1,1
aracın,29,1,0
osman,29,0,0
izasyon,29,0,0
gide,29,1,0
demokrat,29,1,1
gök,29,1,1
nma,29,1,1
zan,29,1,1
kab,29,1,1
yakıt,29,1,1
uş,29,1,1
fransız,29,0,0
alım,29,1,1
sayfa,29,1,1
kata,29,1,0
gram,28,1,1
yasak,28,1,1
sıvı,28,1,1
amerika,28,0,0
masa,28,1,1
tanımlama,28,1,0
yavaş,28,1,1
ilan,28,1,1
resim,28,1,1
hiyerarşi,28,1,1
stat,28,1,1
etkilen,28,1,0
’daki,28,0,0
avantaj,28,1,1
kuzey,28,1,1
coğrafi,28,1,1
nüfusu,28,1,0
madan,28,1,1
nmasını,28,1,1
sıfır,28,1,1
başbakan,28,1,1
ğe,28,0,0
konseyi,28,1,0
nci,28,1,1
rlar.,28,0,0
bekle,28,1,1
kesim,28,1,1
au,28,0,0
meşru,28,1,1
ünlü,28,1,1
görüşleri,28,1,0
günde,28,1,0
öykü,28,1,1
yunanistan,28,0,0
sert,28,1,1
yerleş,28,1,1
irken,28,1,1
rakip,28,1,1
atma,28,1,0
tuz,28,1,1
vurgu,28,1,1
jo,28,0,0
hükm,28,0,0
iktisat,28,1,1
"1,",28,0,0
onay,28,1,1
str,28,0,0
nme,28,1,1
ahi,28,1,1
ük,28,1,1
beden,28,1,1
ram,28,0,0
otorite,28,1,1
sc,28,0,0
diploma,28,1,1
sıcaklık,28,1,1
mavi,27,1,1
biyolojik,27,1,1
hastalığı,27,1,0
hastane,27,1,1
kont,27,1,1
arı,27,1,1
çoğun,27,1,0
odaklan,27,1,1
yüzü,27,1,0
sidir.,27,0,0
alacağı,27,1,0
hemen,27,1,1
vaz,27,0,0
om,27,1,1
hidro,27,0,0
park,27,1,1
yaşayan,27,1,0
çalışt,27,1,0
edilmiştir.,27,0,0
ada,27,1,1
dahil,27,1,1
girdi,27,1,1
koordinasyon,27,1,1
cel,27,0,0
meden,27,1,1
özgürlüğü,27,1,0
protein,27,1,1
’ı,27,0,0
öğe,27,1,1
cc,27,0,0
con,27,0,0
er.,27,0,0
yürüt,27,1,1
kesi,27,1,0
tık,27,1,1
elt,27,1,0
ismi,27,1,0
lig,27,1,1
üne,27,1,1
isteye,27,1,0
diye,27,1,1
ona,27,1,1
ren,27,1,0
ettik,27,1,0
ınca,27,1,1
izleme,27,1,0
tari,27,1,0
ispanya,27,1,1
anlatım,27,1,1
inanç,27,1,1
suresi,27,1,0
fen,27,1,1
ihtiyac,27,1,1
ırma,27,0,0
cumhuriyeti,27,1,0
taşımacılığı,27,1,0
bet,27,1,1
(v,27,0,0
volkan,26,1,1
lma,26,1,1
toz,26,1,1
inşa,26,1,1
boyu,26,1,0
olduk,26,1,0
kapsa,26,1,1
klinik,26,1,1
elektrik,26,1,1
kten,26,0,0
yaklaşık,26,1,1
kıs,26,1,1
kır,26,1,1
mesafe,26,1,1
tat,26,1,1
tepe,26,1,1
anda,26,1,1
aday,26,1,1
lediği,26,1,1
nükleer,26,1,1
kli,26,0,0
1.,26,0,0
1980,26,0,0
ulaşım,26,1,1
farkında,26,1,1
hafta,26,1,1
adım,26,1,1
öngörü,26,1,1
lır,26,1,1
rast,26,1,1
bay,26,1,1
'de,26,0,0
yetenek,26,1,1
80,26,0,0
likleri,26,1,1
bon,26,0,0
çoklu,26,1,0
atatürk,26,0,0
aktivite,26,1,1
yayım,26,1,1
alışveriş,26,1,1
isi,26,1,0
çizgi,26,1,1
ant,26,1,1
kararı,26,1,0
roma,26,1,0
istem,26,1,1
ödül,26,1,1
arap,26,0,0
sunu,26,1,1
önemi,26,1,0
mekke,26,0,0
mekân,26,0,0
nite,26,0,0
lmiştir.,26,0,0
siyaset,26,1,1
'in,26,0,0
harf,26,1,1
je,26,0,0
ankara,26,0,0
olgun,26,1,1
nce,26,1,1
rt,26,0,0
j.,26,0,0
vil,26,1,0
vitamin,26,1,1
reseptör,26,1,1
ligi,26,1,0
cephe,26,1,1
mle,26,1,1
daş,25,1,1
ğ,25,0,0
dür,25,1,1
sh,25,0,0
bahs,25,0,0
ağrı,25,1,1
görülür,25,1,0
türlü,25,1,1
ateş,25,1,1
denir,25,1,1
sınıfı,25,1,0
iken,25,1,0
oluşturdu,25,1,0
ımız,25,1,1
bölgesi,25,1,0
esna,25,1,1
ters,25,1,1
emr,25,1,0
ık,25,1,1
vermesi,25,1,0
etmeye,25,1,0
virüs,25,1,1
yanıt,25,1,1
oto,25,1,1
ulaşma,25,1,0
laşt,25,0,0
bölün,25,1,0
düzeltme,25,1,0
yasası,25,1,0
başlıca,25,1,0
site,25,1,1
doğan,25,1,1
zar,25,1,1
güvence,25,1,1
ıp,25,1,1
etmiştir,25,1,0
diğini,25,1,1
süz,25,1,1
istek,25,1,1
liğinden,25,1,1
irade,25,1,1
homo,25,0,0
aristo,25,0,0
sayım,25,1,1
lmesine,25,1,1
edildiği,25,1,0
ciler,25,1,1
biz,25,1,1
mobil,25,1,1
kimlik,25,1,1
nâ,25,0,0
bilinmekte,25,1,0
yaratıl,25,1,0
mâ,25,0,0
medine,25,1,0
aralık,25,1,0
ibn,25,1,0
şüphe,25,1,1
rejimi,25,1,0
ordu,25,1,1
damar,25,1,1
yolcu,25,1,1
ulaşıl,25,1,0
gol,25,1,1
gra,25,0,0
yaşında,25,1,0
istis,25,0,0
"in,",24,0,0
olacak,24,1,0
iran,24,1,0
çam,24,1,1
bez,24,1,1
mekan,24,1,1
ag,24,1,1
transfer,24,1,1
asa,24,1,1
deneme,24,1,1
profesyonel,24,1,1
23,24,0,0
olmaz,24,1,0
düşme,24,1,0
gi,24,0,0
..,24,0,0
yıllarda,24,1,0
başlamış,24,1,0
kalp,24,1,1
rma,24,0,0
attığı,24,1,0
lenir.,24,0,0
sentez,24,1,1
lerindeki,24,1,1
eşitlik,24,1,0
evlen,24,1,1
düşünül,24,1,0
istatistik,24,1,1
iğ,24,1,1
araştırmacı,24,1,1
hatt,24,1,0
ih,24,0,0
londra,24,0,0
dergi,24,1,1
emi,24,1,0
stan,24,0,0
teslim,24,1,1
işlemi,24,1,0
dem,24,1,1
fikir,24,1,1
anlaşıl,24,1,0
gayri,24,1,1
hepsi,24,1,1
yak,24,1,1
lis,24,0,0
far,24,1,1
rı,24,1,1
niyet,24,1,1
lanmıştır.,24,0,0
gö,24,0,0
ulaşt,24,1,0
koy,24,1,1
yeteneği,24,1,0
bül,24,0,0
izi,24,1,0
hikâye,24,0,0
testi,24,1,1
yangın,23,1,1
organizma,23,1,1
sıdır.,23,0,0
tehdit,23,1,1
iklim,23,1,1
labilir,23,1,1
ilmiş,23,1,1
yaşamın,23,1,0
alet,23,1,1
tiren,23,1,1
’li,23,0,0
1990,23,0,0
lüğünü,23,1,1
ayar,23,1,1
may,23,0,0
sar,23,1,1
yağmur,23,1,1
görsel,23,1,1
sabun,23,1,1
ölçme,23,1,0
öne,23,1,0
70,23,0,0
arkadaş,23,1,1
del,23,1,1
vur,23,1,1
iktidar,23,1,1
eğe,23,1,1
öge,23,1,1
ent,23,1,0
ilir.,23,0,0
aşk,23,1,1
e.,23,0,0
dia,23,0,0
seri,23,1,1
vaka,23,1,1
mevduat,23,1,1
mp,23,0,0
mantık,23,1,1
sad,23,1,1
hay,23,1,1
yecek,23,1,1
yönelim,23,1,1
tartışma,23,1,1
pen,23,0,0
futbolcu,23,1,0
yazma,23,1,1
yüzyılda,23,1,0
sonu,23,1,0
ceğini,23,0,0
delil,23,1,1
ışın,23,1,1
had,23,1,1
şa,23,1,1
set,23,1,1
buhar,23,1,1
ud,23,1,1
muştur.,23,0,0
karmaşık,23,1,1
yayılma,23,1,1
benze,23,1,1
erk,23,1,1
cevap,23,1,1
kapital,23,1,1
âşık,23,0,0
bakanı,23,1,0
die,23,0,0
hükümdar,23,1,1
ıyor.,23,0,0
ahmed,23,0,0
maruz,22,1,1
lok,22,1,1
açılması,22,1,0
meme,22,1,1
bulgu,22,1,1
gele,22,1,1
ğinde,22,0,0
izni,22,1,0
k.,22,0,0
---,22,0,0
35,22,0,0
yükselme,22,1,0
davr,22,1,0
sosyo,22,0,0
bulut,22,1,1
eksen,22,1,1
leb,22,1,1
mini,22,1,1
beklenti,22,1,1
idir.,22,0,0
nato,22,0,0
rama,22,0,0
kı,22,1,1
maz.,22,0,0
bas,22,1,1
sefer,22,1,1
55,22,0,0
bunun,22,1,0
muayene,22,1,1
sındaki,22,1,1
ço,22,0,0
lığına,22,1,1
devir,22,1,1
edileme,22,1,0
avusturya,22,0,0
niteliğin,22,1,0
olun,22,1,0
mas,22,1,1
mem,22,1,1
fri,22,0,0
defa,22,1,1
inci,22,1,1
has,22,1,1
vekil,22,1,1
yüce,22,1,1
süs,22,1,1
evlilik,22,1,1
kutup,22,1,1
endeksi,22,1,0
lılar,22,1,1
müzik,22,1,1
75,22,0,0
0,22,0,0
dayanışma,22,1,1
marks,22,1,0
reis,22,1,1
ju,22,0,0
kongresi,22,1,0
lin,22,1,1
bat,21,1,1
emniyet,21,1,1
dolaylı,21,1,0
ajan,21,1,1
koyma,21,1,0
arama,21,1,1
loj,21,0,0
kapasitesi,21,1,0
bozulma,21,1,0
ft,21,0,0
laboratuvar,21,1,1
fakat,21,1,1
"ında,",21,0,0
hep,21,1,1
lip,21,1,1
tıbbi,21,1,1
dönüşüm,21,1,1
uyumlu,21,1,0
mil,21,1,1
"e,",21,0,0
kampanya,21,1,1
sergi,21,1,1
acağını,21,1,1
makam,21,1,1
bulunmakta,21,1,0
yarak,21,1,1
ekib,21,1,1
hazine,21,1,1
erişim,21,1,1
hâkim,21,0,0
yaka,21,1,1
kanama,21,1,0
wo,21,0,0
dık,21,1,1
fiili,21,1,1
ov,21,1,1
fikri,21,0,0
tele,21,1,0
sırasıyla,21,1,0
yaratmak,21,1,0
kırı,21,1,0
opera,21,1,1
günün,21,1,0
boyunca,21,1,0
his,21,1,1
çilik,21,1,1
bebek,21,1,1
ital,21,1,0
femin,21,0,0
hayal,21,1,1
’yi,21,0,0
ic,21,1,1
john,21,1,1
ff,21,0,0
meydan,21,1,1
rus,21,0,0
rah,21,0,0
miras,21,1,1
hü,21,0,0
ite,21,1,0
yahudi,21,1,1
sorgu,21,1,1
kök,21,1,1
piyasada,21,1,0
hesabı,21,1,0
yetişkin,21,1,1
kullanılır.,21,0,0
yaptı,21,1,0
hun,21,1,1
uk,21,1,1
yapmış,21,1,0
ingiliz,21,1,1
hesabın,21,1,0
refah,20,1,1
geldiği,20,1,0
desteği,20,1,0
sosyoloji,20,1,1
tehlikeli,20,1,0
tok,20,1,1
yık,20,1,1
afrika,20,0,0
psiko,20,0,0
azaltıl,20,1,0
gece,20,1,1
yalı,20,1,1
karbon,20,1,1
başladı,20,1,0
harita,20,1,1
dina,20,1,0
ntı,20,0,0
kurgu,20,1,1
alternatif,20,1,1
ayr,20,1,1
rüzgâr,20,0,0
undan,20,1,1
kay,20,1,1
yapım,20,1,1
evre,20,1,1
sıkı,20,1,1
parlamento,20,1,1
atan,20,1,0
dolar,20,1,1
las,20,1,0
anonim,20,1,1
yiyecek,20,1,1
aşım,20,1,1
mutlu,20,1,1
operatör,20,1,1
isteği,20,1,0
ikna,20,1,1
açıklan,20,1,0
ayrım,20,1,1
bö,20,0,0
22,20,0,0
şı,20,0,0
hekim,20,1,1
usta,20,1,1
tablosu,20,1,0
rağmen,20,1,1
özet,20,1,1
ulaş,20,1,1
aşır,20,1,1
tab,20,1,1
iyor,20,1,1
fin,20,1,1
paris,20,0,0
gel,20,1,1
hristiyan,20,0,0
rü,20,0,0
ulan,20,1,1
avu,20,1,0
vakıf,20,1,1
etti,20,1,0
"nde,",20,0,0
ut,20,1,1
rum,20,1,1
trop,20,0,0
kullanır,20,1,0
sürü,20,1,1
yazıl,20,1,0
pe,20,0,0
amaçla,20,1,1
'nin,20,0,0
görünüm,20,1,1
gre,20,0,0
mekanik,19,1,1
böyle,19,1,1
artık,19,1,1
nç,19,0,0
200,19,0,0
liz,19,0,0
yel,19,1,1
yürütül,19,1,0
gör,19,1,1
sınıflandırma,19,1,0
çağrı,19,1,1
anabilme,19,1,0
ciddi,19,1,1
lamış,19,1,1
bor,19,1,1
çiz,19,1,1
olsa,19,1,0
tap,19,1,1
topluluk,19,1,1
tutulması,19,1,0
lam,19,1,1
leş,19,1,1
verdi,19,1,1
asl,19,1,0
cisi,19,1,1
leştiği,19,1,1
arttırı,19,0,0
etrafı,19,1,0
görmüş,19,1,0
imar,19,1,1
lmakta,19,1,1
dışarı,19,1,1
yönetmen,19,1,1
los,19,0,0
plete,19,0,0
emin,19,1,1
rekabetçi,19,1,0
dinleme,19,1,0
nesnel,19,1,1
sayıl,19,1,0
rıza,19,1,1
icra,19,1,1
üyesi,19,1,0
ümüz,19,1,1
port,19,0,0
çevir,19,1,1
süper,19,1,1
selçuklu,19,1,0
saray,19,1,1
bağı,19,1,1
ron,19,0,0
direk,19,1,1
paktı,19,1,0
trans,19,1,1
çeşi,19,0,0
meyve,19,1,1
"nda,",19,0,0
adlandırılan,19,1,0
aktarı,19,1,0
36,19,0,0
gan,19,0,0
feth,19,1,1
kazandı,19,1,0
rit,19,0,0
ring,19,1,1
ğını,19,0,0
çu,19,1,1
sip,19,0,0
mut,19,1,0
prens,19,1,1
yy,19,0,0
cam,19,1,1
ıt,19,1,0
ari,19,1,0
işin,19,1,1
anla,19,1,1
cd,19,0,0
çiçek,19,1,1
borsa,19,1,1
yüzey,19,1,1
gür,19,1,1
sovyet,19,0,0
edebi,19,1,1
mahalli,19,1,1
yana,19,1,1
matematik,19,1,1
ikili,19,1,0
çoğu,19,1,1
doktr,19,0,0
kahraman,19,1,1
>,19,0,0
deme,18,1,1
zem,18,1,1
up,18,1,1
hey,18,1,1
şok,18,1,1
semi,18,1,1
atmosfer,18,1,1
japonya,18,0,0
nem,18,1,1
ayırma,18,1,0
kusur,18,1,1
lukla,18,1,1
olacağı,18,1,0
vb.,18,0,0
pratik,18,1,1
-v,18,0,0
ld,18,0,0
çık,18,1,1
ışığ,18,1,1
verir,18,1,0
45,18,0,0
gerekti,18,1,0
31,18,0,0
yapar,18,1,0
eğer,18,1,1
1970,18,0,0
lemeye,18,1,1
"),",18,0,0
masıyla,18,1,1
materyal,18,1,1
anıl,18,1,0
verilir.,18,0,0
4.,18,0,0
leştirilmiş,18,1,1
"lık,",18,0,0
hakem,18,1,1
payl,18,1,0
kutsal,18,1,1
çekici,18,1,1
rolü,18,1,0
ras,18,0,0
gı,18,0,0
"u,",18,0,0
saldırı,18,1,1
rak,18,0,0
lamıştır.,18,0,0
redd,18,0,0
yunan,18,1,0
ırak,18,1,1
oyuncu,18,1,1
'nın,18,0,0
adil,18,1,1
sever,18,1,0
acağ,18,0,0
ailesi,18,1,0
koru,18,1,1
rasyonel,18,1,1
tiyatro,18,1,1
nd,18,0,0
ms,18,0,0
bilincin,18,1,0
oyunu,18,1,0
kanıt,18,1,1
-19,18,0,0
umu,18,1,1
diy,18,0,0
etek,18,1,1
27,18,0,0
anlamına,18,1,0
öf,18,1,1
üretme,18,1,0
medrese,18,1,1
ismet,18,1,1
nisan,18,1,1
sam,18,1,1
kurucu,18,1,0
mun,18,1,1
nel,18,1,0
tohum,18,1,1
teklif,18,1,1
yor.,18,0,0
terapi,18,1,1
akademi,18,1,1
kam,18,1,1
süleyman,18,0,0
norm,18,1,1
yarım,18,1,1
balkan,18,0,0
dosya,18,1,1
olu,18,1,0
zade,18,1,1
takımı,18,1,0
'da,18,0,0
&,18,0,0
yemen,18,1,0
kongre,18,1,1
tom,18,1,1
inim,18,1,1
ğın,17,0,0
lmaz,17,1,1
bulunur,17,1,0
kütle,17,1,1
köken,17,1,1
çünkü,17,1,1
potansiyel,17,1,1
psikoloji,17,1,1
gelir.,17,0,0
kapasite,17,1,1
mekanizma,17,1,1
ömür,17,1,1
rül,17,0,0
ofis,17,1,1
ölü,17,1,1
bes,17,1,0
yirmi,17,1,1
geçirme,17,1,0
ebilen,17,1,1
bilir,17,1,0
2005,17,0,0
dakika,17,1,1
2000,17,0,0
yuva,17,1,1
siy,17,1,1
vali,17,1,1
yacağı,17,1,1
arazi,17,1,1
şeffaf,17,1,1
çorba,17,1,1
ibr,17,1,0
amerikan,17,1,1
katsayı,17,1,1
enzim,17,1,1
est,17,1,0
üreti,17,1,0
buluş,17,1,1
tı.,17,0,0
boğaz,17,1,1
yip,17,1,1
çal,17,1,1
terk,17,1,1
sınıflandırıl,17,1,0
suçu,17,1,0
bellek,17,1,1
beraber,17,1,1
48,17,0,0
nas,17,1,1
sim,17,1,1
rejim,17,1,1
foto,17,1,1
dikey,17,1,1
sok,17,1,1
sabah,17,1,1
mektup,17,1,1
kurumun,17,1,0
aygıt,17,1,1
mizi,17,1,1
nis,17,0,0
bud,17,1,1
rat,17,0,0
namazı,17,1,0
mis,17,1,1
mayan,17,1,1
kot,17,1,1
gin,17,0,0
haz,17,1,1
kav,17,1,1
davet,17,1,1
akraba,17,1,1
turist,17,1,1
tarihte,17,1,0
kablo,17,1,1
fre,17,0,0
fiziki,17,1,1
hasan,17,1,0
gelişmesi,17,1,0
nazım,17,1,1
mülk,17,1,1
onik,17,1,0
keşf,17,0,0
nk,17,0,0
elçi,17,1,1
suçlu,17,1,1
beyi,17,1,0
karşıt,17,1,1
grev,17,1,1
papa,17,1,1
tos,17,1,1
kare,16,1,1
araba,16,1,1
duvar,16,1,1
leyerek,16,1,1
hayır,16,1,1
özen,16,1,1
oluşturur.,16,0,0
eşim,16,1,0
400,16,0,0
bakteri,16,1,1
lmamış,16,1,1
ülkemizde,16,1,0
tamamla,16,1,1
ğü,16,0,0
zı,16,1,1
150,16,0,0
ağaç,16,1,1
zlıklar,16,0,0
kentleşme,16,1,0
fu,16,0,0
iyon,16,1,1
tümü,16,1,1
kaybet,16,1,1
mevzu,16,1,1
kader,16,1,1
endüstriyel,16,1,1
olağan,16,1,1
1960,16,0,0
hatırla,16,1,1
göstermesi,16,1,0
baskın,16,1,1
lme,16,1,1
hindistan,16,0,0
'nde,16,0,0
otomatik,16,1,1
ürete,16,1,0
ıntılı,16,1,1
kalın,16,1,1
aktar,16,1,1
ndırma,16,1,1
petrol,16,1,1
2002,16,0,0
imkân,16,0,0
taklit,16,1,1
nt,16,0,0
ia,16,1,0
savcı,16,1,1
laşmış,16,1,1
dis,16,0,0
oyu,16,1,0
meşrut,16,1,1
virus,16,0,0
çarpı,16,1,1
fatih,16,1,1
paket,16,1,1
somut,16,1,1
soyut,16,1,1
rh,16,0,0
arzu,16,1,1
hl,16,0,0
bahar,16,1,1
b-i,16,0,0
konuş,16,1,1
analitik,16,1,1
ize,16,1,1
alkol,16,1,1
gay,16,1,1
sitesi,16,1,0
şeker,16,1,1
gor,16,0,0
iddia,16,1,1
katkıda,16,1,0
ekim,16,1,1
kart,16,1,1
tren,16,1,1
"ken,",16,0,0
dair,16,1,1
"”,",16,0,0
alman,16,1,0
özgür,16,1,1
ayı,16,1,1
makta,16,1,1
lenir,16,1,1
dilin,16,1,0
21,16,0,0
hid,16,1,1
tezi,16,1,0
fir,16,0,0
dua,16,1,1
leh,16,1,1
üşü,16,1,1
edecek,16,1,0
hoca,16,1,1
yönelt,16,1,0
anlay,16,1,0
lanmak,16,1,1
sıfat,16,1,1
ağız,16,1,1
tabaka,16,1,1
hall,16,1,0
ert,16,1,0
ltu,16,0,0
liler,16,1,1
gövde,16,1,1
çesi,16,1,1
"ş,",16,0,0
rö,16,0,0
karşılaştırıl,16,1,0
kriterler,16,1,0
plato,16,1,1
bizans,16,0,0
uğraş,16,1,1
maç,16,1,1
filmi,16,1,0
şun,16,1,1
<,16,0,0
dişi,16,1,1
hasılat,16,1,1
motiv,16,0,0
aff,16,0,0
ğa,15,0,0
bazen,15,1,1
oluşturulan,15,1,0
lenf,15,1,1
siyah,15,1,1
memnuniy,15,0,0
dolaşım,15,1,1
tin,15,1,1
kıyı,15,1,1
maden,15,1,1
danışman,15,1,1
asının,15,1,1
nedenle,15,1,0
mama,15,1,1
2004,15,0,0
ayrıca,15,1,1
300,15,0,0
dı.,15,0,0
mars,15,1,1
layab,15,0,0
imkan,15,1,1
duk,15,1,1
köprü,15,1,1
üf,15,0,0
güncel,15,1,1
itibariyle,15,1,0
sor,15,1,1
nefes,15,1,1
1-2,15,0,0
fabrika,15,1,1
nakl,15,0,0
üs,15,1,1
ege,15,1,1
2006,15,0,0
berg,15,1,1
taraflı,15,1,0
bildirgesi,15,1,0
partisi,15,1,0
pir,15,1,1
bı,15,1,1
estetik,15,1,1
bî,15,0,0
peri,15,1,1
cev,15,0,0
hit,15,1,1
hollanda,15,0,0
tıcı,15,1,1
tirmek,15,1,1
47,15,0,0
lise,15,1,1
h.,15,0,0
ordusu,15,1,0
bayram,15,1,1
lanacak,15,1,1
seyr,15,0,0
hanım,15,1,1
"2,",15,0,0
emekli,15,1,1
anlatma,15,1,0
söylem,15,1,1
pers,15,0,0
standard,15,1,1
bugün,15,1,1
cektir.,15,0,0
oynama,15,1,0
"lı,",15,0,0
dö,15,0,0
ayın,15,1,1
üçlü,15,1,0
pasif,15,1,1
geleneği,15,1,0
ous,15,0,0
günah,15,1,1
"z,",15,0,0
c.,15,0,0
rab,15,1,1
yerini,15,1,0
yken,15,1,1
ibadet,15,1,1
ayan,15,1,1
abe,15,1,0
ste,15,0,0
*,15,0,0
oluşturur,15,1,0
duran,15,1,1
etmiş,15,1,0
ern,15,1,0
burun,15,1,1
karın,15,1,1
dağılma,15,1,0
29,15,0,0
amayan,15,1,1
1930,15,0,0
oluşur.,15,0,0
iy,15,1,0
ölçüsü,15,1,0
mekanizması,15,1,0
lanı,15,1,1
enfeksiyon,15,1,1
yükümlülük,15,1,1
laz,15,1,0
kabile,15,1,1
monarşi,15,1,1
glu,15,0,0
0-,15,0,0
kg,15,0,0
çü,15,1,1
"b,",15,0,0
konak,15,1,1
iliyor,15,1,1
üçgen,14,1,1
yerlerde,14,1,0
oksijen,14,1,1
japon,14,0,0
tahr,14,0,0
zehir,14,1,1
sıkıntı,14,1,1
1920,14,0,0
filtre,14,1,1
ücretli,14,1,1
haziran,14,1,1
…………,14,0,0
elverişli,14,1,1
santral,14,1,1
meteoro,14,0,0
l.,14,0,0
termo,14,0,0
detay,14,1,1
"liği,",14,0,0
3-4,14,0,0
yar,14,1,1
taşıyıcı,14,1,0
mb,14,0,0
saye,14,1,1
ford,14,0,0
luğa,14,1,1
kaz,14,1,1
war,14,0,0
ödeneği,14,1,0
zit,14,0,0
sevgi,14,1,1
özerk,14,1,1
çağı,14,1,0
dere,14,1,1
damga,14,1,1
adına,14,1,0
düzenlenen,14,1,0
kast,14,1,1
zira,14,1,1
doğma,14,1,0
'a,14,0,0
bilmektedir.,14,0,0
hüseyin,14,0,0
yansıtı,14,1,0
cemiyeti,14,1,0
karadeniz,14,1,0
yayı,14,1,0
soğu,14,1,1
irdek,14,0,0
lisans,14,1,1
26,14,0,0
61,14,0,0
ekle,14,1,1
lış,14,1,1
mart,14,1,1
by,14,0,0
ıyor,14,1,1
inanc,14,1,1
çoğal,14,1,1
liste,14,1,1
sureti,14,1,0
icilik,14,1,1
syen,14,0,0
viz,14,1,0
ırken,14,1,1
evli,14,1,1
95,14,0,0
.5,14,0,0
lideri,14,1,0
mızda,14,1,1
örneği,14,1,0
tatmin,14,1,1
obje,14,1,1
rahat,14,1,1
ndeki,14,1,1
tav,14,1,1
tavsiye,14,1,1
’ün,14,0,0
kardeş,14,1,1
zu,14,0,0
sil,14,1,1
hud,14,0,0
ıştır,14,1,1
oğulları,14,1,0
sığır,14,1,1
sın,14,1,1
sti,14,0,0
cem,14,1,1
göçü,14,1,1
mili,14,1,0
yine,14,1,1
yılın,14,1,0
kenar,14,1,1
tekerle,14,1,1
gh,14,0,0
memiş,14,1,1
uygur,14,0,0
sektörünün,14,1,0
filozof,14,1,1
kararname,14,1,1
ifa,14,1,1
vasıta,14,1,1
ori,14,1,0
liğinde,14,1,1
lemi,14,1,0
kahve,14,1,1
tema,14,1,1
devrim,14,1,1
feo,14,0,0
gil,14,0,0
kupa,14,1,1
içe,14,1,0
-1,14,0,0
(ıı),14,0,0
dir:,14,0,0
turu,14,1,0
vardı,14,1,0
onar,14,1,1
nm,14,0,0
ırır.,14,0,0
sinyal,13,1,1
kazası,13,1,0
sendrom,13,1,1
gördüğü,13,1,0
32,13,0,0
tatbikat,13,1,1
düzenlemek,13,1,0
"tır,",13,0,0
plazma,13,1,1
39,13,0,0
rea,13,1,0
gemi,13,1,1
yılmaz,13,1,1
hut,13,1,0
ıf,13,0,0
euro,13,1,1
aydınlatma,13,1,0
eşi,13,1,0
dayanıklı,13,1,1
tadır.,13,0,0
ağustos,13,1,1
müştür.,13,0,0
1999,13,0,0
sekiz,13,1,1
adet,13,1,1
rad,13,0,0
blok,13,1,1
lüğe,13,1,1
2014,13,0,0
orman,13,1,1
dire,13,1,1
düzensiz,13,1,0
bur,13,1,1
adlandırı,13,0,0
lmama,13,1,1
hafif,13,1,1
66,13,0,0
sırt,13,1,1
gun,13,0,0
protokol,13,1,1
otur,13,1,1
sınav,13,1,1
paylaşım,13,1,1
ja,13,0,0
mezhep,13,1,1
are,13,1,0
tören,13,1,1
1982,13,0,0
çözümleme,13,1,0
şikayet,13,1,1
tz,13,0,0
belirgin,13,1,1
les,13,1,0
ister,13,1,0
öncü,13,1,1
dr,13,0,0
tic,13,0,0
eu,13,0,0
öte,13,1,1
nazi,13,1,0
dor,13,1,0
banyo,13,1,1
cık,13,1,1
xv,13,1,1
ar-ge,13,0,0
merci,13,1,1
land,13,0,0
topu,13,1,0
cid,13,0,0
asan,13,1,0
).,13,0,0
ulu,13,1,1
"li,",13,0,0
saba,13,1,1
maksimum,13,1,1
osu,13,1,0
imli,13,1,1
belçika,13,0,0
felsefi,13,1,1
rut,13,0,0
cadı,13,1,1
yakla,13,1,0
gitmesi,13,1,0
berlin,13,0,0
iyor.,13,0,0
mevsim,13,1,1
ırıcı,13,0,0
doldur,13,1,1
kta,13,0,0
ry,13,0,0
kısmen,13,1,1
halde,13,1,0
sıralama,13,1,0
akl,13,1,0
rarı,13,0,0
d.,13,0,0
ris,13,0,0
ibrahim,13,0,0
tasavvuf,13,1,1
yani,13,1,1
gizem,13,1,1
imam,13,1,1
israil,13,0,0
i.,13,0,0
kalbi,13,1,1
med,13,1,1
zo,13,0,0
ödemeler,13,1,0
ambalaj,13,1,1
aştığı,13,1,0
lah,13,0,0
sunun,13,1,1
atar,13,1,0
atık,13,1,1
gerilim,13,1,1
stüdyo,13,1,1
8.,13,0,0
fatura,13,1,1
mli,13,0,0
üş,13,1,1
öyle,13,1,1
sing,13,0,0
telekom,13,1,1
rlı,13,0,0
max,13,0,0
üyle,13,1,1
makale,13,1,1
bre,13,1,1
çılık,13,1,1
uefa,13,0,0
onları,13,1,0
sponsor,13,1,1
bek,13,1,1
bilet,13,1,1
uzan,13,1,1
elif,13,1,1
inönü,13,0,0
"d,",13,0,0
salon,13,1,1
temmuz,13,1,1
kedi,13,1,1
cing,13,0,0
und,13,0,0
dahi,13,1,1
neo,13,0,0
emre,12,1,0
hemşire,12,1,1
"mış,",12,0,0
levha,12,1,1
eye,12,1,0
tirir,12,1,1
bari,12,1,1
reg,12,0,0
ucuz,12,1,1
hop,12,1,1
fan,12,1,0
ziyaret,12,1,1
46,12,0,0
kayna,12,1,1
kapatı,12,1,0
inşaat,12,1,1
götü,12,1,0
edim,12,1,1
geometri,12,1,1
bağlam,12,1,1
meteor,12,1,1
gıç,12,0,0
başlayarak,12,1,0
tuta,12,1,0
terör,12,1,1
bugünkü,12,1,0
dağıtıl,12,1,0
78,12,0,0
bük,12,1,1
türe,12,1,1
yerli,12,1,1
yürürlüğe,12,1,0
oni,12,1,0
şans,12,1,1
yılları,12,1,0
1998,12,0,0
2015,12,0,0
james,12,0,0
ly,12,0,0
bağl,12,1,0
with,12,0,0
müdürü,12,1,0
isyan,12,1,1
uydu,12,1,1
kamp,12,1,1
freud,12,0,0
my,12,0,0
but,12,1,1
muhafaza,12,1,1
şahıs,12,1,1
müzakere,12,1,1
solu,12,1,1
kesimin,12,1,0
fırka,12,1,1
isyanı,12,1,0
laik,12,1,1
rich,12,0,0
larken,12,1,1
lisi,12,1,1
kil,12,1,1
yeme,12,1,1
popüler,12,1,1
gru,12,0,0
mimari,12,1,1
çağdaş,12,1,1
aldık,12,1,0
içerir,12,1,0
ğine,12,0,0
kirlili,12,0,0
molla,12,1,1
lamaya,12,1,1
ıtım,12,1,0
tahvili,12,1,0
evreni,12,1,0
33,12,0,0
laştırmalı,12,1,1
tıp,12,1,1
nur,12,1,1
kırsal,12,1,0
eşik,12,1,1
metnin,12,1,0
prosedür,12,1,1
vb,12,0,0
federasyon,12,1,1
kuran,12,1,0
mede,12,1,1
metrik,12,1,1
zat,12,1,1
katl,12,1,0
anahtar,12,1,1
dördü,12,1,0
alp,12,1,1
kronik,12,1,1
inan,12,1,1
’ta,12,0,0
dre,12,0,0
"rağmen,",12,0,0
huzur,12,1,1
düşen,12,1,0
tv,12,0,0
hari,12,1,0
lısı,12,1,1
bab,12,1,1
dost,12,1,1
uh,12,0,0
vî,12,0,0
ulaşmak,12,1,0
düşman,12,1,1
hükümeti,12,1,0
soy,12,1,1
onlar,12,1,1
statüsü,12,1,0
ml,12,0,0
üniversitesi,12,1,0
ajansı,12,1,0
brezilya,12,1,1
simge,12,1,1
reme,12,1,0
fonu,12,1,0
işletil,12,1,0
üret,12,1,1
lıkta,12,1,1
kulak,12,1,1
deri,12,1,1
ulur,12,1,1
ımı,12,1,1
tım,12,1,1
yıkıl,12,1,0
damla,12,1,1
pal,12,1,1
og,12,1,1
nca,12,1,1
ebil,12,1,1
heim,12,1,0
eyl,12,1,0
laştırmak,12,1,1
zevk,12,1,1
talib,12,1,1
yedek,12,1,1
dam,12,1,1
eylül,12,1,1
âli,12,0,0
çiler,12,1,1
tartış,12,1,1
protestan,12,0,0
doktor,12,1,1
köle,12,1,1
eme,12,1,1
prop,12,0,0
kağan,12,1,1
devrimi,12,1,0
kaside,12,1,1
millî,12,0,0
ittifak,12,1,1
mahmut,12,0,0
ırk,12,1,1
ti.,12,0,0
du.,12,0,0
"ar,",12,0,0
bozuk,12,1,1
eleme,12,1,0
patlama,11,1,0
bırak,11,1,1
nöro,11,0,0
kaya,11,1,1
jeo,11,0,0
nır.,11,0,0
karışık,11,1,1
hassas,11,1,1
kısım,11,1,1
besin,11,1,1
"dır,",11,0,0
altyapı,11,1,1
ceğ,11,0,0
sg,11,0,0
metal,11,1,1
sır,11,1,1
"lerde,",11,0,0
endiği,11,1,0
63,11,0,0
uyku,11,1,1
oluşur,11,1,0
2010,11,0,0
2011,11,0,0
öldü,11,1,0
ök,11,0,0
dönük,11,1,1
yü,11,1,1
asgari,11,1,1
kalıcı,11,1,0
oa,11,1,0
temas,11,1,1
komuta,11,1,1
onur,11,1,1
kın,11,1,1
2007,11,0,0
tiz,11,1,1
izmir,11,0,0
nihai,11,1,1
doy,11,1,1
zihnin,11,1,0
antik,11,1,1
tere,11,1,1
rest,11,1,1
unvan,11,1,1
sembolik,11,1,1
kö,11,0,0
qui,11,0,0
gazeteci,11,1,0
ileb,11,0,0
day,11,1,0
yazılım,11,1,1
ps,11,0,0
uyla,11,1,1
sonsuz,11,1,1
ros,11,0,0
mada,11,1,1
izo,11,0,0
tara,11,1,1
şef,11,1,1
basamak,11,1,1
aid,11,1,1
ştırı,11,0,0
sezgi,11,1,1
çocuğa,11,1,0
hoşgörü,11,1,1
ameliyat,11,1,1
bosna,11,0,0
sik,11,1,1
",5",11,0,0
rlak,11,0,0
korun,11,1,1
ihtiya,11,0,0
maaş,11,1,1
excel,11,0,0
yolculuk,11,1,0
telgraf,11,1,1
plana,11,1,0
parametre,11,1,1
esir,11,1,1
renkli,11,1,0
veteriner,11,1,1
biy,11,0,0
thomas,11,0,0
ardından,11,1,0
terfi,11,1,1
67,11,0,0
şerif,11,1,1
fal,11,1,1
ala,11,1,1
birleştiril,11,1,0
f.,11,0,0
bine,11,1,1
ruhu,11,1,0
5.,11,0,0
say,11,1,1
yusuf,11,0,0
kasa,11,1,1
mm,11,0,0
öv,11,1,1
ıyordu.,11,0,0
komşu,11,1,1
abileceğini,11,1,1
phil,11,0,0
tahakkuk,11,1,1
part,11,0,0
mesiyle,11,1,1
lasti,11,0,0
kırık,11,1,1
parmak,11,1,1
cep,11,1,1
anlaşılır,11,1,0
edileb,11,0,0
ekt,11,1,0
beyin,11,1,1
one,11,1,0
layarak,11,1,1
namık,11,1,0
"mesi,",11,0,0
metropol,11,1,1
iade,11,1,1
reform,11,1,1
işlen,11,1,0
pozitiv,11,0,0
latin,11,1,0
tre,11,0,0
ova,11,1,1
renal,11,0,0
işte,11,1,1
fenerbahçe,11,0,0
taç,11,1,1
vuru,11,1,1
lon,11,0,0
kırgız,11,1,0
"4,",11,0,0
landırılmış,11,1,1
diş,11,1,1
lay,11,1,0
eserin,11,1,0
macaristan,11,0,0
spe,11,0,0
von,11,0,0
mehmed,11,0,0
dna,11,0,0
stra,11,0,0
komut,11,1,1
milliyetçi,11,1,0
gevşe,10,1,1
masraf,10,1,1
tutulma,10,1,1
cilt,10,1,1
sinir,10,1,1
gelmekte,10,1,0
anik,10,1,0
emeyen,10,1,1
kte,10,0,0
ür.,10,0,0
lıp,10,1,1
umumi,10,1,1
kalmas,10,0,0
çatı,10,1,1
karış,10,1,1
zirve,10,1,1
çıkar.,10,0,0
gez,10,1,1
ölme,10,1,0
ydı,10,1,1
mega,10,1,1
glo,10,0,0
iri,10,1,1
lenerek,10,1,1
dol,10,1,1
hitap,10,1,1
vücudu,10,1,0
nçli,10,0,0
sera,10,1,1
yumuşak,10,1,1
rahatsız,10,1,1
mübadele,10,1,1
gecikm,10,1,0
saç,10,1,1
laştıkları,10,1,1
tekil,10,1,1
dürüst,10,1,1
kemik,10,1,1
hoş,10,1,1
hürr,10,1,0
açıkça,10,1,0
aya,10,1,1
kçe,10,0,0
burjuva,10,1,1
leşmiş,10,1,1
cinsel,10,1,1
makla,10,1,1
ümüze,10,1,1
eğlence,10,1,1
dıktan,10,1,1
boru,10,1,1
şeyh,10,1,1
halife,10,1,1
"r,",10,0,0
mutfak,10,1,1
pr,10,0,0
yıla,10,1,0
ünite,10,1,1
eskişehir,10,0,0
kaçakçı,10,1,1
geliştirilmiş,10,1,0
radikal,10,1,1
gitti,10,1,0
tüket,10,1,1
bis,10,0,0
mayıs,10,1,1
ihraç,10,1,1
ula,10,1,1
çarpan,10,1,1
erdem,10,1,1
vuran,10,1,0
optik,10,1,1
ekler,10,1,0
onayla,10,1,1
şen,10,1,1
bulunur.,10,0,0
jan,10,0,0
lif,10,1,1
departman,10,1,1
kıt,10,1,1
durg,10,0,0
kasım,10,1,1
ina,10,1,0
hatta,10,1,1
öğle,10,1,1
şim,10,1,1
şek,10,1,1
'ın,10,1,1
imi,10,1,1
rin,10,1,1
abbas,10,0,0
tefsir,10,1,1
aşan,10,1,0
dim,10,1,1
غْنََ,10,0,0
reb,10,0,0
şura,10,1,1
köşe,10,1,1
konuda,10,1,0
böylece,10,1,1
dij,10,0,0
giysi,10,1,1
desen,10,1,1
şimdi,10,1,1
ob,10,0,0
smith,10,0,0
başlat,10,1,0
adıyla,10,1,0
kore,10,1,0
oynan,10,1,0
kle,10,0,0
lıyor,10,1,1
iptal,10,1,1
olm,10,1,0
sokak,10,1,1
faz,10,1,1
kalori,10,1,1
’nün,10,0,0
sözcüğü,10,1,0
robert,10,0,0
komitesi,10,1,0
taraftar,10,1,1
elin,10,1,0
mont,10,1,1
kadro,10,1,1
babası,10,1,0
fesh,10,1,1
new,10,0,0
kova,10,1,1
gri,10,1,1
milletvekili,10,1,0
bulmak,10,1,0
beni,10,1,0
aşarak,10,1,0
bizim,10,1,0
tour,10,0,0
ty,10,0,0
uygulanabilir,10,1,0
destinasyon,10,0,0
rağa,10,0,0
gs,10,0,0
sizin,10,1,1
galatasaray,10,0,0
beşiktaş,10,0,0
aldı,10,1,0
fare,10,1,1
bulgar,10,0,0
niz,10,1,1
edeceği,10,1,0
gene,10,1,1
ei,10,0,0
dene,10,1,1
teo,10,0,0
mülteci,10,1,1
#,10,0,0
paralel,10,1,1
dığına,10,1,1
tavuk,10,1,1
aleyh,10,1,1
geçti,10,1,0
tu.,10,0,0
haşim,10,1,0
düştüğü,10,1,0
hatay,10,1,0
mahmud,10,0,0
birleştirme,10,1,0
kalm,10,1,0
bozukluk,10,1,0
alfabe,10,1,1
big,10,0,0
rl,10,0,0
tna,10,0,0
dâhil,9,0,0
durdur,9,1,1
çevr,9,1,1
kış,9,1,1
rüzgar,9,1,1
tesadü,9,0,0
salgın,9,1,1
tamamı,9,1,0
amino,9,1,1
naz,9,1,1
liy,9,0,0
üp,9,1,1
akdeniz,9,1,0
organize,9,1,1
omik,9,1,0
hint,9,1,0
ayında,9,1,0
idrar,9,1,1
68,9,0,0
olacaktı,9,1,0
bm,9,0,0
aero,9,0,0
monte,9,1,1
müze,9,1,1
gezi,9,1,1
gelmiş,9,1,0
kenti,9,1,0
mutaba,9,1,0
iskân,9,0,0
76,9,0,0
mağdur,9,1,1
-20,9,0,0
ark,9,1,1
öngören,9,1,0
restoran,9,1,1
takvim,9,1,1
teşkil,9,1,1
aran,9,1,1
eşitliği,9,1,0
anlatan,9,1,0
kull,9,1,0
çözün,9,1,1
que,9,0,0
ss,9,0,0
betim,9,1,1
laştırır,9,1,1
kalıntı,9,1,1
etmektedir.,9,0,0
ue,9,0,0
tru,9,0,0
erji,9,0,0
entegrasyon,9,1,1
koyu,9,1,1
fas,9,1,0
ola,9,1,0
ati,9,1,1
aks,9,1,1
hobbes,9,0,0
d-ı,9,0,0
hediye,9,1,1
abi,9,1,1
bilinir,9,1,0
yas,9,1,1
mir,9,1,1
hapis,9,1,1
milyon,9,1,1
65,9,0,0
"p,",9,0,0
erzurum,9,0,0
zeka,9,1,1
"se,",9,0,0
sisteme,9,1,0
çarşı,9,1,1
ultra,9,1,1
satılmas,9,0,0
gösterdiği,9,1,0
efekt,9,1,1
isviçre,9,0,0
2001,9,0,0
işbirliğine,9,1,0
64,9,0,0
kazanmıştır.,9,0,0
bürokrat,9,1,1
80’,9,0,0
rage,9,0,0
ilerle,9,1,1
trafiği,9,1,0
kurulmuştur.,9,0,0
unvanı,9,1,0
antısı,9,1,0
norveç,9,0,0
ilmeye,9,1,1
fizyoloji,9,1,1
islâm,9,0,0
müz,9,1,1
arapça,9,0,0
metr,9,1,0
istiyor,9,1,0
ığı,9,1,1
süf,9,0,0
başkent,9,1,1
bini,9,1,1
mine,9,1,1
ergen,9,1,1
bekir,9,1,0
kurucusu,9,1,0
(t,9,0,0
ehliyet,9,1,1
dul,9,1,1
bağışla,9,1,1
dirler.,9,0,0
lm,9,0,0
bunlar,9,1,0
şeref,9,1,1
1945,9,0,0
koca,9,1,1
2012,9,0,0
hasıl,9,1,1
u-,9,0,0
terek,9,1,1
iştirak,9,1,1
edebilir,9,1,0
gecekondu,9,1,1
ji,9,0,0
hol,9,1,1
kapla,9,1,1
yapt,9,1,0
yapmakta,9,1,0
kokusu,9,1,0
eriş,9,1,1
atılması,9,1,0
"nı,",9,0,0
nehir,9,1,1
uzay,9,1,1
yev,9,0,0
mağara,9,1,1
format,9,1,1
01,9,0,0
ismail,9,0,0
eyalet,9,1,1
hâkimiyet,9,0,0
usulü,9,1,0
öğrenim,9,1,1
özdeş,9,1,1
esen,9,1,1
indirme,9,1,0
planlanan,9,1,0
şubat,9,1,1
enstit,9,0,0
kese,9,1,1
ef,9,0,0
kurtuluş,9,1,0
bana,9,1,0
yordu.,9,0,0
pres,9,1,1
mantığ,9,1,1
rengi,9,1,0
end,9,0,0
önde,9,1,0
burada,9,1,0
parlamenter,9,1,1
tahta,9,1,1
padişah,9,1,1
yayıncı,9,1,0
kafa,9,1,1
dikten,9,1,1
sadakat,9,1,1
eddin,9,1,0
gelmiştir.,9,0,0
140,9,0,0
kupası,9,1,0
barcelona,9,0,0
1993,9,0,0
0.,9,0,0
masından,9,1,1
konsol,9,1,1
piyasaya,9,1,0
frekans,9,1,1
bs,9,0,0
anl,9,1,0
kasaba,9,1,1
burcu,9,1,0
israf,9,1,1
yarışma,9,1,1
komedi,9,1,1
fosil,9,1,1
cumartesi,9,1,1
etti.,9,0,0
yemin,9,1,1
ydi,9,1,1
havuz,9,1,1
çelebi,9,1,1
orijinal,9,1,1
tt,9,0,0
işgali,9,1,0
rıl,9,0,0
direniş,9,1,0
kurt,9,1,1
amış,9,0,0
rd,9,0,0
pm,9,0,0
paz,9,0,0
membra,9,0,0
krom,9,1,1
rid,9,0,0
rna,9,0,0
idarî,9,0,0
versiyon,9,1,1
off,9,1,1
gt,9,0,0
bilimci,9,1,0
ht,9,0,0
payla,9,1,1
tahsis,8,1,1
üzer,8,1,1
pencere,8,1,1
zon,8,0,0
yapay,8,1,1
böbrek,8,1,1
çalışab,8,0,0
sakin,8,1,1
84,8,0,0
53,8,0,0
olsun,8,1,0
1995,8,0,0
lana,8,1,1
yoksun,8,1,1
okyanus,8,1,1
lenmeli,8,1,1
marmara,8,0,0
göl,8,1,1
çıkmış,8,1,1
iğne,8,1,1
vin,8,1,0
plastik,8,1,1
lüğün,8,1,1
file,8,1,1
cik,8,1,1
ikiye,8,1,0
canlandır,8,1,0
ölçeği,8,1,0
müsteşar,8,1,1
alıp,8,1,0
kalmış,8,1,0
azınlık,8,1,1
emisy,8,0,0
heyet,8,1,1
atom,8,1,1
rakam,8,1,1
etkil,8,1,0
video,8,1,1
hakkına,8,1,0
statik,8,1,1
yıldız,8,1,1
george,8,0,0
shi,8,0,0
rant,8,1,1
adl,8,1,0
yay,8,1,1
askerlik,8,1,0
tercüman,8,1,1
kritik,8,1,1
bacak,8,1,1
hidr,8,1,0
terakki,8,1,1
mensup,8,1,1
ideolojik,8,1,1
cevab,8,1,1
bank,8,1,1
yazılmış,8,1,0
fakir,8,1,1
habilitasyon,8,0,0
peş,8,1,1
harç,8,1,1
posta,8,1,1
mö,8,0,0
heykel,8,1,1
dönüştürül,8,1,0
üzüm,8,1,1
şehri,8,0,0
sivas,8,0,0
acente,8,1,1
tanınan,8,1,0
psik,8,0,0
girmesi,8,1,0
hin,8,1,1
lmasında,8,1,1
'e,8,0,0
yun,8,1,1
dergisi,8,1,0
cafer,8,0,0
kıta,8,1,1
kapatılma,8,1,0
ceği,8,0,0
isa,8,1,0
otomobil,8,1,1
ilya,8,1,0
memleket,8,1,1
açtı,8,1,0
doz,8,1,1
nisp,8,0,0
mum,8,1,1
portföy,8,1,1
çizil,8,1,0
gâh,8,0,0
yapabilme,8,1,0
şması,8,1,1
taahhüt,8,1,1
(1,8,0,0
97,8,0,0
kala,8,1,1
cennet,8,1,1
sunan,8,1,0
sahne,8,1,1
"dir,",8,0,0
rp,8,0,0
si”,8,0,0
selim,8,1,1
cak,8,0,0
eyici,8,1,0
stil,8,1,1
pus,8,1,1
rett,8,1,0
cami,8,1,1
mezar,8,1,1
ulduğ,8,0,0
efe,8,1,1
baha,8,1,1
kaldı,8,1,0
layıp,8,1,1
yahya,8,0,0
sayma,8,1,0
domuz,8,1,1
selam,8,1,1
vr,8,1,0
kavr,8,1,1
harici,8,1,1
dım,8,1,1
seni,8,1,0
hariç,8,1,1
evlat,8,1,1
değin,8,1,1
eni,8,1,1
09,8,0,0
ömr,8,0,0
arif,8,1,1
pareto,8,0,0
yaf,8,0,0
bağdat,8,1,0
io,8,0,0
aca,8,1,0
abc,8,0,0
5-,8,0,0
akarsu,8,1,1
zenginleşti,8,1,0
mevzuatı,8,1,0
danimarka,8,0,0
neo-,8,0,0
atmak,8,1,0
marş,8,1,1
saldır,8,1,1
kemiği,8,1,0
kutusu,8,1,0
rufu,8,1,0
ırmak,8,1,1
yse,8,1,1
tırman,8,1,1
yatak,8,1,1
kum,8,1,1
jean,8,1,1
"3,",8,0,0
krallık,8,1,0
kanat,8,1,1
macera,8,1,1
charles,8,0,0
got,8,0,0
toprağı,8,1,0
böcek,8,1,1
pcr,8,0,0
şarkı,8,1,1
rme,8,0,0
sektöründe,8,1,0
kilise,8,1,1
tanık,8,1,1
eğ,8,1,1
übe,8,0,0
dokuz,8,1,1
uncu,8,1,1
determin,8,0,0
konya,8,1,0
mos,8,0,0
dinsel,8,1,0
ilçe,8,1,1
meksika,8,0,0
dedi,8,1,1
sezer,8,1,0
çalıştığı,8,1,0
bahçe,8,1,1
eve,8,1,0
mih,8,0,0
taktik,8,1,1
bant,8,1,1
ağacı,8,1,0
eserleri,8,1,0
tarihçi,8,1,0
iktidarı,8,1,0
oyna,8,1,1
semp,8,0,0
"dan,",8,0,0
termal,8,1,1
"iken,",8,0,0
anıt,8,1,1
kule,8,1,1
ronald,8,0,0
trabzon,8,0,0
lionel,8,0,0
madrid,8,0,0
ea,8,0,0
kıbrıs,8,0,0
slav,8,0,0
amb,8,0,0
yedi,8,1,1
krallığ,8,0,0
haydar,8,1,0
ilgilendi,8,1,0
silahlı,8,1,0
hırsız,8,1,1
zorunluluk,8,1,1
kisi,8,1,0
-18,8,0,0
ydı.,8,0,0
tya,8,0,0
1/,8,0,0
"man,",8,0,0
suriye,8,0,0
çeyiz,8,1,1
satıyor.,8,0,0
başlangıçta,8,1,0
yürü,8,1,1
ves,8,1,0
sodyum,8,1,1
sevgili,8,1,1
illa,8,1,1
keşif,8,1,1
başlamas,8,0,0
tetkik,8,1,1
ae,8,0,0
ozom,8,0,0
ifikas,8,0,0
arpa,8,1,1
yaprak,8,1,1
ts,8,0,0
frankfurt,8,0,0
gr,8,0,0
röportaj,8,1,1
(ra),8,0,0
peyzaj,8,1,1
udur.,8,0,0
medi.,8,0,0
2),8,0,0
vati,8,1,0
ions,8,0,0
eleştirmen,8,1,1
dikdörtgen,7,1,1
tahliye,7,1,1
nti,7,0,0
pil,7,1,1
travma,7,1,1
travması,7,1,0
yapımı,7,1,0
lop,7,1,1
şili,7,0,0
kolu,7,1,0
ocak,7,1,1
ölen,7,1,0
uyan,7,1,1
92,7,0,0
başlangıc,7,1,1
2008,7,0,0
göstere,7,1,0
oh,7,1,1
verecek,7,1,0
ölçekte,7,1,0
reaksiyon,7,1,1
ene,7,1,1
kabiliyet,7,1,1
72,7,0,0
milyar,7,1,1
açığa,7,1,0
mi?,7,0,0
lükte,7,1,1
yürütülen,7,1,0
etil,7,1,1
bilişim,7,1,1
2003,7,0,0
doma,7,1,0
niz.,7,0,0
cetvel,7,1,1
inovasyon,7,0,0
işkence,7,1,1
vatan,7,1,1
ediyor,7,1,0
ino,7,0,0
simülasyon,7,1,1
vie,7,0,0
reh,7,0,0
atarak,7,1,0
referans,7,1,1
kült,7,1,1
şov,7,1,1
buğday,7,1,1
üz,7,1,1
diyalog,7,1,1
kanı,7,1,1
pap,7,0,0
atp,7,0,0
dün,7,1,1
america,7,0,0
rob,7,1,1
enstitüsü,7,1,0
1997,7,0,0
kıyasl,7,1,0
melek,7,1,1
ajı,7,0,0
km/h,7,0,0
ayaklanma,7,1,1
türkmen,7,0,0
adlandırma,7,1,0
ming,7,1,1
lüks,7,1,1
ödey,7,1,0
racak,7,0,0
lob,7,1,1
işbirlikçi,7,1,1
lendiri,7,0,0
miller,7,1,0
ilişkilendiri,7,0,0
vahyi,7,1,0
vefat,7,1,1
ilahi,7,1,1
yürürlük,7,1,1
vakit,7,1,1
'na,7,0,0
lab,7,1,1
üc,7,1,1
aziz,7,1,1
uc,7,1,1
karşılaşma,7,1,1
itilaf,7,1,1
fın,7,1,1
nir,7,1,1
aret,7,0,0
………,7,0,0
nir.,7,0,0
kaleme,7,1,0
vakti,7,0,0
ebû,7,0,0
helal,7,1,1
6.,7,0,0
hikmet,7,1,1
etli,7,1,0
salih,7,0,0
caz,7,1,1
tao,7,0,0
etini,7,1,0
göğüs,7,1,1
ur.,7,0,0
yız,7,1,1
amı,7,0,0
"er,",7,0,0
9.,7,0,0
âlî,7,0,0
biat,7,1,1
hacı,7,1,1
mekle,7,1,1
sana,7,1,1
vermiş,7,1,0
açıklamalar,7,1,0
algorit,7,0,0
bart,7,1,0
diller,7,1,0
molekül,7,1,1
fta,7,0,0
’la,7,0,0
kırım,7,1,1
ötürü,7,1,1
zy,7,0,0
prag,7,0,0
'ne,7,0,0
.0,7,0,0
moğol,7,0,0
çabuk,7,1,1
sıç,7,1,1
arıza,7,1,1
manevra,7,1,1
bastı,7,1,1
plak,7,1,1
alabilme,7,1,0
ili,7,1,0
sürül,7,1,1
güçlen,7,1,1
alana,7,1,0
kararlı,7,1,1
feri,7,1,0
ısıtma,7,1,0
89,7,0,0
empedans,7,0,0
iletim,7,1,1
zeytinyağı,7,1,0
laya,7,1,1
abdul,7,1,0
cephesi,7,1,0
ere,7,1,1
fuat,7,0,0
yapılab,7,0,0
pop,7,1,1
fenomen,7,1,1
soylu,7,1,1
recai,7,0,0
ekrem,7,0,0
'ye,7,0,0
sekreter,7,1,1
arkeoloji,7,1,1
patates,7,1,1
ihracatı,7,1,0
uzlaştır,7,1,0
₺,7,0,0
polonya,7,0,0
evinde,7,1,0
lale,7,1,1
kalsiyu,7,0,0
kavga,7,1,1
viyana,7,1,0
isveç,7,0,0
6-,7,0,0
alçak,7,1,1
05,7,0,0
yakından,7,1,0
pembe,7,1,1
180,7,0,0
gezegen,7,1,1
orada,7,1,0
motif,7,1,1
sb,7,0,0
bell,7,1,0
lenmiştir.,7,0,0
dönme,7,1,1
sky,7,0,0
sepet,7,1,1
pınar,7,1,1
basım,7,1,1
arşiv,7,1,1
portekiz,7,0,0
hijyen,7,1,1
ug,7,0,0
hamza,7,1,0
final,7,1,1
samsun,7,1,1
koşu,7,1,1
direktör,7,1,1
'nda,7,0,0
aga,7,1,1
komutan,7,1,1
isimli,7,1,0
william,7,0,0
ıltıcı,7,1,1
gelebilecek,7,1,0
ilerek,7,1,1
uçağı,7,1,0
emniyetli,7,1,0
neye,7,1,0
ato,7,0,0
önder,7,1,1
federal,7,1,1
’ni,7,0,0
7.,7,0,0
rod,7,1,1
ian,7,1,0
minde,7,1,1
üniversite,7,1,1
yürüyüş,7,1,1
algısı,7,1,0
rdı.,7,0,0
hırvat,7,0,0
kavuş,7,1,1
mişti.,7,0,0
itaat,7,1,1
diyarbakır,7,0,0
emey,7,0,0
richard,7,1,1
mann,7,0,0
eklenme,7,1,0
katıl,7,1,1
mid,7,1,1
gran,7,0,0
bulunmamakta,7,1,0
hakimi,7,1,0
trof,7,0,0
akciğer,7,1,1
ferit,7,0,0
sscb,7,0,0
alışkanlık,7,1,1
baz,7,1,1
bolu,7,1,0
öm,7,0,0
üme,7,1,1
red,7,1,1
was,7,0,0
fahr,7,0,0
two,7,0,0
mühendis,7,1,1
1),7,0,0
sk,7,0,0
</br>,7,0,0
<u>en,7,0,0
yugoslavya,7,0,0
sön,6,1,1
tehlikeye,6,1,0
lizi,6,0,0
liman,6,1,1
fosfat,6,1,1
71,6,0,0
ileceğini,6,1,1
1948,6,0,0
ahşap,6,1,1
lav,6,1,1
kek,6,1,1
94,6,0,0
başlatıl,6,1,0
boşalt,6,1,1
kaçış,6,1,0
ura,6,1,0
krono,6,0,0
demiryolu,6,1,0
azami,6,1,1
erişil,6,1,0
katman,6,1,1
54,6,0,0
lamayı,6,1,1
kayması,6,1,0
kısaltma,6,1,1
yete,6,1,0
girerek,6,1,0
"ta,",6,0,0
girmiş,6,1,0
1988,6,0,0
güce,6,1,0
taşınmaz,6,1,1
koltuk,6,1,1
ölümü,6,1,0
sinema,6,1,1
spi,6,0,0
ces,6,0,0
lenin,6,1,1
yış,6,1,1
doküman,6,1,1
lökosit,6,1,1
eşzamanlı,6,1,1
ksiy,6,0,0
yarış,6,1,1
faktörü,6,1,0
all,6,1,0
hou,6,0,0
play,6,0,0
tadı,6,1,0
mahalle,6,1,1
kâğıt,6,0,0
tutulur,6,1,0
halen,6,1,1
lti,6,0,0
zab,6,1,1
manda,6,1,1
çay,6,1,1
silin,6,1,1
yetişen,6,1,0
beri,6,1,1
tatlı,6,1,1
pirami,6,0,0
kompresör,6,1,1
kayseri,6,1,0
david,6,0,0
gliko,6,0,0
gal,6,0,0
rüt,6,0,0
satışa,6,1,0
mizah,6,1,1
zeki,6,1,1
ski,6,1,1
şefi,6,1,0
nesil,6,1,1
fasulye,6,1,1
avustralya,6,0,0
bb,6,0,0
hüsrev,6,0,0
endişe,6,1,1
derviş,6,1,1
kalıp,6,1,1
aştı.,6,0,0
"irken,",6,0,0
ate,6,1,1
gelip,6,1,0
99,6,0,0
örneğin,6,1,1
tıl,6,1,1
egzersiz,6,1,1
bünye,6,1,1
hayvancılık,6,1,0
merak,6,1,1
öğre,6,0,0
yayma,6,1,0
fars,6,1,1
kh,6,0,0
run,6,0,0
ünitesi,6,1,0
ys,6,0,0
1991,6,0,0
öteki,6,1,1
mcı,6,0,0
muhalefet,6,1,1
luğunda,6,1,1
ıcıya,6,1,1
who,6,0,0
güler,6,1,0
kozm,6,1,0
neh,6,0,0
kazandığı,6,1,0
life,6,1,0
yunanca,6,1,0
rac,6,0,0
zhe,6,0,0
ما,6,0,0
الا,6,0,0
st.,6,0,0
lmeyen,6,1,1
çöl,6,1,1
sı.,6,0,0
gölü,6,1,0
اِسْتَ,6,0,0
يَسْتَ,6,0,0
mura,6,1,0
cehennem,6,1,1
gire,6,1,0
ihsan,6,1,1
ned,6,1,1
ilhak,6,1,1
main,6,1,1
yn,6,0,0
yunus,6,1,1
"o,",6,0,0
ral,6,0,0
kazanmış,6,1,0
ilah,6,1,1
hamd,6,1,1
açma,6,1,1
mükemmel,6,1,1
bereket,6,1,1
04,6,0,0
tarihli,6,1,0
güzergâh,6,0,0
suudi,6,0,0
civarında,6,1,0
terminal,6,1,1
edward,6,0,0
tory,6,1,0
leşen,6,1,1
tatar,6,1,1
vaat,6,1,1
ödemek,6,1,0
iyot,6,1,1
pamuk,6,1,1
çıkartı,6,1,1
sök,6,1,1
metodu,6,1,0
akar,6,1,1
kilo,6,1,1
ederken,6,1,0
anabilir.,6,0,0
yılan,6,1,1
alay,6,1,1
örgü,6,1,1
santra,6,1,1
tapınağ,6,1,1
ihbar,6,1,1
dedektör,6,1,1
soba,6,1,1
darwin,6,0,0
last,6,0,0
göktürk,6,0,0
avar,6,1,0
çavuş,6,1,1
zeytin,6,1,1
doğdu,6,1,0
çelişki,6,1,1
sn,6,0,0
eşlik,6,1,0
dığ,6,0,0
takdirde,6,1,0
tıktan,6,1,1
96,6,0,0
venedik,6,0,0
yöre,6,1,1
avukat,6,1,1
antalya,6,0,0
şube,6,1,1
aksiyom,6,1,1
2016,6,0,0
kooperatifi,6,1,0
washington,6,0,0
kilisenin,6,1,0
müzesi,6,1,0
hırs,6,1,1
nikah,6,1,1
21.,6,0,0
'te,6,0,0
kapak,6,1,1
ilave,6,1,1
töre,6,1,1
yörünge,6,1,1
sistemine,6,1,0
kanser,6,1,1
yürüme,6,1,0
marc,6,0,0
uss,6,1,0
koordinat,6,1,1
albüm,6,1,1
ayna,6,1,1
imparator,6,1,1
kızıl,6,1,1
ayrıntılar,6,1,0
pansu,6,0,0
sr,6,0,0
"ek,",6,0,0
ülh,6,0,0
hülisl,6,0,0
platform,6,1,1
lakabı,6,1,0
ysa,6,1,1
juventus,6,0,0
2009,6,0,0
bülent,6,0,0
-16,6,0,0
gala,6,1,1
ınter,6,0,0
gitmiş,6,1,0
azerbaycan,6,0,0
microsoft,6,0,0
izleyici,6,1,0
bert,6,1,1
85,6,0,0
sancak,6,1,1
check,6,0,0
aralığ,6,0,0
add,6,0,0
kurmuş,6,1,0
{,6,0,0
mantar,6,1,1
evrim,6,1,1
kaş,6,1,1
müziği,6,1,0
göçmen,6,1,1
sektöre,6,1,0
önü,6,1,0
muharebesi,6,1,0
taarruz,6,1,1
orhan,6,0,0
çil,6,1,1
eteğ,6,1,1
yayıml,6,1,0
°,6,0,0
"g,",6,0,0
fırat,6,0,0
kuveyt,6,0,0
tmış,6,1,1
hanedan,6,1,1
52,6,0,0
kümesi,6,1,0
çete,6,1,1
ceviz,6,1,1
'',6,0,0
oo,6,0,0
yetiş,6,1,1
mehdi,6,1,1
öyküsü,6,1,0
öldürme,6,1,0
subay,6,1,1
vücuda,6,1,0
kere,6,1,1
ihtilali,6,1,0
morf,6,0,0
teşhis,6,1,1
56,6,0,0
minimum,6,1,1
konv,6,0,0
79,6,0,0
vaadi,6,1,0
oturum,6,1,1
ışlı,6,1,1
tomurcuk,6,1,1
basamağı,6,1,0
ivan,6,1,0
steroid,6,0,0
otto,6,0,0
amir,6,1,1
alfa,6,1,1
def,6,1,1
"t,",6,0,0
ssk,6,0,0
izzet,6,1,1
türkü,6,1,1
mezopotamya,6,0,0
hitit,6,0,0
08,6,0,0
dinlenme,6,1,0
saydam,6,1,1
1974,6,0,0
cp,6,0,0
"ja,",6,0,0
sub,6,1,1
kirlet,6,1,1
ciğer,6,1,1
dog,6,1,1
ksil,6,0,0
keb,6,1,1
nizi,6,1,1
murad,6,1,1
esin,6,1,1
nostalji,6,1,1
herpes,6,0,0
</u>,6,0,0
atak,6,1,1
hd,6,0,0
staphylococcus,6,0,0
hemoglo,6,0,0
"ılır,",6,0,0
biyografi,6,1,1
bayezid,6,0,0
windows,6,0,0
kj,6,0,0
cru,5,0,0
ovo,5,0,0
evet,5,1,1
yetkililer,5,1,0
asla,5,1,1
çarpm,5,1,0
o),5,0,0
şebeke,5,1,1
krater,5,1,1
ahit,5,1,1
maske,5,1,1
türev,5,1,1
ebeveyn,5,1,1
bırakmak,5,1,0
çalışmış,5,1,0
intihar,5,1,1
cin,5,1,1
iletken,5,1,1
endonezya,5,0,0
kilometre,5,1,1
seferber,5,1,1
rota,5,1,1
star,5,1,1
layacak,5,1,1
aşınma,5,1,0
fırtına,5,1,1
2-3,5,0,0
och,5,0,0
düşünü,5,1,0
astronom,5,1,1
°c,5,0,0
tipik,5,1,1
mı?,5,0,0
ndi,5,1,1
51,5,0,0
nükleik,5,0,0
rize,5,0,0
listesi,5,1,0
1994,5,0,0
ıracak,5,0,0
rre,5,0,0
müfett,5,0,0
nişan,5,1,1
şturma,5,0,0
lanm,5,0,0
sma,5,0,0
leni,5,1,1
durdurulma,5,1,0
eritrosit,5,1,1
eyin,5,1,0
uzunluk,5,1,1
mineral,5,1,1
ömürlü,5,1,0
ittihat,5,1,1
ekran,5,1,1
elden,5,1,0
mde,5,1,1
she,5,0,0
out,5,0,0
ano,5,0,0
açmış,5,1,0
bırakma,5,1,0
well,5,0,0
açıl,5,1,1
panel,5,1,1
by-pass,5,0,0
tüketil,5,1,0
ihmal,5,1,1
sas,5,0,0
suikast,5,1,1
şım,5,1,1
şehzade,5,1,1
mai,5,1,1
lmaya,5,1,1
mutfağ,5,1,1
xıx.,5,0,0
portakal,5,1,1
beklentisi,5,1,0
bahri,5,1,1
çorum,5,1,0
"cı,",5,0,0
cenaze,5,1,1
meci,5,1,1
rot,5,1,1
mara,5,0,0
arena,5,1,1
adımı,5,1,0
irli,5,0,0
simetri,5,1,1
190,5,0,0
1981,5,0,0
duyur,5,1,1
aşçı,5,1,1
utul,5,1,0
istikrarsız,5,1,0
sırbistan,5,0,0
torba,5,1,1
ishak,5,0,0
02,5,0,0
ray,5,1,1
000,5,0,0
1985,5,0,0
diyagramı,5,1,0
hastaların,5,1,0
avr,5,1,0
defn,5,1,0
giyim,5,1,1
henüz,5,1,1
kıymetli,5,1,0
kodu,5,1,0
topluluklar,5,1,0
ns,5,0,0
rüşvet,5,1,1
s),5,0,0
ekstra,5,1,1
uygarlığ,5,0,0
sunucu,5,1,1
salonu,5,1,0
yama,5,1,1
nüfuz,5,1,1
oynamakta,5,1,0
1908,5,0,0
1989,5,0,0
hilmi,5,0,0
küt,5,1,1
mac,5,1,1
uydurm,5,1,0
akt,5,1,0
yezi,5,1,0
kitapların,5,1,0
iliş,5,1,1
öğr,5,0,0
şii,5,0,0
f-,5,0,0
جاء,5,0,0
netice,5,1,1
zah,5,0,0
buyur,5,1,1
züb,5,0,0
sözlük,5,1,1
dolaş,5,1,1
ife,5,1,0
hazar,5,1,1
katolik,5,1,1
pet,5,1,1
cek,5,0,0
a/,5,0,0
mış.,5,0,0
pey,5,1,1
rüya,5,1,1
yup,5,1,1
gönlü,5,1,0
adem,5,1,1
kalmıştır.,5,0,0
alim,5,1,1
rür,5,0,0
akif,5,0,0
b’,5,0,0
külliye,5,1,1
kıyamet,5,1,1
olurdu,5,1,0
geçirdiği,5,1,0
anabileceğ,5,0,0
ihbarat,5,0,0
liş,5,1,1
uyandır,5,1,0
kısıtlama,5,1,0
naft,5,0,0
istisnai,5,1,1
alışı,5,1,0
daşı,5,0,0
t.c.,5,0,0
soma,5,1,1
çiçeği,5,1,0
zoo,5,0,0
derneği,5,1,0
kanada,5,1,0
şerit,5,1,1
çıkacak,5,1,0
lom,5,0,0
akan,5,1,0
etmez,5,1,0
üreticileri,5,1,0
adana,5,1,0
duman,5,1,1
kızı,5,1,0
rika,5,0,0
çare,5,1,1
gasp,5,1,1
rap,5,1,1
62,5,0,0
eklem,5,1,1
erime,5,1,0
ritmik,5,1,1
yönerge,5,1,1
tanımlanmıştır,5,1,0
atıl,5,1,1
%30,5,0,0
’u,5,0,0
çisi,5,1,1
afganistan,5,0,0
hazırladığı,5,1,0
colo,5,0,0
york,5,0,0
brük,5,0,0
dans,5,1,1
malar,5,1,1
ölçer,5,1,1
bulaşıcı,5,1,1
yakış,5,1,1
tarafa,5,1,0
kitlelere,5,1,0
etkileşime,5,1,0
kafiye,5,1,1
p.,5,0,0
tho,5,0,0
ekspres,5,1,1
nail,5,1,1
'den,5,0,0
ayağı,5,1,0
kılıç,5,1,1
ışa,5,1,1
august,5,0,0
yüklen,5,1,0
arjantin,5,0,0
wood,5,0,0
çirkin,5,1,1
kütüphane,5,1,1
körfez,5,1,1
eric,5,0,0
safa,5,1,0
epitel,5,1,1
atmış,5,1,0
mesele,5,1,1
köylü,5,1,1
sığ,5,1,1
fran,5,0,0
oro,5,0,0
eleştiriler,5,1,0
tun,5,1,1
sümer,5,0,0
tti,5,1,1
db,5,0,0
pool,5,0,0
ney,5,1,1
bursa,5,1,0
41,5,0,0
porto,5,1,1
irlanda,5,0,0
rio,5,0,0
oynadığı,5,1,0
alex,5,0,0
uza,5,1,1
kulübü,5,1,0
els,5,1,0
endeks,5,1,1
olo,5,0,0
rm,5,0,0
mur,5,1,0
etnik,5,1,1
müttefik,5,1,1
konser,5,1,1
edirne,5,0,0
tüp,5,1,1
eyimi,5,1,0
},5,0,0
koymuş,5,1,0
hır,5,1,1
…………….,5,0,0
yıldırım,5,1,1
yükse,5,1,0
yukarıya,5,1,0
alfred,5,0,0
köpek,5,1,1
"9,",5,0,0
değişen,5,1,0
mark,5,1,1
→,5,0,0
oluyor,5,1,0
34,5,0,0
çubuk,5,1,1
yaban,5,1,1
üyor,5,1,1
işgal,5,1,1
lıca,5,1,1
gaziantep,5,0,0
resmen,5,1,1
şır,5,1,1
öncülük,5,1,0
gergin,5,1,1
ald,5,1,1
kütahya,5,0,0
kuma,5,1,1
şato,5,1,1
(d,5,0,0
um.,5,0,0
deyim,5,1,1
döndü,5,1,0
okuyucu,5,1,0
balıkesir,5,0,0
cher,5,0,0
komün,5,1,0
şıklık,5,1,1
88,5,0,0
zafer,5,1,1
wilhelm,5,0,0
-5,5,0,0
nabız,5,1,1
yazması,5,1,0
dolu,5,1,1
teşebbüs,5,1,1
ios,5,0,0
sag,5,1,1
zıt,5,1,1
optimal,5,1,1
lütf,5,0,0
vazife,5,1,1
̧,5,1,1
pirinç,5,1,1
kalmay,5,0,0
alama,5,1,0
britanya,5,0,0
game,5,1,0
uyarl,5,1,0
kuruluşunda,5,1,0
clas,5,0,0
alab,5,0,0
karı,5,1,1
cy,5,0,0
evarım,5,1,0
dum.,5,0,0
best,5,0,0
teması,5,1,0
soyu,5,1,0
eci,5,0,0
depresyon,5,1,1
yazdı,5,1,0
emesi,5,1,0
sın.,5,0,0
fatıma,5,1,0
fatma,5,1,0
ebî,5,0,0
unlu,5,1,0
a.ş,5,0,0
şifre,5,1,1
anterior,5,0,0
spin,5,0,0
bac,5,1,1
ers,5,1,0
farsça,5,1,0
dudu,5,1,1
segment,5,0,0
rse,5,1,1
->,5,0,0
airlines,5,0,0
method,5,0,0
seniz,4,1,1
tavan,4,1,1
iyodik,4,1,0
iferik,4,0,0
körfezi,4,1,0
bitir,4,1,1
mahkum,4,1,1
sparta,4,0,0
ston,4,0,0
aslında,4,1,0
üstl,4,1,0
kararlaştırıl,4,1,0
………………,4,0,0
duyuru,4,1,1
odun,4,1,1
çarpık,4,1,1
volt,4,1,1
buzul,4,1,1
jeotermal,4,1,1
üniforma,4,1,1
istasyon,4,1,1
dk,4,0,0
co2,4,0,0
86,4,0,0
ğimiz,4,0,0
ibaret,4,1,1
37,4,0,0
kb,4,0,0
manisa,4,1,0
cısı,4,1,1
yayınlanan,4,1,0
ws,4,0,0
avcı,4,1,1
rdiği,4,0,0
liyakat,4,1,1
omur,4,1,1
ofi,4,1,0
icat,4,1,1
beğeni,4,1,1
politikacı,4,1,1
resmî,4,0,0
amerikalı,4,0,0
namam,4,1,1
ihlal,4,1,1
kartları,4,1,0
infaz,4,1,1
rs,4,0,0
durur,4,1,1
rık,4,0,0
1992,4,0,0
1996,4,0,0
slogan,4,1,1
some,4,1,0
ermenistan,4,0,0
yargıç,4,1,1
elbise,4,1,1
hes,4,1,0
mahallî,4,0,0
cha,4,0,0
ban,4,1,1
atina,4,1,0
abat,4,1,1
ikamet,4,1,1
landı.,4,0,0
yoz,4,1,1
lendi,4,1,1
tuna,4,1,0
şevket,4,1,1
editör,4,1,1
mezunu,4,1,0
1973,4,0,0
peynir,4,1,1
neb,4,0,0
inanır,4,1,0
hıristiyan,4,0,0
anno,4,0,0
natural,4,1,0
itibarı,4,1,0
tasvir,4,1,1
pasaport,4,1,1
zil,4,1,1
edildi.,4,0,0
akran,4,1,1
disiplinini,4,1,0
edebileceği,4,1,0
müesses,4,1,1
93,4,0,0
lılığ,4,0,0
jam,4,0,0
kopya,4,1,1
onl,4,1,0
frank,4,1,1
memek,4,1,1
yeteneğine,4,1,0
nota,4,1,1
ihtimali,4,1,0
medeniyet,4,1,1
oluşturduk,4,1,0
fakültesi,4,1,0
irt,4,0,0
sahte,4,1,1
mektub,4,1,1
machiavelli,4,0,0
jacques,4,0,0
"sonra,",4,0,0
cedid,4,1,1
unesco,4,0,0
öze,4,1,1
latince,4,1,0
sûre,4,0,0
kılınan,4,1,0
sadık,4,1,1
ilâ,4,0,0
meşhur,4,1,1
ament,4,0,0
uyarıl,4,1,0
yeryüzünde,4,1,0
lir,4,1,1
ilham,4,1,1
muciz,4,0,0
sevi,4,1,1
vas,4,0,0
vasıf,4,1,1
ydi.,4,0,0
imâm,4,0,0
cet,4,1,1
bed,4,1,1
15.,4,0,0
veda,4,1,1
eyi,4,1,0
tutuk,4,1,1
müdafaa,4,1,1
dinî,4,0,0
hov,4,0,0
mana,4,1,1
"is,",4,0,0
pişman,4,1,1
“…,4,0,0
hap,4,1,1
m.ö.,4,0,0
aka,4,1,1
lemiş,4,1,1
zap,4,1,1
annesi,4,1,0
lüdür.,4,0,0
u),4,0,0
monitör,4,1,1
fikre,4,0,0
bob,4,0,0
tiğimiz,4,1,1
cezayir,4,0,0
sem,4,1,1
müdü,4,1,0
zden,4,1,1
camii,4,1,0
nık,4,1,1
finlandiya,4,0,0
şaş,4,1,1
rsa,4,1,1
kireç,4,1,1
vites,4,1,1
trib,4,0,0
çıkık,4,1,1
otobüs,4,1,1
hafıza,4,1,1
yapar.,4,0,0
fır,4,1,1
link,4,1,1
baraj,4,1,1
jeneratör,4,1,1
kuruluşuna,4,1,0
87,4,0,0
louis,4,0,0
more,4,1,0
whe,4,0,0
torun,4,1,1
kafe,4,1,1
derleme,4,1,0
seramik,4,1,1
laşır.,4,0,0
vektör,4,1,1
gazi,4,1,1
lp,4,0,0
tell,4,1,0
daimi,4,1,1
tanımak,4,1,0
çıka,4,1,0
ihtiyatlı,4,1,0
kağıt,4,1,1
iz.,4,0,0
seçtiği,4,1,0
pişirm,4,1,0
değ,4,1,1
koord,4,0,0
pc,4,0,0
münih,4,0,0
söylü,4,1,0
senat,4,1,0
good,4,0,0
petersburg,4,0,0
dun,4,1,1
boncukla,4,1,0
manastır,4,1,1
matris,4,1,1
piste,4,1,0
lanka,4,0,0
tükürük,4,1,1
reddedilmesi,4,1,0
talebe,4,1,1
küba,4,1,0
sektörde,4,1,0
taze,4,1,1
efsane,4,1,1
unca,4,1,1
zühr,4,0,0
uydusu,4,1,0
lie,4,0,0
"di,",4,0,0
manuel,4,1,1
daniel,4,0,0
hür,4,1,1
imparatoru,4,1,0
saadet,4,1,1
saltanat,4,1,1
oya,4,1,1
şişli,4,1,0
timur,4,1,0
figür,4,1,1
ai,4,0,0
1968,4,0,0
sion,4,0,0
arsenal,4,0,0
cle,4,0,0
kadir,4,1,1
sezon,4,1,1
74,4,0,0
rul,4,0,0
moda,4,1,1
dizayn,4,1,1
seçeneği,4,1,0
animasyon,4,1,1
vazgeçilmez,4,1,0
fetih,4,1,1
konuşan,4,1,0
yüzbaşı,4,1,1
57,4,0,0
sars,4,1,1
-t,4,0,0
kurultayı,4,1,0
faşizm,4,1,1
malez,4,0,0
lehine,4,1,0
dib,4,1,1
düşündü,4,1,0
box,4,0,0
avlu,4,1,1
imlerinin,4,1,1
keçi,4,1,1
hatıra,4,1,1
şirvan,4,0,0
diyalekt,4,1,1
hikaye,4,1,1
değişir.,4,0,0
uzaklıkta,4,1,0
bulunmuş,4,1,0
buhran,4,1,1
dük,4,1,1
tanıtıl,4,1,0
rdığı,4,0,0
sevgisi,4,1,0
(a),4,0,0
açılmıştır.,4,0,0
çıl,4,0,0
kullanmış,4,1,0
makarna,4,1,1
patrik,4,1,1
"na,",4,0,0
düğünde,4,1,1
sivri,4,1,1
ildi,4,1,1
bad,4,1,1
iklimi,4,1,0
tebriz,4,1,0
element,4,1,1
bura,4,1,1
katılır.,4,0,0
liyordu.,4,0,0
"1,5",4,0,0
dıgı,4,0,0
buca,4,1,0
tavır,4,1,1
heves,4,1,1
app,4,0,0
murat,4,1,1
'nun,4,0,0
yazmış,4,1,0
sloven,4,0,0
yoktu.,4,0,0
yok.,4,0,0
umuz,4,1,1
uğrayan,4,1,0
yüzden,4,1,0
şöyle,4,1,1
unutm,4,1,0
wall,4,0,0
tehdidi,4,1,0
irtifa,4,1,1
vietnam,4,0,0
kademeli,4,1,0
reagan,4,0,0
mezun,4,1,1
yumurta,4,1,1
keman,4,1,1
195,4,0,0
kestane,4,1,1
ie,4,1,0
saint,4,0,0
bla,4,0,0
mimar,4,1,1
air,4,0,0
tiyatrosu,4,1,0
lidya,4,0,0
nör,4,0,0
total,4,1,1
mitokondri,4,1,1
rauf,4,0,0
sikke,4,1,1
rektum,4,1,1
uzatma,4,1,0
temalı,4,1,0
kargo,4,1,1
42,4,0,0
bikarbonat,4,1,1
eksiyo,4,0,0
kısaca,4,1,0
henri,4,0,0
led,4,0,0
yayılmış,4,1,0
bazal,4,1,1
2013,4,0,0
argo,4,1,1
oluşturmuş,4,1,0
sapkın,4,1,1
etmeyi,4,1,0
arma,4,1,1
diyagram,4,1,1
gölge,4,1,1
1934,4,0,0
isimlerle,4,1,0
uyarlama,4,1,1
aster,4,1,0
şikayeti,4,1,0
dergilerde,4,1,0
yayınlanma,4,1,0
mk,4,0,0
roe,4,0,0
arabulucu,4,1,1
mesleğin,4,1,0
dr.,4,0,0
erich,4,0,0
.tr,4,0,0
mg,4,0,0
tükenmiş,4,1,0
amerika’da,4,0,0
round,4,0,0
edge,4,0,0
hetero,4,0,0
necati,4,1,0
kasıtlı,4,1,0
olasılıklı,4,1,0
imzal,4,1,0
sarmal,4,1,1
numune,4,1,1
cinayet,4,1,1
madık,4,1,1
erl,4,1,0
edilmesini,4,1,0
referandum,4,1,1
bent,4,1,1
‰,4,0,0
toksik,4,1,1
karl,4,1,0
kosta,4,0,0
nimet,4,1,1
etmemelerine,4,1,0
iftira,4,1,1
yatağı,4,1,0
biraz,4,1,1
"-c,",4,0,0
ispat,4,1,1
gın,4,0,0
amcası,4,1,0
ds,4,0,0
bıraktı,4,1,0
njit,4,0,0
mg/dl,4,0,0
anomali,4,1,1
oturt,4,1,0
kistik,4,1,0
rip,4,0,0
ografisi,4,0,0
ages,4,0,0
mol,4,0,0
kataliz,4,1,1
fazıl,4,1,1
rrir,4,0,0
custom,4,0,0
rumeli,4,0,0
idi.,4,0,0
will,4,0,0
layam,4,0,0
from,4,0,0
ø,4,0,0
yå,4,0,0
köse,4,1,1
3’te,4,0,0
linux,4,0,0
ledi.,4,0,0
izme,4,1,0
"6,",4,0,0
kabuğu,3,1,0
bom,3,1,1
botulinum,3,0,0
tedir,3,1,1
konstrüksiyon,3,1,1
erzincan,3,0,0
çalışmalarının,3,1,0
otomotiv,3,1,1
emzir,3,1,1
vekili,3,1,0
senaryo,3,1,1
ailesine,3,1,0
ldı,3,1,1
nar,3,1,1
trombositler,3,0,0
8-,3,0,0
üyelerine,3,1,0
barınd,3,0,0
incelendiği,3,1,0
vx,3,0,0
radyasyon,3,1,1
sürmüş,3,1,0
38,3,0,0
kristal,3,1,1
yamaç,3,1,1
sitemi,3,1,0
2017,3,0,0
union,3,0,0
pes,3,1,1
binlerce,3,1,1
atıf,3,1,1
uzlaşı,3,1,1
tablet,3,1,1
tekli,3,1,0
velt,3,0,0
agresif,3,1,1
\n,3,0,0
skor,3,1,1
giyil,3,1,0
viroid,3,0,0
metabo,3,0,0
too,3,0,0
joseph,3,0,0
uzatıl,3,1,0
emanet,3,1,1
sokağı,3,1,0
ödünç,3,1,1
avm,3,1,0
mahallede,3,1,0
basılm,3,0,0
enfekte,3,0,0
lov,3,0,0
ua,3,0,0
sebze,3,1,1
elma,3,1,1
tabu,3,1,1
aşık,3,1,1
limon,3,1,1
kökü,3,1,0
rarak,3,0,0
gördü,3,1,0
malatya,3,0,0
müjde,3,1,1
clinton,3,0,0
şme,3,1,1
ayin,3,1,1
adresi,3,1,0
istila,3,1,1
kurulur.,3,0,0
paha,3,1,1
teorisyen,3,1,1
duyduk,3,1,1
yoruz,3,1,1
900,3,0,0
facto,3,0,0
doğmuş,3,1,0
mısra,3,1,1
erişe,3,1,0
rasyonaliz,3,0,0
imin,3,1,1
feks,3,1,0
tırnak,3,1,1
1983,3,0,0
",0",3,0,0
8),3,0,0
öğ,3,0,0
künt,3,0,0
seyirci,3,1,1
yaşanma,3,1,0
klı,3,0,0
dram,3,1,1
savaşçı,3,1,1
evvel,3,1,1
uku,3,0,0
huntington,3,0,0
istifa,3,1,1
mard,3,1,1
çalışıyor,3,1,0
berna,3,0,0
menzil,3,1,1
müslim,3,1,1
kuyruk,3,1,1
sûresi,3,0,0
ulup,3,1,1
gömül,3,1,0
hürriyeti,3,1,0
incil,3,1,0
aram,3,1,0
vaaz,3,1,1
emevîler,3,0,0
çekişme,3,1,0
guru,3,1,1
an.,3,0,0
vaftiz,3,1,1
dad,3,0,0
küfür,3,1,1
اِسْتِغْنَاء,3,0,0
اِسْتِغْنَايًا,3,0,0
acele,3,1,1
lmiş,3,1,1
musa,3,1,0
rde,3,0,0
mezhebini,3,1,0
ağzı,3,1,0
cemaat,3,1,1
yarımadası,3,1,0
mahkûm,3,0,0
nefsi,3,0,0
kk,3,0,0
samimi,3,1,1
demiş,3,1,1
kurban,3,1,1
cv,3,0,0
evin,3,1,0
çember,3,1,1
emevi,3,0,0
ayrılır.,3,0,0
sha,3,0,0
sic,3,0,0
cemil,3,1,1
…”,3,0,0
1937,3,0,0
cardi,3,1,0
sokar,3,1,0
ğur,3,0,0
tasfiyesi,3,1,0
ürdün,3,1,1
press,3,1,0
ıldık,3,1,1
xx.,3,0,0
tayvan,3,0,0
ilhan,3,1,1
şt,3,0,0
kurar,3,1,0
sünü,3,1,1
lanıyo,3,0,0
sürüklenm,3,0,0
kılcal,3,1,1
ozy,3,0,0
omurga,3,1,1
diferansiyel,3,1,1
üzüntü,3,1,1
şişir,3,1,1
zemini,3,1,0
niğ,3,0,0
kavşak,3,1,1
egzo,3,0,0
feda,3,1,1
durdurmak,3,1,0
kusma,3,1,0
rno,3,0,0
dc,3,0,0
1.5,3,0,0
yid,3,1,1
tanrıça,3,1,1
kyoto,3,0,0
karbondioksit,3,1,1
luklu,3,1,1
canlandırıl,3,1,0
satıldığı,3,1,0
cadde,3,1,1
ıslak,3,1,1
merdiven,3,1,1
asur,3,1,0
gradyan,3,0,0
fey,3,0,0
primer,3,1,0
genom,3,1,1
görüntülenme,3,1,0
önyargı,3,1,1
1940,3,0,0
kt,3,0,0
atölye,3,1,1
metot,3,1,1
işa,3,1,0
pişiri,3,1,0
nötrofil,3,0,0
annesine,3,1,0
remy,3,0,0
vadis,3,1,0
ful,3,1,1
adığından,3,1,0
hot,3,0,0
topar,3,1,1
tahran,3,1,0
viral,3,1,1
düştü,3,1,0
geldi.,3,0,0
üşe,3,1,1
williams,3,0,0
şark,3,1,1
vy,3,1,0
babam,3,1,0
plasenta,3,1,1
lokalize,3,1,0
uyuşturucu,3,1,1
ocağı,3,1,0
lewis,3,1,1
lezzet,3,1,1
ölçekli,3,1,0
santre,3,0,0
kari,3,1,1
immel,3,0,0
07,3,0,0
oluşmasına,3,1,0
dus,3,0,0
indirgen,3,1,0
ilin,3,1,1
ulaşır,3,1,0
green,3,0,0
nietzsche,3,0,0
lamakta,3,1,1
champ,3,0,0
diyen,3,1,0
taht,3,1,1
dy,3,0,0
bilimde,3,1,0
manzara,3,1,1
darülfü,3,0,0
eten,3,1,1
bc,3,0,0
maria,3,0,0
bronz,3,1,1
ella,3,1,0
ildi.,3,0,0
ekmek,3,1,1
beste,3,1,1
şal,3,1,1
temyiz,3,1,1
toplayan,3,1,0
fur,3,0,0
üvey,3,1,1
uto,3,0,0
çizim,3,1,1
marco,3,0,0
bırakmış,3,1,0
recep,3,1,1
sevilla,3,0,0
reyting,3,1,1
albert,3,0,0
stefano,3,0,0
olimpiyat,3,1,1
düğünü,3,1,1
mic,3,0,0
43,3,0,0
avel,3,0,0
stadyum,3,1,1
stadyumu,3,1,0
uğur,3,1,1
roy,3,0,0
harry,3,0,0
sezonun,3,1,0
şükür,3,1,1
atlet,3,1,1
turnuva,3,1,1
58,3,0,0
1958,3,0,0
ecinin,3,0,0
binası,3,1,0
tanıtma,3,1,0
herman,3,1,0
radar,3,1,1
sohbet,3,1,1
jeff,3,0,0
özbeki,3,0,0
kurumlarına,3,1,0
leon,3,0,0
savunmuş,3,1,0
konsept,3,1,1
çanakkale,3,0,0
tooth,3,0,0
44,3,0,0
saniye,3,1,1
r),3,0,0
skobu,3,0,0
uymay,3,0,0
kısıtlanm,3,0,0
bridge,3,0,0
zeynep,3,0,0
çanta,3,1,1
ikon,3,1,1
altay,3,0,0
seçilmiş,3,1,0
katar,3,1,1
kayma,3,1,0
peter,3,1,0
doğaçlama,3,1,1
hibrit,3,1,1
oş,3,1,0
sadrazam,3,1,1
giller,3,0,0
yün,3,1,1
filistin,3,0,0
alıyor,3,1,0
yoruz.,3,0,0
çözüle,3,1,0
sakarya,3,1,0
çarşamba,3,1,1
wilson,3,0,0
koç,3,1,1
sefere,3,1,0
mesut,3,1,1
ufa,3,1,0
pist,3,1,1
peşinde,3,1,0
litre,3,1,1
burak,3,0,0
dim.,3,0,0
rey,3,1,1
—,3,0,0
ermeni,3,1,0
gâhı,3,0,0
tuttuğu,3,1,0
google,3,0,0
limanı,3,1,0
padişahın,3,1,0
oluşmuştur.,3,0,0
kıvrımlı,3,1,0
gizl,3,1,0
yavru,3,1,1
uğ,3,0,0
ldı.,3,0,0
guna,3,0,0
ödülü,3,1,0
iskelesi,3,1,0
takma,3,1,1
hâlâ,3,0,0
verildi.,3,0,0
tahttan,3,1,0
biriyle,3,1,0
bayrak,3,1,1
general,3,1,1
yurdu,3,1,0
burn,3,1,0
festival,3,1,1
kıtas,3,1,0
03,3,0,0
gümüş,3,1,1
"ış,",3,0,0
stag,3,0,0
mobilya,3,1,1
reformu,3,1,0
fünûn,3,0,0
1935,3,0,0
dio,3,0,0
sığın,3,1,1
eşe,3,1,0
kulüp,3,1,1
diktatör,3,1,1
'li,3,0,0
çınar,3,1,1
rock,3,0,0
enstrüman,3,1,1
yorul,3,1,0
victor,3,0,0
tüy,3,1,1
michael,3,0,0
korsan,3,1,1
şişe,3,1,1
gustave,3,0,0
sigmund,3,0,0
oyuncakları,3,1,0
oc,3,0,0
lanıp,3,1,1
krist,3,0,0
şemsi,3,1,1
değerlendirmeye,3,1,0
ortodoks,3,1,1
sperm,3,1,1
artemis,3,0,0
yınca,3,1,1
fiziği,3,1,0
mukoza,3,1,1
time,3,1,1
ulasyon,3,0,0
nabil,3,1,1
içme,3,1,0
koz,3,1,1
'dan,3,0,0
kervan,3,1,1
oftal,3,0,0
nöbet,3,1,1
hamil,3,1,1
kartlar,3,1,0
ücretsiz,3,1,0
dersler,3,1,0
1986,3,0,0
kenne,3,0,0
gps,3,0,0
imkânı,3,0,0
leo,3,0,0
prusya,3,0,0
eyy,3,1,0
kombin,3,1,0
kilit,3,1,1
1.2,3,0,0
1.6,3,0,0
şirin,3,1,1
gsm,3,0,0
tutarlılık,3,1,0
ğünü,3,0,0
bach,3,0,0
entelektüel,3,1,1
neredeyse,3,1,0
fıstığ,3,1,1
sürgün,3,1,1
güvenme,3,1,0
düşerek,3,1,0
koloni,3,1,1
lanılmasını,3,1,1
orak,3,1,1
magnum,3,0,0
vurdu,3,1,0
klavye,3,1,1
arınd,3,0,0
tulum,3,1,1
gamm,3,1,0
lenmek,3,1,1
bilmemesi,3,1,0
goz,3,0,0
81,3,0,0
.3,3,0,0
trofik,3,0,0
doçe,3,1,0
babil,3,1,0
kökeni,3,1,0
1.0,3,0,0
landı,3,1,1
sıras,3,1,0
enmiş,3,1,1
şûr,3,0,0
çalan,3,1,0
özlü,3,1,1
cenevre,3,0,0
gib,3,0,0
"fizik,",3,0,0
tasım,3,1,1
frederick,3,0,0
91,3,0,0
çoban,3,1,1
disk,3,1,1
pec,3,0,0
kapsül,3,1,1
ladı.,3,0,0
lee,3,1,0
(o,3,0,0
"on,",3,0,0
askıya,3,1,0
5-6,3,0,0
envanteri,3,1,0
çözücü,3,1,0
ispanyol,3,0,0
amatör,3,1,1
rivayet,3,1,1
eşref,3,1,1
muhalif,3,1,1
katliam,3,1,1
düzenlemiş,3,1,0
erdi.,3,0,0
sasani,3,0,0
meşgu,3,1,0
katıldı,3,1,0
geçenler,3,1,0
elçisi,3,1,0
cahil,3,1,1
hc,3,0,0
besley,3,1,0
habib,3,1,1
owen,3,0,0
konumunda,3,1,0
arnavut,3,0,0
taburcu,3,1,0
komiser,3,1,1
kaybetti,3,1,0
işl,3,1,0
77,3,0,0
-11,3,0,0
simp,3,0,0
erişkin,3,1,1
drene,3,1,0
sitoplazma,3,1,1
öksürük,3,1,1
"ediği,",3,0,0
lot,3,0,0
asetil,3,0,0
bacillus,3,0,0
apsid,3,0,0
aureus,3,0,0
lardı.,3,0,0
uldu,3,1,1
"ca,",3,0,0
evine,3,1,0
servet-i,3,0,0
ulûfe,3,0,0
henry,3,0,0
sahra,3,1,1
sted,3,0,0
guc,3,0,0
kereste,3,1,1
among,3,0,0
nefret,3,1,1
haç,3,1,1
doksan,3,1,1
rönesans,3,0,0
about,3,0,0
nea,3,1,0
wai,3,0,0
anarak,3,1,0
nac,3,0,0
group,3,0,0
kos,3,0,0
ilmiye,3,1,1
kayıtlarından,3,1,0
organizasyonlarda,3,1,0
tc,3,0,0
bün,3,0,0
nihayet,3,1,1
ém,3,0,0
atay,3,1,0
rahmi,3,0,0
necip,3,1,1
polyte,3,0,0
indüksiy,3,0,0
şaşkın,3,1,1
düzlemde,3,1,0
saz,3,1,1
sturm,3,0,0
rakibi,3,1,0
şev,3,1,1
ales,3,0,0
kumanda,3,1,1
koridor,3,1,1
b>,3,0,0
üç,3,0,0
eğitim,3,0,0
mevlevi,3,0,0
ents,3,0,0
seksüel,3,1,1
fail,3,1,1
izde,2,1,0
ajanı,2,1,0
sakat,2,1,1
veba,2,1,1
şişme,2,1,0
tank,2,1,1
otonom,2,1,1
güyü,2,0,0
difüz,2,0,0
parkı,2,1,0
tanımlanmıştır.,2,0,0
yakal,2,1,1
derinli,2,1,0
fert,2,1,1
pasifik,2,1,1
kocaeli,2,1,0
püskür,2,1,1
ölüme,2,1,0
java,2,0,0
kükürt,2,1,1
",1",2,0,0
başladı.,2,0,0
madı,2,1,1
kargaş,2,1,0
pakistan,2,0,0
myanmar,2,0,0
kasırga,2,1,1
rücü,2,0,0
fay,2,1,1
vize,2,1,1
bangladeş,2,0,0
dökümü,2,1,0
eğitici,2,1,0
silindir,2,1,1
yıkıcı,2,1,0
harika,2,1,1
rampa,2,1,1
muğla,2,0,0
şü,2,0,0
ımızın,2,1,1
boğu,2,1,0
tasarlanan,2,1,0
steven,2,0,0
soğan,2,1,1
johan,2,0,0
food,2,0,0
free,2,0,0
calle,2,0,0
type,2,0,0
ihanet,2,1,1
kovu,2,1,0
ira,2,1,0
temsilen,2,1,1
tou,2,0,0
liv,2,0,0
super,2,1,0
mot,2,0,0
nn,2,0,0
quest,2,0,0
works,2,0,0
lendirerek,2,1,1
adı.,2,0,0
could,2,0,0
ukrayna,2,0,0
bakar,2,1,0
tempo,2,1,1
gidebil,2,1,0
medikal,2,1,1
kubilay,2,0,0
merasim,2,1,1
oynamış,2,1,0
ave,2,1,0
zeus,2,0,0
sand,2,0,0
perdeye,2,1,0
short,2,0,0
brian,2,0,0
gedik,2,1,1
kürtaj,2,1,1
ılıman,2,1,1
kakao,2,1,1
valf,2,1,1
tuğu,2,1,1
bayrağı,2,1,0
giyen,2,1,0
yerdir.,2,0,0
2-0,2,0,0
tiflis,2,0,0
yayınlanmıştır.,2,0,0
vam,2,0,0
civil,2,0,0
elazığ,2,0,0
bitlis,2,0,0
insancıl,2,1,1
idam,2,1,1
"ection,",2,0,0
latma,2,1,1
limiti,2,1,0
",7",2,0,0
115,2,0,0
dizisi,2,1,0
manyetik,2,1,1
protesto,2,1,1
fener,2,1,1
pisi,2,1,1
rakı,2,1,1
karşılığını,2,1,0
…,2,0,0
ringe,2,1,0
aksiyon,2,1,1
ız.,2,0,0
mıza,2,1,1
biçimini,2,1,0
"6,5",2,0,0
izlenerek,2,1,0
kudüs,2,0,0
cayd,2,0,0
portre,2,1,1
ivm,2,1,0
alsa,2,1,0
düşüncelerine,2,1,0
spiral,2,1,1
kağıdı,2,1,0
şeria,2,0,0
revize,2,1,1
mahsus,2,1,1
jean-,2,0,0
çevrimiçi,2,1,1
kalkar.,2,0,0
sürtü,2,1,0
966),2,0,0
9-,2,0,0
opolit,2,0,0
nematod,2,0,0
mutezile,2,1,1
’d,2,0,0
kubbe,2,1,1
bağlamak,2,1,0
elim,2,1,1
oğul,2,1,1
hanuka,2,0,0
cömert,2,1,1
ska,2,0,0
ille,2,1,1
zürih,2,0,0
حمزة,2,0,0
معلمونَ,2,0,0
zikir,2,1,1
çelişkili,2,1,0
kıble,2,1,1
erra,2,1,0
i:,2,0,0
ahkam,2,1,1
yahûdî,2,0,0
roş,2,0,0
alde,2,1,0
kıraat,2,1,1
alaca,2,1,1
dolgu,2,1,1
"""",2,0,0
غْنِي,2,0,0
eke,2,1,0
haham,2,1,1
sinagog,2,1,1
zara,2,1,0
bekleyiş,2,1,0
nehri,2,0,0
aati,2,0,0
……,2,0,0
……….,2,0,0
şerh,2,1,1
faal,2,1,1
şeytan,2,1,1
şten,2,0,0
ümit,2,1,1
cesaret,2,1,1
aciz,2,1,1
röla,2,0,0
sizi,2,1,1
lanet,2,1,1
kütübü,2,0,0
rrem,2,0,0
ladı,2,1,1
basar,2,1,0
bektaşi,2,0,0
minya,2,0,0
'ya,2,0,0
şkan,2,0,0
fs,2,0,0
tesir,2,1,1
rani,2,0,0
.com,2,0,0
çevrili,2,1,0
tunus,2,0,0
bulması,2,1,0
krimin,2,0,0
popülasy,2,0,0
türbe,2,1,1
lehç,2,0,0
erd,2,0,0
iren,2,0,0
antrep,2,0,0
dökme,2,1,1
mıyorsa,2,1,1
jant,2,1,1
riko,2,0,0
kıvılcım,2,1,1
elektri,2,0,0
çubuğ,2,1,1
­,2,0,0
aksine,2,1,1
sarsıntı,2,1,1
bulunmadan,2,1,0
kamyon,2,1,1
belirtiler,2,1,0
parlak,2,1,1
çene,2,1,1
üslubu,2,1,0
ihlali,2,1,0
mauri,2,0,0
loca,2,1,1
.2,2,0,0
rg,2,0,0
fazl,2,1,0
senkron,2,1,1
ulaşama,2,1,0
boynuz,2,1,1
cermen,2,1,0
dimitri,2,0,0
karışımı,2,1,0
ttk,2,0,0
fırça,2,1,1
carlo,2,0,0
bulur.,2,0,0
dışkı,2,1,1
ese,2,1,0
şarap,2,1,1
bolat,2,0,0
ölümünden,2,1,0
heidel,2,0,0
endülüs,2,0,0
dipnot,2,1,1
teyit,2,1,1
nükleotid,2,1,1
yüksek,2,0,0
through,2,0,0
night,2,0,0
dün,2,0,0
cate,2,0,0
tm,2,0,0
tedir.,2,0,0
kıbrıslı,2,0,0
ansa,2,1,1
teolojik,2,1,1
aristokrat,2,1,1
hamur,2,1,1
krite,2,0,0
hapse,2,1,0
douglas,2,0,0
alexander,2,0,0
black,2,0,0
sütün,2,1,0
"lük,",2,0,0
semptom,2,1,1
tril,2,0,0
hill,2,0,0
roose,2,0,0
keskin,2,1,1
leibniz,2,0,0
cs,2,0,0
wright,2,0,0
akta,2,1,0
şükrü,2,0,0
"iyor,",2,0,0
fantezi,2,1,1
tahıl,2,1,1
izole,2,1,1
başvurmuş,2,1,0
ekvator,2,1,1
elizabeth,2,0,0
doğmuştur.,2,0,0
abra,2,1,1
ledi,2,1,1
eğince,2,1,0
diler.,2,0,0
konulu,2,1,0
russell,2,0,0
ahlâk,2,0,0
metod,2,1,1
keşfetmiş,2,1,0
vay,2,1,1
koltuğu,2,1,0
picke,2,1,0
wittgenste,2,0,0
white,2,0,0
ulm,2,0,0
çeşme,2,1,1
back,2,0,0
yebiliri,2,0,0
serdar,2,1,1
bisiklet,2,1,1
anekdot,2,1,1
bbc,2,0,0
lad,2,0,0
kl,2,0,0
molib,2,0,0
"lendiği,",2,0,0
west,2,0,0
β-adr,2,0,0
ögesi,2,1,0
yumuşa,2,1,1
oraya,2,1,0
nov,2,0,0
aynalı,2,1,0
küçültül,2,1,0
çıkıp,2,1,0
raw,2,0,0
geçirgen,2,1,1
zapt,2,1,1
dinl,2,1,0
rooney,2,0,0
andrea,2,0,0
golü,2,1,0
hüsnü,2,0,0
oyuncusu,2,1,0
ofsayt,2,1,1
qua,2,0,0
resm,2,0,0
dortmund,2,0,0
49,2,0,0
martin,2,1,1
rekor,2,1,1
lyn,2,0,0
kartal,2,1,1
geyik,2,1,1
5-0,2,0,0
lakap,2,1,1
'un,2,0,0
kaptanı,2,1,0
başak,2,1,1
korkmaz,2,1,0
stephen,2,0,0
paul,2,0,0
zebra,2,1,1
bayern,2,0,0
jeffrey,2,0,0
cana,2,1,0
oğuz,2,1,1
çetin,2,1,1
juan,2,0,0
cia,2,0,0
köln,2,0,0
sözcü,2,1,1
kosova,2,0,0
makedonya,2,0,0
lediğini,2,1,1
planlayan,2,1,0
pod,2,1,1
ansiklopedi,2,1,1
hokand,2,0,0
franklin,2,1,0
nezdinde,2,1,1
kıpçak,2,0,0
pekin,2,1,0
hatun,2,1,1
fergana,2,0,0
kafkasya,2,0,0
mağlup,2,1,1
"olmuş,",2,0,0
mj,2,0,0
rılm,2,0,0
blue,2,0,0
d2,2,0,0
darülmuallim,2,0,0
oyn,2,1,0
tuklu,2,0,0
rusça,2,0,0
çekilmesi,2,1,0
gürcistan,2,0,0
ilahiyat,2,1,1
tercüme,2,1,1
yolundaki,2,1,0
ezg,2,0,0
trol,2,1,1
pilot,2,1,1
abl,2,1,0
gate,2,0,0
hücum,2,1,1
runa,2,0,0
tarafta,2,1,0
alacağından,2,1,0
sorar,2,1,0
mons,2,0,0
afis,2,1,1
"gamze,",2,0,0
tütün,2,1,1
malazgirt,2,0,0
rinin,2,1,1
puanla,2,1,1
iltizam,2,1,1
tuğgeneralliğe,2,1,0
trakya,2,0,0
katılmış,2,1,0
terzi,2,1,1
"h,",2,0,0
somali,2,1,0
çatal,2,1,1
lıyım,2,1,1
platosu,2,1,0
bahşiş,2,1,1
bavyera,2,0,0
eyaletin,2,1,0
batısında,2,1,0
kayalık,2,1,0
biliyor.,2,0,0
habsburg,2,0,0
4'ü,2,0,0
'tan,2,0,0
morfizm,2,0,0
güçlerinin,2,1,0
denemede,2,1,0
ınmayı,2,1,1
havza,2,1,1
nip,2,1,1
kazı,2,1,1
erle,2,1,1
köprüsü,2,1,0
'ün,2,0,0
'nden,2,0,0
kutbu,2,1,0
miss,2,1,0
havası,2,1,0
burt,2,1,0
becer,2,1,1
davranır,2,1,0
hünkar,2,1,1
deflasyon,2,1,1
kalmadan,2,1,0
giyme,2,1,0
korktu,2,1,0
yazdıkları,2,1,0
yetim,2,1,1
beynin,2,1,0
güvercin,2,1,1
):,2,0,0
aklım,2,1,0
peşe,2,1,0
kopenhag,2,0,0
porsele,2,0,0
vicda,2,0,0
soli,2,1,0
anarşi,2,1,1
etanol,2,1,1
bush,2,0,0
county,2,0,0
fc,2,0,0
aşiyan,2,1,1
ufak,2,1,1
nasa,2,1,0
ump,2,0,0
ayağa,2,1,0
kurbağa,2,1,1
napoli,2,0,0
tuhaf,2,1,1
deste,2,1,1
mangal,2,1,1
samuel,2,0,0
oynu,2,1,0
nz,2,0,0
gag,2,1,1
taraftarı,2,1,0
jackson,2,0,0
kıska,2,1,1
flaubert,2,0,0
yığ,2,1,1
meydanı,2,1,0
emburg,2,0,0
carl,2,1,0
kahv,2,0,0
senfoni,2,1,1
krem,2,1,1
kirpi,2,1,1
water,2,0,0
araştırılması,2,1,0
anaksagoras,2,0,0
klâsik,2,0,0
nejat,2,0,0
melez,2,1,1
digi,2,1,0
uyruklu,2,1,0
tuv,2,0,0
siste,2,1,0
friedrich,2,0,0
isabet,2,1,1
irdele,2,1,1
eczacı,2,1,0
jene,2,0,0
ülasy,2,0,0
ifiye,2,0,0
kabar,2,1,1
ardında,2,1,0
mda,2,1,1
parmağı,2,1,0
ny,2,0,0
şirketle,2,1,0
sindirim,2,1,1
spencer,2,0,0
yöntemlerle,2,1,0
horne,2,1,0
endotel,2,0,0
ao,2,0,0
drive,2,0,0
arrow,2,0,0
anthony,2,0,0
own,2,0,0
esra,2,1,0
güzergah,2,1,1
ndiğ,2,0,0
ecen,2,1,0
beklenile,2,1,0
edildi,2,1,0
usûl,2,0,0
mondros,2,0,0
zarfında,2,1,0
atmosferde,2,1,0
senyoraj,2,0,0
faaliyete,2,1,0
now,2,0,0
şirkete,2,1,0
holding,2,1,1
kafkas,2,0,0
olog,2,0,0
blu,2,0,0
şm,2,0,0
abiliyorsa,2,1,1
brett,2,0,0
alg,2,1,1
delegasy,2,0,0
world,2,0,0
chicago,2,0,0
-o,2,0,0
doks,2,1,0
orem,2,0,0
sürüm,2,1,1
kım,2,1,1
e-posta,2,0,0
clark,2,0,0
yükseklikte,2,1,0
wiki,2,0,0
urmaya,2,1,0
rulur.,2,0,0
ulaşan,2,1,0
<stdio.h>,2,0,0
kiril,2,1,0
modem,2,1,1
"analiz,",2,0,0
tutku,2,1,1
l),2,0,0
felaket,2,1,1
çöküş,2,1,0
rülen,2,0,0
çekmiş,2,1,0
nüz,2,1,1
het,2,1,0
sansür,2,1,1
çeviris,2,1,0
sanitasyon,2,0,0
ibare,2,1,1
ölçen,2,1,0
ferdinand,2,0,0
0.0,2,0,0
saldırıya,2,1,0
ı'nda,2,0,0
inkontinans,2,0,0
h-,2,0,0
charter,2,0,0
basiret,2,1,1
"çe,",2,0,0
ora,2,1,1
özkan,2,0,0
kontenjan,2,1,1
mim,2,1,1
cüce,2,1,1
1.1,2,0,0
ldüğünde,2,0,0
emil,2,1,0
piskop,2,0,0
nezaket,2,1,1
tadına,2,1,0
enberg,2,0,0
brow,2,0,0
kelepç,2,0,0
aa,2,0,0
baya,2,1,0
sabotaj,2,1,1
"adı,",2,0,0
zümr,2,0,0
imde,2,1,1
bulunarak,2,1,0
örd,2,1,1
gesellschaft,2,0,0
barbara,2,1,0
route,2,0,0
region,2,0,0
ülka,2,0,0
sırrı,2,1,0
'ni,2,0,0
stalin,2,0,0
mathematica,2,0,0
ısaac,2,0,0
christian,2,0,0
83,2,0,0
kumar,2,1,1
sensör,2,1,1
muamelesi,2,1,0
u’n,2,0,0
barbaros,2,0,0
ampirik,2,1,1
young,2,0,0
çarpt,2,1,0
bros,2,0,0
displazi,2,0,0
mans,2,0,0
iyonik,2,1,1
alzheimer,2,1,1
indisi,2,1,0
ülkü,2,1,1
rırken,2,0,0
tigra,2,1,0
neme,2,1,1
business,2,0,0
vot,2,0,0
dü.,2,0,0
toronto,2,0,0
v2,2,0,0
4’ün,2,0,0
terörist,2,1,1
tûtîye,2,0,0
göçebe,2,1,1
mevki,2,1,1
bint,2,1,0
si’,2,0,0
hele,2,1,1
zihniyet,2,1,1
"us,",2,0,0
mame,2,0,0
ulvi,2,1,1
zalim,2,1,1
ırıp,2,0,0
mamızı,2,1,1
ediyor.,2,0,0
zeh,2,0,0
üzülm,2,1,0
arp,2,1,1
sinan,2,1,0
evlenmiştir,2,1,0
şehit,2,1,1
ederim,2,1,0
vahşi,2,1,1
sürdü,2,1,0
aki,2,1,0
okçu,2,1,0
etse,2,1,0
rlerse,2,1,1
süvari,2,1,1
yg,2,0,0
heinrich,2,0,0
-12,2,0,0
uhf,2,0,0
kru,2,0,0
çuk,2,1,1
immün,2,1,0
katıldığ,2,0,0
gautier,2,0,0
jane,2,1,1
eyre,2,1,0
irdi,2,1,1
rakt,2,0,0
apartheid,2,0,0
azaldı,2,1,0
bıçak,2,1,1
nazır,2,1,1
çözülmesini,2,1,0
küçüms,2,0,0
………….,2,0,0
howard,2,0,0
anomi,2,0,0
solo,2,1,1
kov,2,1,1
avis,2,0,0
helen,2,1,0
moltke,2,0,0
kalesi,2,1,0
amid,2,1,1
avcı-,2,0,0
çim,2,1,1
hori,2,1,0
avârız,2,0,0
abaza,2,1,0
fuar,2,1,1
tanıtmak,2,1,0
hadi,2,1,1
atlantik,2,0,0
mülûk-i,2,0,0
eyner,2,0,0
incelenm,2,0,0
öncülüğünde,2,1,0
losporin,2,0,0
usun,2,1,1
kopa,2,1,0
cerrahi,2,1,1
epstein,2,0,0
sitomegalo,2,0,0
mesane,2,1,1
superior,2,0,0
görülüyor.,2,0,0
nad,2,0,0
keratin,2,1,1
kerato,2,0,0
<u>değildir</u>?,2,0,0
onkogen,2,0,0
gf,2,0,0
fermantasyon,2,1,1
acute,2,0,0
udomo,2,0,0
osa,2,1,0
iskelet,2,1,1
globulin,2,0,0
grafide,2,1,0
oklar,2,1,0
-en,2,0,0
ero,2,0,0
astım,2,1,1
trü,2,0,0
alek,2,0,0
ote,2,1,0
üro,2,0,0
ippos,2,0,0
zina,2,1,1
rûm,2,0,0
özlem,2,1,1
belde,2,1,1
child,2,0,0
antoni,2,0,0
maraş,2,0,0
98,2,0,0
chp,2,0,0
sby,2,0,0
mountain,2,0,0
harem,2,1,1
kabuk,2,1,1
anavatan,2,1,1
antijen,2,1,1
ifika,2,0,0
çavdar,2,1,1
see,2,0,0
oder,2,1,0
it?,2,0,0
old,2,0,0
y.,2,0,0
ork,2,0,0
hospital,2,0,0
room,2,0,0
kw,2,0,0
system,2,0,0
this,2,0,0
z!,2,0,0
when,2,0,0
………………….,2,0,0
house,2,0,0
kish,2,0,0
rdi,2,1,1
exchange,2,0,0
read,2,0,0
ştikçe,2,1,1
kokpit,2,1,1
olmadıkları,2,1,0
folklor,2,1,1
yumak,2,1,1
'nün,2,0,0
alā’e’d-dîn,2,0,0
ydu,2,1,1
gezgin,2,1,1
ressam,2,1,1
"sanatçı,",2,0,0
rmek,2,1,1
küb,2,1,1
anlı,2,1,1
"başı,",2,0,0
waltz,2,0,0
arşivle,2,1,1
özenle,2,1,0
susuz,2,1,1
fahri,2,1,1
"örgütler,",2,0,0
alıcıları,2,1,0
^2,2,0,0
å,2,0,0
ayrılık,2,1,0
kahire,2,1,0
şılır,2,1,1
adaları,2,1,0
pan-,2,0,0
ihya,2,1,1
francis,2,0,0
azın,2,1,0
römor,2,0,0
düşerse,2,1,0
ulab,2,0,0
götürdü.,2,0,0
isyancılar,2,1,0
bezi,2,1,0
geçe,2,1,0
seddi,2,1,0
haldun,2,1,0
uyumludur.,2,0,0
üstad,2,1,1
adlar,2,1,0
'i,2,0,0
katılmasını,2,1,0
4),2,0,0
şahkulu,2,0,0
ısınmaya,2,1,0
tasarı,2,1,1
madiso,2,0,0
oligarşi,2,1,1
kodlu,2,1,0
eğitmen,2,1,1
satışlarının,2,1,0
stabilizasy,2,0,0
$,2,0,0
t>,2,0,0
ğu,2,0,0
hücre,2,0,0
uzuv,2,1,1
just,2,0,0
parsons,2,0,0
oluşturuldu.,2,0,0
learning,2,0,0
stig,2,0,0
zülfikar,2,0,0
fi’l-lûgati’t-türkiyye,2,0,0
çatlak,1,1,1
dökülen,1,1,0
akıntı,1,1,1
zeplin,1,1,1
"zamanlarda,",1,0,0
ölümcül,1,1,1
kesimlerde,1,1,0
enjeks,1,0,0
muay,1,0,0
kabarma,1,1,0
hai,1,1,0
tō,1,0,0
nemo,1,0,0
imha,1,1,1
sandalye,1,1,1
karbonlu,1,1,0
uranyum,1,1,1
vb.),1,0,0
kirk,1,0,0
patrick,1,0,0
tüpraş,1,0,0
rafiner,1,1,0
çıplak,1,1,1
oğrafi,1,0,0
2018,1,0,0
felaketi,1,1,0
ıklı,1,1,1
hollywood,1,0,0
lucas,1,0,0
titanik,1,1,0
titanic,1,0,0
penn),1,0,0
berkeley,1,0,0
"açmak,",1,0,0
iflene,1,0,0
……..…,1,0,0
kitchen,1,0,0
hitler,1,1,0
bastırıl,1,1,0
ride,1,0,0
tatili,1,1,0
téressent,1,0,0
acheté,1,0,0
love,1,0,0
pulitzer,1,0,0
-personel,1,0,0
ekmeği,1,1,0
sürdürdü,1,1,0
sahneler,1,1,0
baykurt,1,0,0
……………….,1,0,0
açacak,1,1,1
dörtte,1,1,0
-30),1,0,0
etimolojisi,1,1,0
oil,1,1,0
wrestling,1,0,0
ansiklopedik,1,1,1
cinsiyetçi,1,1,0
ananas,1,1,1
opsiyonlu,1,1,0
osmaniye,1,0,0
okş,1,1,0
"gan,",1,0,0
"saçı,",1,0,0
çivi,1,1,1
english,1,0,0
-lussac,1,0,0
ettepe,1,0,0
şerbeti,1,1,0
fıstık,1,1,1
karıştırılır,1,1,0
mermi,1,1,1
-13,1,0,0
bitiren,1,1,0
rahmet,1,1,1
garson,1,1,1
ascension,1,0,0
som,1,1,1
mûte,1,0,0
umre,1,1,1
gidiyor,1,1,0
gıyased,1,0,0
σ,1,0,0
π,1,0,0
biti,1,1,0
⋈,1,0,0
ρ,1,0,0
∪,1,0,0
çevrilme,1,1,0
açıkladı,1,1,0
rezonans,1,1,1
usl,1,1,0
riayet,1,1,1
otonomi,1,1,1
inş,1,1,0
mensûr,1,0,0
mensûre,1,0,0
posei,1,0,0
dionysos,1,0,0
"google,",1,0,0
melo,1,0,0
lamakla,1,1,1
zelanda,1,1,1
"yüzyılda,",1,0,0
tecrübeye,1,1,0
mükâf,1,0,0
kemiğine,1,1,0
affı,1,1,0
ne………,1,0,0
…e,1,0,0
nüsha,1,1,1
ibranice,1,0,0
(mevzû),1,0,0
hüsûf,1,0,0
ğil,1,0,0
buh,1,0,0
inanışa,1,1,0
bahai,1,1,0
عائشة,1,0,0
جائت,1,0,0
طلحة,1,0,0
yûsuf,1,0,0
ka¬zaya,1,0,0
mücevherat,1,1,1
rahip,1,1,1
çardak,1,1,1
ferah,1,1,1
nduruğ,1,0,0
viktor,1,0,0
غَنِىَ,1,0,0
)استفعال(,1,0,0
mazi,1,1,1
rlard,1,0,0
hukûkî,1,0,0
zarûrî,1,0,0
muaviye,1,0,0
ıy,1,1,0
كلا,1,0,0
pavlus,1,0,0
azi,1,1,0
's,1,0,0
tertîbi'ş-şerâyî”,1,0,0
na¬,1,0,0
bi¬l,1,0,0
petra,1,1,0
yandaş,1,1,1
kabullenmek,1,1,0
namaza……….,1,0,0
elmalı,1,1,0
lanmaz.,1,0,0
minare,1,1,1
tanıştığ,1,0,0
bulursa,1,1,0
lsın…”,1,0,0
anlaşılan,1,1,1
kurtuldu,1,1,0
dir;,1,0,0
odur….”,1,0,0
elenmiş,1,1,0
mari,1,0,0
akseki,1,0,0
nesli,1,0,0
"vahiy,",1,0,0
itikat,1,1,1
infial,1,1,1
algoritması,1,1,0
royal,1,0,0
kuzeyde,1,1,0
pub,1,0,0
ğ-,1,0,0
çayır,1,1,1
havzası,1,1,0
ape,1,0,0
gec,1,1,1
"mısır,",1,0,0
zimba,1,0,0
ruanda,1,0,0
bruno,1,0,0
alaka,1,1,1
ercüment,1,0,0
behzat,1,0,0
zatürre,1,1,1
trablus,1,0,0
cemʻ-i,1,0,0
zaviye,1,1,1
kadirli,1,1,0
"ekonomi,",1,0,0
şturul,1,0,0
döküp,1,1,0
meyd,1,0,0
kaburga,1,1,1
mecbur,1,1,1
köpüklü,1,1,0
felç,1,1,1
nielsen,1,0,0
sonuçlanan,1,1,0
uyorsa,1,1,1
a­n,1,0,0
kramp,1,1,1
basık,1,1,1
pisli,1,1,0
ayarlamak,1,1,0
pala,1,1,1
fışk,1,0,0
oysaki,1,1,1
trafiğe,1,1,0
_____,1,0,0
yutması,1,1,0
history,1,0,0
grad,1,0,0
buck,1,0,0
tekeli,1,1,0
y/δ,1,0,0
2ω,1,0,0
"5,4",1,0,0
akropol,1,1,1
bürosu,1,1,0
elyafı,1,1,0
lötesi,1,0,0
really,1,0,0
full,1,1,0
paketin,1,1,0
paleoek,1,0,0
ncap,1,0,0
anons,1,1,1
'si,1,0,0
rıfat,1,0,0
vidin,1,0,0
vilayeti,1,1,0
buraya,1,1,0
güçlü,1,0,0
açık,1,0,0
çıkma,1,0,0
kütüp,1,0,0
ç,1,0,0
“gün,1,0,0
güne,1,0,0
konmasına,1,1,0
kuşağı,1,1,0
yiğit,1,1,1
sos,1,1,1
serpme,1,1,0
yurtdışına,1,1,0
ahbap,1,1,1
each,1,0,0
~,1,0,0
alkali,1,1,1
.8,1,0,0
festivali,1,1,0
winter,1,0,0
second,1,0,0
örüm,1,1,0
darbe,1,1,1
küsûm,1,0,0
sri,1,0,0
rânûna,1,0,0
seçen,1,1,0
"tmek,",1,0,0
ensefalit,1,0,0
şöhret,1,1,1
ksat,1,0,0
küskü,1,1,1
çözmeyi,1,1,0
hub,1,0,0
otinle,1,1,0
istedi.,1,0,0
bilhassa,1,1,1
abla,1,1,1
"süren,",1,0,0
"alkan,",1,0,0
tüfek,1,1,1
aktaydı.,1,0,0
deplasman,1,1,1
müzikali,1,1,0
"ttı,",1,0,0
yaktı,1,1,0
rır,1,0,0
ateşe,1,1,0
acaba,1,1,1
cimri,1,1,1
bölümüdür.,1,0,0
uzakl,1,1,0
eyvah,1,1,1
açılımlar,1,1,0
görüşünde,1,1,0
whitehead,1,0,0
presbiteryen,1,1,1
einstein,1,0,0
silsile,1,1,1
kuşu,1,1,0
ludwig,1,0,0
ashley,1,0,0
tabii,1,1,1
boethius,1,0,0
öncül,1,1,1
madalya,1,1,1
(pu,1,0,0
kaybolmuş,1,1,0
tünel,1,1,1
nicolas,1,0,0
justinian,1,0,0
fox,1,0,0
cnn,1,0,0
yağda,1,1,0
hayran,1,1,1
3d,1,0,0
yükseldi.,1,0,0
üldü.,1,0,0
't,1,0,0
aclûnî,1,0,0
(α-adr,1,0,0
β-,1,0,0
nol,1,0,0
kostümü,1,1,0
francisco,1,0,0
suare,1,1,1
çömlek,1,1,1
entari,1,1,1
kuhn,1,0,0
âlûsî,1,0,0
“takva”,1,0,0
müctehid,1,0,0
zâlim,1,0,0
kadri,1,1,0
megapik,1,0,0
mevlana,1,1,0
rüşt,1,1,1
izotonik,1,0,0
memmedġulu,1,0,0
viyole,1,0,0
light,1,0,0
ütopya,1,1,1
hamle,1,1,1
katalonya,1,0,0
1975,1,0,0
"etilen,",1,0,0
villa,1,1,1
swan,1,0,0
bale,1,1,1
ordinaryüs,1,1,1
faul,1,1,1
mao,1,0,0
joao,1,0,0
baptista,1,0,0
reims,1,0,0
galibiyet,1,1,1
etabı,1,1,0
vlad,1,0,0
3',1,0,0
1',1,0,0
kırmış,1,1,0
patton,1,0,0
asist,1,1,1
cant,1,1,0
cristian,1,0,0
mario,1,0,0
uatu,1,0,0
lorca,1,1,0
piero,1,0,0
tekin,1,1,1
dipol,1,0,0
maçlarını,1,1,0
çubuklu,1,1,0
premier,1,0,0
league,1,0,0
attı,1,1,0
'ndaki,1,0,0
hawk,1,0,0
grêmio,1,0,0
são,1,0,0
semih,1,1,1
galaksi,1,1,1
manchester,1,0,0
united,1,0,0
'deki,1,0,0
marino,1,0,0
hotspur,1,0,0
3-0,1,0,0
şere,1,1,0
tiniz,1,1,1
santi,1,1,0
paula,1,0,0
–1,1,0,0
viking,1,0,0
çeyrek,1,1,1
ajax,1,0,0
sahaya,1,1,0
sporting,1,0,0
cska,1,0,0
zenit,1,0,0
antrenör,1,1,1
guard,1,0,0
burda,1,1,0
üsküdar,1,0,0
kadıköy,1,0,0
taliban,1,1,0
story,1,1,0
board,1,0,0
kazakistan,1,0,0
kırgızistan,1,0,0
sinemaya,1,1,0
internette,1,0,0
emevî,1,0,0
sburg,1,0,0
shane,1,0,0
nefis,1,1,1
şûra-ı,1,0,0
mare,1,0,0
şehre,1,0,0
logosu,1,1,0
kalmuk,1,0,0
moğolistan,1,0,0
argun,1,1,0
leke,1,1,1
veliaht,1,1,1
irem,1,0,0
kerimov,1,0,0
7-7,1,0,0
bozkır,1,1,1
liberteryen,1,0,0
eyyû,1,0,0
rarl,1,0,0
sicilya,1,1,0
tibet,1,0,0
öldürülmüş,1,1,0
tuva,1,0,0
fırlatma,1,1,0
faili,1,1,0
elenmes,1,0,0
sms,1,0,0
hk,1,0,0
tlu,1,0,0
yy.,1,0,0
ibidir.”,1,0,0
françois,1,0,0
nba,1,0,0
“4,1,0,0
"ntf(“3:a=%dt”,*agst)",1,0,0
bologna,1,0,0
"oxford,",1,0,0
soyguncu,1,1,1
çan,1,1,1
chan,1,0,0
éh,1,0,0
"ştirir,",1,0,0
erteleyeb,1,0,0
müziğe,1,1,0
nijerya,1,0,0
şelale,1,1,1
okutma,1,1,0
future,1,0,0
amaya,1,1,1
küçüğe,1,1,0
"çağrışım,",1,0,0
serüveni,1,1,0
1944,1,0,0
adlandırılır.,1,0,0
parodisi,1,1,0
brand,1,0,0
karst,1,1,1
'ndan,1,0,0
yorlardı.,1,0,0
konsolosluklar,1,1,0
dır;,1,0,0
tılıyor.,1,0,0
jüri,1,1,1
ttığın,1,1,1
yaygındır.,1,0,0
os'un,1,0,0
“p,1,0,0
uridae,1,0,0
yırtıcı,1,1,1
etobur,1,1,1
148,1,0,0
pakette,1,1,0
necdet,1,0,0
mersin,1,1,1
sinop,1,0,0
afyonkarahisar,1,0,0
"esi,",1,0,0
0–,1,0,0
başl,1,1,0
"lsin,",1,0,0
deltası,1,1,0
manavgat,1,0,0
│b│,1,0,0
│a,1,0,0
1│–│b,1,0,0
1│+│b,1,0,0
a│,1,0,0
tahtı,1,1,0
kaynarca,1,1,1
kavak,1,1,1
alüvyal,1,0,0
ikişer,1,1,0
"oğlu,",1,0,0
umut,1,1,1
koştu.,1,0,0
aitti.,1,0,0
xia,1,0,0
geldiginde,1,0,0
5},1,0,0
6},1,0,0
tcdd,1,0,0
akça,1,1,1
luyor,1,1,1
milattan,1,1,0
aktarmış,1,1,0
hayli,1,1,1
muharebe,1,1,1
müthiş,1,1,1
amazon,1,1,1
nil,1,1,1
"avrupa,",1,0,0
kpss,1,0,0
bartın,1,1,0
ardahan,1,0,0
"renk,",1,0,0
yoo,1,0,0
halı,1,1,1
litvanya,1,0,0
126,1,0,0
yorsun.,1,0,0
tuğ,1,1,1
"du,",1,0,0
gitmeye,1,1,0
itirazım,1,1,0
donatılm,1,0,0
tutm,1,1,0
anamur,1,0,0
diyor:,1,0,0
zayi,1,1,1
k:,1,0,0
"söyledi,",1,0,0
göğs,1,1,0
edot,1,0,0
bilmem,1,1,0
ekl,1,1,0
eysel,1,1,0
umun,1,1,1
sırayı,1,1,0
(ımf),1,0,0
oturan,1,1,0
süzme,1,1,0
okuluna,1,1,0
platin,1,1,1
klorür,1,1,1
iltica,1,1,1
müsabaka,1,1,1
bill,1,1,0
barack,1,0,0
obama,1,1,0
metrekare,1,1,1
hükûmet,1,0,0
ansızın,1,1,1
renkle,1,1,1
pier,1,1,0
manyas,1,1,0
söğüt,1,1,1
gülümse,1,1,1
taktığı,1,1,0
scream,1,0,0
fuji,1,0,0
'lı,1,0,0
plaj,1,1,1
benek,1,1,1
rto,1,0,0
gladyatör,1,1,1
show,1,0,0
makyaj,1,1,1
pudra,1,1,1
koc,1,1,1
allahım,1,0,0
peki,1,1,1
swift,1,0,0
mozilla,1,0,0
utarit,1,0,0
jüpiter,1,0,0
0'lerin,1,0,0
süpürge,1,1,1
camus,1,0,0
sabık,1,1,1
batak,1,1,1
şarkıcı,1,1,0
rütbeye,1,1,0
teğmen,1,1,1
bela,1,1,1
yıldızı,1,1,0
amur,1,0,0
amiral,1,1,1
"iştiren,",1,0,0
donanma,1,1,0
tadilat,1,1,1
astronot,1,1,1
düello,1,1,1
aleksan,1,0,0
diana,1,0,0
jones,1,0,0
michel,1,0,0
metro,1,1,1
flaj,1,0,0
jung,1,0,0
reich,1,0,0
kıyafet,1,1,1
tabağı,1,1,0
üzen,1,1,0
angu,1,0,0
kanyon,1,1,1
beetho,1,0,0
mitolojisi,1,1,0
gibbons,1,0,0
colosseum,1,0,0
nitrat,1,1,1
linné,1,0,0
aşi,1,1,0
avş,1,1,0
lulu,1,0,0
otokrasi,1,1,1
koza,1,1,1
ayasofya,1,0,0
odro,1,0,0
aramaya,1,1,0
resûlallâh,1,0,0
ale’l-husûs,1,0,0
ğır,1,0,0
boğazı,1,1,0
ören,1,1,1
dokunur,1,1,0
cektir,1,0,0
kıpti,1,1,0
afrodit,1,0,0
yunanca:,1,0,0
kavala,1,1,0
etn,1,1,0
yetiştiği,1,1,0
"eler,",1,0,0
yağlı,1,1,0
ştüğü,1,1,1
clavicu,1,0,0
foton,1,1,1
trajed,1,0,0
mason,1,1,1
mülle,1,0,0
edebiliriz.,1,0,0
solüsy,1,0,0
sürgüne,1,1,0
karıştırı,1,0,0
sitta,1,1,0
bulaşma,1,1,0
¡ki,1,0,0
substrat,1,0,0
familya,1,1,1
shel,1,0,0
versiyonu,1,1,0
……………,1,0,0
maymun,1,1,1
"anırken,",1,0,0
kokain,1,1,1
sardin,1,1,0
yenildi,1,1,0
grow,1,0,0
yaķışıpan,1,0,0
yeridir.,1,0,0
nüvis,1,0,0
durham,1,0,0
tampon,1,1,1
eont,1,0,0
ssr,1,0,0
theodor,1,0,0
″,1,0,0
"ls,",1,0,0
vs.,1,0,0
̈,1,0,0
yönetimindeki,1,1,0
kȃrı,1,0,0
ıtl,1,0,0
buch,1,0,0
"oyun,",1,0,0
sieyès’e,1,0,0
belarus,1,0,0
"zsa,",1,0,0
füze,1,1,1
yayınladığı,1,1,0
73,1,0,0
ve/ya,1,0,0
helyum,1,1,1
nitro,1,0,0
187,1,0,0
188,1,0,0
huş,1,1,1
rücû,1,0,0
entropi,1,1,1
brifing,1,1,1
hiçbirinin,1,1,0
etiyopya,1,0,0
kızılderili,1,1,1
napoleon,1,0,0
harekâta,1,0,0
"ibi,",1,0,0
ej,1,0,0
friends,1,0,0
care,1,1,0
facebook,1,0,0
ross,1,0,0
ırkçı,1,1,0
-semit,1,0,0
ºc,1,0,0
dabt-bcg-hib,1,0,0
ıpa-opv-hib,1,0,0
kaymağını,1,1,0
yelpazesi,1,1,0
takviye,1,1,1
varlıklı,1,1,1
bozcaada,1,0,0
born,1,1,0
i<5,1,0,0
“ф,1,0,0
ё,1,0,0
ы,1,0,0
ц”,1,0,0
(void){,1,0,0
"4]={2,3,1,4}",1,0,0
çözülü,1,0,0
boris,1,0,0
fyodor,1,0,0
east,1,0,0
üştürücü,1,1,1
dsl,1,0,0
ethernet,1,0,0
aıds,1,0,0
detaylıca,1,1,0
gezinti,1,1,1
bağlamda,1,1,0
yumruk,1,1,1
coo,1,0,0
zide,1,0,0
lanabilec,1,0,0
galiçya,1,0,0
adorn,1,0,0
fehmi,1,0,0
omo,1,1,1
müzikli,1,1,0
musiki,1,1,1
org,1,1,1
erciş,1,0,0
paraşütü,1,1,0
"taş,",1,0,0
brunetière,1,0,0
0.9,1,0,0
aleksios,1,0,0
panos,1,1,0
pierre,1,0,0
moment,1,1,1
gramer,1,1,1
trivium,1,0,0
terazi,1,1,1
zembil,1,1,1
amazsan,1,1,1
uster,1,0,0
cool,1,0,0
araşt,1,0,0
andronikos,1,0,0
banliyö,1,1,1
sürüngen,1,1,1
nükhet,1,0,0
tutuklu,1,1,1
network,1,0,0
kadrosu,1,1,0
solide,1,0,0
kamboç,1,0,0
düzenleyeb,1,0,0
niyazi,1,1,0
habip,1,1,1
rudolf,1,0,0
uğrak,1,1,1
ayrılacak,1,1,0
pad,1,1,1
absorbe,1,0,0
kaçtı,1,1,0
ritim,1,1,1
"getirmiş,",1,0,0
elliot,1,0,0
1962,1,0,0
settiğini,1,1,0
flüt,1,1,1
piyano,1,1,1
dudak,1,1,1
"yana,",1,0,0
evcil,1,1,1
şiddetle,1,1,0
(………………)”,1,0,0
ığa,1,1,1
çığlık,1,1,1
öğretmenliğin,1,1,0
kentte,1,1,0
misil,1,1,1
litä,1,0,0
anträge,1,0,0
tolerans,1,1,1
reflü,1,1,1
begrüßun,1,0,0
yansıy,1,1,0
fuzûlî,1,0,0
eg,1,1,1
schwar,1,0,0
"sendikası,",1,0,0
lezzetli,1,1,0
broşü,1,1,0
treo,1,0,0
gah,1,0,0
donald,1,0,0
karyotik,1,0,0
fp,1,0,0
2.0,1,0,0
amt,1,0,0
rk,1,0,0
einer,1,0,0
franco,1,0,0
sophie,1,0,0
francesco,1,0,0
galileo,1,0,0
"artırarak,",1,0,0
galeri,1,1,1
kalibrasyon,1,1,1
sünni,1,1,0
lübnan,1,1,0
kktc,1,0,0
utp,1,0,0
empir,1,0,0
asamblesi,1,1,0
arap-,1,0,0
raymond,1,1,1
konrad,1,0,0
"çarpma,",1,0,0
soktu,1,1,0
prodüksiyon,1,1,1
şarj,1,1,1
asistan,1,1,1
pusu,1,1,1
virginia,1,0,0
epik,1,1,1
lough,1,0,0
faktör,1,0,0
güneş,1,0,0
düzenlene,1,1,0
ethos,1,0,0
profesö,1,0,0
kısıtlı,1,1,0
hedeflerini,1,1,0
tüberküloz,1,1,1
lazım,1,1,1
hurri,1,0,0
heath,1,0,0
denklem,1,1,1
fuad,1,0,0
7-8,1,0,0
non-iyoni,1,0,0
inat,1,1,1
transit,1,1,1
sarf,1,1,1
bulmuştur.,1,0,0
şekillendirmede,1,1,0
yasanın,1,1,0
0.4,1,0,0
0.55,1,0,0
0.7,1,0,0
v1,1,0,0
note,1,1,0
rlik,1,1,1
rhythmic,1,0,0
çalgı,1,1,1
iydi.,1,0,0
mesela,1,1,1
armış,1,1,1
kureyşi,1,0,0
"karşı,",1,0,0
sardı,1,1,0
cüret,1,1,1
tereddüt,1,1,1
miting,1,1,1
şahsiyetin,1,1,0
lakin,1,1,1
yakut,1,1,1
sancağ,1,1,1
sessizce,1,1,0
kafir,1,1,1
diyor,1,1,1
etm,1,1,0
göndermek,1,1,0
şunları,1,1,0
öldürüldüğü,1,1,0
kuşatması,1,1,0
unvanını,1,1,0
taif’te…….…,1,0,0
……….…o’nu,1,0,0
kuy,1,0,0
kuyusu,1,1,0
"ulu,",1,0,0
hüzün,1,1,1
kandıra,1,1,0
ecek.,1,0,0
komplo,1,1,1
nette,1,1,0
nıza,1,1,1
koydu.,1,0,0
lendirdi.,1,0,0
öldü.,1,0,0
büründü,1,1,0
yanlarına,1,1,1
yeğeni,1,1,0
köŋül,1,0,0
göŋül,1,0,0
sezar,1,1,0
irşādü’l-mülūk,1,0,0
ve’s-selātîn,1,0,0
kitābu’l-hayl,1,0,0
münyetü’l-guzāt,1,0,0
taratu’l-vāzıh,1,0,0
kitāb-ı,1,0,0
hard,1,1,1
eserlerden,1,1,0
kitābu,1,0,0
gatü’l-müştāk,1,0,0
lūgati’t-,1,0,0
kavānînü’l-külliyye,1,0,0
kitāb,1,0,0
ān,1,0,0
örüp,1,1,0
dâ’î,1,0,0
burhan,1,1,1
"ur,",1,0,0
istati,1,0,0
anasıña,1,0,0
nle,1,1,1
püre,1,1,1
ligasyonu,1,0,0
sahtekar,1,1,1
male,1,1,0
vakfı,1,0,0
ihe,1,0,0
mevsimde,1,1,0
kegel,1,0,0
şap,1,1,1
jenera,1,0,0
ulaşılamaz,1,1,0
zulüm,1,1,1
casus,1,1,1
stabilizatörler,1,1,0
asimile,1,0,0
sırp,1,0,0
secim,1,1,0
"üretimi,",1,0,0
ırksal,1,1,0
etkene,1,1,0
tıfıl,1,1,1
otsu,1,1,1
sundu,1,1,1
şizofreni,1,1,1
kalıbı,1,1,0
komünist,1,1,1
keith,1,0,0
lmekte,1,1,1
çizilen,1,1,0
çayan,1,1,0
seyyah,1,1,1
edebiyatta,1,1,0
ilyiç,1,0,0
öldürüldü.,1,0,0
ayrıldı.,1,0,0
türk,1,0,0
dişe,1,1,1
büyük,1,0,0
bismarck,1,0,0
helmuth,1,0,0
luc,1,0,0
1987,1,0,0
telaffuz,1,1,1
jim,1,0,0
müte‛âl,1,0,0
mesai,1,1,1
armağan,1,1,1
sedan,1,1,0
ağza,1,1,0
hâfız-ı,1,0,0
basketbol,1,1,1
voleybol,1,1,1
"ımf,",1,0,0
_bicim,1,0,0
_,1,0,0
düzlem,1,1,1
tirile,1,1,1
>=,1,0,0
harbor,1,0,0
(3,1,0,0
{3},1,0,0
ahenk,1,1,1
"ley,",1,0,0
komple,1,1,1
hâtimetü’l-eşâr,1,0,0
mecmuatü’t-terâcim,1,0,0
veziri,1,1,0
azamın,1,1,0
tûb,1,0,0
vâkı‛,1,0,0
vakʻ,1,0,0
kardinal,1,1,1
husûl,1,0,0
ulûs,1,0,0
polimeraz,1,0,0
peptid,1,0,0
mürekkebi,1,1,0
proteini,1,1,0
endop,1,0,0
pelvik,1,0,0
parestezi,1,0,0
fistül,1,1,1
chord,1,0,0
rmo,1,0,0
parvo,1,0,0
kıvam,1,1,1
interstisyel,1,0,0
steroide,1,0,0
vokal,1,1,1
prognoz,1,0,0
<u>etkilemez</u>?,1,0,0
ırıyor,1,0,0
galiba,1,1,1
majör,1,1,1
ümün,1,1,1
parezi,1,1,0
stafilokokal,1,0,0
cox,1,0,0
γ-karbo,1,0,0
adh,1,0,0
stimül,1,0,0
azı,1,1,1
ftalmi,1,0,0
fabri,1,0,0
analjezik,1,1,1
inferior,1,0,0
<u>kesin</u>,1,0,0
immünoglobulin,1,0,0
corti,1,0,0
macha,1,1,0
alc,1,0,0
<h2>kas-,1,0,0
</h2>,1,0,0
dra,1,0,0
fibrozis,1,0,0
</u>?,1,0,0
gastrointestinal,1,0,0
idol,1,1,1
plus,1,0,0
</br><img,1,0,0
_0_99.jpg'></br></br>,1,0,0
monoksit,1,0,0
</br>miyelodis,1,0,0
</br>anemi,1,0,0
refrakter,1,0,0
mira,1,1,1
rastl,1,1,0
uyarır,1,1,0
pire,1,1,1
kavite,1,1,0
trio,1,1,1
1-α-,1,0,0
dioh-d<sub>3</sub>,1,0,0
anthracis,1,0,0
inez,1,0,0
gastroenter,1,0,0
hümayûn,1,0,0
kürt,1,1,0
rte,1,0,0
anglikan,1,0,0
carlos,1,0,0
ltmüş,1,0,0
hayalî,1,0,0
sipehsâlâr,1,0,0
isken,1,1,0
nnes,1,0,0
kazanama,1,1,0
başlatarak,1,1,0
fevzi,1,0,0
“aaa,1,0,0
sedde,1,1,0
memlûk,1,0,0
saldırısı,1,1,0
şabat,1,0,0
bidâ,1,0,0
hümâyûn,1,0,0
piyade,1,1,1
valerian,1,0,0
adrian,1,0,0
cülûs,1,0,0
ceneviz,1,0,0
milano,1,0,0
tarifi,1,1,0
mütevelli,1,1,1
chadwick,1,0,0
azledilmes,1,0,0
hala,1,1,1
boule,1,0,0
fermanı,1,1,0
frans,1,0,0
hener,1,0,0
¡,1,0,0
simav,1,0,0
tavşan,1,1,1
yarbay,1,1,1
neolitik,1,1,1
üzümsü,1,1,0
“nėçe,1,0,0
cānım,1,0,0
ėrdi/köŋülde,1,0,0
ėrdi”,1,0,0
yod,1,0,0
ivo,1,0,0
nation,1,0,0
………………………….,1,0,0
experience,1,0,0
extra,1,0,0
isarius,1,0,0
kompleksi,1,1,0
drenaj,1,1,1
dârı,1,0,0
sûfîyim,1,0,0
sôfî-i,1,0,0
ou,1,1,0
grid,1,0,0
arazisi,1,1,0
epitop,1,0,0
ostro,1,0,0
çimlenme,1,1,0
désolé,1,0,0
ux,1,0,0
pırt,1,1,0
-izli,1,0,0
ğre,1,0,0
triti,1,0,0
manga,1,1,1
right,1,0,0
frei,1,0,0
station,1,0,0
respon,1,0,0
ġu(n)/+(e)gü(n),1,0,0
+ġaç,1,0,0
)ḍ,1,0,0
children,1,0,0
different,1,0,0
ill,1,1,0
carry,1,0,0
ezü,1,1,0
away,1,0,0
tomorrow,1,0,0
edib,1,1,1
………………………………,1,0,0
tomatoes,1,0,0
›,1,0,0
girişinin,1,1,0
atl,1,1,0
telaşla,1,1,0
…………………………………,1,0,0
police,1,0,0
bira,1,1,1
deutsch,1,0,0
almanca,1,1,0
under,1,1,0
fleisc,1,0,0
0.1,1,0,0
………………………,1,0,0
nee,1,1,0
keep,1,0,0
-up,1,0,0
ference,1,0,0
bett.,1,0,0
uhl,1,0,0
wireless,1,0,0
ergänzen,1,0,0
beach,1,0,0
paßt,1,0,0
.1,1,0,0
späteter,1,0,0
"kahve,",1,0,0
çikolata,1,1,1
summer,1,0,0
again,1,1,0
earl,1,0,0
arts,1,1,0
ohio,1,0,0
state,1,1,0
michigan,1,0,0
medical,1,0,0
……….?,1,0,0
esme,1,1,0
sonlandırma,1,1,0
botanik,1,1,1
yayla,1,1,1
…………………,1,0,0
cook,1,0,0
qq,1,0,0
şikayetçi,1,1,0
1959,1,0,0
ornito,1,0,0
anılm,1,0,0
"evlenme,",1,0,0
kemli,1,1,0
vane,1,0,0
pizza,1,1,1
(e-|,1,0,0
8/5,1,0,0
persler,1,0,0
elāle’d-dîn,1,0,0
ké,1,0,0
qaldiñ?,1,0,0
barmidiñ?,1,0,0
ñ,1,0,0
“ё,1,0,0
з,1,0,0
ш,1,0,0
р”,1,0,0
"gitmiş,",1,0,0
koşan,1,1,0
kinaye,1,1,1
şafak,1,1,1
"1),",1,0,0
1977,1,0,0
tecvîdü’l-hurûf,1,0,0
serap,1,1,1
vesile,1,1,1
rabgûzî,1,0,0
muhabbet,1,1,1
aňız-ertegi,1,0,0
hiciv,1,1,1
tolga,1,1,1
köpe,1,0,0
"yere,",1,0,0
dibine,1,1,0
gerilla,1,1,1
rva,1,0,0
çincede,1,0,0
“hayretü’l-ebrâr”,1,0,0
zakaria,1,0,0
xıı,1,1,1
yıkıntı,1,1,1
ural-,1,0,0
alto,1,1,1
schmidt,1,0,0
179,1,0,0
adam”,1,0,0
nikola,1,0,0
mihail,1,0,0
bakü,1,1,0
çevrilmiş,1,1,0
sûft,1,0,0
marin,1,0,0
"ziya,",1,0,0
elf,1,0,0
fatal,1,0,0
argüman,1,1,1
rur,1,0,0
arji,1,0,0
beddu,1,1,0
debian,1,1,0
jor,1,0,0
ştu,1,1,1
sargon,1,0,0
modelidir.,1,0,0
"tes,",1,0,0
edmund,1,0,0
^4,1,0,0
^3,1,0,0
çark,1,1,1
mercek,1,1,1
ion),1,0,0
retro,1,0,0
pozisyonunda,1,1,0
glen,1,0,0
harekât,1,0,0
hook,1,0,0
tony,1,1,0
'yi,1,1,1
dw,1,0,0
think,1,0,0
koyduk,1,1,0
tutukl,1,1,0
meslektaşlarından,1,1,0
gnostik,1,0,0
aaron,1,0,0
estonya,1,0,0
inanılıy,1,0,0
suiistimal,1,1,1
soygun,1,1,1
ç̧,1,0,0
kaybedi,1,1,0
ış̧,1,0,0
geçmektedir.,1,0,0
ıysa,1,1,1
rmış̧,1,0,0
(ka,1,0,0
eksil,1,1,1
∈,1,0,0
|ac|/|bc|=3/2,1,0,0
6/5,1,0,0
'nı,1,0,0
buralı,1,1,0
ırak'a,1,0,0
dudağı,1,1,0
nâzım,1,0,0
s'a,1,0,0
gır,1,1,1
bildirdi,1,1,0
şmaz.,1,0,0
rmüştü.,1,0,0
çanak,1,1,1
basan,1,1,0
b',1,0,0
yurd,1,1,1
layık,1,1,1
elimizde,1,1,0
yorlar,1,1,1
"lite,",1,0,0
'yı,1,0,0
tezgahın,1,1,0
inanış,1,1,0
sabaha,1,1,0
msi,1,1,1
çalkantı,1,1,1
nse,1,1,1
değirmen,1,1,1
kağnı,1,1,1
'ü,1,0,0
cevat,1,0,0
şakir,1,1,0
ökaryot,1,1,1
yargıl,1,1,0
kalam,1,1,0
"yasa,",1,0,0
|ef|,1,0,0
müzisyen,1,1,1
menajeri,1,1,0
liyor.,1,0,0
zac,1,1,1
'ta,1,0,0
'dır.,1,0,0
peyami,1,0,0
adası,1,1,0
bafra,1,0,0
çes,1,0,0
degis,1,0,0
sofra,1,1,1
konuşuyor,1,1,0
etrafa,1,1,0
oldugunu,1,0,0
intikam,1,1,1
alındı.,1,0,0
coşk,1,0,0
lendi.,1,0,0
madım,1,1,1
anlatıyor.,1,0,0
geçirdi.,1,0,0
üslupla,1,1,0
degil.,1,0,0
bilmi,1,1,0
engebeli,1,1,0
"gömlek,",1,0,0
(5,1,0,0
8√,1,0,0
kafeinli,1,1,0
x²+2x+4,1,0,0
7),1,0,0
suçlama,1,1,0
kete,1,1,1
kiyatrik,1,0,0
venedik-,1,0,0
town,1,0,0
şövalye,1,1,1
lığ,1,1,1
söövdagââr,1,0,0
alayı,1,1,0
^on,1,0,0
diyar,1,1,1
jenny,1,0,0
kûfe,1,0,0
andrew,1,0,0
siyasetçi,1,1,0
üslup,1,1,1
orkestra,1,1,1
geçimini,1,1,0
çöp,1,1,1
karıştırılmas,1,0,0
space,1,0,0
helvétius,1,0,0
étienne,1,0,0
boétie,1,0,0
şaşırtıcı,1,1,0
clear,1,0,0
powers,1,0,0
prototip,1,1,1
branş,1,1,1
nasdaq,1,0,0
=a1>b1,1,0,0
access,1,0,0
parçacığı,1,1,0
slo,1,0,0
dj,1,0,0
istemekte,1,1,0
android,1,0,0
sürümü,1,1,0
fedora,1,0,0
spoy,1,0,0
usb,1,0,0
north,1,0,0
grand,1,0,0
ets,1,1,0
ikramiyesi,1,1,0
rılan,1,0,0
meclisli,1,1,0
kennedy,1,0,0
"8,3",1,0,0
külçe,1,1,1
sabel,1,0,0
federa,1,0,0
akor,1,0,0
82,1,0,0
maddeye,1,1,0
ılımına,1,1,1
plu,1,0,0
kânûn-i,1,0,0
-(u)ƞ,1,0,0
antakya,1,0,0
deep,1,0,0
şûra-yı,1,0,0
ings,1,0,0
melih,1,0,0
bakkal,1,1,1
rütbeli,1,1,0
angeles,1,0,0
write,1,0,0
anestezi,1,1,1
·,1,0,0
1941,1,0,0
castro,1,0,0
yoğun,1,0,0
düşük,1,0,0
yoğ,1,0,0
̆ru,1,0,0
ül,1,0,0
mızr,1,0,0
skopla,1,0,0
"çağrı,",1,0,0
kopma,1,1,0
içerecek,1,1,0
kiev,1,0,0
adrese,1,1,0
jure,1,0,0
“öğretim,1,0,0
ğ,1,0,0
diyaloğu,1,0,0
öğrenci,1,0,0
değişikliğ,1,0,0
aşağı,1,0,0
öğretim,1,0,0
hedeflemekte,1,1,0
british,1,0,0
broadcasting,1,0,0
ration,1,0,0
keşiş,1,1,1
ikiz,1,1,1
epizo,1,0,0
2-4,1,0,0
taklidi,1,1,1
ila,1,1,0
direktifi,1,1,0
fine,1,0,0
radyasyona,1,1,0
pag,1,1,1
sezonu,1,1,0
oie,1,0,0
agop,1,0,0
meşhed,1,1,1
1949,1,0,0
vs,1,1,0
tang,1,1,1
-sermaye,1,0,0
öldürülmesi,1,1,0
düzlük,1,1,1
∞,1,0,0
virüsü,1,1,0
yofaj,1,0,0
duyar.,1,0,0
yavuz,1,1,1
lombard,1,0,0
sâkin,1,0,0
açmam,1,1,0
cezire,1,1,1
.4,1,0,0
tokyo,1,1,1
arin,1,1,0
paraguay,1,0,0
urugu,1,1,0
………………………………………,1,0,0
building,1,0,0
audi,1,1,0
fao,1,0,0
bertrand,1,0,0
μ),1,0,0
(σ),1,0,0
neuma,1,1,0
…………………………,1,0,0
sound,1,0,0
action,1,0,0
amy,1,0,0
phalia,1,0,0
abbâsî,1,0,0
literat,1,0,0
emsâlu’l-kur’ân,1,0,0
icâzu’l-kur’ân,1,0,0
₺3%,1,0,0
ûriyye,1,0,0
u’l-bârî,1,0,0
mirkâtü’l-mefâtih,1,0,0
a’lâmü’l-hadîs,1,0,0
obe,1,1,0
zeydî,1,0,0
mesih,1,0,0
düşkün,1,1,1
mad,1,1,1
rûnî,1,0,0
evrede,1,1,0
açılış,1,1,1
ihtimalle,1,1,0
pedagoj,1,0,0
sâbıkā,1,0,0
yelpazede,1,1,0
kuvve,1,1,1
alm,1,1,0
terminoloji,1,1,1
biçimli,1,1,1
isnad,1,1,1
harvey,1,0,0
transkripsiyon,1,1,1
toyota,1,0,0
vezir,1,1,1
addin,1,1,0
abartılı,1,1,0
beşir,1,1,0
gotik,1,1,1
fresk,1,1,1
yaldız,1,1,1
sokan,1,1,0
antoloji,1,1,1
step,1,1,1
cerrah,1,1,1
yığın,1,1,1
döküm,1,1,1
fukar,1,0,0
oğla,1,1,0
onei,1,0,0
amaçlanan,1,1,0
sonuncu,1,1,1
gazze,1,1,0
aviv,1,0,0
ulûm,1,0,0
ûtı,1,0,0
dm,1,0,0
'ı,1,1,1
yâkût,1,0,0
nâzük-vücûd,1,0,0
merhûm,1,0,0
kabûl,1,0,0
dârü’ş-şifâ,1,0,0
ölmüş,1,1,0
solgun,1,1,1
izci,1,1,1
ith,1,0,0
r:,1,0,0
döşeme,1,1,1
konstantinopolis,1,0,0
gösteriler,1,1,0
koleksiyon,1,1,1
ihlȃlin,1,0,0
ihlȃli,1,0,0
imkȃn,1,0,0
hıtay,1,0,0
tavuğu,1,1,0
tadilatı,1,1,0
lûgati’t-,1,0,0
ânînü’l-külliyyeli-zabti’l-lûg,1,0,0
klein,1,0,0
nationale,1,0,0
%9,1,0,0
kepçe,1,1,1
çizi,1,1,1
nacl,1,0,0
ineği,1,1,0
transilvanya,1,0,0
sembolü,1,1,0
seküler,1,1,1


==> results/paper_eval/trmmlu/trmmlu_tokens_morpheus.csv <==
token,count,is_turkish,is_pure
.,7380,0,0
?,6269,0,0
▁hangi,5449,1,1
",",5312,0,0
daki,5095,1,1
▁ve,5076,1,1
lerden,4831,1,1
si,4747,1,1
▁aşağı,4701,1,1
i,3816,1,1
ı,3009,1,1
▁bir,2628,1,1
▁,2408,0,0
ler,2316,1,1
’,2271,0,0
lar,2187,1,1
leri,2138,1,1
▁ı,2001,1,1
-,1979,0,0
lı,1863,1,1
ları,1842,1,1
de,1752,1,1
n,1645,1,1
an,1528,1,1
in,1506,1,1
sidir,1470,1,1
ması,1414,1,1
a,1380,1,1
nin,1327,1,1
lerin,1311,1,1
k,1311,0,0
▁için,1222,1,1
dir,1216,1,1
li,1193,1,1
▁ile,1188,1,1
lik,1174,1,1
▁biri,1172,1,1
e,1154,1,1
ların,1143,1,1
en,1124,1,1
da,1090,1,1
ma,1049,1,1
▁değildir,1040,1,0
dır,1014,1,1
▁ıı,997,1,1
ıı,994,1,1
sı,988,1,1
lık,979,1,1
▁olarak,913,1,0
▁yer,895,1,1
ın,892,1,1
me,844,1,1
sel,835,1,1
t,771,1,1
mesi,766,1,1
u,739,1,1
▁bu,725,1,1
ında,715,1,1
nın,715,1,1
▁olan,708,1,0
l,690,1,1
ya,663,1,1
▁en,656,1,1
sal,655,1,1
lerinden,645,1,1
lerinin,639,1,1
▁ne,632,1,1
larının,631,1,1
▁ilgili,625,1,1
),616,0,0
inde,598,1,1
▁dört,594,1,1
mak,591,1,1
▁olması,590,1,0
▁doğru,587,1,1
lardan,587,1,1
▁soru,587,1,1
sinde,575,1,1
s,570,1,1
▁ifade,568,1,1
inin,564,1,1
ye,561,1,1
m,555,1,1
▁sistem,555,1,1
▁göre,553,1,1
den,551,1,1
ının,549,1,1
”,549,0,0
▁“,545,0,0
▁arasında,544,1,0
▁şık,539,1,1
▁kişi,524,1,1
▁(,523,0,0
▁iş,520,1,1
▁1,509,0,0
ine,508,1,1
dan,504,1,1
▁yapıl,493,1,1
r,491,1,1
▁yıl,490,1,1
lere,484,1,1
sinin,480,1,1
▁olma,479,1,0
▁bilgi,478,1,1
▁a,477,1,1
ır,473,1,1
tır,472,1,1
te,472,1,1
▁da,469,1,1
▁ad,462,1,1
lerini,462,1,1
miştir,460,1,1
▁alan,458,1,1
mıştır,457,1,1
la,453,1,1
lara,451,1,1
▁etki,448,1,1
▁kullanıl,448,1,0
▁hizmet,446,1,1
▁toplum,446,1,1
larından,445,1,1
▁veril,444,1,0
▁ilişki,435,1,1
▁insan,435,1,1
lığı,432,1,1
ına,429,1,1
▁-,428,0,0
ir,422,1,1
▁ıv,420,1,1
le,420,1,1
mek,414,1,1
▁temel,413,1,1
ü,413,1,1
ından,411,1,1
▁işletme,407,1,1
▁yönetim,401,1,1
liği,395,1,1
▁2,394,0,0
▁gerek,392,1,1
▁durum,389,1,1
▁devlet,387,1,1
lama,379,1,1
0,378,0,0
▁de,376,1,1
sine,375,1,1
▁zaman,375,1,1
▁taraf,373,1,1
▁ekonomi,373,1,1
luk,370,1,1
▁sosyal,368,1,1
▁kurum,368,1,1
larda,367,1,1
▁sağ,367,1,1
larını,364,1,1
▁ilk,364,1,1
▁ülke,364,1,1
un,363,1,1
▁değer,362,1,1
ını,361,1,1
▁eğitim,359,1,1
▁yalnız,359,1,1
diği,357,1,1
▁e,356,1,1
na,355,1,1
▁yukarı,352,1,1
▁daha,352,1,1
▁orta,348,1,1
▁her,345,1,1
ta,345,1,1
▁ver,341,1,1
ini,340,1,1
▁mal,339,1,1
dur,337,1,1
▁karşı,335,1,1
ki,335,1,1
▁özellik,335,1,1
▁yapı,333,1,1
z,332,1,1
▁çalışma,329,1,1
▁yeni,326,1,1
sini,326,1,1
▁çok,324,1,1
▁gelir,324,1,1
sında,323,1,1
▁dönem,323,1,1
lerde,321,1,1
▁verilir,321,1,0
▁neden,320,1,1
leme,319,1,1
▁var,317,1,1
',315,0,0
▁vergi,314,1,1
00,311,0,0
ne,309,1,1
syon,309,0,0
▁baş,308,1,1
▁olduğu,308,1,0
tir,302,1,1
lerine,297,1,1
▁ya,296,1,1
al,296,1,1
f,295,0,0
▁oran,294,1,1
▁üretim,294,1,1
▁el,294,1,1
▁yanlış,291,1,1
▁kendi,291,1,1
larına,290,1,1
▁veya,289,1,1
el,288,1,1
dığı,287,1,1
▁hakk,284,0,0
▁yöntem,284,1,1
p,276,0,0
d,276,0,0
miş,276,1,1
/,273,0,0
î,273,0,0
▁dünya,272,1,1
▁çocuk,269,1,1
er,269,1,1
leşme,266,1,1
lan,265,1,1
▁uygu,260,0,0
▁al,260,1,1
▁farklı,260,1,1
▁kavram,260,1,1
tur,259,1,1
▁alın,258,1,1
yi,258,1,1
▁genel,258,1,1
▁türkiye,256,1,0
maktadır,255,1,1
▁p,255,0,0
▁karar,255,1,1
▁i,254,1,1
▁pazar,254,1,1
▁para,253,1,1
▁ürün,253,1,1
▁sonra,252,1,1
ik,252,1,1
iyet,252,1,0
▁kültür,251,1,1
di,249,1,1
▁bulun,248,1,1
▁f,247,0,0
▁birey,246,1,1
▁süre,246,1,1
▁yüksek,245,1,1
▁büyük,243,1,1
▁n,243,1,1
▁güven,240,1,1
▁örgüt,240,1,1
▁dış,239,1,1
lerinde,239,1,1
larında,239,1,1
unu,238,1,1
acak,238,1,1
▁kan,238,1,1
▁göster,237,1,1
▁b,237,0,0
▁19,237,0,0
ş,237,1,1
▁tek,237,1,1
▁yap,236,1,1
â,236,0,0
▁k,235,0,0
▁t,234,1,1
…,234,0,0
▁kaynak,233,1,1
▁düzey,229,1,1
▁fazla,228,1,1
▁çevre,228,1,1
▁kaç,228,1,1
y,225,1,1
▁3,225,0,0
lu,225,1,1
▁uygulama,223,1,1
▁işlem,223,1,1
▁plan,222,1,1
▁kamu,221,1,1
▁fiyat,221,1,1
lenme,219,1,1
▁kullan,219,1,1
▁edil,218,1,0
▁özel,218,1,1
tik,217,1,1
o,216,1,1
▁gün,216,1,1
▁hak,216,1,1
▁görev,216,1,1
▁art,214,1,1
▁örnek,214,1,1
▁son,213,1,1
▁m,213,1,1
▁şekil,212,1,1
▁v,212,1,1
sının,212,1,1
▁uluslararası,212,1,1
g,210,0,0
▁program,210,1,1
▁türk,209,0,0
cı,208,1,1
▁önce,207,1,1
▁sigorta,207,1,1
▁faaliyet,207,1,1
ni,207,1,1
deki,206,1,1
▁s,206,1,1
▁çıkar,205,1,1
▁konu,205,1,1
▁yaklaşım,205,1,1
h,203,0,0
ci,202,1,1
ılması,202,1,1
▁model,202,1,1
▁gibi,201,1,1
▁iste,201,1,1
tan,200,1,1
▁çık,199,1,1
▁getir,199,1,1
▁önemli,198,1,1
▁ücret,198,1,1
b,198,0,0
▁sorun,197,1,1
▁üzerinde,196,1,0
izm,196,1,0
mış,195,1,1
▁kabul,194,1,1
▁müşteri,194,1,1
▁tarih,194,1,1
▁iki,192,1,1
▁h,192,0,0
▁etme,190,1,0
unda,190,1,1
▁sınıf,190,1,1
▁faktör,190,1,1
nun,190,1,1
▁sayı,189,1,1
c,189,0,0
▁satış,189,1,1
▁bölge,188,1,1
▁sürec,188,1,1
▁geç,188,1,1
▁söz,187,1,1
▁yön,187,1,1
▁hava,185,1,1
▁anlam,185,1,1
▁te,185,1,1
ındaki,184,1,1
ten,184,1,1
▁yol,184,1,1
▁sahip,183,1,1
▁azal,182,1,1
nda,182,1,1
▁olay,182,1,1
▁bil,182,1,1
▁bilim,182,1,1
▁tür,182,1,1
▁iletişim,182,1,1
▁oluştur,181,1,0
▁piyasa,181,1,1
▁ön,180,1,1
ebilir,180,1,1
▁eden,180,1,0
▁kontrol,179,1,1
siz,179,1,1
man,179,1,1
▁risk,178,1,1
▁olmak,178,1,0
▁hareket,178,1,1
▁hazır,178,1,1
▁sözleşme,178,1,1
se,178,1,1
▁araç,177,0,0
▁si,177,1,1
ter,176,1,1
▁açık,176,1,1
ri,176,1,1
▁bütün,175,1,1
▁diğer,175,1,1
;,175,0,0
lanma,173,1,1
il,173,1,1
▁ilke,173,1,1
▁aile,173,1,1
▁edilme,172,1,0
▁amaç,172,1,1
▁biçim,171,1,1
▁amac,171,1,1
abilir,170,1,1
▁kazan,170,1,1
ştir,170,1,1
▁kur,169,1,1
▁ma,169,1,1
▁tüm,168,1,1
▁alma,168,1,0
arak,168,1,1
im,167,1,1
▁–,167,0,0
ılan,165,1,1
▁sorumlu,164,1,1
ış,164,1,1
ım,164,1,1
▁toplam,164,1,1
▁çalışan,163,1,0
▁sıra,163,1,1
▁in,163,1,1
ak,162,1,1
▁az,161,1,1
▁politika,161,1,1
larla,161,1,1
ıcı,161,1,1
▁hukuk,161,1,1
yan,160,1,1
▁edilen,160,1,0
▁yaşam,159,1,1
lanması,159,1,1
iyle,158,1,1
▁aynı,158,1,1
ar,158,1,1
:,158,0,0
▁afet,157,1,1
at,157,1,1
▁iç,157,1,1
lü,157,1,1
▁den,157,1,1
▁almaz,156,1,0
▁•,156,0,0
mektedir,155,1,1
sız,155,1,1
▁iyi,154,1,1
▁teori,154,1,1
su,154,1,1
iş,154,1,1
▁oluş,153,1,1
▁tanım,152,1,1
on,152,1,1
▁belirlen,151,1,0
v,151,1,1
▁finans,151,1,1
▁5,150,0,0
▁ay,150,1,1
▁strateji,150,1,1
▁veri,149,1,1
▁gerçek,149,1,1
▁gider,149,1,1
ıyla,148,1,1
▁şirket,148,1,1
▁araştırma,148,1,1
lük,147,1,1
▁o,147,1,1
▁sermaye,147,1,1
▁açı,146,1,1
▁kanun,146,1,1
▁ak,146,1,1
erek,145,1,1
▁su,145,1,1
masına,145,1,1
▁an,145,1,1
▁kadın,145,1,1
▁me,145,1,1
▁kal,145,1,1
ch,145,0,0
▁faiz,145,1,1
▁göz,144,1,1
▁görüş,144,1,1
masını,143,1,1
ecek,142,1,1
yla,142,1,1
ici,141,1,1
▁sağlamak,141,1,0
iye,140,1,1
▁merkez,140,1,1
(,140,0,0
ca,139,1,1
▁bağlı,139,1,1
▁grup,139,1,1
▁birliği,139,1,0
▁kadar,138,1,1
▁ortak,138,1,1
yen,138,1,1
▁davranış,137,1,1
ür,137,1,1
▁ticaret,137,1,1
▁alt,136,1,1
▁4,136,0,0
▁teknoloji,136,1,1
▁etkile,135,1,1
▁din,135,1,1
be,134,1,1
▁gelişme,134,1,1
▁türü,134,1,0
▁dayan,134,1,1
▁yatırım,133,1,1
lerle,132,1,1
▁kapsam,132,1,1
▁halk,132,1,1
▁miktar,132,1,1
ti,132,1,1
ün,132,1,1
▁yok,131,1,1
▁sınır,131,1,1
▁hedef,131,1,1
▁artır,131,1,1
çi,131,1,1
▁ilkesi,131,1,0
▁savaş,130,1,1
▁koşul,130,1,1
▁avrupa,130,0,0
9,130,0,0
▁ait,130,1,1
▁c,129,0,0
lanan,129,1,1
▁ulaş,129,1,1
▁üye,129,1,1
▁kurulu,129,1,1
ce,129,1,1
nden,128,1,1
▁gelişim,127,1,1
▁etmek,127,1,0
▁belirle,127,1,1
▁unsur,127,1,1
▁sadece,126,1,1
▁dikkat,126,1,1
maya,126,1,1
ği,126,0,0
▁dil,125,1,1
▁yönelik,125,1,1
ıl,125,1,1
▁doğa,124,1,1
sına,124,1,1
▁kuruluş,124,1,1
laşma,124,1,1
▁tarım,124,1,1
lığın,123,1,1
▁madde,123,1,1
ilmesi,123,1,1
▁kar,123,1,1
▁geliştir,123,1,1
laması,123,1,1
▁sektör,123,1,1
laştır,123,1,1
re,123,1,1
▁okul,123,1,1
▁öde,122,1,1
mi,122,1,1
lendirme,122,1,1
▁hasta,121,1,1
▁alır,121,1,0
ğu,121,0,0
▁düşük,121,1,1
▁kural,121,1,1
▁bağımsız,121,1,1
▁osmanlı,121,0,0
▁tamam,120,1,1
▁birlikte,120,1,1
▁re,120,1,1
maz,119,1,1
sından,119,1,1
▁gerçekle,119,1,1
▁ta,119,1,1
malı,118,1,1
▁öz,118,1,1
▁işçi,118,1,1
▁planlama,118,1,0
▁%,118,0,0
ist,118,1,0
▁abd,118,1,1
▁tam,117,1,1
men,117,1,1
layan,116,1,1
▁görül,116,1,0
▁süreç,116,1,1
nde,116,1,1
5,115,0,0
▁kuram,115,1,1
▁öğrenci,115,1,1
▁suç,115,1,1
▁sonucu,114,1,0
▁sağlan,114,1,0
▁hem,114,1,1
▁proje,114,1,1
▁eser,114,1,1
▁va,113,1,0
1,113,0,0
yı,113,1,1
len,113,1,1
▁kim,113,1,1
▁eşit,113,1,1
▁geri,113,1,1
▁yaş,112,1,1
▁personel,112,1,1
▁sağlay,112,1,0
▁g,112,0,0
▁olur,111,1,0
▁kol,111,1,1
▁işlev,111,1,1
▁the,111,0,0
to,110,0,0
▁yardım,110,1,1
▁kat,110,1,1
▁cümle,110,1,1
▁güç,110,1,1
▁mü,110,1,1
▁oldu,109,1,0
▁gelen,109,1,0
▁10,109,0,0
▁bakım,108,1,1
▁kent,108,1,1
lüğü,108,1,1
▁eder,108,1,1
▁yargı,108,1,1
ev,108,1,1
▁/,108,0,0
▁idare,107,1,1
▁olmayan,107,1,0
▁uzun,107,1,1
▁yetki,107,1,1
▁zarar,106,1,1
ur,106,1,1
▁haber,106,1,1
ndan,106,1,1
sını,106,1,1
ilen,106,1,1
▁ara,105,1,1
▁değerlendirme,105,1,0
sa,105,1,1
▁düzen,105,1,1
▁6,105,0,0
▁peygamber,105,1,1
▁esas,104,1,1
▁hız,104,1,1
▁verme,104,1,0
▁değişim,104,1,1
▁düşünce,104,1,1
▁maliyetler,103,1,0
▁tip,103,1,1
▁rekabet,103,1,1
unun,102,1,1
▁kullanım,102,1,1
muş,102,1,1
▁yazı,102,1,1
▁nokta,102,1,1
▁ha,102,1,1
ünün,101,1,1
▁ölçü,101,1,1
2,101,0,0
▁gücü,100,1,0
▁aç,100,1,1
ünde,100,1,1
tı,100,1,1
▁sabit,100,1,1
▁birim,100,1,1
▁reklam,100,1,1
▁yönetici,99,1,1
inden,99,1,1
▁borç,99,1,1
▁top,99,1,1
▁yük,99,1,1
▁20,98,0,0
▁ortam,98,1,1
▁destek,98,1,1
▁kon,98,1,1
▁firma,98,1,1
▁başarı,98,1,1
▁sanat,98,1,1
▁seçim,97,1,1
8,97,0,0
etim,97,1,0
▁ödeme,97,1,0
▁gel,96,1,1
▁başka,96,1,1
tür,95,1,1
▁yan,95,1,1
▁yaz,95,1,1
çı,95,1,1
vi,95,1,0
▁ihtiyaç,94,1,1
▁il,94,1,1
sinden,94,1,1
▁yakın,94,1,1
▁se,94,1,1
luğu,94,1,1
▁katıl,93,1,1
▁di,93,1,1
▁er,93,1,1
▁fizik,93,1,1
▁trafi,93,0,0
▁şiir,93,1,1
▁öğrenme,92,1,0
▁hal,92,1,1
▁kuru,92,1,1
▁sanayi,92,1,1
▁boş,92,1,1
▁yüz,92,1,1
▁sendika,92,1,1
▁allah,92,0,0
▁politikas,92,1,0
▁kısa,91,1,1
▁sürekli,91,1,1
▁düzenleme,91,1,1
ül,91,1,1
▁bak,91,1,1
▁d,91,0,0
it,91,1,1
bu,91,1,1
▁kâr,91,0,0
▁gerekti,90,1,0
▁gör,90,1,1
idir,90,1,1
ebil,90,1,1
▁belge,90,1,1
▁bas,90,1,1
▁parça,90,1,1
▁bazı,90,1,1
bi,89,1,1
▁bakanlığı,89,1,0
▁düşün,89,1,1
▁yarat,89,1,1
▁savaşı,88,1,0
▁ceza,88,1,1
▁doğu,88,1,1
ve,88,1,1
▁ana,88,1,1
▁kalkın,88,1,1
▁ise,88,1,1
liğin,88,1,1
▁18,88,0,0
▁efendi,88,1,1
mez,87,1,1
▁derece,87,1,1
▁ar,87,1,1
▁esnek,87,1,1
▁satın,87,1,1
▁sun,87,1,1
yle,87,1,1
▁belirli,86,1,1
▁do,86,1,1
▁ikinci,86,1,0
▁yasa,86,1,1
▁gir,86,1,1
amaz,86,1,1
▁birbir,86,1,1
▁at,86,1,1
▁içeri,86,1,1
▁eski,86,1,1
▁temsil,86,1,1
lamak,85,1,1
miz,85,1,1
▁içerisinde,85,1,0
▁antlaşma,85,1,1
▁geniş,84,1,1
▁be,84,1,1
▁tanımlan,84,1,0
▁bin,84,1,1
ünü,84,1,1
▁eş,84,1,1
▁tüketici,84,1,0
▁bölüm,84,1,1
▁yazar,84,1,1
▁fonksiyon,84,1,1
▁r,84,1,1
▁standart,83,1,1
▁aşamas,83,1,0
▁eylem,83,1,1
▁şey,83,1,1
▁ni,83,1,1
ladığı,83,1,1
▁iz,83,1,1
cilik,83,1,1
▁stok,83,1,1
▁maliyeti,83,1,0
▁tehlike,82,1,1
▁bırak,82,1,1
acağı,82,1,1
▁algı,82,1,1
▁nüfus,82,1,1
▁şekl,82,1,0
▁on,82,1,1
▁denge,82,1,1
▁marka,82,1,1
▁oyun,82,1,1
x,82,1,1
leyici,81,1,1
▁men,81,1,1
▁değişik,81,1,1
▁mu,81,1,1
▁duygu,81,1,1
▁nesne,81,1,1
▁batı,81,1,1
▁edebiyat,81,1,1
▁etkinlik,81,1,1
▁anlayış,81,1,1
meli,80,1,1
dür,80,1,1
una,80,1,1
▁mahkeme,80,1,1
▁talep,80,1,1
▁merkezi,80,1,1
▁ev,79,1,1
▁meydana,79,1,0
▁saat,79,1,1
▁hayat,79,1,1
▁kolay,79,1,1
▁öne,79,1,0
et,79,1,1
▁kredi,79,1,1
▁w,79,0,0
▁ortalama,79,1,1
▁medya,79,1,1
▁varlık,79,1,1
▁islam,79,0,0
▁tah,78,0,0
mesine,78,1,1
▁8,78,0,0
▁özelliği,78,1,0
▁hücre,78,1,1
▁yüksel,78,1,1
▁nite,78,0,0
▁fayda,78,1,1
▁0,78,0,0
dar,78,1,1
▁dayalı,77,1,1
tığı,77,1,1
meye,77,1,1
ra,77,1,1
▁rapor,77,1,1
▁harcama,77,1,0
▁oluşturul,76,1,0
▁deniz,76,1,1
▁karşılaş,76,1,1
▁üzere,76,1,1
mayı,76,1,1
asıl,76,1,1
▁uyum,76,1,1
▁korun,76,1,1
▁u,76,1,1
▁z,76,1,1
▁öğretim,76,1,1
▁devam,75,1,1
▁organ,75,1,1
▁küçük,75,1,1
▁ek,75,1,1
siyle,75,1,1
▁üç,75,1,1
leriyle,75,1,1
▁test,75,1,1
▁kara,74,1,1
▁serbest,74,1,1
▁şiddet,74,1,1
ip,74,1,1
▁beş,74,1,1
▁grubu,74,1,0
▁gelenek,74,1,1
es,74,1,1
ing,74,0,0
▁st,74,0,0
▁yüzyıl,74,1,1
▁ali,74,1,1
▁üzerine,73,1,0
ğini,73,0,0
▁düş,73,1,1
▁günü,73,1,1
▁ses,73,1,1
ç,73,0,0
▁enerji,73,1,1
▁konusunda,73,1,0
▁değiştir,73,1,0
du,73,1,1
▁ürünü,73,1,0
if,73,0,0
▁vi,73,1,0
▁işbirliği,73,1,0
▁anlaşma,73,1,1
ğunu,72,0,0
▁verimli,72,1,0
▁çalış,72,1,1
▁yabanc,72,0,0
▁yara,72,1,1
▁istihdam,72,1,1
▁olmuş,72,1,0
▁ter,72,1,1
▁itibar,72,1,1
▁yayın,72,1,1
▁düzenlen,72,1,0
▁zorunlu,72,1,1
▁banka,72,1,1
▁rol,72,1,1
▁beceri,72,1,1
▁tl,72,0,0
▁ba,72,1,1
▁üst,71,1,1
gen,71,1,1
▁taşıma,71,1,0
▁deprem,71,1,1
▁asker,71,1,1
▁kriz,71,1,1
▁adı,71,1,0
um,71,1,1
▁ingiltere,71,0,0
▁sonuç,71,1,1
▁birleş,71,1,1
▁analiz,71,1,1
▁denet,71,1,1
▁bütçe,71,1,1
st,71,0,0
▁roman,71,1,1
▁sat,71,1,1
▁ki,71,1,1
▁almanya,70,0,0
▁sol,70,1,1
▁der,70,1,1
▁kayb,70,0,0
▁altında,70,1,0
▁konusu,70,1,0
▁ol,70,1,1
▁geliş,70,1,1
▁dağılım,70,1,1
▁tüketim,70,1,1
zi,70,1,1
▁bankas,70,1,0
▁koruma,70,1,1
▁mak,70,1,1
▁bağ,70,1,1
▁kaza,69,1,1
landırma,69,1,1
▁hayvan,69,1,1
▁aracı,69,1,1
▁kitle,69,1,1
▁görüşme,69,1,1
▁yapan,69,1,0
▁cumhuriyet,69,1,1
▁uzman,69,1,1
j,69,0,0
▁erkek,69,1,1
▁değişken,69,1,1
nen,68,1,1
▁tercih,68,1,1
emez,68,1,1
▁psikoloji,68,1,1
▁hastalık,68,1,1
▁olası,68,1,1
hi,68,0,0
▁takım,68,1,1
▁ticari,68,1,1
liğini,68,1,1
▁öğretmen,68,1,1
▁ye,68,1,1
▁am,68,0,0
▁lider,68,1,1
▁felsefe,68,1,1
▁söylen,67,1,1
lo,67,0,0
▁ayrıl,67,1,1
ro,67,0,0
ımı,67,1,1
landırıl,67,1,1
▁kesin,67,1,1
ge,67,0,0
▁arz,67,1,1
▁performans,67,1,1
▁muha,67,1,0
▁büyüme,67,1,0
mu,67,1,1
▁teknik,66,1,1
▁ayır,66,1,1
▁değişme,66,1,0
çe,66,1,1
nün,66,1,1
▁kitap,66,1,1
cu,66,1,1
▁yapma,66,1,1
▁tur,66,1,1
▁sa,66,1,1
ken,66,1,1
▁y,66,1,1
▁dolay,65,1,1
▁sıcak,65,1,1
os,65,1,0
▁kayıt,65,1,1
▁beyan,65,1,1
ân,65,0,0
▁ş,65,1,1
▁bakan,65,1,1
▁yaşlı,65,1,1
▁yerel,64,1,1
▁ince,64,1,1
▁zor,64,1,1
▁uzak,64,1,1
▁odak,64,1,1
▁müdahale,64,1,1
▁dağı,64,1,0
layıcı,64,1,1
▁mesaj,64,1,1
▁geliştiril,64,1,0
cılık,64,1,1
fi,64,1,1
▁söyle,64,1,1
rken,64,1,1
▁x,64,1,1
▁envanter,64,1,1
ha,63,1,1
▁sayısı,63,1,0
3,63,0,0
▁ulusal,63,1,1
▁analizi,63,1,0
▁ko,63,0,0
▁paşa,63,1,1
▁man,63,1,1
▁endüstri,63,1,1
▁bitki,63,1,1
yo,63,0,0
▁küre,63,1,1
▁hesap,63,1,1
yer,63,1,1
▁modern,63,1,1
▁ab,63,1,1
▁konuş,63,1,1
▁ben,63,1,1
ey,63,1,1
▁artış,63,1,1
▁uyar,62,1,1
▁milli,62,1,1
▁turizm,62,1,1
ke,62,1,1
▁tutu,62,1,1
▁çeşitli,62,1,1
leyen,62,1,1
▁yaygın,62,1,1
6,62,0,0
ama,62,1,1
▁küresel,62,1,1
▁7,62,0,0
us,62,1,1
▁müslüman,62,1,1
▁dalga,61,1,1
▁kes,61,1,1
4,61,0,0
▁gelme,61,1,0
▁l,61,1,1
▁ancak,61,1,1
▁gönder,61,1,1
▁millet,61,1,1
▁içer,61,1,1
▁yönetme,61,1,0
▁değerlendiril,61,1,0
tu,61,1,1
▁tazminat,60,1,1
▁açıl,60,1,1
▁12,60,0,0
▁yeterli,60,1,1
mar,60,0,0
▁isim,60,1,1
sin,60,1,1
▁is,60,1,1
▁örgütü,60,1,0
▁şart,60,1,1
▁ce,60,1,1
▁mo,60,0,0
or,60,1,0
likle,60,1,1
▁sal,60,1,1
par,60,0,0
▁siyasal,60,1,1
▁pay,60,1,1
▁organizasyon,59,1,1
▁acil,59,1,1
siyon,59,0,0
▁mi,59,1,1
▁akım,59,1,1
lanmış,59,1,1
▁savun,59,1,1
dıkları,59,1,1
▁türkçe,59,0,0
▁çocuğu,59,1,0
oloji,59,0,0
▁fransa,59,0,0
▁eğri,59,1,1
lenen,58,1,1
▁meslek,58,1,1
▁uygulan,58,1,0
▁değil,58,1,1
▁alacak,58,1,1
▁etmesi,58,1,0
iz,58,1,1
10,58,0,0
laş,58,1,1
bil,58,1,1
▁le,58,1,1
▁anayasa,58,1,1
▁çözüm,58,1,1
▁kali,58,1,0
▁konum,58,1,1
▁malzeme,57,1,1
▁bulundu,57,1,0
▁motor,57,1,1
suz,57,1,1
ba,57,1,1
lanır,57,1,1
ucu,57,1,1
▁tablo,57,1,1
ilme,57,1,1
▁güçlü,57,1,1
▁geçir,57,1,1
▁adalet,57,1,1
mo,57,0,0
▁hata,57,1,1
▁toprak,57,1,1
▁it,57,1,1
▁talebi,57,1,0
▁ele,57,1,1
▁fark,57,1,1
▁internet,57,0,0
▁em,57,1,1
▁bulunma,56,1,0
va,56,1,0
▁gerçekleş,56,1,1
▁sebep,56,1,1
▁kaynağ,56,1,1
hangi,56,1,1
liğe,56,1,1
▁genellikle,56,1,1
▁15,56,0,0
▁siyasi,56,1,1
▁bey,56,1,1
▁saha,56,1,1
tırma,56,1,1
▁yolu,55,1,0
▁aşama,55,1,1
▁can,55,1,1
▁yardımcı,55,1,0
imi,55,1,1
▁film,55,1,1
son,55,1,1
ektif,55,0,0
▁mek,55,1,1
=,55,0,0
sav,55,1,1
▁hip,54,1,1
▁kısm,54,1,0
▁tespit,54,1,1
▁seviye,54,1,1
▁hızı,54,1,0
▁bes,54,1,0
ıp,54,1,1
ısı,54,1,1
▁bağımlı,54,1,0
▁dışında,54,1,0
▁benzer,54,1,1
▁imza,54,1,1
tü,54,1,1
▁şair,54,1,1
sü,53,1,1
▁amerika,53,0,0
lem,53,1,0
▁yaşa,53,1,1
meyen,53,1,1
▁istanbul,53,0,0
▁9,53,0,0
tay,53,1,1
▁har,53,1,1
▁veren,53,1,0
▁indir,53,1,1
▁arası,53,1,0
▁meclis,53,1,1
▁duyu,53,1,1
▁hadis,53,1,1
eceği,52,1,1
▁birinci,52,1,1
▁hiçbir,52,1,1
nce,52,1,1
ığında,52,1,1
abilmesi,52,1,1
▁yağ,52,1,1
olojik,52,0,0
▁),52,0,0
şim,52,1,1
▁fi,52,1,1
fa,52,1,1
▁müdürlüğü,52,1,0
▁giriş,52,1,1
▁paylaş,52,1,1
▁fe,52,1,1
▁he,52,1,1
tım,52,1,1
av,52,1,1
>,52,0,0
▁boy,51,1,1
▁uygun,51,1,1
tma,51,1,1
▁yasal,51,1,1
▁yararlan,51,1,1
▁sağlam,51,1,1
▁belli,51,1,1
▁bilgisayar,51,1,1
▁yoksul,51,1,1
ek,51,1,1
▁yoluyla,51,1,0
mesini,51,1,1
nü,51,1,1
▁han,51,1,1
▁kelime,51,1,1
▁fotoğraf,51,1,1
▁onun,51,1,1
ıyor,51,1,1
▁buz,51,1,1
▁?,50,0,0
▁temiz,50,1,1
▁198,50,0,0
▁kayd,50,0,0
dı,50,1,1
▁eleman,50,1,1
▁tasarım,50,1,1
▁bo,50,0,0
▁toplu,50,1,1
▁ayet,50,1,1
▁na,50,1,1
▁sürücü,50,1,1
▁sivil,49,1,1
ton,49,1,1
95,49,0,0
▁net,49,1,1
▁canlı,49,1,1
ndeki,49,1,1
▁kurulmas,49,0,0
ilebilir,49,1,1
larıyla,49,1,1
▁arttır,49,1,0
▁ist,49,1,0
▁benimse,49,1,1
▁li,49,1,1
▁yaptığı,49,1,0
▁gid,49,1,1
▁hesab,49,1,1
fer,49,1,1
▁uygulanması,49,1,0
▁karakter,49,1,1
imiz,49,1,1
▁işaret,48,1,1
▁belirtil,48,1,0
manın,48,1,1
▁ettiği,48,1,0
ver,48,1,1
▁…,48,0,0
▁gaz,48,1,1
▁makine,48,1,1
▁gözlem,48,1,1
▁anlat,48,1,1
▁toplantı,48,1,1
▁üret,48,1,1
ol,48,1,1
▁döviz,48,1,1
kul,48,1,1
ğe,48,0,0
▁kemal,48,1,1
üne,48,1,1
▁seçil,48,1,1
50,48,0,0
▁sene,48,1,1
ayı,48,1,1
▁sunu,48,1,1
▁hâl,48,0,0
َ,48,0,0
▁göç,48,1,1
▁taşı,48,1,1
name,48,1,1
▁olup,47,1,0
ay,47,1,1
▁italya,47,0,0
▁edin,47,1,1
▁kötü,47,1,1
az,47,1,1
▁hale,47,1,1
▁bildir,47,1,1
▁la,47,1,1
▁kıl,47,1,1
▁başkan,47,1,1
▁istikrar,47,1,1
▁çek,47,1,1
din,47,1,1
▁geçerli,47,1,1
▁tekrar,47,1,1
▁problem,47,1,1
▁to,47,0,0
▁ok,47,1,1
▁bun,47,1,1
▁yorum,47,1,1
▁hu,47,1,1
▁dar,47,1,1
han,47,1,1
▁enflasyon,47,1,1
▁sık,46,1,1
▁uçak,46,1,1
bir,46,1,1
▁bile,46,1,1
▁boyut,46,1,1
▁olu,46,1,0
▁dava,46,1,1
lendiril,46,1,1
▁ağ,46,1,1
lendir,46,1,1
▁co,46,0,0
▁rusya,46,0,0
meyi,46,1,1
▁ayrı,46,1,1
▁bek,46,1,1
am,46,0,0
▁inceleme,46,1,0
▁ahlak,46,1,1
▁kendin,46,1,0
▁gümrük,46,1,1
▁katkı,45,1,1
▁emir,45,1,1
ze,45,1,1
ıv,45,1,1
▁kaldır,45,1,1
▁kez,45,1,1
▁tan,45,1,1
▁kaynaklan,45,1,1
kar,45,1,1
▁üstün,45,1,1
▁içi,45,1,1
▁takip,45,1,1
▁ahmet,45,0,0
▁op,45,0,0
▁yurt,45,1,1
▁tanı,45,1,1
▁olgu,45,1,1
dik,44,1,1
▁dönüş,44,1,1
▁tahmin,44,1,1
▁hep,44,1,1
▁maddi,44,1,1
▁ders,44,1,1
▁devr,44,1,1
edil,44,1,0
ştirilmesi,44,1,1
leştiril,44,1,1
▁sahiptir,44,1,0
▁düzelt,44,1,1
▁emek,44,1,1
sen,44,1,1
ret,44,1,1
▁özgü,44,1,1
▁imparatorluğu,44,1,0
▁hat,44,1,1
▁es,44,1,1
▁sanatçı,44,1,0
▁olumsuz,44,1,1
▁açıklam,44,1,0
ırken,44,1,1
▁yönel,44,1,1
ley,43,1,1
ber,43,1,0
▁ölüm,43,1,1
▁mücadele,43,1,1
▁tedavi,43,1,1
▁çin,43,1,1
▁dur,43,1,1
▁koruy,43,1,0
▁sayıl,43,1,0
▁30,43,0,0
inci,43,1,1
▁of,43,1,1
▁vatandaş,43,1,1
▁etkinliği,43,1,0
▁or,43,1,0
▁hüküm,43,1,1
▁yaratıc,43,0,0
▁tar,43,1,1
▁barış,43,1,1
ul,43,1,1
▁ik,43,1,1
▁önerme,43,1,0
▁mer,43,0,0
▁liras,43,1,0
▁usul,43,1,1
za,43,1,1
▁kimse,43,1,1
▁spor,43,1,1
▁aşırı,43,1,1
▁eğ,43,1,1
▁hasar,42,1,1
ah,42,1,1
▁seçenek,42,1,1
▁yürü,42,1,1
▁aldığı,42,1,0
▁süt,42,1,1
▁eksik,42,1,1
▁pas,42,1,1
▁başla,42,1,1
▁tutum,42,1,1
▁san,42,1,1
▁ölçe,42,1,0
▁teşkilat,42,1,1
▁konferans,42,1,1
▁sahibi,42,1,0
▁ilgi,42,1,1
▁işsiz,42,1,1
lığa,42,1,1
▁parti,42,1,1
▁belir,42,1,1
is,42,1,1
▁bul,42,1,1
▁pa,42,0,0
ğin,42,0,0
iyor,42,1,1
▁karşılık,42,1,1
▁web,42,1,1
▁üçüncü,42,1,0
▁gereksinim,41,1,1
▁nitelik,41,1,1
▁öncesi,41,1,0
▁oda,41,1,1
bo,41,0,0
▁denir,41,1,1
▁işyer,41,1,1
oz,41,1,0
ılma,41,1,1
▁kesim,41,1,1
20,41,0,0
▁küme,41,1,1
▁as,41,1,1
▁idari,41,1,1
▁kari,41,1,1
▁ca,41,1,1
ça,41,1,1
ağı,41,1,1
▁genç,41,1,1
öncesi,41,1,0
▁tutm,41,1,0
▁anadolu,41,0,0
▁seyahat,41,1,1
▁ka,41,1,1
bin,41,1,1
▁adam,41,1,1
▁tutar,41,1,1
▁çatışma,41,1,1
▁poli,41,0,0
▁git,41,1,1
min,41,1,1
q,41,0,0
dek,41,1,1
▁mehmet,41,0,0
▁uy,40,1,1
ebilecek,40,1,1
laşması,40,1,1
▁birlik,40,1,1
hal,40,1,1
▁politik,40,1,1
ad,40,1,1
ck,40,0,0
▁17,40,0,0
deli,40,1,1
▁‘,40,0,0
▁operasyon,40,1,1
▁üretil,40,1,0
▁et,40,1,1
▁açıklan,40,1,0
▁stratejik,40,1,1
▁suyu,40,1,1
▁taşın,40,1,1
br,40,0,0
▁ra,40,1,1
▁gelişmiş,40,1,0
▁gazete,40,1,1
▁you,40,0,0
▁eleştir,40,1,1
▁tanın,40,1,1
durma,40,1,1
!,40,0,0
▁eşya,40,1,1
▁egemen,40,1,1
▁nak,40,0,0
isi,40,1,0
▁olabilir,40,1,0
▁zengin,40,1,1
▁dini,40,1,1
▁lik,40,1,1
▁kongre,40,1,1
▁duyarlı,39,1,1
▁radyo,39,1,1
▁bina,39,1,1
▁kırmızı,39,1,1
eri,39,1,1
▁hali,39,1,0
abilecek,39,1,1
▁50,39,0,0
▁oluşu,39,1,0
müş,39,1,1
mız,39,1,1
cel,39,0,0
▁mülk,39,1,1
▁bağlantı,39,1,1
▁par,39,0,0
▁cins,39,1,1
nı,39,1,1
▁adlandır,39,1,0
▁çerçeve,39,1,1
▁j,39,0,0
yecek,39,1,1
▁akıl,39,1,1
ilir,39,1,1
istan,39,1,0
tör,39,1,1
30,39,0,0
▁görüntü,39,1,1
▁mısır,39,1,1
▁kuvvet,39,1,1
▁hükümet,39,1,1
▁basit,39,1,1
▁<,39,0,0
▁daire,38,1,1
▁mümkün,38,1,1
▁kapasite,38,1,1
▁yetersiz,38,1,1
▁tü,38,1,1
▁konut,38,1,1
▁taş,38,1,1
▁görün,38,1,0
▁renk,38,1,1
tal,38,1,1
go,38,0,0
▁belirt,38,1,1
▁izin,38,1,1
▁ed,38,1,1
▁yemek,38,1,1
▁dan,38,1,1
ışma,38,1,1
▁şehir,38,1,1
▁sü,38,1,1
▁ham,38,1,1
ih,38,0,0
▁kız,38,1,1
luğun,38,1,1
▁kurma,38,1,0
co,38,0,0
kol,38,1,1
▁güzel,38,1,1
▁kıymet,38,1,1
▁onay,38,1,1
▁televizyon,38,1,1
▁namaz,38,1,1
▁okuma,38,1,0
ab,38,1,1
▁beyaz,37,1,1
▁özellikle,37,1,0
dığını,37,1,1
▁lo,37,0,0
edilen,37,1,0
▁kaçın,37,1,1
ık,37,1,1
▁silah,37,1,1
▁yeşil,37,1,1
▁normal,37,1,1
▁mevcut,37,1,1
▁pro,37,0,0
▁pozitif,37,1,1
mlu,37,0,0
dikleri,37,1,1
▁bar,37,1,1
▁oluşum,37,1,1
lıkla,37,1,1
▁saptan,37,1,0
▁ri,37,1,1
▁pozisyon,37,1,1
▁ölç,37,1,1
▁ilaç,37,1,1
▁uz,37,1,1
▁başvuru,37,1,1
do,37,1,1
▁yansıt,37,1,1
▁yoğun,37,1,1
▁mar,37,0,0
▁kurul,37,1,1
▁aş,37,1,1
ko,37,0,0
op,37,0,0
▁anne,37,1,1
],37,0,0
+,37,0,0
▁deney,37,1,1
▁raf,37,1,1
▁bulunu,36,1,0
▁olabil,36,1,0
▁çıkış,36,1,1
inç,36,1,1
▁pan,36,0,0
ktedir,36,0,0
▁km,36,0,0
▁ölçül,36,1,0
mal,36,1,1
▁engel,36,1,1
yum,36,1,1
▁bağlan,36,1,0
▁sözcük,36,1,1
▁girişimci,36,1,0
▁disiplin,36,1,1
var,36,1,1
▁etmiş,36,1,0
▁mesleki,36,1,1
▁11,36,0,0
▁ruh,36,1,1
▁imaj,36,1,1
▁bilinme,36,1,0
▁zorunda,36,1,0
▁evren,36,1,1
▁marjinal,36,1,1
▁maliye,36,1,1
▁fon,36,1,1
▁iktisadi,36,1,1
▁uçuş,36,1,1
▁metin,36,1,1
▁cm,36,0,0
▁yolcu,36,1,1
▁anlaşıl,36,1,0
▁güneş,36,1,1
ْ,36,0,0
▁kral,36,1,1
▁+,36,0,0
▁mekan,35,1,1
▁erken,35,1,1
▁gıda,35,1,1
▁kurulmu,35,1,0
▁sev,35,1,1
▁seçme,35,1,0
▁başkanlığı,35,1,0
▁zayıf,35,1,1
▁mez,35,1,1
▁birisi,35,1,1
▁belediye,35,1,1
▁puan,35,1,1
▁bileşen,35,1,1
▁muhammed,35,0,0
cü,35,1,1
hat,35,1,1
▁savunma,35,1,1
▁zincir,35,1,1
gücü,35,1,0
▁',35,0,0
▁okulu,35,1,0
▁klasik,35,1,1
▁baba,35,1,1
▁ihracat,35,1,1
▁kod,35,1,1
mekte,35,1,1
▁ulus,35,1,1
▁divan,35,1,1
▁otel,35,1,1
▁kas,34,1,1
▁işe,34,1,1
ga,34,0,0
tıkları,34,1,1
▁hi,34,0,0
▁dışı,34,1,1
landığı,34,1,1
▁belirlenen,34,1,0
▁demir,34,1,1
diğinde,34,1,1
▁ideal,34,1,1
ştiği,34,1,1
▁car,34,1,1
fe,34,1,1
▁bilinen,34,1,0
yet,34,1,1
ümlü,34,1,1
oğlu,34,1,0
▁bedel,34,1,1
▁negatif,34,1,1
▁öneri,34,1,1
▁ke,34,1,1
tam,34,1,1
▁doku,33,1,1
▁sis,33,1,1
▁sel,33,1,1
▁servi,33,1,1
▁sebeb,33,1,1
▁korku,33,1,1
▁iken,33,1,0
▁ayak,33,1,1
▁ettir,33,1,0
ize,33,1,1
ğinin,33,0,0
▁çeşit,33,1,1
▁rehber,33,1,1
▁evrensel,33,1,0
▁ağırlık,33,1,1
▁saygı,33,1,1
▁ısı,33,1,1
▁kira,33,1,1
▁gü,33,0,0
▁drama,33,1,1
▁başl,33,1,0
▁haz,33,1,1
eği,33,1,0
▁sen,33,1,1
▁ilerle,33,1,1
▁kaldırıl,33,1,0
▁depo,33,1,1
▁teşvik,33,1,1
▁dergi,33,1,1
▁rezerv,33,1,1
▁tasarruf,33,1,1
akta,33,1,0
▁haline,33,1,0
▁arac,33,0,0
7,33,0,0
▁rağ,33,0,0
duğu,33,1,1
▁gök,33,1,1
▁gu,33,0,0
▁sure,33,1,1
van,33,1,0
▁gösteril,33,1,0
may,33,0,0
▁cephe,33,1,1
▁güvenli,32,1,0
▁per,32,0,0
▁vücut,32,1,1
▁soğuk,32,1,1
▁gerekli,32,1,1
lin,32,1,1
▁oto,32,1,1
kça,32,0,0
▁park,32,1,1
veren,32,1,0
ığını,32,1,1
▁hukuki,32,1,1
ka,32,1,1
abilme,32,1,1
▁destekle,32,1,1
▁zihin,32,1,1
▁25,32,0,0
▁derin,32,1,1
▁kategori,32,1,1
▁fırsat,32,1,1
▁olanak,32,1,1
şi,32,0,0
▁polis,32,1,1
▁çaba,32,1,1
abil,32,1,1
▁post,32,1,1
▁hay,32,1,1
▁alıc,32,1,1
▁demokrasi,32,1,1
▁aracıl,32,1,0
▁borc,32,1,1
kin,32,1,1
▁hormon,32,1,1
lardaki,32,1,1
▁havacı,32,1,0
▁mustafa,32,0,0
▁ışık,31,1,1
▁telefon,31,1,1
▁dal,31,1,1
▁olacak,31,1,0
▁işveren,31,1,1
▁altı,31,1,1
sizlik,31,1,1
düğü,31,1,1
lerdeki,31,1,1
▁memur,31,1,1
▁tepki,31,1,1
çok,31,1,1
madan,31,1,1
▁ho,31,0,0
▁engelle,31,1,1
▁öğre,31,0,0
▁im,31,1,1
▁for,31,0,0
likler,31,1,1
res,31,1,0
likli,31,1,1
▁etmekte,31,1,0
▁ahlaki,31,1,1
as,31,1,1
▁eme,31,1,1
▁yetiş,31,1,1
▁perakende,31,1,1
▁ziya,31,1,1
ığıyla,31,1,1
▁mutlak,31,1,1
ınca,31,1,1
▁dizi,31,1,1
▁birleştir,31,1,0
▁kitab,31,1,1
tra,31,0,0
▁yarı,31,1,1
▁mikro,31,1,1
▁liberal,31,1,1
▁şampiyon,31,1,1
▁futbol,31,1,1
▁=,31,0,0
▁numara,30,1,1
kon,30,1,1
▁yerleşim,30,1,1
▁geçiş,30,1,1
▁ilan,30,1,1
▁yaşan,30,1,0
evi,30,1,0
▁etken,30,1,1
▁kalan,30,1,1
kan,30,1,1
▁aktif,30,1,1
▁amaçlı,30,1,0
60,30,0,0
zo,30,0,0
▁katılımcı,30,1,1
▁uğra,30,1,1
▁sultan,30,1,1
▁iktidar,30,1,1
▁don,30,1,1
ran,30,1,1
▁ci,30,1,1
▁basınç,30,1,1
dü,30,1,1
▁hisse,30,1,1
▁mağaza,30,1,1
rim,30,1,1
▁ü,30,1,1
▁belirsiz,30,1,1
▁gizli,30,1,1
▁res,30,1,0
he,30,1,1
ük,30,1,1
yordu,30,1,1
niği,30,1,1
▁çekim,30,1,1
25,30,0,0
▁coğrafya,30,1,1
▁ajan,29,1,1
▁tutulma,29,1,1
▁böyle,29,1,1
▁herkes,29,1,1
▁sarı,29,1,1
▁kayıp,29,1,1
▁dön,29,1,1
▁vb,29,0,0
▁ama,29,1,1
▁oluşturdu,29,1,0
ok,29,1,1
low,29,0,0
▁ard,29,1,1
▁görme,29,1,0
abilen,29,1,1
▁asya,29,1,0
▁günümüzde,29,1,0
▁artışı,29,1,0
90,29,0,0
▁adım,29,1,1
▁tarihsel,29,1,0
▁sonuçlar,29,1,0
▁elektronik,29,1,1
öğretim,29,1,1
lemek,29,1,1
▁yayım,29,1,1
▁anayasası,29,1,0
▁tbmm,29,0,0
ılmış,29,1,1
▁özgürlük,29,1,0
▁resmi,29,1,1
liğine,29,1,1
▁komisyon,29,1,1
▁osman,29,0,0
▁kuş,29,1,1
▁gül,29,1,1
lamaya,29,1,1
ciler,29,1,1
▁kamera,29,1,1
▁birleşik,29,1,1
izasyon,29,0,0
▁yeti,29,1,1
▁not,29,1,1
▁med,29,1,1
fil,29,1,1
▁çıktı,29,1,1
▁terim,29,1,1
▁dili,29,1,0
▁istisna,29,1,1
yor,29,1,1
▁sayfa,29,1,1
▁kapı,28,1,1
rus,28,0,0
kal,28,1,1
▁sıvı,28,1,1
▁yık,28,1,1
▁resim,28,1,1
▁sembol,28,1,1
şen,28,1,1
▁coğrafi,28,1,1
yolu,28,1,0
▁sıfır,28,1,1
▁başbakan,28,1,1
şir,28,1,1
15,28,0,0
▁tesis,28,1,1
▁ayrıntı,28,1,1
▁mah,28,0,0
rma,28,0,0
▁bol,28,1,1
▁anket,28,1,1
ıca,28,1,1
▁konseyi,28,1,0
▁hâk,28,0,0
▁inan,28,1,1
nu,28,1,1
▁çekil,28,1,1
▁ünlü,28,1,1
uk,28,1,1
zel,28,0,0
▁yunanistan,28,0,0
▁baskı,28,1,1
▁tanrı,28,1,1
▁rakip,28,1,1
acı,28,1,1
▁nom,28,0,0
▁iktisat,28,1,1
▁ir,28,1,1
▁yeteneği,28,1,0
gı,28,0,0
ren,28,1,0
▁mes,28,0,0
▁ömer,28,0,0
▁gi,28,0,0
sın,28,1,1
edilme,28,1,0
▁yanı,28,1,1
▁sıcaklık,28,1,1
▁sap,28,1,1
▁form,28,1,1
▁mülakat,28,1,1
▁dik,27,1,1
▁önlemler,27,1,0
▁kimya,27,1,1
▁hastane,27,1,1
▁bulunur,27,1,0
▁girişim,27,1,1
▁kurtar,27,1,1
▁bit,27,1,1
▁hemen,27,1,1
▁kapat,27,1,1
▁güney,27,1,1
▁taban,27,1,1
san,27,1,1
▁dahil,27,1,1
▁sürdürül,27,1,0
▁nere,27,1,1
teki,27,1,1
▁becer,27,1,1
▁beklenti,27,1,1
▁özgürlüğü,27,1,0
der,27,1,1
▁sür,27,1,1
ğ,27,0,0
▁öğe,27,1,1
▁pr,27,0,0
▁du,27,1,1
▁öykü,27,1,1
▁sürdür,27,1,1
▁yayıl,27,1,1
▁aristo,27,0,0
ası,27,1,1
ebileceği,27,1,1
▁hükm,27,0,0
ng,27,0,0
ans,27,1,0
▁arka,27,1,1
▁olmas,27,0,0
▁kalk,27,1,1
▁ispanya,27,1,1
▁anlatım,27,1,1
▁köy,27,1,1
▁inanç,27,1,1
▁hic,27,1,1
id,27,1,1
▁ihtiyacı,27,1,0
▁rek,27,0,0
▁otorite,27,1,1
▁kanalı,27,1,0
▁kök,27,1,1
▁turist,27,1,1
elle,27,1,0
▁bur,27,1,1
▁atıl,27,1,1
▁taşımacı,27,1,1
▁gre,27,0,0
▁diş,27,1,1
▁volkan,26,1,1
ov,26,1,1
mina,26,1,0
▁inşa,26,1,1
▁yapım,26,1,1
▁ateş,26,1,1
▁bozul,26,1,1
▁yaklaşık,26,1,1
▁mesafe,26,1,1
yel,26,1,1
▁asit,26,1,1
▁mor,26,1,1
▁90,26,0,0
▁deneme,26,1,1
sun,26,1,1
abileceği,26,1,1
▁kamuoyu,26,1,1
▁büyü,26,1,1
05,26,0,0
▁bugün,26,1,1
▁sak,26,1,1
acağını,26,1,1
▁gören,26,1,0
▁çözme,26,1,0
▁yetenek,26,1,1
let,26,1,1
▁tabi,26,1,1
▁cumhurbaşkanı,26,1,1
▁alışveriş,26,1,1
▁katılma,26,1,0
▁yi,26,1,1
▁ismi,26,1,0
▁ödül,26,1,1
üyle,26,1,1
dem,26,1,1
iç,26,1,1
▁def,26,1,1
ner,26,1,0
abilmek,26,1,1
▁mem,26,1,1
▁siyaset,26,1,1
▁yarar,26,1,1
▁harf,26,1,1
yeti,26,1,1
▁ankara,26,0,0
▁işlen,26,1,0
▁şi,26,0,0
▁yakıt,26,1,1
▁saf,26,1,1
▁tr,26,0,0
▁fransız,26,0,0
▁vı,26,1,1
▁mavi,25,1,1
ığı,25,1,1
▁sı,25,1,1
▁şok,25,1,1
▁kapalı,25,1,1
▁ağrı,25,1,1
▁masa,25,1,1
▁dir,25,1,1
laz,25,1,0
▁kap,25,1,1
▁yaşanan,25,1,0
▁bakımından,25,1,0
şik,25,1,1
teor,25,0,0
▁ekip,25,1,1
▁iklim,25,1,1
▁çiz,25,1,1
▁aday,25,1,1
▁nükleer,25,1,1
▁hafta,25,1,1
▁yanıt,25,1,1
▁dönüştür,25,1,0
▁kapsa,25,1,1
▁alanlar,25,1,0
▁and,25,1,1
▁atatürk,25,0,0
▁meşru,25,1,1
durul,25,1,1
▁öge,25,1,1
per,25,0,0
aş,25,1,1
▁irade,25,1,1
▁ilgilen,25,1,1
aj,25,0,0
▁arap,25,0,0
▁bal,25,1,1
▁edildiği,25,1,0
bra,25,0,0
lığına,25,1,1
▁tasf,25,0,0
▁gönüllü,25,1,1
▁kimlik,25,1,1
▁demokrat,25,1,1
met,25,1,1
▁ibn,25,1,0
▁fa,25,1,1
▁â,25,0,0
▁olgun,25,1,1
▁[,25,0,0
▁anti,25,1,0
▁ligi,25,1,0
▁yetkili,24,1,1
suna,24,1,1
▁yasak,24,1,1
▁bahs,24,0,0
▁sınıfı,24,1,0
mizde,24,1,1
▁deneyim,24,1,1
19,24,0,0
mesinin,24,1,1
▁kuzey,24,1,1
▁tepe,24,1,1
▁topluluk,24,1,1
▁dağ,24,1,1
▁süren,24,1,0
▁yavaş,24,1,1
tematik,24,1,1
▁bölün,24,1,0
▁yasası,24,1,0
▁isyan,24,1,1
▁istatistik,24,1,1
sis,24,1,1
▁araştırmacı,24,1,1
▁londra,24,0,0
ettiği,24,1,0
▁yerleş,24,1,1
▁balık,24,1,1
▁teslim,24,1,1
▁fikir,24,1,1
▁gelecekte,24,1,0
▁sefer,24,1,1
▁dile,24,1,1
oto,24,1,1
▁keyne,24,0,0
etme,24,1,0
▁izleme,24,1,0
no,24,0,0
taki,24,1,1
▁aralık,24,1,0
▁bi,24,1,1
fin,24,1,1
<TAB>,24,0,0
▁onu,24,1,1
ulu,24,1,1
▁ört,24,1,1
▁ordu,24,1,1
▁devletleri,24,1,0
türk,24,0,0
▁benz,24,1,0
mer,24,0,0
bilgi,24,1,1
▁reseptör,24,1,1
▁hikâye,24,0,0
sch,24,0,0
▁we,24,0,0
▁gol,24,1,1
th,24,0,0
▁duy,23,1,1
▁azaltmak,23,1,0
▁yangın,23,1,1
▁biyolojik,23,1,1
▁biyo,23,0,0
▁transfer,23,1,1
dro,23,0,0
▁üstlen,23,1,1
pa,23,0,0
ho,23,0,0
▁profesyonel,23,1,1
▁hiyerar,23,0,0
▁gece,23,1,1
▁çalıştı,23,1,0
▁katı,23,1,1
mat,23,1,1
▁uç,23,1,1
▁bölümü,23,1,0
▁aydın,23,1,1
lerindeki,23,1,1
▁arkadaş,23,1,1
w,23,0,0
▁çift,23,1,1
pe,23,0,0
▁deli,23,1,1
▁aktivite,23,1,1
▁atan,23,1,0
ot,23,1,1
leş,23,1,1
gin,23,0,0
▁oy,23,1,1
anlar,23,1,1
▁vaka,23,1,1
liğinden,23,1,1
97,23,0,0
▁isteyen,23,1,0
sızlık,23,1,1
▁tarz,23,1,1
▁hiç,23,1,1
▁dağıl,23,1,1
▁futbolcu,23,1,0
hane,23,1,1
12,23,0,0
▁alış,23,1,1
▁tedarik,23,1,1
▁siz,23,1,1
kâr,23,0,0
▁meydan,23,1,1
▁abdullah,23,0,0
▁şah,23,1,1
▁karmaşık,23,1,1
▁ge,23,0,0
tr,23,0,0
▁roma,23,1,0
▁cevap,23,1,1
cus,23,0,0
▁kupa,23,1,1
spor,23,1,1
rt,23,0,0
▁ahmed,23,0,0
rmak,22,0,0
▁maruz,22,1,1
▁hiper,22,1,0
▁türlü,22,1,1
▁16,22,0,0
▁elektrik,22,1,1
bar,22,1,1
▁bulgu,22,1,1
ilmiş,22,1,1
▁ja,22,0,0
▁mevzuat,22,1,1
▁tane,22,1,1
kü,22,1,1
▁sp,22,0,0
▁ayar,22,1,1
▁ağır,22,1,1
▁kalp,22,1,1
▁yağmur,22,1,1
▁eğit,22,1,1
▁gereği,22,1,0
▁bulut,22,1,1
▁sabun,22,1,1
rol,22,1,1
ion,22,0,0
▁40,22,0,0
▁değişkenler,22,1,0
ılarak,22,1,1
arası,22,1,0
▁asıl,22,1,1
▁protein,22,1,1
oid,22,0,0
ud,22,1,1
▁ch,22,0,0
müz,22,1,1
▁çizg,22,0,0
▁av,22,1,1
▁mantık,22,1,1
▁tuz,22,1,1
▁davran,22,1,1
▁ça,22,1,1
▁kalem,22,1,1
ülü,22,0,0
▁yazıl,22,1,0
▁tartışma,22,1,1
▁bürokras,22,0,0
▁diye,22,1,1
ed,22,1,1
▁ona,22,1,1
▁devir,22,1,1
▁avusturya,22,0,0
▁ex,22,0,0
▁yaklaş,22,1,1
▁tat,22,1,1
▁okur,22,1,1
ben,22,1,1
▁defa,22,1,1
▁mekaniz,22,1,0
▁yat,22,1,1
▁sıralan,22,1,0
▁ga,22,0,0
▁pek,22,1,1
▁fen,22,1,1
ham,22,1,1
▁evlilik,22,1,1
▁kutup,22,1,1
▁göm,22,1,1
▁kutu,22,1,1
̈,22,0,0
▁alım,22,1,1
▁gerekçe,22,1,1
▁işletim,22,1,1
▁giymi,22,1,0
▁bozuk,22,1,1
▁düz,21,1,1
gram,21,1,1
▁ika,21,1,1
▁iran,21,1,0
▁sağlık,21,1,1
▁giren,21,1,0
▁kır,21,1,1
▁laboratuvar,21,1,1
▁fakat,21,1,1
▁çarp,21,1,1
▁tıbbi,21,1,1
▁uyuş,21,1,1
layarak,21,1,1
▁fu,21,0,0
▁avantaj,21,1,1
▁ada,21,1,1
▁kampanya,21,1,1
14,21,0,0
▁ser,21,1,1
▁yoğunlaş,21,1,0
02,21,0,0
▁ekibi,21,1,0
▁altın,21,1,1
sey,21,0,0
yat,21,1,1
▁doğan,21,1,1
▁unvan,21,1,1
▁karma,21,1,1
▁ölçüt,21,1,1
▁tak,21,1,1
▁hatt,21,1,0
uh,21,0,0
şehir,21,1,1
▁hane,21,1,1
▁boyunca,21,1,0
▁veli,21,1,1
▁yürütme,21,1,1
eme,21,1,1
▁muayene,21,1,1
▁rejim,21,1,1
aç,21,1,1
ülmüş,21,1,1
▁bebek,21,1,1
▁sabah,21,1,1
▁hayal,21,1,1
for,21,0,0
▁oyna,21,1,1
▁john,21,1,1
▁yüce,21,1,1
ِ,21,0,0
mü,21,1,1
▁miras,21,1,1
▁yo,21,0,0
▁yahudi,21,1,1
▁rejimi,21,1,0
▁sorgu,21,1,1
▁cu,21,1,1
40,21,0,0
▁neo,21,0,0
▁kor,21,1,1
▁naz,21,1,1
ğü,21,0,0
undaki,21,1,1
▁kom,21,1,1
lla,21,0,0
▁edeb,21,1,1
▁mit,21,1,1
▁mamul,21,1,1
rea,21,1,0
▁menfaat,21,1,1
▁die,21,0,0
▁sorumluluk,20,1,1
▁refah,20,1,1
▁zemin,20,1,1
kut,20,1,1
pati,20,1,1
▁atmosfer,20,1,1
▁duruma,20,1,0
▁desteği,20,1,0
▁sosyoloji,20,1,1
▁tehdi,20,0,0
mada,20,1,1
olu,20,1,0
▁60,20,0,0
ğinde,20,0,0
larak,20,1,1
▁azaltıl,20,1,0
▁tedbir,20,1,1
▁kalitesi,20,1,0
▁cidd,20,0,0
04,20,0,0
▁dönüşüm,20,1,1
11,20,0,0
▁yapılanma,20,1,0
▁harita,20,1,1
etmek,20,1,0
▁kuşak,20,1,1
▁eriş,20,1,1
▁kay,20,1,1
▁içiş,20,1,1
▁sar,20,1,1
▁kurgu,20,1,1
▁alternatif,20,1,1
▁.,20,0,0
▁rüzgâr,20,0,0
▁sosy,20,1,0
▁eksen,20,1,1
tak,20,1,1
lenmiş,20,1,1
▁evre,20,1,1
▁site,20,1,1
lt,20,0,0
▁if,20,0,0
▁üretici,20,1,1
▁yapıt,20,1,1
▁emr,20,1,0
ez,20,1,1
âl,20,0,0
▁saldırı,20,1,1
ör,20,1,1
▁redd,20,0,0
başı,20,1,0
▁hekim,20,1,1
▁reel,20,1,1
▁bunun,20,1,0
▁oyuncu,20,1,1
liğinde,20,1,1
▁real,20,0,0
▁bekle,20,1,1
▁eği,20,1,0
▁tiyatro,20,1,1
luğunu,20,1,1
mayan,20,1,1
▁sünnet,20,1,1
▁ku,20,0,0
▁paris,20,0,0
▁aşı,20,1,1
bey,20,1,1
▁hristiyan,20,0,0
▁metn,20,1,0
▁müş,20,1,1
ali,20,1,1
▁vakıf,20,1,1
▁çağ,20,1,1
tim,20,1,1
halat,20,1,1
beş,20,1,1
%,20,0,0
▁tescil,20,1,1
▁tal,20,1,1
▁ingiliz,20,1,1
▁mark,20,1,1
ard,20,1,1
▁girdi,20,1,1
▁reis,20,1,1
tesi,20,1,1
▁âşık,20,0,0
▁>,20,0,0
▁işleyiş,19,1,0
ğa,19,0,0
▁yaşadığı,19,1,0
aktif,19,1,1
▁ani,19,1,1
▁koyma,19,1,0
▁bez,19,1,1
▁ze,19,1,1
▁kalma,19,1,0
▁klinik,19,1,1
rir,19,0,0
▁iyileştirme,19,1,0
ft,19,0,0
kte,19,0,0
▁afrika,19,0,0
▁cihaz,19,1,1
▁güvenilir,19,1,1
ndaki,19,1,1
lay,19,1,0
▁tasar,19,1,1
▁virüs,19,1,1
ılı,19,1,1
▁ın,19,1,1
▁koordinasyon,19,1,1
▁komut,19,1,1
▁öğrenil,19,1,0
tez,19,1,1
her,19,1,1
▁taşıy,19,1,0
▁etraf,19,1,1
▁nü,19,1,1
▁yu,19,1,1
▁dışarı,19,1,1
▁bulunmak,19,1,0
▁yönetmen,19,1,1
▁erişim,19,1,1
▁imkân,19,0,0
▁evlenme,19,1,0
▁oldukları,19,1,0
▁dinleme,19,1,0
▁edebil,19,1,0
▁anonim,19,1,1
▁mutlu,19,1,1
▁seri,19,1,1
rıl,19,0,0
▁operatör,19,1,1
ata,19,1,1
▁selçuklu,19,1,0
▁fiili,19,1,1
▁çeşid,19,1,1
▁gen,19,1,1
▁önüne,19,1,0
art,19,1,1
▁ım,19,1,1
til,19,1,1
▁kut,19,1,1
▁tarif,19,1,1
don,19,1,1
lam,19,1,1
▁unsuru,19,1,0
▁zam,19,1,1
▁olun,19,1,0
▁örneği,19,1,0
▁had,19,1,1
pol,19,0,0
▁makam,19,1,1
ğı,19,0,0
yüz,19,1,1
24,19,0,0
kli,19,0,0
▁24,19,0,0
▁müşrik,19,1,1
ن,19,0,0
▁borsa,19,1,1
▁geçti,19,1,0
▁müzik,19,1,1
▁pe,19,0,0
▁tekel,19,1,1
▁sovyet,19,0,0
▁mahal,19,1,1
gu,19,0,0
▁ucu,19,1,1
▁yana,19,1,1
▁kapital,19,1,1
▁yansı,19,1,1
▁matematik,19,1,1
▁başlangıç,19,1,1
▁ikili,19,1,0
▁lig,19,1,1
▁doktrin,19,1,1
▁malı,19,1,1
▁wo,19,0,0
▁devin,19,1,1
<,19,0,0
▁ç,18,0,0
▁kusur,18,1,1
▁çoğunluk,18,1,1
▁artık,18,1,1
▁boz,18,1,1
▁pratik,18,1,1
▁ür,18,1,1
▁götür,18,1,1
▁girme,18,1,0
▁çağrı,18,1,1
doğu,18,1,1
▁statü,18,1,1
▁vekil,18,1,1
lerce,18,1,1
▁tu,18,1,1
forma,18,1,1
▁önlemek,18,1,0
metre,18,1,1
em,18,1,1
▁35,18,0,0
▁görevliler,18,1,0
eş,18,1,1
▁materyal,18,1,1
undan,18,1,1
▁sentez,18,1,1
▁arazi,18,1,1
▁pet,18,1,1
▁un,18,1,1
mini,18,1,1
▁kutsal,18,1,1
ic,18,1,1
▁pat,18,1,1
▁seç,18,1,1
▁sevgi,18,1,1
▁ag,18,1,1
dık,18,1,1
▁husus,18,1,1
▁icra,18,1,1
▁şe,18,1,1
▁aşk,18,1,1
tetik,18,1,1
▁nato,18,0,0
▁süper,18,1,1
ser,18,1,1
▁br,18,0,0
onu,18,1,1
leştirmek,18,1,1
▁yunan,18,1,0
▁rıza,18,1,1
meyeceği,18,1,1
▁sert,18,1,1
▁kimi,18,1,1
▁kanal,18,1,1
ime,18,1,1
▁ederek,18,1,0
▁beklenme,18,1,0
kara,18,1,1
yeni,18,1,1
▁kanıt,18,1,1
▁kitabı,18,1,0
▁tel,18,1,1
dra,18,0,0
▁etek,18,1,1
▁fer,18,1,1
س,18,0,0
ت,18,0,0
▁lu,18,1,1
▁13,18,0,0
▁mus,18,1,0
▁medrese,18,1,1
▁ismet,18,1,1
öl,18,1,1
▁şu,18,1,1
▁çiçek,18,1,1
▁kurucu,18,1,0
▁tohum,18,1,1
▁teklif,18,1,1
▁yüzey,18,1,1
alı,18,1,1
ıncı,18,1,1
▁kriter,18,1,1
ib,18,1,1
mus,18,1,0
▁keşf,18,0,0
▁akademi,18,1,1
▁süleyman,18,0,0
▁plato,18,1,1
▁dosya,18,1,1
▁mod,18,0,0
bet,18,1,1
landır,18,1,1
▁kahraman,18,1,1
▁deği,18,1,0
▁paydaş,17,1,1
▁mikroorganizma,17,1,1
▁yet,17,1,1
▁japonya,17,0,0
yu,17,1,1
▁çünkü,17,1,1
▁potansiyel,17,1,1
▁donanım,17,1,1
▁yeteri,17,1,0
▁esna,17,1,1
▁45,17,0,0
▁duyul,17,1,0
dim,17,1,1
ştırıl,17,1,1
▁ters,17,1,1
▁donan,17,1,0
▁yirmi,17,1,1
ümü,17,1,1
▁hiss,17,1,0
▁yaratma,17,1,0
▁kul,17,1,1
bilir,17,1,0
08,17,0,0
▁eşle,17,1,1
layabil,17,1,1
can,17,1,1
▁köprü,17,1,1
gar,17,1,1
ag,17,1,1
▁yöneti,17,1,0
▁vali,17,1,1
▁çorba,17,1,1
▁asa,17,1,1
▁rolü,17,1,0
▁şik,17,1,1
▁comp,17,0,0
▁paket,17,1,1
▁öte,17,1,1
▁ata,17,1,1
▁mut,17,1,0
▁meyve,17,1,1
▁yeme,17,1,1
gan,17,0,0
▁bellek,17,1,1
▁beraber,17,1,1
▁varsayım,17,1,1
tme,17,1,1
▁ekim,17,1,1
▁vurgu,17,1,1
etmesi,17,1,0
top,17,1,1
16,17,0,0
ayan,17,1,1
tar,17,1,1
▁işi,17,1,1
ring,17,1,1
▁port,17,0,0
ili,17,1,0
▁özet,17,1,1
kat,17,1,1
limi,17,1,1
jo,17,0,0
üm,17,1,1
▁yasağı,17,1,0
▁aktör,17,1,1
eceğini,17,1,1
▁mektup,17,1,1
ram,17,0,0
▁aygıt,17,1,1
▁feminist,17,1,1
içi,17,1,1
elim,17,1,1
▁leh,17,1,1
vet,17,1,0
kül,17,1,1
▁14,17,0,0
 ,17,0,0
▁cam,17,1,1
▁üyesi,17,1,0
▁hun,17,1,1
▁hasan,17,1,0
▁organik,17,1,1
▁milletvekil,17,1,1
▁suçlu,17,1,1
▁etkileşim,17,1,1
▁balkan,17,0,0
▁ettik,17,1,0
arı,17,1,1
tom,17,1,1
▁dağıtımı,16,1,0
▁çı,16,1,1
▁ez,16,1,1
▁lojis,16,0,0
▁bakteri,16,1,1
▁birkaç,16,1,1
▁barın,16,1,1
▁ölü,16,1,1
ks,16,0,0
▁eğilim,16,1,1
▁eğer,16,1,1
iti,16,1,0
ücü,16,1,1
▁af,16,1,1
sat,16,1,1
▁197,16,0,0
▁farkında,16,1,1
lanarak,16,1,1
▁proto,16,0,0
▁vücud,16,1,1
baş,16,1,1
▁hindistan,16,0,0
sar,16,1,1
▁q,16,0,0
▁aran,16,1,1
▁acı,16,1,1
▁yatır,16,1,1
▁hakem,16,1,1
▁ti,16,1,1
kültür,16,1,1
yağı,16,1,1
▁kale,16,1,1
▁hoş,16,1,1
▁ödev,16,1,1
ayet,16,1,1
▁eri,16,1,1
▁giy,16,1,1
▁ideoloji,16,1,1
▁psiko,16,0,0
dışı,16,1,1
▁have,16,1,0
▁havaalan,16,1,1
lamış,16,1,1
▁çe,16,1,1
▁boğaz,16,1,1
▁somut,16,1,1
▁doğ,16,1,1
▁saray,16,1,1
rak,16,0,0
▁eti,16,1,0
▁zekâ,16,0,0
▁terk,16,1,1
▁mekte,16,1,1
fo,16,0,0
▁ünı,16,1,0
61,16,0,0
▁katkıda,16,1,0
▁van,16,1,0
▁usta,16,1,1
ınız,16,1,1
emin,16,1,1
▁his,16,1,1
▁dair,16,1,1
ço,16,0,0
▁alman,16,1,0
yaz,16,1,1
tip,16,1,1
ig,16,0,0
los,16,0,0
01,16,0,0
▁adil,16,1,1
▁seçilen,16,1,0
▁alacağ,16,1,1
[,16,0,0
▁çoğu,16,1,1
▁kazanma,16,1,0
yorsa,16,1,1
▁gö,16,0,0
▁buhar,16,1,1
▁edip,16,1,1
▁akraba,16,1,1
▁sıfat,16,1,1
▁ağız,16,1,1
▁tabaka,16,1,1
alis,16,1,0
devlet,16,1,1
▁düşür,16,1,1
itme,16,1,0
▁ant,16,1,1
▁başı,16,1,0
▁cisim,16,1,1
▁eğim,16,1,1
the,16,0,0
▁sey,16,0,0
▁cümles,16,1,0
▁sch,16,0,0
▁log,16,1,1
je,16,0,0
▁papa,16,1,1
▁uğraş,16,1,1
▁sh,16,0,0
▁maç,16,1,1
rit,16,0,0
▁yaka,16,1,1
▁gösteri,16,1,1
▁oğlu,16,1,0
▁böl,16,1,1
▁zeyd,16,0,0
▁kare,15,1,1
▁duvar,15,1,1
▁patla,15,1,1
iyo,15,0,0
▁emniyet,15,1,1
▁bazen,15,1,1
▁döngü,15,1,1
ktan,15,0,0
▁toz,15,1,1
nom,15,0,0
sit,15,1,1
▁maden,15,1,1
zam,15,1,1
▁danışman,15,1,1
23,15,0,0
▁ağaç,15,1,1
▁cihazı,15,1,0
▁kader,15,1,1
▁başlat,15,1,0
des,15,1,0
▁imkan,15,1,1
▁müze,15,1,1
▁sergile,15,1,1
▁28,15,0,0
▁işler,15,1,1
▁öngörü,15,1,1
ekonomi,15,1,1
18,15,0,0
▁sta,15,0,0
▁ten,15,1,1
▁sin,15,1,1
▁ro,15,0,0
sur,15,1,1
▁bildirges,15,1,0
▁enzim,15,1,1
sak,15,1,1
ai,15,0,0
▁au,15,0,0
ada,15,1,1
▁ihti,15,0,0
▁şeyh,15,1,1
▁tir,15,1,1
▁çal,15,1,1
rama,15,0,0
hall,15,1,0
▁mat,15,1,1
ia,15,1,0
tele,15,1,0
▁arzu,15,1,1
modern,15,1,1
▁ünite,15,1,1
▁hollanda,15,0,0
nca,15,1,1
▁bayram,15,1,1
sek,15,1,1
▁hanım,15,1,1
▁suret,15,1,1
▁direk,15,1,1
▁za,15,1,1
▁ef,15,0,0
▁söylem,15,1,1
▁standard,15,1,1
lat,15,1,1
▁biz,15,1,1
ünden,15,1,1
cr,15,0,0
üst,15,1,1
▁geleneği,15,1,0
▁fiil,15,1,1
▁has,15,1,1
▁dua,15,1,1
net,15,1,1
▁tas,15,1,1
▁şir,15,1,1
yken,15,1,1
▁öfke,15,1,1
▁süs,15,1,1
▁ibadet,15,1,1
▁bağış,15,1,1
▁düze,15,1,1
▁mon,15,0,0
▁piyasada,15,1,0
lıkta,15,1,1
▁sürü,15,1,1
▁burun,15,1,1
ent,15,1,0
▁çar,15,1,1
▁düşünür,15,1,1
▁rus,15,0,0
fizik,15,1,1
▁monarşi,15,1,1
ina,15,1,0
▁nor,15,0,0
▁yarım,15,1,1
▁yönetil,15,1,0
ettin,15,1,0
gün,15,1,1
form,15,1,1
̆,15,0,0
▁üçge,14,0,0
▁oksijen,14,1,1
pl,14,0,0
▁siyah,14,1,1
▁olursa,14,1,0
işi,14,1,1
▁memnuniyet,14,1,1
gre,14,0,0
▁sto,14,0,0
▁kıyı,14,1,1
▁sıkıntı,14,1,1
▁150,14,0,0
▁çap,14,1,1
▁filtre,14,1,1
▁mas,14,1,1
▁mutlaka,14,1,1
▁ber,14,1,0
▁santral,14,1,1
▁dakika,14,1,1
▁cinsi,14,1,1
dal,14,1,1
▁baskın,14,1,1
kişi,14,1,1
▁ur,14,1,1
yerek,14,1,1
▁ör,14,1,1
▁akta,14,1,0
▁saye,14,1,1
luğa,14,1,1
▁çapraz,14,1,1
gören,14,1,0
▁denetim,14,1,1
ova,14,1,1
medi,14,1,1
▁ah,14,1,1
▁tayin,14,1,1
▁özerk,14,1,1
▁kart,14,1,1
ue,14,0,0
▁con,14,0,0
kes,14,1,1
▁fatih,14,1,1
▁damga,14,1,1
▁soyu,14,1,0
▁hüseyin,14,0,0
log,14,1,1
▁karadeniz,14,1,0
uz,14,1,1
▁ayk,14,0,0
ırı,14,1,0
gü,14,0,0
ger,14,1,1
▁akşam,14,1,1
▁çekirdek,14,1,1
▁lisans,14,1,1
tık,14,1,1
▁şeker,14,1,1
▁aktarıl,14,1,0
▁iddia,14,1,1
▁taklit,14,1,1
▁ırak,14,1,1
▁ıs,14,1,1
▁inanc,14,1,1
syen,14,0,0
▁grafik,14,1,1
rağı,14,0,0
▁emekli,14,1,1
sp,14,0,0
▁nu,14,1,1
▁met,14,1,1
eder,14,1,1
▁kazanç,14,1,1
gâh,14,0,0
altı,14,1,1
▁mevsim,14,1,1
▁vak,14,0,0
gor,14,0,0
kas,14,1,1
▁mono,14,0,0
▁yem,14,1,1
chi,14,0,0
grafik,14,1,1
tezi,14,1,0
în,14,0,0
▁tavsiye,14,1,1
▁kardeş,14,1,1
mizi,14,1,1
af,14,1,1
▁ahi,14,1,1
▁say,14,1,1
▁düşünül,14,1,0
muz,14,1,1
▁hoca,14,1,1
▁vard,14,1,1
ince,14,1,1
▁22,14,0,0
▁çiftçi,14,1,1
▁mars,14,1,1
hakk,14,0,0
ltusunda,14,0,0
–,14,0,0
▁gövde,14,1,1
▁içe,14,1,0
▁metre,14,1,1
▁koku,14,1,1
▁diplomasi,14,1,1
▁filozof,14,1,1
̧,14,1,1
▁kilise,14,1,1
▁ilet,14,1,1
▁reform,14,1,1
asıyla,14,1,1
gel,14,1,1
▁ağa,14,1,1
▁kabile,14,1,1
▁bizans,14,0,0
▁tanıt,14,1,1
&,14,0,0
▁ırk,14,1,1
▁ayşe,14,1,0
▁konak,14,1,1
▁işgal,14,1,1
▁salon,14,1,1
alım,14,1,1
▁eklen,14,1,0
▁hasılat,14,1,1
▁baz,14,1,1
iyi,13,1,1
▁sinyal,13,1,1
▁araba,13,1,1
▁belirti,13,1,1
▁peri,13,1,1
▁gördüğü,13,1,0
▁lev,13,0,0
▁japon,13,0,0
▁tatbikat,13,1,1
▁kalır,13,1,0
▁yoğunluğu,13,1,0
meme,13,1,1
izmi,13,1,0
▁zehir,13,1,1
▁ış,13,1,1
▁gemi,13,1,1
▁aydınlatma,13,1,0
lukları,13,1,1
▁yürütülme,13,1,0
48,13,0,0
▁dayanıklı,13,1,1
▁yaparken,13,1,0
99,13,0,0
▁gez,13,1,1
şu,13,1,1
ku,13,0,0
gi,13,0,0
000,13,0,0
▁ken,13,1,1
▁detay,13,1,1
▁dinamik,13,1,1
efes,13,1,0
▁fabrika,13,1,1
▁kir,13,1,1
▁geçmiş,13,1,1
rlüğe,13,0,0
▁kazandı,13,1,0
▁hafif,13,1,1
▁düşme,13,1,0
so,13,0,0
03,13,0,0
▁sınav,13,1,1
▁70,13,0,0
▁parçası,13,1,0
berg,13,1,1
ly,13,0,0
▁meden,13,1,1
tek,13,1,1
har,13,1,1
▁hürriyet,13,1,1
82,13,0,0
▁çözülme,13,1,0
ted,13,0,0
▁anlatıl,13,1,0
▁partisi,13,1,0
öz,13,1,1
▁uydu,13,1,1
ekleri,13,1,0
▁duru,13,1,1
▁sok,13,1,1
▁itiraz,13,1,1
dıktan,13,1,1
▁kast,13,1,1
▁reh,13,0,0
bes,13,1,0
eyim,13,1,1
▁banyo,13,1,1
▁cem,13,1,1
emi,13,1,0
vıı,13,1,1
▁şef,13,1,1
▁sıkı,13,1,1
▁sabır,13,1,1
▁nas,13,1,1
▁ordusu,13,1,0
▁mart,13,1,1
by,13,0,0
▁tren,13,1,1
asya,13,1,0
ec,13,0,0
▁emn,13,1,0
tin,13,1,1
▁vazgeç,13,1,1
▁liste,13,1,1
mum,13,1,1
▁ted,13,0,0
▁hacmi,13,1,0
▁izleye,13,1,0
▁felsefi,13,1,1
▁kerim,13,1,1
93,13,0,0
▁doldur,13,1,1
▁objektif,13,1,1
ımına,13,1,1
▁hayata,13,1,0
▁iti,13,1,0
ant,13,1,1
▁sıralama,13,1,0
▁ailesi,13,1,0
bel,13,1,1
▁ibrahim,13,0,0
▁ker,13,0,0
▁imam,13,1,1
▁zi,13,1,1
▁غ,13,0,0
▁edecek,13,1,0
▁çağı,13,1,0
eb,13,0,0
▁şüphe,13,1,1
meden,13,1,1
▁kaz,13,1,1
▁ahlakı,13,1,0
gra,13,0,0
▁ambalaj,13,1,1
▁kullanıcılar,13,1,0
▁duran,13,1,1
▁kore,13,1,0
▁üre,13,1,1
▁ağı,13,1,1
sunun,13,1,1
▁varsa,13,1,0
▁küçül,13,1,1
▁garanti,13,1,1
ağa,13,1,1
sayısı,13,1,0
▁stüdyo,13,1,1
▁fatura,13,1,1
▁gayri,13,1,1
▁21,13,0,0
oğulları,13,1,0
▁ger,13,1,1
▁vasıtası,13,1,0
▁evli,13,1,1
▁elçi,13,1,1
▁koş,13,1,1
▁analitik,13,1,1
ting,13,0,0
lor,13,1,1
▁makale,13,1,1
▁dest,13,1,1
yol,13,1,1
▁ağırlığı,13,1,0
▁uefa,13,0,0
nci,13,1,1
▁sponsor,13,1,1
rum,13,1,1
▁cemiyet,13,1,1
▁inönü,13,0,0
▁turu,13,1,0
▁wil,13,0,0
▁kedi,13,1,1
▁yaşında,13,1,0
▁klor,13,1,1
▁kalitesini,13,1,0
eser,13,1,1
▁hotel,13,0,0
centa,13,0,0
▁kademe,12,1,1
▁üstü,12,1,0
▁kütle,12,1,1
▁hemşire,12,1,1
emli,12,1,0
▁olabilecek,12,1,0
▁hayır,12,1,1
▁trav,12,0,0
▁kaps,12,1,0
▁arada,12,1,0
▁trombo,12,0,0
iri,12,1,1
▁inşaat,12,1,1
ıf,12,0,0
▁gerçeğe,12,1,0
mel,12,1,1
eli,12,1,1
▁kül,12,1,1
▁haziran,12,1,1
▁düşmesi,12,1,0
▁daima,12,1,1
lanmaya,12,1,1
▁sekiz,12,1,1
▁adet,12,1,1
▁alet,12,1,1
▁dağıtıl,12,1,0
özel,12,1,1
lüğe,12,1,1
▁orman,12,1,1
▁aza,12,1,1
şey,12,1,1
rul,12,0,0
▁asli,12,1,1
▁çi,12,1,1
yapı,12,1,1
▁öğren,12,1,1
▁yerle,12,1,0
07,12,0,0
bü,12,0,0
▁mülkiyet,12,1,1
▁sırt,12,1,1
98,12,0,0
▁james,12,0,0
▁jo,12,0,0
▁with,12,0,0
▁müdürü,12,1,0
▁emin,12,1,1
▁yay,12,1,1
▁parlamento,12,1,1
▁lat,12,1,1
kten,12,0,0
şrutiyet,12,0,0
mda,12,1,1
ous,12,0,0
▁des,12,1,0
▁go,12,0,0
▁pul,12,1,1
▁öncülü,12,1,0
atıl,12,1,1
makla,12,1,1
hale,12,1,1
▁öd,12,1,1
▁bulu,12,1,0
▁müzakere,12,1,1
alog,12,0,0
▁tüket,12,1,1
▁çevir,12,1,1
süz,12,1,1
▁fırka,12,1,1
▁euro,12,1,1
ılmaya,12,1,1
▁bro,12,0,0
ılar,12,1,1
▁güvence,12,1,1
leyip,12,1,1
▁mimari,12,1,1
▁kooperatif,12,1,1
▁çağdaş,12,1,1
▁aldı,12,1,0
mon,12,0,0
▁sunum,12,1,1
lis,12,0,0
▁formu,12,1,0
▁seyr,12,0,0
bilim,12,1,1
ön,12,1,1
▁kırsal,12,1,0
▁takdir,12,1,1
kop,12,1,1
▁belçika,12,0,0
▁prosedür,12,1,1
ani,12,1,1
▁olmayı,12,1,0
mama,12,1,1
üs,12,1,1
lacak,12,1,1
▁komite,12,1,1
▁frank,12,1,1
▁rahat,12,1,1
▁uygar,12,1,1
od,12,1,1
ru,12,0,0
▁ast,12,1,1
au,12,0,0
▁”,12,0,0
▁anahtar,12,1,1
▁dördüncü,12,1,0
"▁,",12,0,0
fen,12,1,1
▁nin,12,1,1
▁tasavvuf,12,1,1
▁sah,12,1,1
kur,12,1,1
▁israil,12,0,0
▁ا,12,0,0
▁je,12,0,0
▁sami,12,1,0
▁düşman,12,1,1
▁eli,12,1,1
▁ner,12,1,0
çu,12,1,1
▁nisan,12,1,1
taş,12,1,1
▁şüpheli,12,1,0
▁kota,12,1,1
▁statüsü,12,1,0
▁üniversitesi,12,1,0
▁brezily,12,1,0
▁simge,12,1,1
▁yani,12,1,1
▁fonu,12,1,0
eth,12,0,0
▁koyar,12,1,1
▁imalat,12,1,1
▁kenar,12,1,1
ündeki,12,1,1
oyun,12,1,1
amayan,12,1,1
▁uzunluğu,12,1,0
▁gra,12,0,0
görül,12,1,0
▁damla,12,1,1
▁kızı,12,1,0
▁os,12,1,0
leo,12,0,0
ps,12,0,0
oda,12,1,1
▁taraftar,12,1,1
▁zevk,12,1,1
▁yor,12,1,1
▁öyle,12,1,1
opera,12,1,1
▁tarzı,12,1,0
▁servet,12,1,1
▁kam,12,1,1
▁protestan,12,0,0
▁tez,12,1,1
▁devrim,12,1,1
▁padişah,12,1,1
▁âl,12,0,0
gs,12,0,0
kent,12,1,1
gun,12,0,0
besi,12,1,1
▁devrimi,12,1,0
▁kullanır,12,1,0
▁ittifak,12,1,1
▁elif,12,1,1
gil,12,0,0
▁gize,12,1,0
▁mahmut,12,0,0
▁himaye,12,1,1
imini,12,1,1
pre,12,0,0
▁dahi,12,1,1
▁arttıkça,12,1,0
▁alfa,12,1,1
wo,12,0,0
▁pik,11,1,1
▁geldi,11,1,0
▁şiş,11,1,1
▁olacağı,11,1,0
▁sinir,11,1,1
▁hassa,11,1,1
▁kısım,11,1,1
▁gösterge,11,1,1
sunami,11,1,0
▁120,11,0,0
▁umu,11,1,1
zı,11,1,1
▁uyku,11,1,1
▁muhte,11,0,0
▁ağustos,11,1,1
▁düşürül,11,1,0
▁jeo,11,0,0
▁ap,11,0,0
kim,11,1,1
▁dönük,11,1,1
▁asgari,11,1,1
▁canlandır,11,1,0
35,11,0,0
bit,11,1,1
▁sor,11,1,1
▁verdi,11,1,1
▁dü,11,1,1
ıld,11,0,0
ece,11,1,1
▁nakli,11,1,1
▁onur,11,1,1
▁mı,11,1,1
▁gelin,11,1,1
▁tra,11,0,0
▁ege,11,1,1
▁izmir,11,0,0
fik,11,0,0
▁nihai,11,1,1
otu,11,1,0
▁şeffaf,11,1,1
▁pen,11,0,0
▁halka,11,1,1
teri,11,1,0
up,11,1,1
and,11,1,1
▁sembo,11,0,0
▁tır,11,1,1
tz,11,0,0
las,11,1,0
mede,11,1,1
▁kamp,11,1,1
deme,11,1,1
▁gazeteci,11,1,0
▁muhafaza,11,1,1
▁anı,11,1,1
▁şahıs,11,1,1
▁eğil,11,1,1
▁by,11,0,0
▁yazılım,11,1,1
▁ih,11,0,0
ait,11,1,1
▁fikri,11,0,0
▁kı,11,1,1
▁homojen,11,1,1
▁blok,11,1,1
▁genişlet,11,1,0
▁sezgi,11,1,1
▁sapt,11,1,0
of,11,1,1
▁çocuğa,11,1,0
66,11,0,0
▁molla,11,1,1
▁önem,11,1,1
val,11,0,0
sunu,11,1,1
isti,11,1,0
▁fethi,11,1,0
▁ferdi,11,1,1
▁temsilcisi,11,1,0
▁maaş,11,1,1
▁bileşik,11,1,1
▁yen,11,1,1
▁pers,11,0,0
▁kuran,11,1,0
▁telgraf,11,1,1
▁plana,11,1,0
▁berlin,11,0,0
atı,11,1,0
metrik,11,1,1
▁sever,11,1,0
ac,11,1,1
▁cezalandır,11,1,0
▁gayrimenkul,11,1,1
▁istek,11,1,1
▁ms,11,0,0
▁renkli,11,1,0
▁veteriner,11,1,1
▁delil,11,1,1
▁ehli,11,1,1
▁thomas,11,0,0
▁şerif,11,1,1
▁nev,11,0,0
insan,11,1,1
ap,11,0,0
dre,11,0,0
▁inci,11,1,1
▁huzur,11,1,1
▁zü,11,0,0
şer,11,1,1
▁bel,11,1,1
▁yusuf,11,0,0
ara,11,1,1
▁boşan,11,1,1
cd,11,0,0
▁etti,11,1,0
▁komşu,11,1,1
*,11,0,0
▁hakim,11,1,1
09,11,0,0
abileceğini,11,1,1
ut,11,1,1
▁bireysel,11,1,1
kor,11,1,1
alt,11,1,1
▁işlet,11,1,0
▁yine,11,1,1
▁ekipman,11,1,1
klasik,11,1,1
▁durağan,11,1,1
▁sez,11,1,1
kla,11,0,0
▁yak,11,1,1
▁kırık,11,1,1
▁dirsek,11,1,1
▁poliçe,11,1,1
ıktan,11,1,1
▁ac,11,1,1
▁erk,11,1,1
▁hedefi,11,1,0
▁zeytin,11,1,1
gazi,11,1,1
▁eyalet,11,1,1
▁no,11,0,0
▁namık,11,1,0
▁ayın,11,1,1
▁iade,11,1,1
▁yapmış,11,1,0
sim,11,1,1
▁kadro,11,1,1
rü,11,0,0
con,11,0,0
tis,11,1,0
▁kalite,11,1,1
▁davranışsal,11,1,0
ydı,11,1,1
▁kör,11,1,1
▁bask,11,0,0
alın,11,1,1
▁yükümlülük,11,1,1
▁norm,11,1,1
olmuş,11,1,0
▁dönemin,11,1,0
▁yayılma,11,1,1
▁dizge,11,1,1
pet,11,1,1
▁hipotez,11,1,1
▁fenerbahçe,11,0,0
ry,11,0,0
70,11,0,0
▁popüler,11,1,1
▁afyon,11,1,1
▁kağan,11,1,1
▁kırgız,11,1,0
çü,11,1,1
▁gitmek,11,1,0
▁hükümdarı,11,1,0
▁indirim,11,1,1
▁millî,11,0,0
▁şun,11,1,1
▁sığ,11,1,1
▁temmuz,11,1,1
uzun,11,1,1
▁kaf,11,0,0
▁mün,11,1,1
göz,11,1,1
▁von,11,0,0
▁mehmed,11,0,0
▁hece,11,1,1
▁kla,11,0,0
▁bankacılık,11,1,0
▁milliyetçi,11,1,0
▁eleme,11,1,0
▁durdu,10,1,1
▁masraf,10,1,1
feri,10,1,0
▁cilt,10,1,1
▁hazırlık,10,1,1
▁lenf,10,1,1
▁hızını,10,1,0
▁mekanizma,10,1,1
▁ziyaret,10,1,1
ast,10,1,1
naz,10,1,1
▁bunu,10,1,0
▁metal,10,1,1
ömür,10,1,1
▁çıkma,10,1,1
▁geometr,10,0,0
▁sağl,10,1,0
32,10,0,0
▁ileri,10,1,1
▁açar,10,1,1
▁göl,10,1,1
▁ayrıca,10,1,1
uç,10,1,1
▁başlad,10,0,0
▁öldür,10,1,1
▁mega,10,1,1
▁devre,10,1,1
▁hatırl,10,1,0
▁hitap,10,1,1
▁temas,10,1,1
▁yitir,10,1,1
▁yumuşak,10,1,1
▁rastlan,10,1,0
▁bilir,10,1,0
°,10,0,0
▁rahatsız,10,1,1
ülen,10,1,1
▁gecikme,10,1,0
▁saç,10,1,1
▁hızla,10,1,0
madde,10,1,1
▁ton,10,1,1
sayı,10,1,1
işim,10,1,1
▁depolama,10,1,0
▁katılım,10,1,1
dil,10,1,1
▁apo,10,0,0
zit,10,0,0
▁tören,10,1,1
zaman,10,1,1
mas,10,1,1
▁ras,10,0,0
▁enfeksiy,10,0,0
ıklar,10,1,1
▁bay,10,1,1
müze,10,1,1
▁eğlence,10,1,1
hor,10,1,1
▁boru,10,1,1
pas,10,1,1
para,10,1,1
▁medi,10,1,1
▁laik,10,1,1
mî,10,0,0
▁oynam,10,1,0
▁matbaa,10,1,1
ros,10,0,0
peri,10,1,1
bat,10,1,1
cık,10,1,1
lisi,10,1,1
tuğu,10,1,1
▁kaçakçı,10,1,1
▁radikal,10,1,1
▁gruba,10,1,0
site,10,1,1
▁36,10,0,0
13,10,0,0
▁tanıtım,10,1,1
▁gar,10,1,1
▁ameliyat,10,1,1
▁kıta,10,1,1
▁doğum,10,1,1
▁hır,10,1,1
▁kalın,10,1,1
▁çoğa,10,1,0
▁ihraç,10,1,1
anı,10,1,1
▁çarpan,10,1,1
▁erdem,10,1,1
▁hacim,10,1,1
▁senet,10,1,1
erken,10,1,1
▁icad,10,1,1
hizmet,10,1,1
zat,10,1,1
▁yaptırım,10,1,1
▁seyir,10,1,1
▁departman,10,1,1
ise,10,1,1
▁durgun,10,1,1
elli,10,1,1
▁jean,10,1,1
▁ettiril,10,1,0
ris,10,0,0
▁öğle,10,1,1
▁gas,10,0,0
▁hac,10,1,1
allah,10,0,0
mis,10,1,1
ıya,10,1,0
▁üs,10,1,1
▁tefsir,10,1,1
etli,10,1,0
▁işleyen,10,1,0
▁yalan,10,1,1
ss,10,0,0
▁şeyler,10,1,0
▁köşe,10,1,1
▁zir,10,1,1
▁lan,10,1,1
▁ulu,10,1,1
▁dem,10,1,1
45,10,0,0
▁dijital,10,1,1
▁giysi,10,1,1
▁reg,10,0,0
io,10,0,0
▁cr,10,0,0
▁evi,10,1,0
▁smith,10,0,0
▁fo,10,0,0
▁gözetim,10,1,1
▁kop,10,1,1
▁adıyla,10,1,0
▁yetişkin,10,1,1
▁kulak,10,1,1
▁kapağ,10,1,1
▁yaralı,10,1,1
▁fren,10,1,1
▁tutan,10,1,0
▁beyin,10,1,1
lim,10,1,1
▁sokak,10,1,1
▁ısın,10,1,1
▁sözcüğü,10,1,0
▁robert,10,0,0
ons,10,1,1
▁kıbrıs,10,0,0
75,10,0,0
▁bell,10,1,0
▁vur,10,1,1
▁babası,10,1,0
▁telekomünika,10,0,0
▁fesh,10,1,1
▁eylül,10,1,1
▁hicret,10,1,1
▁new,10,0,0
▁özne,10,1,1
nk,10,0,0
▁31,10,0,0
▁tartış,10,1,1
bak,10,1,1
▁bizim,10,1,0
cileri,10,1,1
▁mil,10,1,1
pla,10,0,0
▁bagaj,10,1,1
▁imparator,10,1,1
ty,10,0,0
▁köle,10,1,1
dikten,10,1,1
▁mm,10,0,0
▁galatasaray,10,0,0
▁beşiktaş,10,0,0
▁kg,10,0,0
▁bulgaristan,10,0,0
▁kısıt,10,1,1
▁#,10,0,0
▁savunu,10,1,1
▁paralel,10,1,1
▁tavuk,10,1,1
▁aleyh,10,1,1
▁ilköğretim,10,1,1
▁şur,10,1,0
▁safha,10,1,1
▁diplomat,10,1,1
▁mahmud,10,0,0
▁gerekçesi,10,1,0
ğer,10,0,0
pes,10,1,1
▁besi,10,1,1
▁uh,10,0,0
2o,10,0,0
mey,10,1,1
▁ekstrem,10,1,1
▁emre,9,1,0
dört,9,1,1
izin,9,1,1
niz,9,1,1
ızın,9,1,0
▁zo,9,0,0
▁nöro,9,0,0
▁çevrim,9,1,1
▁yağı,9,1,1
▁körfez,9,1,1
▁sıkış,9,1,1
▁rüzgar,9,1,1
▁salgın,9,1,1
▁akışını,9,1,0
şimi,9,1,1
▁farkı,9,1,0
yü,9,1,1
şım,9,1,1
▁deva,9,1,1
▁geleceğ,9,1,1
▁ofisi,9,1,0
▁akdeniz,9,1,0
▁ot,9,1,1
▁saklan,9,1,1
▁kaya,9,1,1
▁zirve,9,1,1
oksit,9,1,1
▁olağan,9,1,1
▁monte,9,1,1
▁so,9,0,0
▁beğen,9,1,1
76,9,0,0
▁kü,9,1,1
▁yürüt,9,1,1
▁mağdur,9,1,1
▁tabanlı,9,1,0
▁kemik,9,1,1
iniz,9,1,1
▁adl,9,1,0
üstü,9,1,0
▁takvim,9,1,1
olma,9,1,0
▁teşkil,9,1,1
▁diz,9,1,1
▁tatil,9,1,1
▁harekete,9,1,0
▁yarış,9,1,1
▁eks,9,1,0
sunda,9,1,1
▁mahalle,9,1,1
dük,9,1,1
▁sahne,9,1,1
92,9,0,0
▁sine,9,1,1
▁koyu,9,1,1
▁fas,9,1,0
ati,9,1,1
▁halife,9,1,1
▁hediye,9,1,1
▁bilinir,9,1,0
mil,9,1,1
ron,9,0,0
fak,9,1,1
▁nem,9,1,1
yas,9,1,1
▁pre,9,0,0
▁mir,9,1,1
ojen,9,1,0
▁edeme,9,1,0
▁hapis,9,1,1
▁cinsiyet,9,1,1
▁üzüm,9,1,1
fr,9,0,0
poli,9,0,0
▁milyon,9,1,1
▁duydu,9,1,1
okul,9,1,1
▁48,9,0,0
47,9,0,0
▁mayıs,9,1,1
▁erzurum,9,0,0
▁isa,9,1,0
▁dokusu,9,1,0
lanacak,9,1,1
▁sim,9,1,1
atma,9,1,0
sağ,9,1,1
▁limi,9,1,1
▁elverişl,9,1,0
▁tıp,9,1,1
▁bilge,9,1,1
▁başvuran,9,1,0
▁isviçre,9,0,0
nak,9,0,0
▁ortaklık,9,1,1
▁kulağ,9,1,1
▁ilahi,9,1,1
▁gerçeğin,9,1,0
uyla,9,1,1
▁dernek,9,1,1
▁min,9,1,1
▁gerçeği,9,1,0
▁fried,9,0,0
cm,9,0,0
▁katlan,9,1,1
▁norveç,9,0,0
21,9,0,0
▁tecrübe,9,1,1
▁budizm,9,0,0
▁kemiği,9,1,0
aret,9,0,0
▁aff,9,0,0
▁şı,9,0,0
▁arapça,9,0,0
▁buyruk,9,1,1
klar,9,0,0
▁ine,9,1,1
ydi,9,1,1
▁dost,9,1,1
hu,9,1,1
▁şer,9,1,1
▁27,9,0,0
yy,9,0,0
yak,9,1,1
kad,9,1,1
rül,9,0,0
▁çevresin,9,1,0
▁zorluk,9,1,0
▁vakf,9,0,0
mit,9,1,1
esi,9,1,1
▁seni,9,1,0
▁çeviri,9,1,1
▁fikrin,9,0,0
ırsa,9,1,1
▁şimdi,9,1,1
we,9,0,0
▁edebilir,9,1,0
▁tay,9,1,1
bildir,9,1,1
▁atar,9,1,0
▁kablo,9,1,1
▁bırakı,9,1,0
▁iptal,9,1,1
▁yaptırıl,9,1,0
▁yıllar,9,1,0
▁faz,9,1,1
▁uzay,9,1,1
▁mağara,9,1,1
▁belgesel,9,1,1
▁format,9,1,1
▁ismail,9,0,0
▁bet,9,1,1
fon,9,1,1
hak,9,1,1
▁taksi,9,1,1
▁cuma,9,1,1
▁vadi,9,1,1
uncu,9,1,1
▁bileşim,9,1,1
▁servisi,9,1,0
irmek,9,1,0
▁ey,9,1,1
▁şubat,9,1,1
▁enstitü,9,1,1
▁kurtulu,9,1,0
tırır,9,1,1
vo,9,0,0
▁çekic,9,1,1
▁tık,9,1,1
▁tour,9,0,0
▁burada,9,1,0
bek,9,1,1
▁parlament,9,0,0
▁yayıncı,9,1,0
▁toprağa,9,1,0
▁fosfor,9,1,1
pro,9,0,0
▁koydu,9,1,0
atlı,9,1,0
▁arşiv,9,1,1
sanız,9,1,1
celo,9,0,0
yorum,9,1,1
▁abba,9,1,0
▁tahrik,9,1,1
▁piyasaya,9,1,0
▁frekans,9,1,1
▁gidil,9,1,0
▁set,9,1,1
▁görü,9,1,1
▁komedi,9,1,1
▁oku,9,1,1
▁fosil,9,1,1
▁loz,9,0,0
▁asansör,9,1,1
▁dev,9,1,1
▁yemin,9,1,1
▁traktör,9,1,1
▁havuz,9,1,1
▁çelebi,9,1,1
▁orijinal,9,1,1
▁kahve,9,1,1
▁direniş,9,1,0
33,9,0,0
▁amca,9,1,1
rom,9,1,1
güdüm,9,1,1
▁tüken,9,1,1
▁dna,9,0,0
▁end,9,0,0
▁marj,9,1,1
▁müşavir,9,1,1
gt,9,0,0
trl,9,0,0
▁sendro,9,0,0
▁dâhil,8,0,0
▁pencere,8,1,1
▁böbrek,8,1,1
şlar,8,0,0
▁tesadüf,8,1,1
▁müdür,8,1,1
▁olmamalıd,8,0,0
▁kıs,8,1,1
▁vaz,8,0,0
hop,8,1,1
▁kre,8,0,0
46,8,0,0
▁yel,8,1,1
▁vereceği,8,1,0
▁odaklan,8,1,1
▁olsun,8,1,0
amadığı,8,1,1
▁bağlam,8,1,1
▁okyanus,8,1,1
▁çatı,8,1,1
▁marmara,8,0,0
▁hint,8,1,0
▁koca,8,1,1
eti,8,1,0
rmüş,8,1,1
▁korkma,8,1,0
▁bm,8,0,0
▁ölme,8,1,0
▁olsayd,8,0,0
aya,8,1,1
▁lam,8,1,1
ğimiz,8,0,0
▁bük,8,1,1
▁koro,8,1,1
▁hedeflen,8,1,0
▁azınlık,8,1,1
▁heyet,8,1,1
▁rakam,8,1,1
▁suya,8,1,1
düz,8,1,1
▁dök,8,1,1
lise,8,1,1
▁alınd,8,0,0
▁koordinasyonu,8,1,0
▁video,8,1,1
ayacağı,8,1,0
▁ford,8,0,0
▁şans,8,1,1
▁ölümü,8,1,0
94,8,0,0
▁kazanım,8,1,1
▁yıldız,8,1,1
▁georg,8,0,0
ie,8,1,0
hep,8,1,1
▁are,8,1,0
▁cor,8,0,0
ct,8,0,0
▁akıllı,8,1,1
▁bastır,8,1,1
lmaz,8,1,1
▁düşünülen,8,1,0
tler,8,0,0
▁başlık,8,1,1
▁kritik,8,1,1
▁ip,8,1,1
▁vefa,8,1,1
▁terakki,8,1,1
▁mensup,8,1,1
▁what,8,0,0
96,8,0,0
▁kalıntı,8,1,1
▁entegrasy,8,0,0
ola,8,1,0
▁yoluna,8,1,0
nazi,8,1,0
âr,8,0,0
▁heykel,8,1,1
rest,8,1,1
▁bahar,8,1,1
hit,8,1,1
▁soğut,8,1,1
▁şehri,8,0,0
▁sivas,8,0,0
ker,8,0,0
▁psi,8,0,0
gül,8,1,1
ğine,8,0,0
▁190,8,0,0
▁geçmişte,8,1,0
▁geçme,8,1,0
▁zeka,8,1,1
▁kartı,8,1,0
mes,8,0,0
▁otomobil,8,1,1
siniz,8,1,1
▁üstünde,8,1,0
67,8,0,0
▁diyagram,8,1,1
kont,8,1,1
diğine,8,1,1
birlik,8,1,1
‘,8,0,0
▁rut,8,0,0
▁taahhüt,8,1,1
▁özelleştirme,8,1,0
tanı,8,1,1
▁cennet,8,1,1
▁bilinç,8,1,1
▁bürokrat,8,1,1
▁duyarsız,8,1,1
pan,8,0,0
▁satıcı,8,1,1
▁kasım,8,1,1
mur,8,1,0
olog,8,0,0
alp,8,1,1
▁kronik,8,1,1
▁islâm,8,0,0
▁öğretisi,8,1,0
“,8,0,0
▁;,8,0,0
tte,8,0,0
▁günah,8,1,1
için,8,1,1
û,8,0,0
arz,8,1,1
▁örtüsü,8,1,0
amı,8,0,0
bb,8,0,0
▁rab,8,1,1
▁adını,8,1,0
▁zan,8,1,1
▁ilim,8,1,1
▁esir,8,1,1
şe,8,1,1
▁kil,8,1,1
layıp,8,1,1
▁yahya,8,0,0
▁kurucusu,8,1,0
ız,8,1,1
▁prensip,8,1,1
▁harici,8,1,1
▁id,8,1,1
▁kurtul,8,1,1
üç,8,1,1
▁evlat,8,1,1
▁değin,8,1,1
▁hen,8,1,0
eni,8,1,1
▁şeref,8,1,1
▁algoritma,8,1,1
▁ithalatı,8,1,0
▁arabistan,8,0,0
alar,8,1,1
nik,8,1,1
▁akarsu,8,1,1
▁zenginleştir,8,1,0
nt,8,0,0
▁ala,8,1,1
▁kasa,8,1,1
▁hum,8,1,1
uş,8,1,1
▁moğol,8,0,0
▁danimarka,8,0,0
▁marş,8,1,1
▁edilebilme,8,1,0
▁yapar,8,1,0
▁yatak,8,1,1
▁gürültü,8,1,1
car,8,1,1
▁nehir,8,1,1
▁kavim,8,1,1
▁krallık,8,1,0
▁macera,8,1,1
▁charles,8,0,0
ografi,8,0,0
▁böcek,8,1,1
▁pcr,8,0,0
▁diyerek,8,0,0
▁kaygı,8,1,1
▁şarkı,8,1,1
doğa,8,1,1
▁öğrenim,8,1,1
▁tanık,8,1,1
▁₺,8,0,0
▁soy,8,1,1
▁güçlend,8,0,0
mor,8,1,1
▁federasyonu,8,1,0
yana,8,1,1
▁kaydı,8,1,0
▁benim,8,1,0
▁pla,8,0,0
▁terapi,8,1,1
▁emi,8,1,0
▁beyi,8,1,0
▁alç,8,0,0
▁meksika,8,0,0
▁dedi,8,1,1
▁doktor,8,1,1
▁önde,8,1,0
▁anayasal,8,1,1
rio,8,0,0
▁bahçe,8,1,1
ndir,8,1,1
etil,8,1,1
▁ağacı,8,1,0
hell,8,0,0
▁imge,8,1,1
▁tahta,8,1,1
▁parlamentosu,8,1,0
▁yas,8,1,1
▁dinlen,8,1,1
pik,8,1,1
▁değiş,8,1,1
▁vıı,8,1,1
sosyal,8,1,1
islam,8,0,0
▁kule,8,1,1
ju,8,0,0
▁arda,8,1,0
▁gram,8,1,1
▁vuruş,8,1,0
▁trabzon,8,0,0
▁sezon,8,1,1
▁madrid,8,0,0
▁kazanan,8,1,0
▁romanya,8,1,0
▁gözlemle,8,1,1
▁krallığı,8,1,0
kale,8,1,1
▁oli,8,1,0
lig,8,1,1
▁hırsız,8,1,1
▁tı,8,1,1
▁şema,8,1,1
▁kazanıl,8,1,0
uyar,8,1,1
▁kasaba,8,1,1
asa,8,1,1
sk,8,0,0
tikçe,8,1,1
üyor,8,1,1
▁rum,8,1,1
▁suriye,8,0,0
▁çeyiz,8,1,1
taç,8,1,1
mişti,8,1,1
▁75,8,0,0
▁evlen,8,1,1
▁uğray,8,1,0
▁onarım,8,1,1
▁sod,8,0,0
ges,8,0,0
▁sevgili,8,1,1
▁sesi,8,1,0
▁tv,8,0,0
▁tom,8,1,1
▁keşif,8,1,1
paz,8,0,0
tiril,8,1,1
▁tetkik,8,1,1
▁sik,8,1,1
▁may,8,0,0
▁motiva,8,0,0
kre,8,0,0
▁israf,8,1,1
▁hesaplama,8,1,0
▁yaprak,8,1,1
furt,8,0,0
big,8,0,0
▁lü,8,1,1
▁röportaj,8,1,1
▁öngör,8,1,1
▁hir,8,0,0
ā,8,0,0
▁peyzaj,8,1,1
▁mülte,8,0,0
▁büro,8,1,1
▁how,8,0,0
▁eleştirmen,8,1,1
mıs,8,1,0
nti,7,0,0
▁malul,7,1,1
mekan,7,1,1
▁kökenli,7,1,0
▁botu,7,1,0
▁sakin,7,1,1
▁şili,7,0,0
▁ocak,7,1,1
▁tüzüğü,7,1,0
31,7,0,0
▁ölen,7,1,0
▁karış,7,1,1
taraf,7,1,1
▁başlangıcı,7,1,0
biliyor,7,1,0
ıldı,7,1,1
ettir,7,1,0
dr,7,0,0
▁toplanm,7,1,0
▁rota,7,1,1
▁gezi,7,1,1
▁elektro,7,1,1
lad,7,0,0
▁kısalt,7,1,0
▁direnç,7,1,1
▁milyar,7,1,1
▁muhtar,7,1,1
▁üstünlük,7,1,1
dy,7,0,0
17,7,0,0
▁kurdu,7,1,0
▁dürüst,7,1,1
▁düğü,7,1,1
▁dom,7,1,0
kir,7,1,1
dis,7,0,0
▁işkence,7,1,1
▁ediyor,7,1,0
durum,7,1,1
rjuva,7,0,0
▁yetkileri,7,1,0
▁savc,7,0,0
▁yararlı,7,1,1
▁cevabı,7,1,0
▁defteri,7,1,0
▁fakir,7,1,1
bal,7,1,1
madı,7,1,1
day,7,1,0
▁etmen,7,1,1
▁kâğıd,7,0,0
▁referans,7,1,1
▁posta,7,1,1
▁part,7,0,0
hen,7,1,0
▁ph,7,0,0
▁özen,7,1,1
▁buğday,7,1,1
anan,7,1,0
▁diyalog,7,1,1
ob,7,0,0
güzel,7,1,1
topu,7,1,0
▁tesi,7,1,1
park,7,1,1
halk,7,1,1
sitesi,7,1,0
▁süz,7,1,1
▁içerik,7,1,1
▁peki,7,1,1
ilk,7,1,1
26,7,0,0
görü,7,1,1
▁kirli,7,1,0
▁lise,7,1,1
▁enstitüsü,7,1,0
kaza,7,1,1
▁ekle,7,1,1
▁kıyasla,7,1,1
▁unutu,7,1,0
▁melek,7,1,1
vesi,7,1,0
▁cl,7,0,0
▁ilişkiyi,7,1,0
mıyor,7,1,1
▁türkmen,7,0,0
ming,7,1,1
▁ricardo,7,0,0
▁ödey,7,1,0
buz,7,1,1
dıran,7,1,1
klinik,7,1,1
biz,7,1,1
▁cü,7,1,1
▁ilişkilendiril,7,1,0
▁mükellef,7,1,1
▁parametre,7,1,1
▁koru,7,1,1
▁geli,7,1,0
▁selim,7,1,1
cak,7,0,0
iki,7,1,1
▁itilaf,7,1,1
▁hiz,7,0,0
pus,7,1,1
▁fizyoloji,7,1,1
▁prensi,7,1,0
sah,7,1,1
had,7,1,1
▁zu,7,0,0
▁sûre,7,0,0
▁ekol,7,1,1
▁kaleme,7,1,0
▁otur,7,1,1
▁istiyor,7,1,0
▁aşa,7,1,0
▁yarısında,7,1,0
▁başkent,7,1,1
▁ruhun,7,1,0
▁kad,7,1,1
▁kork,7,1,1
zü,7,0,0
▁cami,7,1,1
▁helal,7,1,1
▁hikmet,7,1,1
▁okuyu,7,1,0
▁mur,7,1,0
arttır,7,1,0
▁hâ,7,0,0
daş,7,1,1
akıl,7,1,1
vı,7,1,1
sup,7,1,1
zu,7,0,0
öv,7,1,1
▁inanıl,7,1,0
▁muamele,7,1,1
işe,7,1,1
▁sün,7,1,1
aff,7,0,0
umu,7,1,1
▁1936,7,0,0
▁fik,7,0,0
▁mö,7,0,0
▁civar,7,1,1
▁bağda,7,1,1
▁phil,7,0,0
▁kırım,7,1,1
▁taki,7,1,1
▁serg,7,0,0
▁prag,7,0,0
▁taşıt,7,1,1
▁emperyal,7,1,1
blo,7,0,0
tıl,7,1,1
▁las,7,1,0
cal,7,0,0
▁ren,7,1,0
dede,7,1,1
▁cep,7,1,1
▁göstergesi,7,1,0
▁yaptı,7,1,0
eden,7,1,0
▁hızda,7,1,0
▁tırman,7,1,1
stat,7,1,1
▁yolda,7,1,0
▁sınırlama,7,1,1
▁oturu,7,1,0
▁dere,7,1,1
▁kum,7,1,1
▁kus,7,1,1
▁alay,7,1,1
▁dağıt,7,1,1
cep,7,1,1
oba,7,1,1
▁dek,7,1,1
89,7,0,0
▁mikrofon,7,1,1
▁roto,7,0,0
▁edilebil,7,1,0
▁kıt,7,1,1
▁sipariş,7,1,1
▁şam,7,0,0
vaz,7,0,0
▁fuat,7,0,0
▁soylu,7,1,1
▁rit,7,0,0
▁ekrem,7,0,0
▁finanse,7,1,1
▁arsa,7,1,1
▁metro,7,1,1
▁sekreter,7,1,1
▁restoran,7,1,1
▁patates,7,1,1
▁tarife,7,1,1
▁polonya,7,0,0
ters,7,1,1
▁alex,7,0,0
▁dez,7,1,0
▁dokuz,7,1,1
▁doy,7,1,1
▁genetik,7,1,1
▁düşüş,7,1,0
▁konya,7,1,0
▁moskova,7,0,0
▁yal,7,1,1
▁dönüm,7,1,1
▁kavga,7,1,1
doğan,7,1,1
▁ayı,7,1,1
etti,7,1,0
▁isveç,7,0,0
nes,7,1,0
kimi,7,1,1
▁tör,7,1,1
politik,7,1,1
zet,7,0,0
▁pembe,7,1,1
▁gezege,7,0,0
▁ora,7,1,1
mem,7,1,1
▁motif,7,1,1
▁kılavuz,7,1,1
▁dönme,7,1,1
▁bunalım,7,1,1
▁gri,7,1,1
29,7,0,0
ûn,7,0,0
▁eleştiri,7,1,1
▁tim,7,1,1
▁anıt,7,1,1
▁portekiz,7,0,0
▁hij,7,0,0
▁belki,7,1,1
▁140,7,0,0
▁ec,7,0,0
▁final,7,1,1
▁samsun,7,1,1
▁giydiği,7,1,0
nd,7,0,0
▁direktör,7,1,1
iza,7,1,0
real,7,0,0
▁bana,7,1,0
▁yuvarl,7,1,0
▁sürdüğü,7,1,0
▁propaganda,7,1,1
ledi,7,1,1
▁komutan,7,1,1
▁isimli,7,1,0
▁müracaat,7,1,1
▁ei,7,0,0
▁harb,7,1,1
▁william,7,0,0
▁boyutlu,7,1,0
dt,7,0,0
▁uçağı,7,1,0
▁çiğ,7,1,1
▁sokrates,7,0,0
▁önder,7,1,1
▁federal,7,1,1
▁içecek,7,1,1
▁askerî,7,0,0
uyan,7,1,1
▁gazi,7,1,1
▁üniversite,7,1,1
▁zarf,7,1,1
▁ilçe,7,1,1
edit,7,0,0
ört,7,1,1
▁diyarbakır,7,0,0
▁maliyet,7,1,1
▁yüzde,7,1,1
▁ret,7,1,1
tok,7,1,1
rc,7,0,0
▁sit,7,1,1
tel,7,1,1
▁ss,7,0,0
▁sertifika,7,1,1
▁niyet,7,1,1
▁irat,7,1,1
▁indeksi,7,1,0
▁kabahat,7,1,1
osu,7,1,0
▁sscb,7,0,0
ning,7,0,0
▁b1,7,0,0
▁teknolojisi,7,1,0
▁bosna,7,0,0
▁sad,7,1,1
▁stan,7,0,0
▁gs,7,0,0
▁konsol,7,1,1
▁olasılık,7,1,1
▁örneklem,7,1,1
▁alabilme,7,1,0
▁was,7,0,0
gas,7,0,0
▁zur,7,0,0
▁bis,7,0,0
▁jandarma,7,1,1
lg,7,0,0
▁mühendis,7,1,1
▁üm,7,1,1
dey,7,1,0
test,7,1,1
bul,7,1,1
▁yugoslavya,7,0,0
▁yetiştirici,7,1,0
sigorta,7,1,1
faret,7,1,0
▁talimat,6,1,1
▁kurs,6,1,1
▁pil,6,1,1
▁bü,6,0,0
▁karışık,6,1,1
▁tok,6,1,1
▁liman,6,1,1
nç,6,0,0
cül,6,0,0
▁tanımla,6,1,1
▁amino,6,1,1
tül,6,1,1
▁ofis,6,1,1
▁levha,6,1,1
▁sur,6,1,1
▁eşi,6,1,0
▁ahşap,6,1,1
▁izn,6,1,0
etmiş,6,1,0
terör,6,1,1
▁çökme,6,1,0
▁baro,6,1,1
lenerek,6,1,1
▁küf,6,1,1
▁terör,6,1,1
▁katman,6,1,1
▁78,6,0,0
▁kolon,6,1,1
▁aşın,6,1,1
▁başar,6,1,1
▁müsteşar,6,1,1
▁kabiliyet,6,1,1
▁belirteç,6,1,1
▁sürek,6,1,1
üp,6,1,1
tabaka,6,1,1
zmin,6,0,0
finans,6,1,1
aktör,6,1,1
▁bayındır,6,1,1
mül,6,1,0
▁tüp,6,1,1
▁bilen,6,1,0
▁koltuk,6,1,1
▁protokol,6,1,1
yarak,6,1,1
sid,6,1,1
▁oturma,6,1,1
▁sinema,6,1,1
ja,6,0,0
▁avcı,6,1,1
▁ark,6,1,1
▁kırıl,6,1,0
▁rest,6,1,1
▁cal,6,0,0
▁cümleyi,6,1,0
▁sulh,6,1,1
▁çeki,6,1,1
veli,6,1,1
▁vatan,6,1,1
▁ihlal,6,1,1
ştu,6,1,1
▁başvur,6,1,1
▁lökosit,6,1,1
müla,6,1,0
luğuna,6,1,1
é,6,0,0
oi,6,1,0
ts,6,0,0
ls,6,0,0
▁my,6,0,0
▁but,6,1,1
ğünü,6,0,0
dere,6,1,1
▁tahir,6,0,0
▁kâğıt,6,0,0
▁inkılap,6,1,1
bay,6,1,1
cir,6,0,0
▁sına,6,1,1
edi,6,1,0
▁tümel,6,1,1
▁varşova,6,0,0
▁tatlı,6,1,1
▁kompresör,6,1,1
▁kayseri,6,1,0
▁dokun,6,1,1
cente,6,0,0
lene,6,1,1
▁david,6,0,0
▁tarla,6,1,1
▁yetiştirmek,6,1,0
veya,6,1,1
▁yönelim,6,1,1
37,6,0,0
▁satışa,6,1,0
▁mizah,6,1,1
▁hissedar,6,1,1
▁yaşay,6,1,0
▁nesil,6,1,1
▁avustralya,6,0,0
▁bakır,6,1,1
arda,6,1,0
▁ultrason,6,1,1
▁yenilikçi,6,1,0
▁doz,6,1,1
▁endişe,6,1,1
kaynak,6,1,1
ona,6,1,1
▁evrak,6,1,1
▁bulundur,6,1,1
▁gor,6,0,0
▁lin,6,1,1
▁fak,6,1,1
▁imtiyaz,6,1,1
▁hısım,6,1,1
line,6,1,1
▁öner,6,1,1
▁bünye,6,1,1
folyo,6,0,0
▁mezhep,6,1,1
▁gayret,6,1,1
▁bildiril,6,1,0
▁bozulmas,6,0,0
▁temsilci,6,1,1
91,6,0,0
▁toplumsal,6,1,1
▁miz,6,1,1
▁muhalefet,6,1,1
tane,6,1,1
▁rousse,6,0,0
▁dür,6,1,1
▁keş,6,1,1
▁who,6,0,0
ışın,6,1,1
197,6,0,0
198,6,0,0
ef,6,0,0
▁ahiret,6,1,1
▁mezar,6,1,1
hiz,6,0,0
▁yunanca,6,1,0
bine,6,1,1
▁vakt,6,0,0
▁öğret,6,1,1
▁ما,6,0,0
▁الا,6,0,0
▁ebû,6,0,0
▁yürürlük,6,1,1
▁çöl,6,1,1
▁vahiy,6,1,1
▁gölü,6,1,0
▁aral,6,1,0
▁ي,6,0,0
غ,6,0,0
▁ace,6,1,0
▁işle,6,1,1
▁ergen,6,1,1
▁gin,6,0,0
▁şeh,6,0,0
▁ilhak,6,1,1
aset,6,0,0
kaf,6,0,0
▁arın,6,1,1
▁muta,6,1,1
▁yunus,6,1,1
▁sessiz,6,1,1
▁öncüsü,6,1,0
▁ru,6,0,0
▁hil,6,0,0
ö,6,0,0
baba,6,1,1
mı,6,1,1
▁ihtiyar,6,1,1
lma,6,1,1
▁durul,6,1,1
ladı,6,1,1
27,6,0,0
▁ömrü,6,0,0
▁192,6,0,0
om,6,1,1
▁sübvansiyon,6,1,1
▁desen,6,1,1
▁ipek,6,1,1
▁ödenecek,6,1,0
üzer,6,1,1
▁suudi,6,0,0
▁terminal,6,1,1
▁cı,6,1,1
▁edward,6,0,0
pist,6,1,1
ulus,6,1,1
yıl,6,1,1
▁ıslah,6,1,1
▁gecekondu,6,1,1
ile,6,1,1
▁formül,6,1,1
▁tatar,6,1,1
▁çabuk,6,1,1
▁sıç,6,1,1
▁arız,6,1,1
▁kazazede,6,1,1
▁dize,6,1,1
▁durak,6,1,1
▁beden,6,1,1
▁metodu,6,1,0
▁yıka,6,1,1
astik,6,1,0
▁şeridi,6,1,0
▁kaybeden,6,1,0
hem,6,1,1
▁kirlili,6,0,0
▁tapınağı,6,1,0
▁ihbar,6,1,1
▁dedektör,6,1,1
▁ışığın,6,1,1
▁ışın,6,1,1
kel,6,1,1
win,6,0,0
got,6,0,0
▁istemi,6,1,0
asına,6,1,1
▁doğdu,6,1,0
nar,6,1,1
tid,6,0,0
63,6,0,0
ight,6,0,0
pen,6,0,0
▁hamit,6,1,0
▁olağanüstü,6,1,1
▁akşamın,6,1,0
▁gür,6,1,1
çisi,6,1,1
▁yöre,6,1,1
▁mont,6,1,1
▁avukat,6,1,1
▁antalya,6,0,0
dışında,6,1,0
kr,6,0,0
▁tüzük,6,1,1
▁cumhur,6,1,1
▁ün,6,1,1
dine,6,1,1
▁washington,6,0,0
▁afgan,6,0,0
enfeksiy,6,0,0
sınız,6,1,1
▁ziyade,6,1,1
▁fındık,6,1,1
▁damar,6,1,1
müşteri,6,1,1
eğin,6,1,1
monik,6,0,0
▁kalsiyum,6,1,1
çağ,6,1,1
▁kapan,6,1,1
fla,6,0,0
ebe,6,1,1
▁hümayun,6,1,1
▁mektep,6,1,1
▁lale,6,1,1
▁ır,6,1,1
▁mantığ,6,1,1
▁kapak,6,1,1
▁ilave,6,1,1
▁bizi,6,1,0
▁ayr,6,1,1
row,6,0,0
bölümü,6,1,0
▁yar,6,1,1
hil,6,0,0
▁gire,6,1,0
▁yörünge,6,1,1
▁amaçlayan,6,1,0
▁wi,6,0,0
sc,6,0,0
▁taktik,6,1,1
▁kanser,6,1,1
toz,6,1,1
▁albüm,6,1,1
yarı,6,1,1
▁kafa,6,1,1
▁potas,6,1,1
▁mac,6,1,1
▁sempati,6,1,1
ahbet,6,0,0
▁kaçır,6,1,1
▁cel,6,0,0
▁pu,6,0,0
indir,6,1,1
▁lakab,6,1,1
▁ço,6,0,0
▁forma,6,1,1
▁juventus,6,0,0
▁koşu,6,1,1
uy,6,1,1
kom,6,1,1
▁bülent,6,0,0
büyük,6,1,1
hod,6,0,0
▁ınter,6,0,0
▁liber,6,0,0
onun,6,1,1
▁nitelendir,6,1,0
▁büyükelçi,6,1,1
▁azerbaycan,6,0,0
▁microsoft,6,0,0
▁esnaf,6,1,1
▁izleyic,6,0,0
▁dezavantaj,6,1,1
▁çoğul,6,1,1
▁sancak,6,1,1
▁içinde,6,1,1
▁toplan,6,1,1
▁bül,6,0,0
tuk,6,1,1
▁vo,6,0,0
▁{,6,0,0
▁mantar,6,1,1
▁evrim,6,1,1
▁beklediği,6,1,0
▁sw,6,0,0
▁müziği,6,1,0
▁dolaşım,6,1,1
▁göçmen,6,1,1
bülans,6,0,0
▁sektöre,6,1,0
▁kadı,6,1,1
pil,6,1,1
▁sipahi,6,1,1
▁çöz,6,1,1
gaz,6,1,1
▁muharebesi,6,1,0
▁taarruz,6,1,1
▁perşembe,6,1,1
▁kına,6,1,1
▁fırat,6,0,0
│,6,0,0
lus,6,0,0
▁hanedan,6,1,1
▁uyan,6,1,1
▁ceviz,6,1,1
▁mehdi,6,1,1
▁kavuş,6,1,1
▁öyküsü,6,1,0
▁itaat,6,1,1
▁hatay,6,1,0
kod,6,1,1
▁richard,6,1,1
oh,6,1,1
▁rea,6,1,0
▁anıl,6,1,0
▁sitesi,6,1,0
koz,6,1,1
diye,6,1,1
işte,6,1,1
ıs,6,1,1
▁oyuncağ,6,1,1
ışan,6,1,1
▁ihtilal,6,1,1
▁gran,6,0,0
ll,6,0,0
memeli,6,1,1
▁alıcı,6,1,1
▁ros,6,0,0
ilasy,6,0,0
sentez,6,1,1
▁sığır,6,1,1
▁gübre,6,1,1
▁uzat,6,1,1
▁teşhis,6,1,1
▁motivasyon,6,1,1
▁minimum,6,1,1
▁one,6,1,0
bj,6,0,0
faf,6,0,0
macaristan,6,0,0
nisan,6,1,1
▁uygula,6,1,1
▁vol,6,0,0
▁zararlı,6,1,0
terapi,6,1,1
▁dim,6,1,1
▁kös,6,1,1
▁hacı,6,1,1
rs,6,0,0
▁betimle,6,1,1
eks,6,1,0
▁türkü,6,1,1
opotamya,6,0,0
▁hitit,6,0,0
▁sav,6,1,1
▁saydam,6,1,1
▁buluş,6,1,1
cy,6,0,0
lendirilmesi,6,1,1
▁fah,6,0,0
▁ut,6,1,1
▁:,6,0,0
▁davet,6,1,1
▁sahabe,6,1,1
dul,6,1,1
hey,6,1,1
are,6,1,0
rse,6,1,1
▁mis,6,1,1
yans,6,1,0
▁mg,6,0,0
nme,6,1,1
▁murad,6,1,1
▁eyle,6,1,1
▁şikayet,6,1,1
▁cd,6,0,0
▁fro,6,0,0
▁tiroid,6,1,1
protein,6,1,1
lomikron,6,0,0
▁hd,6,0,0
mid,6,1,1
aph,6,0,0
▁bayezid,6,0,0
kg,6,0,0
lee,6,1,0
▁teminatı,6,1,0
▁windows,6,0,0
▁dede,6,1,1
▁regül,6,0,0
▁muhatab,6,1,1
ığ,5,0,0
▁üzeri,5,1,1
▁aylık,5,1,1
▁durma,5,1,1
▁jeoloji,5,1,1
▁çamur,5,1,1
▁nadir,5,1,1
▁kızarık,5,1,1
▁yüzünden,5,1,0
▁bitir,5,1,1
▁32,5,0,0
▁diplo,5,0,0
füzyon,5,1,1
▁gereksin,5,1,1
▁63,5,0,0
▁yakalan,5,1,1
▁şebeke,5,1,1
▁sız,5,1,1
▁krater,5,1,1
ızı,5,1,1
ifik,5,0,0
▁intihar,5,1,1
▁iğne,5,1,1
▁iletken,5,1,1
▁plastik,5,1,1
▁endonezya,5,0,0
▁kilometre,5,1,1
▁düşmüş,5,1,0
▁önle,5,1,1
▁23,5,0,0
elverişl,5,1,0
▁iri,5,1,1
▁azami,5,1,1
▁yaşantı,5,1,1
▁fırtına,5,1,1
▁adlandırılır,5,1,0
bun,5,1,1
▁atom,5,1,1
▁astronom,5,1,1
not,5,1,1
▁bora,5,1,1
▁üste,5,1,1
anır,5,1,1
ğinden,5,0,0
▁listesi,5,1,0
aşı,5,1,1
run,5,0,0
▁kalkan,5,1,1
▁ty,5,0,0
▁ib,5,1,1
▁savcı,5,1,1
▁bacak,5,1,1
▁cok,5,0,0
▁wat,5,0,0
▁reaksiyon,5,1,1
▁mineral,5,1,1
▁mebus,5,1,1
▁ekran,5,1,1
▁anima,5,1,0
▁she,5,0,0
▁play,5,0,0
▁bulma,5,1,1
▁wan,5,0,0
▁kesit,5,1,1
eu,5,0,0
▁suikast,5,1,1
▁şehzade,5,1,1
▁çay,5,1,1
▁yarımada,5,1,1
▁mutfağ,5,1,1
ıx,5,1,1
▁atma,5,1,0
▁bahri,5,1,1
aid,5,1,1
▁akışkan,5,1,1
▁çorum,5,1,0
▁satan,5,1,0
bilen,5,1,0
▁cenaze,5,1,1
üre,5,1,1
▁arena,5,1,1
ahmet,5,0,0
▁işletmeci,5,1,1
▁lor,5,1,1
▁anayasaya,5,1,0
▁dır,5,1,1
bük,5,1,1
▁um,5,1,1
▁sırbistan,5,0,0
▁torba,5,1,1
▁isha,5,1,0
▁bitiş,5,1,1
▁memleket,5,1,1
▁ran,5,1,1
▁lük,5,1,1
▁hastaların,5,1,0
▁sunuldu,5,1,0
▁halefi,5,1,0
ağ,5,1,1
▁flor,5,1,1
▁henüz,5,1,1
▁sömürge,5,1,1
tın,5,1,1
ens,5,1,0
83,5,0,0
letil,5,1,1
▁rüşvet,5,1,1
▁özgür,5,1,1
▁128,5,0,0
▁şen,5,1,1
▁yükümlü,5,1,1
▁lif,5,1,1
▁ekstra,5,1,1
▁ihtimal,5,1,1
▁sunucu,5,1,1
▁gere,5,1,0
ezik,5,1,1
▁omuz,5,1,1
▁nüfuz,5,1,1
▁biyoloji,5,1,1
▁mektu,5,0,0
▁mümtaz,5,1,1
▁hilmi,5,0,0
ala,5,1,1
cami,5,1,1
life,5,1,0
▁tara,5,1,1
▁uydurm,5,1,0
▁aslı,5,1,0
▁kanaat,5,1,1
▁جاء,5,0,0
▁netice,5,1,1
hir,5,0,0
ömer,5,0,0
sh,5,0,0
▁alınm,5,1,0
amış,5,0,0
▁hazar,5,1,1
▁39,5,0,0
▁cehennem,5,1,1
▁katolik,5,1,1
▁nes,5,1,0
geç,5,1,1
▁tutuk,5,1,1
▁genişletme,5,1,0
laşmaya,5,1,1
avr,5,1,0
şı,5,0,0
▁vurgul,5,1,0
▁kate,5,1,0
fu,5,0,0
aat,5,0,0
▁vurgula,5,1,1
▁sayım,5,1,1
▁faydalan,5,1,1
▁mükemmel,5,1,1
▁kıyamet,5,1,1
▁yaratılma,5,1,0
▁istihbarat,5,1,1
▁uyandır,5,1,0
▁kısıtlama,5,1,0
stil,5,1,1
▁moda,5,1,1
ekler,5,1,0
▁us,5,1,1
▁çeke,5,1,0
kapı,5,1,1
▁soma,5,1,1
dengelim,5,1,0
▁derneğ,5,1,1
değer,5,1,1
▁oynanan,5,1,0
▁kanada,5,1,0
▁üretken,5,1,1
zda,5,0,0
▁sigar,5,1,1
zede,5,1,1
▁hol,5,1,1
▁şerit,5,1,1
▁boşa,5,1,1
▁sürülme,5,1,0
▁akar,5,1,1
▁pompa,5,1,1
▁29,5,0,0
▁saatler,5,1,0
▁aboneli,5,1,0
öle,5,1,0
▁santr,5,0,0
sor,5,1,1
▁duman,5,1,1
▁etmeyi,5,1,0
▁ekoloji,5,1,1
gh,5,0,0
▁çavuş,5,1,1
▁satıl,5,1,0
▁sana,5,1,1
▁gasp,5,1,1
ıra,5,1,1
▁şefi,5,1,0
▁cevdet,5,0,0
şki,5,0,0
▁pop,5,1,1
▁yöneten,5,1,0
paşa,5,1,1
▁edili,5,0,0
▁yapt,5,1,0
▁26,5,0,0
maşa,5,1,1
▁arkeolojik,5,1,1
▁şube,5,1,1
▁anlaş,5,1,1
▁geçer,5,1,1
▁finansman,5,1,1
▁meme,5,1,1
▁muhasebe,5,1,1
▁evinde,5,1,0
▁seçen,5,1,0
▁york,5,0,0
burg,5,1,1
▁brüksel,5,0,0
▁til,5,1,1
▁ayrım,5,1,1
▁harca,5,1,1
▁ulaşım,5,1,1
▁ayrışma,5,1,0
▁yakış,5,1,1
leşime,5,1,1
psi,5,0,0
istanbul,5,0,0
▁kılıç,5,1,1
▁kahverengi,5,1,1
gerçek,5,1,1
▁august,5,0,0
rut,5,0,0
▁çoğunluğu,5,1,0
▁arjantin,5,0,0
▁doğur,5,1,1
olgu,5,1,1
▁çirkin,5,1,1
ulur,5,1,1
olduğu,5,1,0
▁kütüphane,5,1,1
▁eve,5,1,0
mih,5,0,0
▁pic,5,1,1
bs,5,0,0
▁bra,5,0,0
▁dis,5,0,0
▁satır,5,1,1
ırak,5,1,1
▁vasi,5,1,1
▁mesele,5,1,1
▁köylü,5,1,1
▁aydınlat,5,1,1
▁tuttu,5,1,0
▁franc,5,0,0
mett,5,1,0
ruh,5,1,1
▁balıkçı,5,1,0
rin,5,1,1
▁perspektif,5,1,1
▁antibiyotik,5,1,1
▁faruk,5,1,0
rek,5,0,0
▁çözelti,5,1,1
hamit,5,1,0
db,5,0,0
▁yaratılan,5,1,0
mece,5,1,1
zan,5,1,1
▁bursa,5,1,0
▁porto,5,1,1
▁oynan,5,1,0
▁irlanda,5,0,0
▁ron,5,0,0
▁gala,5,1,1
tic,5,0,0
▁kulübü,5,1,0
▁önü,5,1,0
▁topu,5,1,0
53,5,0,0
nmiş,5,1,1
ilmez,5,1,1
bert,5,1,1
▁şûra,5,0,0
▁yedi,5,1,1
▁etnik,5,1,1
41,5,0,0
how,5,0,0
▁konser,5,1,1
▁sadakat,5,1,1
lr,5,0,0
▁inkılab,5,1,1
▁turgut,5,0,0
sko,5,0,0
▁aşılama,5,1,0
▁teokrasi,5,1,1
▁*,5,0,0
▁},5,0,0
▁koymu,5,1,0
▁kuyu,5,1,1
▁ıca,5,1,1
işletme,5,1,1
▁masal,5,1,1
ford,5,0,0
▁len,5,1,1
▁çarpışma,5,1,0
▁çağrış,5,1,1
▁alfred,5,0,0
▁köpek,5,1,1
erleme,5,1,1
▁market,5,1,1
▁→,5,0,0
boy,5,1,1
bağ,5,1,1
▁tül,5,1,1
▁yazma,5,1,1
▁batu,5,1,0
▁oluyor,5,1,0
▁110,5,0,0
neden,5,1,1
▁çubu,5,0,0
▁rodos,5,0,0
▁okuna,5,1,0
▁yırt,5,1,1
şam,5,0,0
alan,5,1,1
antep,5,0,0
▁kronolojik,5,1,1
▁uşak,5,1,1
▁izlediği,5,1,0
▁gergin,5,1,1
▁kütahya,5,0,0
▁fla,5,0,0
▁konuyu,5,1,0
çarş,5,1,0
▁balta,5,1,1
▁macaristan,5,0,0
▁hırvat,5,0,0
ışık,5,1,1
ağına,5,1,0
▁dert,5,1,1
▁döndü,5,1,0
sün,5,1,1
▁okuyucu,5,1,0
▁balıkesir,5,0,0
eşe,5,1,0
▁ihale,5,1,1
bonat,5,0,0
laşan,5,1,1
pek,5,1,1
▁komün,5,1,0
ald,5,1,1
▁lipo,5,0,0
cat,5,0,0
▁zafer,5,1,1
▁kere,5,1,1
helm,5,0,0
şun,5,1,1
▁mini,5,1,1
▁bant,5,1,1
▁antrop,5,0,0
▁rna,5,0,0
▁dolu,5,1,1
▁teşebbüs,5,1,1
▁ul,5,1,1
osit,5,0,0
▁ayrıcalık,5,1,1
56,5,0,0
dam,5,1,1
▁orantılı,5,1,0
▁hel,5,1,0
▁amor,5,0,0
▁britanya,5,0,0
gelen,5,1,0
▁konvansiyon,5,1,1
▁okuryazar,5,1,1
▁amb,5,0,0
▁high,5,0,0
▁otto,5,0,0
▁mesleği,5,1,0
▁alışkanlık,5,1,1
matif,5,0,0
▁ilerleyen,5,1,0
▁özgül,5,1,1
▁xv,5,1,1
▁kökeni,5,1,0
betik,5,1,1
sayıl,5,1,0
▁soyun,5,1,1
▁kabin,5,1,1
end,5,0,0
eh,5,1,1
▁yazdı,5,1,0
▁sem,5,1,1
▁imtihan,5,1,1
kam,5,1,1
▁fatıma,5,1,0
▁vesi,5,1,0
▁mescidi,5,1,0
▁defter,5,1,1
att,5,1,0
▁karışıkl,5,1,0
▁nostalji,5,1,1
▁şifre,5,1,1
este,5,1,0
ple,5,0,0
▁anterior,5,0,0
▁dre,5,0,0
virüs,5,1,1
faz,5,1,1
▁yıkım,5,1,1
▁111,5,0,0
lev,5,0,0
▁oksidatif,5,0,0
▁hell,5,0,0
▁beyit,5,1,1
stan,5,0,0
gönül,5,1,1
ux,5,0,0
şü,5,0,0
yok,5,1,1
▁sb,5,0,0
▁nm,5,0,0
|,5,0,0
▁kaside,5,1,1
▁biyografi,5,1,1
▁faik,5,1,1
▁parabol,5,1,1
▁lt,5,0,0
erica,5,1,0
▁air,5,0,0
trafi,5,0,0
denge,5,1,1
▁tım,5,1,1
▁tahsisi,4,1,0
seniz,4,1,1
erin,4,1,1
▁söndür,4,1,1
▁gevşek,4,1,1
▁tavan,4,1,1
nız,4,1,1
▁bat,4,1,1
▁sendrom,4,1,1
▁suyla,4,1,1
▁evet,4,1,1
▁aşamada,4,1,0
▁155,4,0,0
▁hipok,4,0,0
yüksek,4,1,1
toplum,4,1,1
▁1939,4,0,0
▁mahkum,4,1,1
sparta,4,0,0
▁çıkarım,4,1,1
▁asl,4,1,0
▁altyapıs,4,1,0
▁asla,4,1,1
▁edebilece,4,1,0
▁bağışık,4,1,1
nomik,4,0,0
▁derinlik,4,1,0
▁duyuru,4,1,1
▁türev,4,1,1
cük,4,1,1
▁enjek,4,0,0
▁volt,4,1,1
▁buzul,4,1,1
▁istasyon,4,1,1
▁nar,4,1,1
▁ae,4,0,0
sol,4,1,1
▁profil,4,1,1
▁ölçek,4,1,1
▁tetik,4,1,1
▁kli,4,0,0
▁global,4,1,1
▁hatırlan,4,1,0
ndi,4,1,1
uluslararası,4,1,1
▁diren,4,1,1
kaç,4,1,1
▁emisyon,4,1,1
▁ibare,4,1,1
▁radyasyon,4,1,1
rd,4,0,0
pat,4,1,1
rick,4,0,0
▁hortum,4,1,1
▁denizli,4,1,0
▁manisa,4,1,0
ğra,4,0,0
▁öncelik,4,1,1
▁kiri,4,1,0
▁rad,4,0,0
▁biber,4,1,1
▁liyakat,4,1,1
aurant,4,0,0
oran,4,1,1
▁politikacı,4,1,1
▁resmî,4,0,0
▁soruştur,4,1,1
leni,4,1,1
▁kana,4,1,1
eye,4,1,0
▁almayı,4,1,0
tatif,4,0,0
araba,4,1,1
▁infaz,4,1,1
▁ömürlü,4,1,0
▁itti,4,1,0
▁vir,4,1,0
sez,4,1,1
▁les,4,1,0
▁too,4,0,0
▁out,4,0,0
▁sütun,4,1,1
▁garip,4,1,1
▁tad,4,1,1
▁sunar,4,1,0
▁well,4,0,0
▁cou,4,0,0
▁need,4,0,0
▁ermenistan,4,0,0
▁yeterlik,4,1,1
▁multi,4,0,0
▁ps,4,0,0
▁özür,4,1,1
sas,4,0,0
▁ziraat,4,1,1
▁atina,4,1,0
▁kel,4,1,1
▁ikamet,4,1,1
72,4,0,0
sik,4,1,1
landı,4,1,1
▁malig,4,1,1
▁stajyer,4,1,1
kil,4,1,1
▁opsiyon,4,1,1
takım,4,1,1
▁otu,4,1,0
▁şevket,4,1,1
▁bos,4,0,0
cik,4,1,1
lmas,4,0,0
anne,4,1,1
▁karıştır,4,1,0
metrisi,4,1,0
ora,4,1,1
redd,4,0,0
57,4,0,0
973,4,0,0
▁zeki,4,1,1
▁promosyon,4,1,1
▁fasulye,4,1,1
▁peynir,4,1,1
▁safra,4,1,1
▁stres,4,1,1
bosna,4,0,0
adan,4,1,0
evduat,4,0,0
▁çevril,4,1,0
▁ray,4,1,1
▁çarş,4,1,0
▁limit,4,1,1
▁avr,4,1,0
yoruz,4,1,1
▁tasvir,4,1,1
▁hiyerarşi,4,1,1
pul,4,1,1
▁mum,4,1,1
▁pasaport,4,1,1
ihracat,4,1,1
▁teminat,4,1,1
▁edildi,4,1,0
▁145,4,0,0
▁miller,4,1,0
▁ate,4,1,1
▁komed,4,0,0
▁nakl,4,0,0
▁karakteristik,4,1,1
▁walter,4,0,0
▁benjamin,4,0,0
▁kopya,4,1,1
▁artı,4,1,1
yazı,4,1,1
▁hâz,4,0,0
▁misyon,4,1,1
dum,4,1,1
▁google,4,0,0
▁mel,4,1,1
▁fars,4,1,1
etkinliği,4,1,0
▁hunt,4,1,0
ington,4,0,0
kurum,4,1,1
65,4,0,0
▁fakültesi,4,1,0
▁sahte,4,1,1
▁unesco,4,0,0
▁eu,4,0,0
▁çalışıyor,4,1,0
▁tava,4,1,1
yam,4,1,0
▁kuyruk,4,1,1
▁mina,4,1,0
▁müzde,4,1,1
zil,4,1,1
▁lık,4,1,1
lup,4,1,1
tazar,4,0,0
▁meyyi,4,1,0
▁latince,4,1,0
has,4,1,1
uyor,4,1,1
biri,4,1,1
▁sadık,4,1,1
▁hindu,4,1,0
ışa,4,1,1
▁hur,4,1,0
bunu,4,1,0
▁gayreti,4,1,0
▁kald,4,0,0
▁meşhur,4,1,1
dest,4,1,1
mah,4,0,0
▁tanesi,4,1,0
kredi,4,1,1
lme,4,1,1
▁münafık,4,1,1
▁ilham,4,1,1
▁mucize,4,1,1
▁bab,4,1,1
sevi,4,1,1
▁asır,4,1,1
▁seçkin,4,1,1
▁hacca,4,1,0
▁gan,4,0,0
▁ağz,4,1,0
▁ram,4,0,0
▁veda,4,1,1
▁düğme,4,1,1
rur,4,0,0
▁rüya,4,1,1
▁diyanet,4,1,1
▁müdafaa,4,1,1
▁sevim,4,1,1
hadis,4,1,1
▁anlay,4,1,0
▁buldu,4,1,0
▁hafız,4,1,1
▁özü,4,1,0
rsa,4,1,1
dünya,4,1,1
▁sarıl,4,1,1
▁ini,4,1,1
▁davud,4,0,0
▁ihsa,4,0,0
lemiş,4,1,1
▁annesi,4,1,0
med,4,1,1
▁tekke,4,1,1
saklan,4,1,1
▁kutlu,4,1,1
▁gön,4,1,1
ekle,4,1,1
▁ıt,4,1,0
▁karşıla,4,1,1
cap,4,0,0
▁wto,4,0,0
▁ihtilaf,4,1,1
▁güncel,4,1,1
orta,4,1,1
▁cezayir,4,0,0
▁nötr,4,1,1
▁müdürlü,4,1,0
▁bağdaşım,4,1,1
▁benze,4,1,1
press,4,1,0
▁kong,4,0,0
▁ılım,4,1,1
▁derviş,4,1,1
▁finlandiya,4,0,0
timi,4,1,1
▁şaşırt,4,1,1
▁sök,4,1,1
▁saldırgan,4,1,1
▁deri,4,1,1
▁kireç,4,1,1
kaz,4,1,1
▁köpük,4,1,1
▁vites,4,1,1
▁refleks,4,1,1
▁karayol,4,1,1
▁plaka,4,1,1
▁otobüs,4,1,1
▁tekerlek,4,1,1
▁hafıza,4,1,1
ana,4,1,1
_,4,0,0
▁sy,4,0,0
▁baraj,4,1,1
▁adana,4,1,0
▁ota,4,1,1
▁doğalgaz,4,1,1
üret,4,1,1
sıra,4,1,1
▁oz,4,1,0
79,4,0,0
▁louis,4,0,0
▁palet,4,1,1
bül,4,0,0
▁kafe,4,1,1
▁aksak,4,1,1
▁toy,4,1,1
▁frig,4,0,0
▁farabi,4,0,0
yl,4,0,0
▁rastgele,4,1,1
▁sn,4,0,0
62,4,0,0
ulm,4,0,0
evre,4,1,1
aydın,4,1,1
▁daimi,4,1,1
▁eklem,4,1,1
▁saptamak,4,1,0
▁ihtiyat,4,1,1
▁noktas,4,1,0
▁65,4,0,0
▁görünüş,4,1,1
▁nişasta,4,1,1
▁kağıt,4,1,1
▁kapl,4,1,0
▁hammadde,4,1,1
▁seçtiği,4,1,0
▁esen,4,1,1
başkanlığı,4,1,0
aziz,4,1,1
irme,4,0,0
▁lm,4,0,0
▁münih,4,0,0
▁söylü,4,1,0
▁festival,4,1,1
▁üstlenen,4,1,0
▁alp,4,1,1
▁besin,4,1,1
▁boncuk,4,1,1
cuk,4,1,1
mont,4,1,1
▁indirge,4,1,1
▁manastır,4,1,1
föy,4,0,0
lanka,4,0,0
kıl,4,1,1
▁kimyasal,4,1,1
▁matrik,4,0,0
usta,4,1,1
▁portal,4,1,1
▁fan,4,1,0
söz,4,1,1
pte,4,0,0
▁çıkm,4,1,0
alma,4,1,0
olmayan,4,1,0
ore,4,1,0
▁matemati,4,0,0
ace,4,1,0
şle,4,0,0
şah,4,1,1
▁uydusu,4,1,0
tt,4,0,0
▁eric,4,0,0
çıktı,4,1,1
▁rüş,4,0,0
▁fred,4,0,0
▁daniel,4,0,0
▁simon,4,0,0
▁sc,4,0,0
sky,4,0,0
hol,4,1,1
▁koordinatör,4,1,1
▁ayna,4,1,1
▁tunç,4,1,1
ildi,4,1,1
adrenal,4,0,0
▁uzaklık,4,1,1
boz,4,1,1
irse,4,1,1
▁rü,4,0,0
▁eb,4,0,0
▁işte,4,1,1
▁figür,4,1,1
itti,4,1,0
▁bülten,4,1,1
▁dilimi,4,1,0
▁arsenal,4,0,0
▁rey,4,1,1
▁ronaldo,4,0,0
▁prens,4,1,1
▁chelsea,4,0,0
ediyor,4,1,0
▁döv,4,1,1
erim,4,1,1
▁cesur,4,1,1
▁oyunu,4,1,0
eminer,4,1,0
alet,4,1,1
▁dizayn,4,1,1
▁bölgelere,4,1,0
▁fetih,4,1,1
▁hükümdar,4,1,1
▁kapitalizm,4,1,1
▁paragraf,4,1,1
▁konuşan,4,1,0
işler,4,1,1
köy,4,1,1
beyi,4,1,0
▁kurultay,4,1,1
▁kalabalık,4,1,1
▁fail,4,1,1
▁ertele,4,1,1
▁çanak,4,1,1
▁anesne,4,0,0
ite,4,1,0
▁oyn,4,1,0
▁kişilik,4,1,1
▁denk,4,1,1
anti,4,1,0
▁beylik,4,1,1
▁opera,4,1,1
▁konsolos,4,1,1
▁get,4,0,0
▁alüminyum,4,1,1
▁makina,4,1,1
lendi,4,1,1
güç,4,1,1
oyu,4,1,0
hun,4,1,1
▁hikaye,4,1,1
▁ithalat,4,1,1
▁anlatı,4,1,1
▁öğreti,4,1,1
▁çukur,4,1,1
▁kayma,4,1,0
22,4,0,0
55,4,0,0
▁telafi,4,1,1
önü,4,1,0
▁musul,4,0,0
▁efe,4,1,1
▁merkeziyet,4,1,1
▁yarışma,4,1,1
▁34,4,0,0
▁sefil,4,1,1
▁yaban,4,1,1
▁edirne,4,0,0
▁yağış,4,1,1
▁bakanlık,4,1,1
▁derya,4,1,1
▁kuveyt,4,0,0
ems,4,1,0
▁tebriz,4,1,0
▁türe,4,1,1
▁element,4,1,1
▁ecevit,4,0,0
▁alı,4,1,1
▁olm,4,1,0
ene,4,1,1
},4,0,0
▁55,4,0,0
▁murat,4,1,1
▁dağlar,4,1,0
▁çektiği,4,1,0
ıda,4,1,0
▁iskele,4,1,1
▁ası,4,1,1
▁galip,4,1,1
▁sloven,4,0,0
▁dul,4,1,1
▁şöyle,4,1,1
▁unut,4,1,1
adım,4,1,1
gür,4,1,1
▁subay,4,1,1
sem,4,1,1
▁ünsüz,4,1,1
▁bebe,4,1,1
▁’,4,0,0
▁hibe,4,1,1
liberal,4,1,1
▁aşkın,4,1,1
▁amon,4,0,0
▁vietnam,4,0,0
nor,4,0,0
küre,4,1,1
▁195,4,0,0
▁99,4,0,0
▁mezun,4,1,1
▁yumurta,4,1,1
▁böc,4,0,0
▁kabağ,4,1,1
iştiren,4,1,1
▁fıkra,4,1,1
▁anton,4,0,0
▁gustav,4,0,0
▁saint,4,0,0
kt,4,0,0
▁oyuncak,4,1,1
▁ekler,4,1,0
aire,4,0,0
▁lidya,4,0,0
▁tot,4,0,0
▁yönetmelik,4,1,1
▁rauf,4,0,0
▁platform,4,1,1
▁kl,4,0,0
▁hüsrev,4,0,0
▁genişlemes,4,0,0
yindeki,4,0,0
öğrenme,4,1,0
▁yazması,4,1,0
tah,4,0,0
▁beslen,4,1,1
▁mül,4,1,0
▁sürgün,4,1,1
ish,4,0,0
bakım,4,1,1
▁pano,4,1,1
▁vazife,4,1,1
▁mutasyon,4,1,1
biyolojik,4,1,1
▁henri,4,0,0
▁hesaplanm,4,0,0
▁arta,4,1,0
desen,4,1,1
▁come,4,0,0
ane,4,1,0
▁ölçüm,4,1,1
▁edile,4,1,0
leyecek,4,1,1
▁sapkın,4,1,1
▁line,4,1,1
▁amortisman,4,1,1
sonuç,4,1,1
tasar,4,1,1
ferit,4,0,0
▁singapur,4,0,0
▁tomurcuk,4,1,1
▁1934,4,0,0
▁alfabe,4,1,1
▁ts,4,0,0
dizi,4,1,1
▁olamay,4,0,0
▁doktora,4,1,1
▁yum,4,1,1
▁dr,4,0,0
vurdu,4,1,0
mir,4,1,1
▁yorgun,4,1,1
▁tehdit,4,1,1
sistem,4,1,1
▁inde,4,1,1
▁tart,4,1,1
▁kasıt,4,1,1
▁rekreasyon,4,1,1
▁tevfik,4,0,0
iştirilen,4,1,1
▁sürdü,4,1,0
▁atlama,4,1,0
▁birikimli,4,1,0
▁sarmal,4,1,1
▁cinayet,4,1,1
▁daral,4,1,1
yanlış,4,1,1
ern,4,1,0
▁berg,4,1,1
▁ask,4,1,1
▁referandum,4,1,1
sub,4,1,1
seri,4,1,1
▁müttefik,4,1,1
far,4,1,1
metin,4,1,1
▁intraven,4,0,0
▁kararname,4,1,1
iyon,4,1,1
sö,4,0,0
▁çizgi,4,1,1
▁vade,4,1,1
▁&,4,0,0
▁‰,4,0,0
▁dog,4,1,1
kosta,4,0,0
▁biat,4,1,1
mut,4,1,0
▁iftira,4,1,1
▁hele,4,1,1
▁ispat,4,1,1
erdi,4,1,1
▁hile,4,1,1
▁gitti,4,1,0
▁atı,4,1,0
▁tap,4,1,1
▁çoğal,4,1,1
▁öv,4,1,1
▁kitāb,4,0,0
▁birikim,4,1,1
lige,4,1,0
ura,4,1,0
amayacak,4,1,1
▁hop,4,1,1
batı,4,1,1
▁kaş,4,1,1
▁düzlem,4,1,1
▁long,4,0,0
▁adrenal,4,0,0
▁spinal,4,0,0
▁sk,4,0,0
bas,4,1,1
ces,4,0,0
▁class,4,0,0
▁şii,4,0,0
▁farsça,4,1,0
▁selanik,4,0,0
shi,4,0,0
▁rumel,4,0,0
▁ø,4,0,0
desse,4,0,0
▁tte,4,0,0
c1,4,0,0
å,4,0,0
^,4,0,0
konu,4,1,1
▁cay,4,1,1
▁fakülte,4,1,1
▁serbestle,4,1,1
görün,4,1,0
lemi,3,1,0
savaş,3,1,1
▁heye,3,1,0
▁bomba,3,1,1
▁edemey,3,0,0
▁yavaşla,3,1,1
sesi,3,1,0
▁toksin,3,1,1
hala,3,1,1
fan,3,1,0
▁erzincan,3,0,0
71,3,0,0
▁otomotiv,3,1,1
▁emzir,3,1,1
▁travma,3,1,1
sıh,3,0,0
sea,3,0,0
emr,3,1,0
emir,3,1,1
▁şahit,3,1,1
▁senaryo,3,1,1
kuş,3,1,1
▁sızınt,3,0,0
▁denizi,3,1,1
68,3,0,0
aile,3,1,1
▁seferber,3,1,1
▁tapınak,3,1,1
▁boşalt,3,1,1
star,3,1,1
hur,3,1,0
dk,3,0,0
▁eşdeğer,3,1,1
vize,3,1,1
▁oh,3,1,1
▁görünür,3,1,1
▁54,3,0,0
▁86,3,0,0
▁barındır,3,1,0
▁konan,3,1,0
▁vx,3,0,0
▁birleşim,3,1,1
olan,3,1,0
▁59,3,0,0
▁sakın,3,1,1
▁66,3,0,0
dakika,3,1,1
▁kristal,3,1,1
▁tutun,3,1,1
▁kaybetme,3,1,1
▁birik,3,1,1
▁felaket,3,1,1
▁pes,3,1,1
▁los,3,0,0
▁soğ,3,1,1
▁complete,3,0,0
▁müfettiş,3,1,1
aktivite,3,1,1
lun,3,1,1
▁meşruiyet,3,1,1
suç,3,1,1
\,3,0,0
▁dilekçe,3,1,1
▁düzenli,3,1,1
▁vekalet,3,1,1
les,3,1,0
▁common,3,0,0
sw,3,0,0
▁bank,3,1,1
▁emanet,3,1,1
▁makbuz,3,1,1
▁beyanname,3,1,1
▁slog,3,0,0
▁some,3,1,0
▁incele,3,1,1
port,3,0,0
▁temp,3,0,0
▁aksat,3,1,1
meni,3,1,1
abt,3,1,0
▁ban,3,1,1
▁athen,3,0,0
▁pol,3,0,0
▁perde,3,1,1
▁boşalma,3,1,0
▁mecmua,3,1,1
inek,3,1,1
▁sebze,3,1,1
▁muz,3,1,1
amaklı,3,0,0
▁kürt,3,1,0
pu,3,0,0
▁toptan,3,1,1
▁kanuni,3,1,1
analitik,3,1,1
nett,3,1,0
▁hind,3,0,0
▁gittik,3,1,0
tepe,3,1,1
▁kökü,3,1,0
▁brüt,3,1,1
▁47,3,0,0
▁dergisi,3,1,0
▁43,3,0,0
eşit,3,1,1
▁gördük,3,1,0
▁aktar,3,1,1
bütün,3,1,1
▁malatya,3,0,0
amadan,3,1,1
geyi,3,0,0
duru,3,1,1
nek,3,0,0
▁kuvvetleri,3,1,0
▁horasan,3,1,1
▁istila,3,1,1
59,3,0,0
yabanc,3,0,0
▁üretimine,3,1,0
▁lobi,3,1,1
▁kesinti,3,1,1
yuvarl,3,1,0
cent,3,0,0
▁facto,3,0,0
▁doğmu,3,1,0
▁giz,3,1,1
▁dine,3,1,1
▁tabiat,3,1,1
miller,3,1,0
my,3,0,0
vergi,3,1,1
▁gâh,3,0,0
▁infek,3,0,0
▁282,3,0,0
örgüt,3,1,1
▁49,3,0,0
ımıza,3,1,1
▁öğüt,3,1,1
▁1420,3,0,0
rebel,3,0,0
▁döküntü,3,1,1
▁verici,3,1,1
esir,3,1,1
sos,3,1,1
suyla,3,1,1
▁egzersiz,3,1,1
▁ry,3,0,0
▁öneme,3,1,0
▁müc,3,0,0
▁sürpriz,3,1,1
▁rastlantı,3,1,1
▁aziz,3,1,1
▁çelik,3,1,1
▁portakal,3,1,1
▁algıla,3,1,1
▁mey,3,1,1
▁evvel,3,1,1
▁istifa,3,1,1
veri,3,1,1
kap,3,1,1
▁bilindi,3,1,0
▁yönet,3,1,1
lum,3,1,1
fı,3,1,1
▁amel,3,1,1
zile,3,1,0
tey,3,1,0
neh,3,0,0
▁dilim,3,1,1
▁müslim,3,1,1
▁diril,3,1,1
▁nitele,3,1,1
▁arafat,3,0,0
▁gömül,3,1,0
▁boşluk,3,1,1
▁kâfir,3,0,0
▁şim,3,1,1
▁laf,3,1,1
efe,3,1,1
▁öldük,3,1,0
raf,3,1,1
▁çekişme,3,1,0
¬,3,0,0
▁vakit,3,1,1
laf,3,1,1
▁çelişki,3,1,1
▁fetva,3,1,1
▁ünvan,3,1,1
abba,3,1,0
▁vaftiz,3,1,1
▁68,3,0,0
hû,3,0,0
kot,3,1,1
▁inek,3,1,1
اء,3,0,0
اي,3,0,0
ً,3,0,0
ا,3,0,0
▁musa,3,1,0
▁aksam,3,1,1
caz,3,1,1
üşü,3,1,1
▁mescit,3,1,1
▁ruhsat,3,1,1
▁all,3,1,0
▁cemaat,3,1,1
▁uzağ,3,1,1
▁kutlama,3,1,0
cem,3,1,1
haber,3,1,1
▁ilme,3,1,1
▁mahkûm,3,0,0
ayrı,3,1,1
▁huy,3,1,1
▁demiş,3,1,1
▁kurban,3,1,1
▁pişman,3,1,1
▁panayır,3,1,1
▁arı,3,1,1
▁159,3,0,0
▁çember,3,1,1
▁emevi,3,0,0
▁ihram,3,1,1
lmu,3,0,0
▁ash,3,0,0
▁öldüğü,3,1,0
▁hazırla,3,1,1
▁meclisin,3,1,0
▁cemil,3,1,1
▁neh,3,0,0
▁buyu,3,1,0
▁yı,3,1,1
ete,3,1,0
zul,3,0,0
▁tahsili,3,1,0
▁tele,3,1,0
▁ayakkabı,3,1,1
▁gr,3,0,0
▁ing,3,0,0
aca,3,1,0
▁tasfiye,3,1,1
ticaret,3,1,1
▁matrah,3,1,1
▁ürdün,3,1,1
coğrafya,3,1,1
▁ob,3,0,0
▁ajans,3,1,1
bank,3,1,1
▁hong,3,0,0
▁sokul,3,1,1
▁cebeci,3,1,1
▁koy,3,1,1
altın,3,1,1
▁dağınık,3,1,1
▁ilginç,3,1,1
▁inandırıcı,3,1,0
nal,3,1,1
▁kurar,3,1,0
▁atım,3,1,1
laya,3,1,1
▁sürüklen,3,1,0
▁somun,3,1,1
▁adab,3,1,1
▁manevra,3,1,1
▁omurga,3,1,1
▁diferansiyel,3,1,1
▁dist,3,0,0
▁üzüntü,3,1,1
▁alkollü,3,1,0
▁zabıta,3,1,1
­,3,0,0
▁pıhtı,3,1,1
▁egzoz,3,1,1
kanlı,3,1,0
▁akan,3,1,0
▁kemer,3,1,1
▁süspansiyo,3,0,0
▁demokratik,3,1,1
▁tanrıça,3,1,1
rmen,3,0,0
▁178,3,0,0
dans,3,1,1
cau,3,0,0
▁where,3,0,0
▁kyoto,3,0,0
▁karbondioksit,3,1,1
▁bacakları,3,1,0
rika,3,0,0
▁cadde,3,1,1
▁ışığ,3,1,1
▁ıslak,3,1,1
▁merdive,3,0,0
▁âtî,3,0,0
▁vilayet,3,1,1
▁kind,3,0,0
▁primer,3,1,0
▁kocası,3,1,0
▁th,3,0,0
▁önyargı,3,1,1
▁yanlısı,3,1,0
▁bulanık,3,1,1
▁ziyafet,3,1,1
tırıla,3,1,1
▁yönerge,3,1,1
part,3,0,0
▁atölye,3,1,1
non,3,0,0
▁ris,3,0,0
izasyonu,3,0,0
taşı,3,1,1
▁haps,3,1,0
▁burjuva,3,1,1
▁ayrımcı,3,1,1
▁reşid,3,1,1
▁pişirili,3,0,0
▁yiyec,3,0,0
▁değme,3,1,0
▁tut,3,1,1
▁nötrofi,3,0,0
kali,3,1,0
▁amsterdam,3,0,0
▁jeremy,3,0,0
▁sütü,3,1,0
▁senatosu,3,1,0
geliş,3,1,1
▁kazanarak,3,1,0
▁dans,3,1,1
▁cat,3,0,0
ses,3,1,1
▁donat,3,1,1
▁tahran,3,1,0
▁içgüdü,3,1,1
▁viral,3,1,1
▁nikah,3,1,1
kırmızı,3,1,1
yeşil,3,1,1
ıc,3,0,0
▁kavran,3,1,0
▁williams,3,0,0
verdi,3,1,1
âşık,3,0,0
gri,3,1,1
▁biliyor,3,1,0
▁olduk,3,1,0
▁ocağ,3,1,1
▁yeniçeriler,3,1,0
▁lewis,3,1,1
▁kariyer,3,1,1
▁taze,3,1,1
▁lezzet,3,1,1
▁ölçekli,3,1,0
▁konsantre,3,1,1
▁metafizik,3,1,1
▁efsane,3,1,1
▁tigin,3,1,0
içeri,3,1,1
▁artırım,3,1,1
▁değiştiren,3,1,0
kadın,3,1,1
▁tüccar,3,1,1
▁eşitsizlik,3,1,1
▁rasyonel,3,1,1
düzen,3,1,1
▁kip,3,1,1
kın,3,1,1
apt,3,0,0
▁ili,3,1,0
▁çimen,3,1,1
▁fransızca,3,0,0
▁ple,3,0,0
manuel,3,1,1
bant,3,1,1
▁bilimsel,3,1,1
plastik,3,1,1
▁itme,3,1,0
▁tik,3,1,1
▁veritaban,3,0,0
▁modernizm,3,1,1
▁hobi,3,1,1
krasi,3,0,0
adet,3,1,1
▁manzara,3,1,1
▁rengi,3,1,0
▁maria,3,0,0
his,3,1,1
rad,3,0,0
▁dönül,3,1,0
▁dayanak,3,1,1
▁moleküller,3,1,0
▁ekmek,3,1,1
adrenerj,3,0,0
▁β,3,0,0
▁gidip,3,1,0
▁francis,3,0,0
▁olum,3,1,0
▁harç,3,1,1
▁temyiz,3,1,1
ederek,3,1,0
▁görsel,3,1,1
▁mahsul,3,1,1
▁sky,3,0,0
arka,3,1,1
▁otuz,3,1,1
▁çizim,3,1,1
ras,3,0,0
abd,3,1,1
abi,3,1,1
▁türler,3,1,1
ary,3,1,0
dıysa,3,1,1
▁puana,3,1,0
▁albert,3,0,0
▁stefan,3,0,0
▁olimpiyat,3,1,1
one,3,1,0
▁uğur,3,1,1
▁paul,3,0,0
▁şükür,3,1,1
▁turnuva,3,1,1
koru,3,1,1
▁üniforma,3,1,1
▁74,3,0,0
dini,3,1,1
sta,3,0,0
▁radar,3,1,1
▁müzikal,3,1,1
▁sohbet,3,1,1
▁ald,3,1,1
dış,3,1,1
kler,3,0,0
▁ans,3,1,0
▁jeffer,3,0,0
▁taşra,3,1,1
oy,3,1,1
aht,3,1,0
▁özbekistan,3,0,0
hay,3,1,1
lanm,3,0,0
lıların,3,1,1
▁şansı,3,1,0
say,3,1,1
▁konsept,3,1,1
olun,3,1,0
▁cezas,3,1,0
ıst,3,1,0
▁saniye,3,1,1
all,3,1,0
diğer,3,1,1
▁özeti,3,1,0
▁merkan,3,0,0
▁ettiğini,3,1,0
▁genelge,3,1,1
▁return,3,0,0
▁belirgin,3,1,1
birinci,3,1,1
▁yapm,3,1,0
▁zeynep,3,0,0
▁çan,3,1,1
▁keçi,3,1,1
chan,3,0,0
sefer,3,1,1
▁piramit,3,1,1
▁diyalekt,3,1,1
▁katar,3,1,1
iting,3,0,0
▁mezra,3,1,1
▁metropol,3,1,1
▁iktisad,3,1,1
ville,3,0,0
▁kuzeybatı,3,1,1
▁güneydoğu,3,1,1
kuru,3,1,1
oş,3,1,0
▁sadrazam,3,1,1
▁filiz,3,1,1
▁kars,3,1,0
▁09,3,0,0
türlü,3,1,1
▁filistin,3,0,0
▁vitrin,3,1,1
▁şefkat,3,1,1
ğünde,3,0,0
masa,3,1,1
hır,3,1,1
kov,3,1,1
diz,3,1,1
▁sakarya,3,1,0
lek,3,0,0
▁bilinmeyen,3,1,0
▁dino,3,0,0
zor,3,1,1
▁kapitülasyon,3,1,1
▁koç,3,1,1
▁delta,3,1,1
▁bura,3,1,1
▁çil,3,1,1
▁mesut,3,1,1
▁taht,3,1,1
▁halil,3,1,0
çalışma,3,1,1
▁litre,3,1,1
▁64,3,0,0
ojenik,3,1,0
▁olanağ,3,1,1
nm,3,0,0
▁tavır,3,1,1
▁ermeni,3,1,0
▁çete,3,1,1
yüşü,3,1,1
▁buluntu,3,1,1
▁birikimin,3,1,0
▁kıvrım,3,1,1
▁anla,3,1,1
▁yavru,3,1,1
▁yarın,3,1,1
nle,3,1,1
▁ödülü,3,1,0
sam,3,1,1
edecek,3,1,0
▁ehliy,3,1,0
▁morator,3,0,0
hatay,3,1,0
yim,3,1,1
▁tahttan,3,1,0
▁çıkart,3,1,1
▁editör,3,1,1
▁bayrak,3,1,1
▁yaşar,3,1,1
bahar,3,1,1
▁general,3,1,1
▁yurdu,3,1,0
hiç,3,1,1
▁asil,3,1,1
mın,3,1,1
▁ekli,3,1,1
▁teşekk,3,0,0
▁elit,3,1,1
▁genişletilmesi,3,1,0
türe,3,1,1
▁plat,3,0,0
▁gümüş,3,1,1
▁gereç,3,1,1
▁ly,3,0,0
▁gösterim,3,1,1
kondu,3,1,0
▁çözünür,3,1,0
▁saygın,3,1,1
▁nobel,3,0,0
▁ilgilendiren,3,1,0
▁mid,3,1,1
▁yuva,3,1,1
▁kulüp,3,1,1
▁diktatör,3,1,1
kaldır,3,1,1
şma,3,1,1
▁pancar,3,1,1
kız,3,1,1
nişan,3,1,1
nikah,3,1,1
laç,3,0,0
dost,3,1,1
▁ilkokul,3,1,1
▁sürül,3,1,1
▁enstrüman,3,1,1
nede,3,1,0
▁victor,3,0,0
▁bob,3,0,0
▁michael,3,0,0
▁aht,3,1,0
▁şişe,3,1,1
▁kumaş,3,1,1
▁mimar,3,1,1
land,3,0,0
▁yayımla,3,1,1
▁kariyeri,3,1,0
▁verim,3,1,1
lanıp,3,1,1
▁krist,3,0,0
▁çizelge,3,1,1
▁ortodoks,3,1,1
▁artemis,3,0,0
▁ley,3,1,1
▁getiri,3,1,1
▁direktif,3,1,1
ümde,3,1,1
izleme,3,1,0
▁bildirim,3,1,1
▁egzers,3,0,0
grafi,3,0,0
▁hızlı,3,1,1
iste,3,1,1
fiziği,3,1,0
▁vektör,3,1,1
▁mukoza,3,1,1
▁time,3,1,1
▁basamak,3,1,1
▁zı,3,1,1
▁cevher,3,1,1
▁aldat,3,1,1
▁roger,3,0,0
▁kargo,3,1,1
42,3,0,0
▁seroto,3,0,0
▁lütf,3,0,0
▁varoluş,3,1,1
daz,3,1,1
▁stand,3,1,1
▁kromozom,3,1,1
▁anksiyete,3,0,0
▁nöbet,3,1,1
▁molekü,3,0,0
110,3,0,0
▁şekillen,3,1,1
kö,3,0,0
ban,3,1,1
cısı,3,1,1
otel,3,1,1
▁lira,3,1,1
erik,3,1,1
model,3,1,1
azsa,3,1,0
86,3,0,0
▁prusya,3,0,0
▁salgı,3,1,1
▁güdüm,3,1,1
▁teşekkül,3,1,1
▁125,3,0,0
▁62,3,0,0
üş,3,1,1
▁aidat,3,1,1
▁188,3,0,0
▁rast,3,1,1
▁pasif,3,1,1
▁kombinasyon,3,1,1
▁kilit,3,1,1
rna,3,0,0
ğişikliklere,3,0,0
▁dam,3,1,1
▁kesintisiz,3,1,0
▁blog,3,1,1
▁doküman,3,1,1
▁mecra,3,1,1
▁küba,3,1,0
▁entelektüel,3,1,1
▁ilkbah,3,0,0
▁dab,3,0,0
▁kullanış,3,1,0
▁neredeyse,3,1,0
▁antep,3,0,0
fıs,3,1,1
▁sürüm,3,1,1
mana,3,1,1
geri,3,1,1
{,3,0,0
yine,3,1,1
rot,3,1,1
▁hesaplamak,3,1,0
▁ferit,3,0,0
roll,3,1,0
▁koloni,3,1,1
ettiğini,3,1,0
▁yurttaş,3,1,1
▁öldürül,3,1,0
▁oturum,3,1,1
ettik,3,1,0
▁klavye,3,1,1
▁okutul,3,1,0
▁patojen,3,1,1
▁gamma,3,1,1
saf,3,1,1
ılım,3,1,1
▁delege,3,1,1
bolu,3,1,0
▁ikramiye,3,1,1
▁hetero,3,0,0
lm,3,0,0
▁rom,3,1,1
yici,3,1,1
▁tezi,3,1,0
▁81,3,0,0
▁doçent,3,1,1
▁polen,3,1,1
▁bilan,3,1,0
▁çekmece,3,1,1
▁tematik,3,1,1
▁günlük,3,1,1
gereç,3,1,1
▁hedefle,3,1,1
umune,3,0,0
loz,3,0,0
koşul,3,1,1
▁çare,3,1,1
▁gib,3,0,0
organik,3,1,1
▁aus,3,0,0
▁pnömoni,3,0,0
rün,3,0,0
hum,3,1,1
çıl,3,0,0
▁dizin,3,1,1
dım,3,1,1
geliştir,3,1,1
▁çoban,3,1,1
▁yayılmasını,3,1,0
▁disk,3,1,1
890,3,0,0
▁anlaşmazlık,3,1,1
baro,3,1,1
komut,3,1,1
▁farka,3,1,0
bro,3,0,0
▁göstermiş,3,1,0
▁oynaya,3,1,0
isa,3,1,0
üretil,3,1,0
▁ekonomik,3,1,1
▁helikopter,3,1,1
▁yoksun,3,1,1
▁bitecek,3,1,0
▁bolu,3,1,0
▁non,3,0,0
▁toksik,3,1,1
etkinlik,3,1,1
▁çözüc,3,0,0
▁zat,3,1,1
▁değerlendiren,3,1,0
▁ispanyol,3,0,0
▁amatör,3,1,1
▁bed,3,1,1
▁muhalif,3,1,1
▁cebel,3,1,1
▁lerden,3,1,1
▁yada,3,1,0
▁katliam,3,1,1
lır,3,1,1
bba,3,0,0
zir,3,1,1
▁sasani,3,0,0
ıd,3,0,0
sev,3,1,1
▁meşgul,3,1,1
▁hamam,3,1,1
▁titiz,3,1,1
▁beri,3,1,1
▁katıld,3,0,0
▁geçen,3,1,1
▁torun,3,1,1
▁cahil,3,1,1
▁muhacir,3,1,1
▁dı,3,1,1
lah,3,0,0
▁miladi,3,1,1
▁hilal,3,1,1
▁mesud,3,1,1
▁deme,3,1,1
sever,3,1,0
▁aynen,3,1,1
ordu,3,1,1
sayım,3,1,1
ŋül,3,0,0
wen,3,0,0
▁gebelik,3,1,0
savvur,3,0,0
dom,3,1,0
tarih,3,1,1
▁imdat,3,1,1
▁kış,3,1,1
omi,3,1,0
▁tabur,3,1,1
▁komiser,3,1,1
▁day,3,1,0
▁ano,3,0,0
oksan,3,1,0
▁patoloji,3,1,1
ştık,3,1,1
dp,3,0,0
77,3,0,0
▁tezkire,3,1,1
▁çim,3,1,1
▁let,3,1,1
▁dtö,3,0,0
▁serum,3,1,1
▁mitokondr,3,0,0
▁aset,3,0,0
phil,3,0,0
▁sitoplazma,3,1,1
▁makrofaj,3,0,0
hip,3,1,1
▁öksürük,3,1,1
▁tümör,3,1,1
▁titreme,3,1,0
▁alama,3,1,0
lot,3,0,0
sto,3,0,0
ph,3,0,0
▁epidermis,3,0,0
▁pigme,3,1,0
▁tomografi,3,1,1
▁ıd,3,0,0
onia,3,0,0
sti,3,0,0
acil,3,1,1
▁erek,3,1,1
sitoz,3,0,0
▁olmad,3,0,0
bol,3,1,1
roma,3,1,0
cor,3,0,0
▁azl,3,1,0
▁ötürü,3,1,1
dağ,3,1,1
hâ,3,0,0
söyle,3,1,1
nev,3,0,0
tap,3,1,1
wi,3,0,0
▁henry,3,0,0
▁nefret,3,1,1
▁ges,3,0,0
▁sağım,3,1,1
▁haç,3,1,1
▁rönesans,3,0,0
▁about,3,0,0
way,3,0,0
güven,3,1,1
▁tehditle,3,1,0
zin,3,1,1
tören,3,1,1
▁çamaşır,3,1,1
gessen,3,0,0
pc,3,0,0
▁group,3,0,0
kırıl,3,1,0
skonto,3,0,0
▁n1,3,0,0
▁hoo,3,0,0
leb,3,1,1
▁nihayet,3,1,1
lana,3,1,1
iñ,3,0,0
biy,3,0,0
edebiyat,3,1,1
nas,3,1,1
▁nik,3,1,1
▁mih,3,0,0
mıl,3,1,0
▁anten,3,1,1
▁soğu,3,1,1
▁şaşkın,3,1,1
cek,3,0,0
▁muhatap,3,1,1
▁meslektaş,3,1,1
cdit,3,0,0
▁sigortacı,3,1,1
▁amaçla,3,1,1
sünce,3,1,1
kütle,3,1,1
▁2v,3,0,0
▁affet,3,1,1
çelik,3,1,1
▁yılmaz,3,1,1
▁özgüven,3,1,1
rakibi,3,1,0
▁aidiyet,3,1,1
▁pbs,3,0,0
doru,3,1,1
▁kaydır,3,1,1
▁sepet,3,1,1
tarım,3,1,1
▁ebevey,3,0,0
▁parazit,3,1,1
▁jus,3,0,0
▁edge,3,0,0
ea,3,0,0
seksüel,3,1,1
lûgati,3,0,0
▁mr,3,0,0
rup,2,0,0
▁çat,2,1,1
▁heyelan,2,1,1
▁dökül,2,1,0
▁kaçınılmaz,2,1,0
ota,2,1,1
semi,2,1,1
▁kabuğu,2,1,0
sil,2,1,1
▁ajanı,2,1,0
▁sakat,2,1,1
▁tank,2,1,1
müşler,2,1,1
▁kaos,2,1,1
▁tahrip,2,1,1
müdür,2,1,1
rük,2,0,0
iklim,2,1,1
gelir,2,1,1
▁proses,2,1,1
kurtar,2,1,1
▁parkı,2,1,0
ımızı,2,1,1
▁mortal,2,0,0
rf,2,0,0
ülüp,2,1,1
▁yahu,2,1,1
sürekli,2,1,1
▁kararla,2,1,1
▁besleme,2,1,1
algı,2,1,1
▁od,2,1,1
▁psikolog,2,1,1
▁fert,2,1,1
▁ebeveyn,2,1,1
ima,2,1,1
▁kükürt,2,1,1
▁üni,2,1,0
işsiz,2,1,1
▁kargaşa,2,1,1
▁pakistan,2,0,0
▁myanmar,2,0,0
▁fay,2,1,1
▁kanad,2,1,1
▁kadr,2,1,0
▁gecikti,2,1,0
▁geçit,2,1,1
yuvar,2,1,1
▁bloke,2,1,1
▁o2,2,0,0
kimya,2,1,1
hayır,2,1,1
▁tansiyon,2,1,1
▁insanoğlu,2,1,1
▁bang,2,1,1
dayan,2,1,1
▁72,2,0,0
▁37,2,0,0
▁protez,2,1,1
gör,2,1,1
aşkın,2,1,1
▁kaymakam,2,1,1
▁silindir,2,1,1
▁harika,2,1,1
▁izmi,2,1,0
▁38,2,0,0
oğul,2,1,1
▁çekerek,2,1,0
▁yamaç,2,1,1
▁doygun,2,1,1
risk,2,1,1
▁metil,2,1,1
▁tasarlanan,2,1,0
▁atıfta,2,1,0
görev,2,1,1
▁steven,2,0,0
▁spiel,2,0,0
▁arthur,2,0,0
▁özürlü,2,1,1
küresel,2,1,1
taklit,2,1,1
▁lar,2,1,1
hans,2,1,0
izis,2,0,0
▁foo,2,0,0
▁free,2,0,0
▁low,2,0,0
avcı,2,1,1
▁nişan,2,1,1
▁oyu,2,1,0
▁ihanet,2,1,1
eşya,2,1,1
▁köşk,2,1,1
▁lenfosit,2,1,1
trosit,2,0,0
▁teb,2,1,1
liğ,2,0,0
▁skor,2,1,1
▁patika,2,1,1
▁katsayı,2,1,1
▁karbonhidrat,2,1,1
▁sanal,2,1,1
▁eşzaman,2,0,0
▁yanılgı,2,1,1
dinamik,2,1,1
▁dürtü,2,1,1
▁gündem,2,1,1
▁mazeret,2,1,1
▁750,2,0,0
▁quest,2,0,0
▁home,2,0,0
▁guitar,2,0,0
▁piano,2,0,0
▁josep,2,0,0
çağı,2,1,0
kurt,2,1,1
▁oktay,2,0,0
▁haiz,2,1,1
che,2,0,0
▁baltık,2,1,0
▁truva,2,0,0
bağımlı,2,1,0
▁enfekte,2,0,0
▁ima,2,1,1
▁düzenler,2,1,0
▁elbise,2,1,1
▁lem,2,1,0
bos,2,0,0
ric,2,0,0
▁450,2,0,0
▁zeus,2,0,0
▁tikel,2,1,1
▁brian,2,0,0
▁dağar,2,1,1
▁gedik,2,1,1
portakal,2,1,1
▁elma,2,1,1
▁ılı,2,1,1
▁mesi,2,1,1
▁valfi,2,1,0
▁yozgat,2,0,0
▁tayland,2,0,0
▁bayrağı,2,1,0
▁giyen,2,1,0
aşık,2,1,1
dün,2,1,1
tv,2,0,0
▁american,2,0,0
şeker,2,1,1
▁fıs,2,1,1
▁sihirli,2,1,0
giren,2,1,0
çıkar,2,1,1
▁hazine,2,1,1
▁kapa,2,1,1
▁tiflis,2,0,0
739,2,0,0
bis,2,0,0
▁magnez,2,0,0
▁civil,2,0,0
▁elazığ,2,0,0
▁meryem,2,0,0
▁menü,2,1,1
▁idam,2,1,1
▁gı,2,0,0
hüsrev,2,0,0
▁kült,2,1,1
▁adresi,2,1,0
▁224,2,0,0
▁taksit,2,1,1
▁paha,2,1,1
▁alm,2,1,0
100,2,0,0
▁teorisyen,2,1,1
▁dizisi,2,1,0
▁konsül,2,1,1
mr,2,0,0
▁protesto,2,1,1
alü,2,1,0
▁alerji,2,1,1
yön,2,1,1
▁fener,2,1,1
sermaye,2,1,1
def,2,1,1
▁adres,2,1,1
▁portföy,2,1,1
▁sağla,2,1,1
föyü,2,0,0
dırma,2,1,1
▁ekonomist,2,1,1
▁sosyolog,2,1,1
federasyonu,2,1,0
▁160,2,0,0
▁felek,2,1,1
birey,2,1,1
▁akran,2,1,1
▁sinekler,2,1,0
▁53,2,0,0
▁nitelendiril,2,1,0
▁müessese,2,1,1
▁yaşama,2,1,1
▁kudüs,2,0,0
kellefiyet,2,0,0
▁caydır,2,1,1
doz,2,1,1
▁kaldıraç,2,1,1
▁portre,2,1,1
kesin,2,1,1
hiçbir,2,1,1
▁ivme,2,1,1
ineden,2,0,0
jan,2,0,0
psikoloji,2,1,1
çözüm,2,1,1
hükümet,2,1,1
▁medeniyet,2,1,1
elektronik,2,1,1
▁laborant,2,1,1
yar,2,1,1
▁kağıdı,2,1,0
▁şeria,2,0,0
▁mahiyeti,2,1,0
▁mahsus,2,1,1
▁kötülük,2,1,1
▁moral,2,1,1
tüş,2,1,1
▁yılının,2,1,0
hedef,2,1,1
▁metafor,2,1,1
▁kozmopolit,2,1,1
▁stil,2,1,1
mün,2,1,1
▁kubbe,2,1,1
kalp,2,1,1
▁mümin,2,1,1
▁sek,2,1,1
▁soku,2,1,1
indi,2,1,1
▁fatihasüre,2,0,0
▁masına,2,1,1
▁metrük,2,0,0
▁okunması,2,1,0
▁nasihat,2,1,1
▁lere,2,1,1
▁maz,2,1,1
▁ği,2,0,0
ska,2,0,0
etmekte,2,1,0
▁ğı,2,0,0
akş,2,1,0
rih,2,0,0
sene,2,1,1
cam,2,1,1
▁nah,2,1,1
▁حمزة,2,0,0
▁معلمون,2,0,0
uru,2,1,0
▁nı,2,1,1
▁vacip,2,1,1
kullanıl,2,1,0
▁mücevher,2,1,1
sap,2,1,1
bimiz,2,0,0
yurdu,2,1,0
▁yalvar,2,1,1
fir,2,0,0
▁amen,2,0,0
▁67,2,0,0
▁gözet,2,1,1
çar,2,1,1
aşa,2,1,0
▁kesme,2,1,1
▁alaca,2,1,1
▁dolgu,2,1,1
gizli,2,1,1
ي,2,0,0
agog,2,0,0
▁vasf,2,0,0
▁nehri,2,0,0
kötü,2,1,1
dd,2,0,0
doğru,2,1,1
▁vasıf,2,1,1
▁pençe,2,1,1
▁lokma,2,1,1
▁ölmüş,2,1,0
▁şefaat,2,1,1
▁emret,2,1,1
▁nasuh,2,0,0
▁daki,2,1,1
▁merv,2,0,0
▁ehliyet,2,1,1
pp,2,0,0
▁şerh,2,1,1
▁miştir,2,1,1
▁gönül,2,1,1
dist,2,0,0
▁şeytan,2,1,1
hamana,2,1,0
▁gösteriş,2,1,1
▁mana,2,1,1
▁iblis,2,1,1
▁kin,2,1,1
▁haset,2,1,1
▁tarikatı,2,1,0
▁ces,2,0,0
▁hakikat,2,1,1
▁aciz,2,1,1
alim,2,1,1
▁ahir,2,1,1
yye,2,0,0
▁yapış,2,1,1
▁sabr,2,1,1
▁hoşgörü,2,1,1
rle,2,0,0
▁miş,2,1,1
▁46,2,0,0
kai,2,0,0
▁ilah,2,1,1
ayacağını,2,1,0
rrem,2,0,0
▁ramazan,2,1,1
zeyd,2,0,0
▁faris,2,0,0
▁esse,2,1,0
pr,2,0,0
sana,2,1,1
▁minyatür,2,1,1
▁devletlerle,2,1,0
▁aksesuar,2,1,1
▁n2,2,0,0
▁tesir,2,1,1
po,2,0,0
ond,2,0,0
▁lum,2,1,1
▁merciler,2,1,0
▁tunus,2,0,0
▁emirlik,2,1,0
ştirak,2,0,0
ovi,2,1,0
▁etim,2,1,0
yg,2,0,0
tabakat,2,1,0
▁101,2,0,0
▁popülasyon,2,1,1
▁müteahhit,2,1,1
▁kuduz,2,1,1
yazar,2,1,1
ʻ,2,0,0
▁piy,2,1,0
▁külliye,2,1,1
▁soyad,2,1,1
▁idil,2,1,1
▁lehçe,2,1,1
irli,2,0,0
nut,2,0,0
diren,2,1,1
▁trafik,2,1,1
▁izmarit,2,1,1
▁masaj,2,1,1
▁tıkan,2,1,0
▁ovu,2,1,0
▁çömel,2,1,1
▁jan,2,0,0
▁kıvılcım,2,1,1
aran,2,1,1
▁dökülme,2,1,0
▁çubuğun,2,1,0
▁yokuş,2,1,1
▁cismin,2,0,0
evşe,2,1,0
▁konfor,2,1,1
iy,2,1,0
▁sarsıntı,2,1,1
▁ömür,2,1,1
▁paniğe,2,1,0
lalo,2,0,0
▁kavşak,2,1,1
▁karışım,2,1,1
▁kamyon,2,1,1
▁pozisyonda,2,1,0
▁parlak,2,1,1
çene,2,1,1
pic,2,1,1
▁stat,2,1,1
▁dc,2,0,0
▁denizyol,2,0,0
elektrik,2,1,1
2a,2,0,0
▁kararlı,2,1,1
▁boynu,2,1,0
▁luk,2,1,1
ntik,2,0,0
▁375,2,0,0
▁kanat,2,1,1
öte,2,1,1
▁lim,2,1,1
▁1867,2,0,0
▁dimitri,2,0,0
▁more,2,1,0
▁eat,2,0,0
▁ful,2,1,1
ölen,2,1,0
yakıt,2,1,1
bâl,2,0,0
▁tt,2,0,0
▁fırça,2,1,1
▁carlo,2,0,0
▁simülasyon,2,1,1
▁çiftlik,2,1,1
▁dışkı,2,1,1
bunun,2,1,0
kay,2,1,1
şarap,2,1,1
zeytin,2,1,1
lanı,2,1,1
▁başyazar,2,1,1
▁sabri,2,1,0
▁este,2,1,0
▁soluk,2,1,1
▁şekillenme,2,1,0
▁erectus,2,0,0
dert,2,1,1
halen,2,1,1
▁heidel,2,0,0
▁tuna,2,1,0
▁endülüs,2,0,0
▁dipnot,2,1,1
▁teyit,2,1,1
▁sertlik,2,1,1
▁tesisat,2,1,1
▁blöf,2,1,1
birliği,2,1,0
▁erkin,2,1,1
▁hipertansiyon,2,1,1
▁demirbaş,2,1,1
yap,2,1,1
▁floransa,2,1,0
tot,2,0,0
▁yurtdış,2,1,1
▁hamur,2,1,1
▁öl,2,1,1
06,2,0,0
douglas,2,0,0
▁yed,2,1,1
çocuk,2,1,1
▁win,2,0,0
ell,2,1,0
▁black,2,0,0
▁kub,2,1,1
sr,2,0,0
good,2,0,0
▁birleşme,2,1,1
▁anatomi,2,1,1
şa,2,1,1
▁semptom,2,1,1
kk,2,0,0
gam,2,1,1
ril,2,0,0
▁batman,2,1,0
tanrı,2,1,1
▁churchill,2,0,0
eve,2,1,0
▁rin,2,1,1
▁akit,2,1,1
▁300,2,0,0
▁ego,2,1,1
sarı,2,1,1
▁açtı,2,1,0
▁kafiye,2,1,1
ibn,2,1,0
çevre,2,1,1
▁çelişme,2,1,0
right,2,0,0
▁thomp,2,0,0
▁bavul,2,1,1
düm,2,1,1
▁çevrin,2,1,1
▁şükrü,2,0,0
▁iletim,2,1,1
spon,2,0,0
▁ayağ,2,1,1
▁misafir,2,1,1
tanın,2,1,1
omat,2,1,0
▁değerde,2,1,0
kıyı,2,1,1
▁rasyon,2,0,0
▁tahıl,2,1,1
analiz,2,1,1
▁göreli,2,1,1
▁elbette,2,1,1
▁realizm,2,1,1
vurmuş,2,1,0
vur,2,1,1
▁ekvator,2,1,1
▁simone,2,0,0
▁beau,2,0,0
nah,2,1,1
▁elizabeth,2,0,0
ğmuştur,2,0,0
▁wood,2,0,0
ward,2,0,0
▁telaş,2,1,1
eğer,2,1,1
▁yuvarlak,2,1,1
▁köken,2,1,1
sır,2,1,1
mv,2,0,0
girdi,2,1,1
kontrol,2,1,1
▁iddiası,2,1,0
▁uyarım,2,1,1
leştir,2,1,1
çeşme,2,1,1
hür,2,1,1
şrut,2,0,0
nokrasi,2,1,0
back,2,0,0
▁tekil,2,1,1
▁serdar,2,1,1
▁duyum,2,1,1
sanat,2,1,1
beyaz,2,1,1
▁anekdot,2,1,1
▁azaltan,2,1,0
yük,2,1,1
▁çekti,2,1,0
▁bbc,2,0,0
▁çözünen,2,1,0
ica,2,1,0
▁kişilerdir,2,1,0
ştı,2,1,1
oya,2,1,1
▁venture,2,0,0
▁memleketi,2,1,0
dizge,2,1,1
trah,2,0,0
cl,2,0,0
▁kloro,2,0,0
▁west,2,0,0
▁tapın,2,1,1
lenmeye,2,1,1
▁adrenerj,2,0,0
α,2,0,0
▁beste,2,1,1
▁aras,2,1,0
▁oraya,2,1,0
yorsun,2,1,1
üvey,2,1,1
▁işbirlik,2,1,1
ahi,2,1,1
oğu,2,1,0
âm,2,0,0
▁hacer,2,1,0
▁değerlen,2,1,0
▁ultra,2,1,1
▁diyafram,2,1,1
▁lisa,2,0,0
▁işkol,2,0,0
▁dra,2,0,0
▁paylaşım,2,1,1
▁uru,2,1,0
▁tın,2,1,1
yay,2,1,1
▁liverpool,2,0,0
▁taç,2,1,1
450,2,0,0
490,2,0,0
▁ofsayt,2,1,1
▁özdeş,2,1,1
dona,2,1,1
▁sevil,2,1,0
▁martin,2,1,1
▁rekor,2,1,1
▁kartal,2,1,1
▁gebze,2,0,0
▁geyi,2,0,0
ano,2,0,0
▁fare,2,1,1
▁lakap,2,1,1
lli,2,0,0
▁kaptan,2,1,1
▁başakşehir,2,0,0
▁stadyumu,2,1,0
▁stadyu,2,1,0
▁ric,2,0,0
▁stephen,2,0,0
uza,2,1,1
liverpool,2,0,0
▁hot,2,0,0
▁nun,2,1,1
▁marin,2,0,0
▁val,2,0,0
▁bayern,2,0,0
cto,2,0,0
▁jeffrey,2,0,0
▁oğuz,2,1,1
▁çetin,2,1,1
▁juan,2,0,0
▁vale,2,1,1
tura,2,1,1
▁yenil,2,1,0
ax,2,0,0
▁hit,2,1,1
▁elle,2,1,0
▁sözcü,2,1,1
▁kosova,2,0,0
▁makedonya,2,0,0
▁podcast,2,0,0
ms,2,0,0
▁dağıtım,2,1,1
ikl,2,0,0
▁1931,2,0,0
amb,2,0,0
▁franklin,2,1,0
▁aya,2,1,1
stefan,2,0,0
▁heyecanl,2,1,0
▁kolektif,2,1,1
▁nezdinde,2,1,1
▁fergana,2,0,0
▁kafkasya,2,0,0
▁bekçi,2,1,1
▁bögü,2,0,0
▁mağlup,2,1,1
yang,2,0,0
▁fırl,2,1,0
▁oyla,2,1,1
5m,2,0,0
▁devrimin,2,1,0
▁kablosu,2,1,0
▁ems,2,1,0
▁bluetooth,2,0,0
▁saatle,2,1,0
▁44,2,0,0
▁dibi,2,1,0
▁t2,2,0,0
▁d2,2,0,0
▁box,2,0,0
▁hâkimler,2,0,0
▁yokluğu,2,1,0
tilist,2,0,0
maç,2,1,1
▁mülteci,2,1,1
saldır,2,1,1
genel,2,1,1
▁tebliğ,2,1,1
▁filipin,2,0,0
▁gürcistan,2,0,0
▁kullanımına,2,1,0
dua,2,1,1
▁betimleme,2,1,1
mcu,2,0,0
▁teo,2,0,0
▁çu,2,1,1
▁siparişi,2,1,0
sayg,2,0,0
trol,2,1,1
▁havayolları,2,1,0
▁sıkışık,2,1,1
▁kontrolör,2,1,1
▁pilot,2,1,1
taktik,2,1,1
▁kütlesi,2,1,0
▁uçu,2,1,0
lmalı,2,1,1
▁hücum,2,1,1
▁izlenim,2,1,1
lale,2,1,1
tici,2,1,1
üçü,2,1,0
metropol,2,1,1
mezra,2,1,1
▁giyin,2,1,1
44,2,0,0
▁varant,2,1,0
merkez,2,1,1
▁güneybatı,2,1,1
▁kuzeydoğu,2,1,1
▁tütün,2,1,1
azgirt,2,0,0
cisi,2,1,1
yemek,2,1,1
içecek,2,1,1
balık,2,1,1
meyve,2,1,1
fasulye,2,1,1
makarna,2,1,1
▁lokanta,2,1,1
▁makarna,2,1,1
▁biliniyor,2,1,0
▁nergis,2,1,1
▁sümbül,2,1,1
▁zayıfla,2,1,1
▁oya,2,1,1
▁ağlayarak,2,1,0
▁kopuk,2,1,1
▁şoför,2,1,1
▁tuğ,2,1,1
general,2,1,1
idae,2,0,0
bur,2,1,1
▁dinozor,2,1,1
▁muş,2,1,1
▁aramızda,2,1,0
▁33,2,0,0
▁sorum,2,1,1
▁saban,2,1,1
▁saldır,2,1,1
▁hilafet,2,1,1
▁saltanatı,2,1,0
beyli,2,1,0
yım,2,1,1
şse,2,1,1
bakan,2,1,1
▁kaynaklarına,2,1,0
▁a2,2,0,0
▁│,2,0,0
▁bahş,2,0,0
▁bavyera,2,0,0
▁kayalıklar,2,1,0
▁ova,2,1,1
▁fırsatı,2,1,0
▁habsburg,2,0,0
▁144,2,0,0
▁52,2,0,0
türkiye,2,1,0
▁yükselti,2,1,1
▁î,2,0,0
▁uzanm,2,1,0
tl,2,0,0
▁akıt,2,1,1
▁özgün,2,1,1
▁reyhan,2,1,1
▁—,2,0,0
▁havza,2,1,1
▁kayna,2,1,1
ştır,2,1,1
▁çadır,2,1,1
▁anıms,2,0,0
▁atlas,2,1,1
▁hammer,2,0,0
▁limanı,2,1,0
▁kilis,2,0,0
ele,2,1,1
▁açıldı,2,1,0
▁esit,2,0,0
dak,2,0,0
▁yağarsa,2,1,0
▁arkada,2,1,0
▁nazil,2,1,1
şad,2,1,1
▁sultanı,2,1,0
▁giyme,2,1,0
▁bela,2,1,1
▁şark,2,1,1
▁ık,2,1,1
28,2,0,0
▁yazıt,2,1,1
▁bridge,2,0,0
mam,2,1,1
▁öldü,2,1,0
mezdi,2,1,1
▁güvercin,2,1,1
▁burnu,2,1,0
▁wallace,2,0,0
▁tanecik,2,1,1
▁kopenhag,2,0,0
pü,2,0,0
▁irtifak,2,1,1
▁indeks,2,1,1
▁ayan,2,1,1
▁iyon,2,1,1
▁seyrel,2,1,1
ideal,2,1,1
lips,2,0,0
▁kurt,2,1,1
▁got,2,0,0
▁çök,2,1,1
▁etkin,2,1,1
▁anarş,2,0,0
▁bush,2,0,0
▁county,2,0,0
fc,2,0,0
uygulama,2,1,1
▁ufak,2,1,1
üye,2,1,1
▁çürü,2,1,1
▁seven,2,1,0
▁nasa,2,1,0
sb,2,0,0
▁dezenfekt,2,0,0
▁rocky,2,0,0
▁tatile,2,1,0
mavi,2,1,1
yaj,2,0,0
ayıp,2,1,1
▁karınca,2,1,1
▁tuhaf,2,1,1
▁manga,2,1,1
▁samuel,2,0,0
bık,2,1,1
▁gaga,2,1,1
lıp,2,1,1
▁jack,2,0,0
▁rütbe,2,1,1
▁albay,2,1,1
apo,2,0,0
▁aşık,2,1,1
okulu,2,1,0
lau,2,1,0
yalnız,2,1,1
▁concorde,2,0,0
▁lüksemburg,2,0,0
▁carl,2,1,0
▁rahatl,2,1,0
▁atlı,2,1,0
kafa,2,1,1
▁onar,2,1,1
▁habitat,2,1,1
▁320,2,0,0
▁romulus,2,0,0
▁okudu,2,1,0
erk,2,1,1
güş,2,0,0
▁kavş,2,1,0
▁gebe,2,1,1
▁turan,2,1,1
▁ütopik,2,1,1
edegog,2,0,0
▁hangs,2,0,0
ürün,2,1,1
▁şaheser,2,1,1
▁melez,2,1,1
▁üretilir,2,1,0
ntoyla,2,0,0
▁basılm,2,0,0
▁tuvalet,2,1,1
▁piş,2,1,1
▁friedrich,2,0,0
yık,2,1,1
▁ül,2,1,1
81,2,0,0
▁tübitak,2,0,0
▁koz,2,1,1
▁tıpta,2,1,0
▁eczacı,2,1,0
▁hidrojen,2,1,1
ılsa,2,1,1
▁uzunluk,2,1,1
▁termometre,2,1,1
▁bağır,2,1,1
brid,2,0,0
▁feri,2,1,0
▁çözün,2,1,1
▁görünüm,2,1,1
kok,2,1,1
▁iyo,2,0,0
▁kervansaray,2,1,1
▁¡,2,0,0
▁hakimiyeti,2,1,0
▁parmağı,2,1,0
▁mahremiyet,2,1,1
tran,2,0,0
▁alkaloit,2,1,1
▁salınım,2,1,1
ns,2,0,0
hic,2,1,1
▁spencer,2,0,0
rita,2,0,0
▁pup,2,0,0
▁uza,2,1,1
normal,2,1,1
▁psikiyatrist,2,1,1
▁inhibitör,2,0,0
▁00,2,0,0
thorn,2,0,0
▁hamile,2,1,1
skan,2,0,0
▁sapta,2,1,1
katı,2,1,1
toplam,2,1,1
▁endokrin,2,1,1
▁ucuz,2,1,1
ny,2,0,0
▁fm,2,0,0
▁zıt,2,1,1
▁esra,2,1,0
▁irtifa,2,1,1
▁hasılatı,2,1,0
yör,2,0,0
▁servis,2,1,1
è,2,1,1
▁güzergah,2,1,1
▁vuru,2,1,1
esse,2,1,0
haziran,2,1,1
▁elli,2,1,1
▁usûl,2,0,0
▁84,2,0,0
temmuz,2,1,1
ağustos,2,1,1
▁yıpran,2,1,1
yanı,2,1,1
▁enlem,2,1,1
58,2,0,0
▁expo,2,0,0
▁tic,2,0,0
▁ibre,2,1,1
▁erdi,2,1,1
rmek,2,1,1
▁şirkete,2,1,0
▁holding,2,1,1
▁koman,2,1,0
yayın,2,1,1
▁kafkas,2,0,0
▁blum,2,1,1
eau,2,0,0
▁çapı,2,1,0
▁harekât,2,0,0
▁woods,2,0,0
▁hatırla,2,1,1
yasa,2,1,1
world,2,0,0
▁chicago,2,0,0
▁barth,2,0,0
▁ıp,2,1,1
▁tarayıcı,2,1,0
▁kısal,2,1,1
▁aşm,2,1,0
posta,2,1,1
▁clark,2,0,0
0h,2,0,0
▁devinim,2,1,1
dio,2,0,0
▁bağıntı,2,1,1
▁master,2,1,1
▁tamamlan,2,1,1
aa,2,0,0
▁tutku,2,1,1
▁nus,2,0,0
▁arabulucu,2,1,1
kân,2,0,0
haz,2,1,1
mg,2,0,0
▁motive,2,1,1
▁sansür,2,1,1
▁akı,2,1,1
▁hür,2,1,1
▁tulum,2,1,1
▁ikame,2,1,1
▁ferdinand,2,0,0
sınıf,2,1,1
dge,2,0,0
porat,2,0,0
▁mai,2,1,1
▁rup,2,0,0
rab,2,1,1
▁lütfi,2,0,0
▁enfeksiyon,2,1,1
▁gidi,2,1,1
▁yaramaz,2,1,1
▁derdin,2,1,0
▁isti,2,1,0
▁anal,2,1,0
ate,2,1,1
büro,2,1,1
▁beti,2,1,1
▁izlek,2,1,1
memesi,2,1,1
▁ule,2,0,0
▁muhit,2,1,1
ott,2,1,0
▁chart,2,0,0
ıkra,2,0,0
▁burs,2,1,1
▁kontenjan,2,1,1
lif,2,1,1
▁cüce,2,1,1
▁ndan,2,1,1
▁çırak,2,1,1
zobar,2,0,0
▁kaide,2,1,1
varlık,2,1,1
adıyla,2,1,0
direk,2,1,1
▁bık,2,1,1
▁jacob,2,0,0
üldüğü,2,1,1
odalizm,2,0,0
▁konsantrasyon,2,1,1
▁emil,2,1,0
▁yürüyüş,2,1,1
yaşam,2,1,1
motor,2,1,1
▁ortaokul,2,1,1
▁karı,2,1,1
▁nezaket,2,1,1
▁seçi,2,1,1
▁piaget,2,0,0
64,2,0,0
▁brown,2,0,0
arc,2,0,0
▁yedinci,2,1,0
yse,2,1,1
▁kullanışlı,2,1,1
eğitim,2,1,1
letim,2,1,1
▁uzlaş,2,1,1
bilgisayar,2,1,1
botaj,2,0,0
▁hack,2,0,0
▁çekici,2,1,1
lug,2,0,0
▁leb,2,1,1
▁vurdu,2,1,0
duy,2,1,1
ß,2,0,0
▁barbar,2,1,1
▁route,2,0,0
gir,2,1,1
siyal,2,1,0
▁tüketir,2,1,0
▁unu,2,1,1
▁esansiyel,2,0,0
▁aminoasit,2,1,1
▁lö,2,0,0
genellikle,2,1,1
ıt,2,1,0
▁stalin,2,0,0
▁ısaac,2,0,0
▁christian,2,0,0
▁huygens,2,0,0
arif,2,1,1
▁79,2,0,0
▁destan,2,1,1
▁hey,2,1,1
▁atılım,2,1,1
▁heyecan,2,1,1
zip,2,0,0
▁sensör,2,1,1
▁sera,2,1,1
▁anna,2,1,0
▁etkilen,2,1,0
▁karaciğer,2,1,1
▁atardamar,2,1,1
▁lee,2,1,0
orest,2,0,0
▁fle,2,0,0
▁bronz,2,1,1
bakır,2,1,1
▁spektrosko,2,0,0
▁rektal,2,0,0
▁cp,2,0,0
sure,2,1,1
▁alzheimer,2,1,1
hos,2,0,0
akışını,2,1,0
▁pisto,2,0,0
sir,2,1,0
▁far,2,1,1
▁sicil,2,1,1
disiplin,2,1,1
çete,2,1,1
▁magnus,2,0,0
▁indi,2,1,1
▁aram,2,1,0
▁157,2,0,0
işlev,2,1,1
▁güvenlik,2,1,1
polis,2,1,1
▁korunak,2,1,1
▁çatış,2,1,1
fizyoloji,2,1,1
▁bariyer,2,1,1
enekli,2,1,0
▁tüy,2,1,1
werk,2,0,0
▁toronto,2,0,0
riva,2,0,0
umla,2,1,1
▁v2,2,0,0
▁v4,2,0,0
▁misyoner,2,1,1
▁tuş,2,1,1
▁suz,2,1,1
ût,2,0,0
arife,2,1,1
▁riva,2,0,0
▁mevki,2,1,1
iydi,2,1,1
▁kuba,2,1,0
▁616,2,0,0
▁615,2,0,0
▁gözyaş,2,1,1
▁yankı,2,1,1
▁uğru,2,1,1
▁dolaş,2,1,1
▁kuşat,2,1,1
▁vefat,2,1,1
▁vah,2,1,1
veril,2,1,0
▁sinan,2,1,0
▁hükümdara,2,1,0
▁şehit,2,1,1
▁kızgın,2,1,1
▁bizanslılar,2,0,0
asil,2,1,1
▁vahşi,2,1,1
rr,2,0,0
▁akide,2,1,1
setin,2,1,0
▁ös,2,0,0
rik,2,0,0
▁deve,2,1,1
hc,2,0,0
▁etse,2,1,0
inizi,2,1,1
▁arapların,2,0,0
▁628,2,0,0
▁geçim,2,1,1
▁hırs,2,1,1
▁müddet,2,1,1
▁süvari,2,1,1
sadece,2,1,1
but,2,1,1
▁kalbi,2,1,1
▁bırakt,2,1,0
merv,2,0,0
hız,2,1,1
yüş,2,1,1
tas,2,1,1
▁korsan,2,1,1
▁kö,2,0,0
▁heinrich,2,0,0
olit,2,0,0
fetü,2,0,0
zeki,2,1,1
ān,2,0,0
▁iye,2,1,1
▁ishal,2,1,1
▁cadı,2,1,1
▁nazi,2,1,0
▁genişlik,2,1,1
dağı,2,1,0
▁112,2,0,0
120,2,0,0
150,2,0,0
▁ayl,2,1,0
▁aktivasyonu,2,0,0
▁davanın,2,1,0
▁stuart,2,0,0
tier,2,1,0
▁jane,2,1,1
▁garantör,2,1,1
▁arnavut,2,0,0
▁telkin,2,1,1
▁bıçak,2,1,1
▁diyaliz,2,1,1
oku,2,1,1
hırvat,2,0,0
▁nazır,2,1,1
ayabil,2,1,0
seçim,2,1,1
emek,2,1,1
seme,2,1,0
berlin,2,0,0
▁güt,2,1,1
tle,2,0,0
▁kıvrıl,2,1,1
ğr,2,0,0
▁düştüğün,2,1,0
▁mesle,2,0,0
ow,2,0,0
▁robin,2,1,0
▁lamb,2,0,0
▁kurak,2,1,1
▁terörizm,2,1,1
yal,2,1,1
▁ju,2,0,0
▁molt,2,0,0
▁erkeğe,2,1,0
▁kalesi,2,1,0
▁abdülhamid,2,0,0
87,2,0,0
‛,2,0,0
biçim,2,1,1
▁yü,2,1,1
▁kaynaş,2,1,1
▁öş,2,0,0
▁modifikasyon,2,1,1
▁tavr,2,1,0
aza,2,1,1
▁timar,2,1,0
▁karmaşa,2,1,1
▁fuar,2,1,1
▁office,2,1,0
▁vezir,2,1,1
▁atlantik,2,0,0
▁quebec,2,0,0
köle,2,1,1
syonel,2,0,0
▁düzenle,2,1,1
▁komplikasyon,2,1,1
▁kov,2,1,1
taz,2,1,0
terit,2,0,0
▁mikroskobik,2,1,1
eylül,2,1,1
▁granül,2,1,1
▁amy,2,0,0
▁cerrahi,2,1,1
▁plak,2,1,1
▁eozinofi,2,0,0
noz,2,0,0
▁tıkanık,2,1,1
ella,2,1,0
▁psikiyatr,2,1,1
▁prop,2,0,0
ami,2,0,0
ila,2,1,0
▁immün,2,1,0
akan,2,1,0
lifer,2,1,0
▁good,2,0,0
değildir,2,1,0
▁nöroloji,2,1,1
▁iskemi,2,0,0
▁derişim,2,1,1
▁a1,2,0,0
oli,2,1,0
ermantasyon,2,0,0
▁skala,2,0,0
▁redüktaz,2,0,0
cans,2,1,0
teo,2,0,0
▁debi,2,1,1
soru,2,1,1
hemo,2,0,0
▁anemi,2,1,1
▁evans,2,0,0
▁lösemi,2,1,1
▁kanlı,2,1,0
zim,2,1,1
kral,2,1,1
lüt,2,0,0
▁üro,2,0,0
keş,2,1,1
▁safevî,2,0,0
▁gazne,2,1,0
▁big,2,0,0
bahtı,2,1,0
pos,2,1,1
▁zina,2,1,1
lduktan,2,1,1
▁belde,2,1,1
▁piya,2,1,0
▁deyiş,2,1,1
▁çakış,2,1,1
▁zarif,2,1,1
avro,2,1,1
▁pius,2,0,0
▁ulûfe,2,0,0
▁meli,2,1,1
▁katılm,2,1,0
▁chp,2,0,0
▁safevi,2,0,0
kav,2,1,1
hakem,2,1,1
▁böğür,2,1,1
▁ėrdi,2,0,0
▁travel,2,0,0
▁mount,2,0,0
xx,2,0,0
xv,2,1,1
▁kabuk,2,1,1
▁anavatan,2,1,1
▁yığ,2,1,1
▁nesnel,2,1,1
▁tab,2,1,1
▁koordinat,2,1,1
teknik,2,1,1
34,2,0,0
▁see,2,0,0
▁around,2,0,0
iel,2,0,0
unden,2,1,0
jus,2,0,0
▁merci,2,1,1
kasım,2,1,1
▁ov,2,1,1
▁yordam,2,1,1
▁hospital,2,0,0
room,2,0,0
▁blood,2,0,0
▁22000,2,0,0
▁walk,2,0,0
▁this,2,0,0
▁when,2,0,0
▁name,2,1,1
▁çamaşırhane,2,1,1
▁word,2,0,0
▁telefonist,2,0,0
▁fr,2,0,0
ergen,2,1,1
▁15m,2,0,0
tüketici,2,1,0
▁96,2,0,0
▁amadeus,2,0,0
yardım,2,1,1
▁ct,2,0,0
c2,2,0,0
kp,2,0,0
▁karasu,2,1,1
▁mayın,2,1,1
▁döşen,2,1,0
tti,2,1,1
▁ziyaretçi,2,1,1
▁bot,2,1,1
▁çekicilik,2,1,0
▁cir,2,0,0
prop,2,0,0
▁cent,2,0,0
lüa,2,0,0
▁memnun,2,1,1
▁mevlânâ,2,0,0
çek,2,1,1
▁ressam,2,1,1
▁mevzu,2,1,1
tanım,2,1,1
▁waltz,2,0,0
▁güdü,2,1,1
▁doyumu,2,1,0
▁hisar,2,1,1
hasta,2,1,1
▁dey,2,1,0
▁kavuk,2,1,1
▁eserde,2,1,0
▁ötü,2,1,0
▁bildiri,2,1,1
▁terapist,2,1,1
▁enis,2,0,0
▁ilişkilere,2,1,0
tüketim,2,1,1
aram,2,1,0
boş,2,1,1
▁94,2,0,0
▁å,2,0,0
zarar,2,1,1
kuveyt,2,0,0
▁kahire,2,1,0
soy,2,1,1
leren,2,0,0
rulduğ,2,0,0
▁diyalo,2,0,0
detay,2,1,1
iran,2,1,0
▁sonsuz,2,1,1
biyum,2,0,0
▁meristem,2,1,1
fonksiyon,2,1,1
▁deklarasyon,2,1,1
▁esnekle,2,1,0
gr,2,0,0
rastlantı,2,1,1
▁römork,2,1,1
yasal,2,1,1
▁ibra,2,1,1
▁|,2,0,0
devr,2,1,1
▁mesnevi,2,1,1
▁isyancı,2,1,0
▁vy,2,1,0
▁iğ,2,1,1
▁iplik,2,1,1
▁obezite,2,1,1
grı,2,0,0
sım,2,1,1
▁bulama,2,1,0
▁atasöz,2,1,1
▁degil,2,1,0
eyi,2,1,0
▁uzantı,2,1,1
▁daldır,2,1,1
sürün,2,1,1
gövde,2,1,1
aşılama,2,1,0
ahab,2,0,0
karşılık,2,1,1
▁qd,2,0,0
▁güncelleme,2,1,0
eksen,2,1,1
▁aid,2,1,1
▁modü,2,0,0
▁metot,2,1,1
▁dışbükey,2,1,1
▁tasarı,2,1,1
▁atlet,2,1,1
gelin,2,1,1
qx,2,0,0
kenar,2,1,1
▁dörtgen,2,1,1
durdu,2,1,1
edip,2,1,1
▁arayüz,2,1,1
▁c1,2,0,0
▁first,2,0,0
nite,2,0,0
▁kuman,2,1,0
fabrika,2,1,1
▁verimliliğine,2,1,0
▁enformasyon,2,1,1
▁tuzağ,2,1,1
teknoloji,2,1,1
▁kırılgan,2,1,1
▁147,2,0,0
ahane,2,1,0
▁$,2,0,0
▁domuz,2,1,1
▁varoluşçu,2,1,1
▁teleskop,2,1,1
mark,2,1,1
▁zeitung,2,0,0
▁ög,2,0,0
▁elektrikli,2,1,0
just,2,0,0
flek,2,0,0
▁parsons,2,0,0
▁dolandır,2,1,1
▁oyunda,2,1,0
▁alevi,2,1,0
▁way,2,0,0
guage,2,0,0
▁stig,2,0,0
ayar,2,1,1
eci,2,0,0
▁ökarya,2,0,0
140,2,0,0
▁yetkin,2,1,1
▁sas,2,0,0
ilişki,2,1,1
ȃl,2,0,0
ettirgen,2,1,1
▁kitâb,2,0,0
mikro,2,1,1
letmek,1,1,1
nlar,1,1,1
▁serpi,1,1,0
▁kayaç,1,1,1
▁akıntı,1,1,1
▁kurtarma,1,1,1
▁devreye,1,1,0
zisi,1,0,0
olası,1,1,1
intisi,1,1,1
▁ödemin,1,1,0
int,1,1,0
rif,1,0,0
aktat,1,0,0
453,1,0,0
459,1,0,0
▁1450,1,0,0
▁abart,1,1,1
ılıp,1,1,1
euro,1,1,1
afro,1,0,0
▁nden,1,1,1
▁siper,1,1,1
▁makbul,1,1,1
▁uyanık,1,1,1
▁baca,1,1,1
göl,1,1,1
▁reaktör,1,1,1
sunam,1,1,0
▁adriya,1,0,0
▁muayne,1,0,0
bora,1,1,1
▁92,1,0,0
▁kayıtlara,1,1,0
▁püskürt,1,1,0
kek,1,1,1
drar,1,0,0
tamam,1,1,1
894,1,0,0
▁hastal,1,1,0
▁püskür,1,1,1
▁kabarma,1,1,0
▁deformasyon,1,1,1
patro,1,0,0
oho,1,0,0
▁kasırga,1,1,1
▁tōhoku,1,0,0
▁radyal,1,0,0
ronometre,1,0,0
▁dolap,1,1,1
▁imha,1,1,1
şekl,1,1,0
▁c2,1,0,0
▁al2,1,0,0
▁koni,1,1,1
cellen,1,0,0
riye,1,0,0
aksiyon,1,1,1
kme,1,0,0
▁otomasyon,1,1,1
681,1,0,0
▁genelkurmay,1,1,1
soğuk,1,1,1
komomi,1,0,0
birleş,1,1,1
▁davranıl,1,1,0
siyet,1,0,0
▁karbon,1,1,1
▁bildirge,1,1,1
▁önetki,1,0,0
cisim,1,1,1
miyet,1,0,0
alınd,1,0,0
kiri,1,1,0
▁dona,1,1,1
▁dayanım,1,1,1
▁mukavemet,1,1,1
▁rafineri,1,1,1
▁ülkemizi,1,1,0
▁muğla,1,0,0
▁taşınmaz,1,1,1
zehir,1,1,1
plak,1,1,1
▁1970,1,0,0
▁turum,1,1,1
▁ikilem,1,1,1
lışlıkla,1,0,0
▁kazık,1,1,1
kamu,1,1,1
▁yarg,1,0,0
▁sevkiyat,1,1,1
▁hollywood,1,0,0
▁lucas,1,0,0
ders,1,1,1
▁cameron,1,0,0
▁bonn,1,0,0
bonn,1,0,0
▁berkeley,1,0,0
özgün,1,1,1
otantik,1,1,1
▁salça,1,1,1
▁bamya,1,1,1
▁elleç,1,0,0
fayda,1,1,1
▁omu,1,1,0
▁shi,1,0,0
▁price,1,0,0
vol,1,0,0
tto,1,0,0
tes,1,1,0
▁kitch,1,0,0
savc,1,0,0
▁dizüstü,1,1,1
▁hitler,1,1,0
ürlü,1,0,0
kovu,1,1,0
yaka,1,1,1
rıza,1,1,1
mahkeme,1,1,1
▁sus,1,1,1
▁eozinofil,1,0,0
▁lamış,1,1,1
nitelik,1,1,1
▁lipit,1,1,1
edebil,1,1,0
▁çözünürlüğü,1,1,0
cins,1,1,1
üle,1,1,1
ressent,1,0,0
▁achet,1,0,0
nent,1,0,0
▁betim,1,1,1
love,1,0,0
▁ıu,1,1,0
▁hours,1,0,0
▁works,1,0,0
itzer,1,0,0
personel,1,1,1
▁ekmeği,1,1,0
▁serüven,1,1,1
▁öykün,1,1,1
çen,1,0,0
▁ukrayna,1,0,0
olucan,1,0,0
kendi,1,1,1
▁yitirdi,1,1,0
cro,1,0,0
ntina,1,0,0
▁manda,1,1,1
▁uylaş,1,1,1
dâr,1,0,0
▁merasim,1,1,1
▁ındaki,1,1,1
küper,1,1,0
mö,1,0,0
kült,1,1,1
▁etimoloji,1,1,1
romada,1,0,0
▁star,1,1,1
sert,1,1,1
yukarı,1,1,1
cev,1,0,0
âi,1,0,0
▁mecmuâ,1,0,0
▁transfüzyon,1,1,1
elma,1,1,1
▁baharat,1,1,1
▁kekik,1,1,1
▁hoşaf,1,1,1
ramid,1,0,0
▁yoğuş,1,1,0
şan,1,1,1
popüler,1,1,1
▁itina,1,1,1
tuna,1,1,0
satı,1,1,1
▁ebe,1,1,1
bez,1,1,1
▁helva,1,1,1
▁radika,1,1,1
saçı,1,1,1
▁çivi,1,1,1
▁teresi,1,1,0
▁english,1,0,0
▁hacet,1,1,1
▁şerbet,1,1,1
▁badem,1,1,1
▁robot,1,1,1
uyu,1,1,1
▁kazandır,1,1,0
▁kreditör,1,0,0
▁sıradan,1,1,1
▁mermi,1,1,1
tart,1,1,1
▁civi,1,0,0
▁222,1,0,0
silah,1,1,1
▁aşçı,1,1,1
▁müteşeb,1,0,0
▁tıbbı,1,1,0
nduğuna,1,1,1
ılt,1,1,1
▁müjdele,1,1,1
▁annon,1,0,0
▁gramaj,1,1,1
▁etiketi,1,1,0
▁mû,1,0,0
▁124,1,0,0
biyo,1,0,0
▁σ,1,0,0
proje,1,1,1
▁π,1,0,0
▁⋈,1,0,0
▁ρ,1,0,0
▁∪,1,0,0
▁mera,1,1,1
▁otl,1,1,0
siklet,1,1,0
▁pastane,1,1,1
▁115,1,0,0
▁dikdörtgen,1,1,1
▁biyokimy,1,0,0
▁manyetik,1,1,1
▁rezonans,1,1,1
sük,1,0,0
soğ,1,1,1
rdro,1,0,0
▁ekstre,1,1,1
kür,1,1,1
▁meteoroloji,1,1,1
dırıl,1,1,1
dedi,1,1,1
▁hukukçu,1,1,0
▁165,1,0,0
mod,1,0,0
▁gezin,1,1,1
▁organizma,1,1,1
▁fitoplazma,1,0,0
evli,1,1,1
▁kandil,1,1,1
▁erdiril,1,1,0
▁340,1,0,0
saksiyon,1,0,0
▁uzlaşma,1,1,1
1664,1,0,0
600,1,0,0
▁51,1,0,0
▁975,1,0,0
▁ıdar,1,1,0
▁kala,1,1,1
▁maslahat,1,1,1
asla,1,1,1
eminizm,1,0,0
▁nâsir,1,0,0
sûr,1,0,0
sû,1,0,0
osei,1,0,0
▁nd,1,0,0
nötral,1,0,0
▁çekir,1,1,0
deği,1,1,0
▁eposta,1,1,1
▁soyut,1,1,1
▁dayanık,1,1,0
▁müntesip,1,1,1
▁sarkıt,1,1,1
▁elb,1,0,0
güneş,1,1,1
▁uzam,1,1,1
gesel,1,0,0
ğuna,1,0,0
kitap,1,1,1
▁kelam,1,1,1
▁zelanda,1,1,1
▁ıstıshâb,1,0,0
▁terfi,1,1,1
kriz,1,1,1
▁ipuç,1,1,1
▁aslah,1,0,0
▁sebat,1,1,1
▁müellif,1,1,1
davü,1,1,0
▁acbü,1,0,0
sık,1,1,1
▁oğulları,1,1,0
▁mesken,1,1,1
▁cihat,1,1,1
▁teslis,1,1,1
saşekl,1,0,0
▁ız,1,1,1
▁nefesi,1,1,0
▁leri,1,1,1
▁nüsha,1,1,1
▁ibranice,1,0,0
ömert,1,0,0
▁larından,1,1,1
▁minber,1,1,1
▁eza,1,1,1
▁tahakküm,1,1,1
sad,1,1,1
üsû,1,0,0
▁rekat,1,1,1
▁mücadile,1,0,0
▁kasd,1,1,1
▁müz,1,1,1
▁vakfe,1,1,1
▁ağar,1,1,1
▁sından,1,1,1
▁rükun,1,1,0
▁ilâhi,1,0,0
▁istişare,1,1,1
▁ğe,1,0,0
şri,1,0,0
▁bahai,1,1,0
iyani,1,0,0
▁عائشة,1,0,0
▁جائت,1,0,0
▁طلحة,1,0,0
▁erbaa,1,0,0
sai,1,0,0
▁yûsuf,1,0,0
▁ifâde,1,0,0
▁sidir,1,1,1
lk,1,0,0
ikbal,1,1,1
kader,1,1,1
ramen,1,0,0
gizem,1,1,1
▁itiraf,1,1,1
▁rahip,1,1,1
beri,1,1,1
beyan,1,1,1
mâ,1,0,0
▁küfr,1,1,0
▁106,1,0,0
hükm,1,0,0
▁hayırlı,1,1,1
▁bayr,1,1,0
▁sinde,1,1,1
▁batar,1,1,1
▁irtida,1,0,0
sığ,1,1,1
▁ferah,1,1,1
▁sözlükte,1,1,0
"▁""",1,0,0
"""",1,0,0
gibi,1,1,1
▁anlamlara,1,1,0
▁viktor,1,0,0
ى,1,0,0
استفعال,1,0,0
ari,1,1,0
▁siga,1,1,0
yavaş,1,1,1
eke,1,1,0
îl,1,0,0
▁ola,1,1,0
▁rak,1,0,0
karebe,1,1,0
▁garib,1,1,1
▁hukûkî,1,0,0
▁zar,1,1,1
ûrî,1,0,0
anmadan,1,1,0
osman,1,0,0
▁كلا,1,0,0
▁lafız,1,1,1
▁pavlus,1,0,0
▁fıkhı,1,0,0
rai,1,0,0
namaz,1,1,1
zeka,1,1,1
▁azime,1,1,0
▁254,1,0,0
âv,1,0,0
crü,1,0,0
bed,1,1,1
sanayi,1,1,1
▁mergina,1,0,0
▁nisasüre,1,0,0
▁ikti,1,1,1
▁petra,1,1,0
▁hî,1,0,0
mür,1,1,0
mimi,1,1,0
▁vücub,1,0,0
▁cek,1,0,0
▁kollar,1,1,0
ğüste,1,0,0
▁inziva,1,1,1
vakt,1,0,0
ınm,1,0,0
▁teşehhüt,1,1,1
▁sında,1,1,1
▁davü,1,1,0
▁istihaze,1,0,0
▁maliki,1,1,0
inan,1,1,1
▁bağlılık,1,1,1
▁peyga,1,1,0
▁beyza,1,1,0
▁ayne,1,1,0
▁zikri,1,0,0
▁yoz,1,1,1
▁hoşlan,1,1,1
▁içten,1,1,1
▁minare,1,1,1
edildiği,1,1,0
müm,1,1,0
îru,1,0,0
▁şura,1,1,1
▁tanış,1,1,1
▁fıkıh,1,1,1
ilim,1,1,1
karar,1,1,1
▁ayin,1,1,1
▁bidat,1,0,0
âni,1,0,0
zaf,1,0,0
▁müteah,1,0,0
sizi,1,1,1
râf,1,0,0
▁189,1,0,0
▁sayg,1,0,0
▁sevab,1,1,1
▁hariç,1,1,1
artık,1,1,1
▁93,1,0,0
▁ersoy,1,0,0
▁akseki,1,0,0
▁şaban,1,1,1
▁nesli,1,0,0
▁632,1,0,0
tezile,1,1,0
ilmün,1,1,0
▁nebi,1,1,1
hitler,1,1,0
▁faydan,1,1,0
▁1014,1,0,0
▁04,1,0,0
sakin,1,1,1
hacı,1,1,1
▁tatlan,1,1,1
atasöz,1,1,1
▁çeliş,1,1,1
achy,1,0,0
cardia,1,0,0
▁infial,1,1,1
▁],1,0,0
bob,1,0,0
▁mendil,1,1,1
▁pantolon,1,1,1
▁metinleri,1,1,0
▁royalt,1,0,0
▁katıf,1,0,0
▁molekül,1,1,1
▁hall,1,1,0
▁kot,1,1,1
▁kazak,1,1,1
omini,1,1,0
iph,1,0,0
▁pub,1,0,0
▁zamanaşım,1,1,1
ereke,1,1,0
▁çayır,1,1,1
▁erozyon,1,1,1
▁havzası,1,1,0
▁pazarında,1,1,0
▁porta,1,0,0
▁gec,1,1,1
▁ruanda,1,0,0
▁endemik,1,1,1
▁bruno,1,0,0
vat,1,1,1
oryum,1,0,0
odeks,1,0,0
kart,1,1,1
ash,1,0,0
▁mütekabiliyet,1,1,1
▁102,1,0,0
▁ercüment,1,0,0
▁behzat,1,0,0
▁dışavurum,1,1,1
otr,1,1,0
▁bulaş,1,1,1
▁trablus,1,0,0
bağda,1,1,1
▁demiryol,1,1,1
▁alsa,1,1,0
lorraine,1,0,0
▁xx,1,0,0
âîn,1,0,0
âdegân,1,0,0
▁ilhan,1,1,1
▁tahakkümü,1,1,0
ilhan,1,1,1
erme,1,1,0
▁çarpıt,1,1,1
▁türbe,1,1,1
viy,1,0,0
allüm,1,1,0
▁ilgiyi,1,1,0
▁hatır,1,1,1
▁vaat,1,1,1
▁mük,1,0,0
ellef,1,0,0
▁erte,1,1,1
âgatte,1,0,0
nalizm,1,0,0
▁otoyolda,1,1,0
▁aşıntı,1,1,1
▁korkut,1,1,1
rat,1,0,0
▁atıp,1,1,0
ölan,1,1,0
turul,1,1,1
türdiyot,1,0,0
▁bilek,1,1,1
▁ısıt,1,1,1
▁meyda,1,1,0
şok,1,1,1
▁nabz,1,0,0
▁kaburga,1,1,1
▁elektrolit,1,1,1
▁mecbur,1,1,1
▁felç,1,1,1
sırt,1,1,1
▁düzel,1,1,1
▁elektriği,1,1,0
diyo,1,0,0
▁sınırla,1,1,1
▁kramp,1,1,1
▁otoyol,1,1,1
▁gerilim,1,1,1
▁ödet,1,1,0
▁üzer,1,1,1
▁pislik,1,1,1
▁fışkır,1,1,1
▁bencil,1,1,1
msuz,1,0,0
▁kayış,1,1,1
▁arıza,1,1,1
yapar,1,1,0
▁fırla,1,1,1
▁halat,1,1,1
▁_,1,0,0
__,1,0,0
apora,1,0,0
▁abone,1,1,1
▁history,1,0,0
▁kondansatör,1,1,1
▁rıh,1,1,1
▁devletle,1,1,0
▁müdüriyet,1,1,1
▁jeneratör,1,1,1
δ,1,0,0
220,1,0,0
▁3a,1,0,0
▁omik,1,1,0
ω,1,0,0
senkron,1,1,1
▁kırtasiye,1,1,1
▁esco,1,0,0
▁tedaş,1,1,0
▁teaş,1,0,0
ştirilme,1,1,1
ömürlü,1,1,0
▁bürosu,1,1,0
▁elyaf,1,1,1
yoğunlaş,1,1,0
ksit,1,0,0
▁senkron,1,1,1
▁ern,1,1,0
teau,1,0,0
mıknatıs,1,1,1
▁silis,1,1,1
▁kontak,1,1,1
ölü,1,1,1
kser,1,0,0
▁monitör,1,1,1
▁karışımını,1,1,0
▁kolektör,1,1,1
▁kozmik,1,1,1
rmekle,1,0,0
▁hoşnut,1,1,1
vek,1,0,0
▁sürüntü,1,1,0
▁mehter,1,1,1
sabun,1,1,1
▁emzi,1,1,0
out,1,0,0
▁efektle,1,1,0
ktar,1,0,0
▁olacağ,1,0,0
▁ete,1,1,0
ağır,1,1,1
ıfat,1,0,0
çur,1,0,0
lenilmesi,1,1,1
▁bölgesel,1,1,1
1is,1,0,0
▁1864,1,0,0
▁silistre,1,0,0
▁federasy,1,0,0
federasy,1,0,0
razi,1,0,0
gerçeğe,1,1,0
▁rap,1,1,1
▁rf,1,0,0
lp,1,0,0
phane,1,0,0
▁amc,1,0,0
▁müsakaba,1,0,0
▁131,1,0,0
▁inmeye,1,1,1
▁banket,1,1,1
▁kuşağ,1,1,1
▁152,1,0,0
▁252,1,0,0
▁255,1,0,0
▁münhasır,1,1,1
nam,1,1,1
▁yiğit,1,1,1
▁işadam,1,1,1
▁şimşir,1,1,1
▁nın,1,1,1
teolojik,1,1,1
▁sos,1,1,1
yane,1,1,0
▁serp,1,1,1
▁ahbap,1,1,1
çavuş,1,1,1
▁yazın,1,1,1
düşü,1,1,0
cumhuriyet,1,1,1
▁emlak,1,1,1
etse,1,1,0
▁nakip,1,1,1
▁bb,1,0,0
▁yiyece,1,0,0
▁~,1,0,0
▁satıc,1,0,0
▁denkle,1,1,1
▁sunda,1,1,1
▁damon,1,0,0
dât,1,0,0
▁yang,1,0,0
▁darbe,1,1,1
ânûna,1,0,0
▁176,1,0,0
mitage,1,0,0
mülkiyet,1,1,1
stren,1,0,0
▁tesadüfen,1,1,1
▁koreografi,1,1,1
▁simetri,1,1,1
akça,1,1,1
▁edebiet,1,0,0
tış,1,1,1
▁seyful,1,0,0
nla,1,1,1
▁sülale,1,1,1
hot,1,0,0
inik,1,1,1
▁rehabilite,1,1,1
çiçek,1,1,1
boğaz,1,1,1
resif,1,1,1
birim,1,1,1
▁kalıtım,1,1,1
lenmeyi,1,1,1
ğma,1,0,0
▁şöhret,1,1,1
▁yl,1,0,0
▁vitamin,1,1,1
inçönce,1,0,0
▁kontrast,1,1,1
▁felsefeyi,1,1,0
daya,1,1,1
▁mükemmeliyet,1,1,1
▁doğrultu,1,1,1
▁ilçesine,1,1,0
▁keskin,1,1,1
lincx,1,0,0
izi,1,1,0
akt,1,1,0
▁umurs,1,1,0
▁safhaya,1,1,0
▁mahkemeye,1,1,0
şark,1,1,1
▁ekspresi,1,1,0
▁küskün,1,1,1
vak,1,0,0
▁meşrutiyet,1,1,1
anonim,1,1,1
tasavvuf,1,1,1
▁uyarı,1,1,1
▁çehre,1,1,1
hassa,1,1,1
▁canlan,1,1,1
▁obje,1,1,1
▁abla,1,1,1
rimester,1,0,0
▁inkübatör,1,0,0
vel,1,1,0
▁antidepre,1,0,0
▁seans,1,1,1
▁tamir,1,1,1
mevcut,1,1,1
makta,1,1,1
▁sınık,1,1,0
bomaz,1,0,0
▁deplasman,1,1,1
▁müzikalite,1,1,1
evet,1,1,1
gerek,1,1,1
gelenek,1,1,1
▁virür,1,0,0
gâ,1,0,0
▁aca,1,1,0
ârda,1,0,0
▁uluş,1,1,1
uzak,1,1,1
▁arendt,1,0,0
▁joan,1,0,0
▁yükle,1,1,1
▁imgel,1,1,0
▁kardaş,1,1,0
▁gitmez,1,1,0
▁kahka,1,1,0
msa,1,1,1
▁açılım,1,1,1
head,1,0,0
▁piet,1,0,0
▁metod,1,1,1
▁geometri,1,1,1
▁einstein,1,0,0
▁silsile,1,1,1
gerekçe,1,1,1
▁sokağa,1,1,0
▁sokağ,1,1,1
isim,1,1,1
bm,1,0,0
▁otoriter,1,1,1
mezar,1,1,1
çal,1,1,1
hurşit,1,0,0
tahir,1,0,0
kör,1,1,1
arzu,1,1,1
ismi,1,1,0
bisit,1,0,0
kalıntı,1,1,1
▁ludwig,1,0,0
▁tabii,1,1,1
modernlist,1,0,0
dcü,1,0,0
▁boethius,1,0,0
▁epitel,1,1,1
▁apop,1,0,0
uğra,1,1,1
▁madalya,1,1,1
felsefe,1,1,1
olabilir,1,1,0
bindir,1,1,1
▁bisiklet,1,1,1
▁tahter,1,1,0
eval,1,0,0
▁tünel,1,1,1
bisiklet,1,1,1
erl,1,1,0
▁bordür,1,1,1
▁nicola,1,0,0
sabin,1,1,0
brill,1,0,0
▁just,1,0,0
pius,1,0,0
▁antioksidan,1,1,1
skor,1,1,1
▁şiö,1,0,0
▁dalında,1,1,0
▁fox,1,0,0
▁hizmetçi,1,1,1
lagil,1,1,0
▁öteki,1,1,1
balkan,1,0,0
sığıt,1,0,0
▁çıkık,1,1,1
▁büyücü,1,1,1
lend,1,0,0
▁hayran,1,1,1
bronz,1,1,1
▁3d,1,0,0
▁ring,1,1,1
halka,1,1,1
▁225,1,0,0
keşf,1,0,0
▁atomu,1,1,0
daç,1,0,0
▁shannon,1,0,0
▁paraflaş,1,1,0
gb,1,0,0
▁teknesi,1,1,0
nelin,1,1,0
teren,1,1,0
bulunu,1,1,0
▁kostüm,1,1,1
laşım,1,1,1
oluşu,1,1,0
▁çöml,1,1,0
▁kuhn,1,0,0
ûsî,1,0,0
▁mazlum,1,1,1
dığım,1,1,1
itede,1,0,0
▁çözünürlük,1,1,1
▁mevlana,1,1,0
mücerre,1,0,0
▁alim,1,1,1
▁kameraman,1,1,1
▁riskazal,1,0,0
molla,1,1,1
ġul,1,0,0
▁aynalı,1,1,0
▁polar,1,0,0
▁obtüratör,1,0,0
kore,1,1,0
▁buda,1,1,1
▁tablet,1,1,1
▁diamond,1,0,0
âf,1,0,0
zen,1,1,1
▁geçirgen,1,1,1
▁üçayak,1,1,1
▁hızlan,1,1,1
gaki,1,1,0
▁platformu,1,1,0
▁100,1,0,0
▁güldür,1,1,1
▁villa,1,1,1
wan,1,0,0
ronaldo,1,0,0
bale,1,1,1
▁falcao,1,0,0
▁pirlo,1,0,0
▁höwedes,1,0,0
▁dirim,1,1,1
▁ünal,1,0,0
▁tura,1,1,1
▁410,1,0,0
▁460,1,0,0
▁galibiyet,1,1,1
▁yenilgi,1,1,1
▁etab,1,1,1
▁nathan,1,0,0
▁asist,1,1,1
00t,1,0,0
▁alkol,1,1,1
▁düşürdü,1,1,0
▁balotel,1,0,0
ua,1,0,0
micro,1,0,0
129,1,0,0
▁tüfeğ,1,1,1
▁penaltı,1,1,1
▁stadyumda,1,1,0
▁vod,1,0,0
▁same,1,1,0
▁hulk,1,0,0
▁çubuklu,1,1,0
▁premier,1,0,0
▁league,1,0,0
roy,1,0,0
▁fergus,1,0,0
▁hawking,1,0,0
ebilirsiniz,1,1,1
▁grêmio,1,0,0
ã,1,0,0
ysa,1,1,1
▁galaksi,1,1,1
chester,1,0,0
▁united,1,0,0
atlet,1,1,1
yıldız,1,1,1
▁laz,1,1,0
andorra,1,0,0
▁psv,1,0,0
kl,1,0,0
▁moreno,1,0,0
▁stadyumunda,1,1,0
▁bilet,1,1,1
▁mandır,1,1,1
▁karşılaşma,1,1,1
▁58,1,0,0
▁diego,1,0,0
▁armando,1,0,0
edili,1,0,0
▁çeyr,1,0,0
▁kulübe,1,1,1
sevil,1,1,0
▁aj,1,0,0
▁hasret,1,1,1
▁stutg,1,0,0
▁zenit,1,0,0
▁antrenör,1,1,1
grul,1,0,0
feld,1,0,0
▁kaleci,1,1,1
▁slogan,1,1,1
▁üsküdar,1,0,0
▁kadıköy,1,0,0
▁endeks,1,1,1
▁yaratım,1,1,1
▁indeksini,1,1,0
▁dıs,1,0,0
kîbe,1,0,0
▁taliban,1,1,0
▁story,1,1,0
board,1,0,0
▁teolojik,1,1,1
▁ilkaç,1,0,0
▁kazakistan,1,0,0
▁kırgızistan,1,0,0
ığınız,1,1,1
adı,1,1,0
▁qr,1,0,0
code,1,0,0
memnuniyet,1,1,1
bürokras,1,0,0
ahlaki,1,1,1
▁özdeşle,1,1,0
▁hissed,1,1,1
▁kronoloji,1,1,1
▁bibliyografya,1,1,1
▁zanaatkar,1,1,1
▁dallas,1,1,0
148,1,0,0
lois,1,0,0
▁mühedis,1,0,0
▁timis,1,0,0
▁şehre,1,0,0
ethüda,1,0,0
▁şul,1,1,0
▁güçlük,1,1,1
▁logosu,1,1,0
457,1,0,0
▁sarsıl,1,1,1
şt,1,0,0
▁hükümdarlığın,1,1,0
▁leke,1,1,1
gene,1,1,1
▁kükre,1,1,1
▁gold,1,0,0
▁bozkır,1,1,1
▁müttefiki,1,1,0
▁eyyûbi,1,0,0
düze,1,1,1
▁sicilya,1,1,0
▁aragon,1,0,0
▁tuva,1,0,0
▁maa,1,0,0
▁cemiyetin,1,1,0
▁ultrafika,1,0,0
verme,1,1,0
▁teker,1,1,1
rür,1,0,0
▁aktarım,1,1,1
▁sms,1,0,0
k1,1,0,0
▁görece,1,1,1
ülme,1,1,1
▁tril,1,0,0
▁gökdelen,1,1,1
▁düşündür,1,1,1
edirne,1,0,0
konya,1,1,0
sör,1,1,1
kural,1,1,1
▁eradikasyon,1,1,1
▁tutk,1,0,0
set,1,1,1
tografi,1,0,0
▁trend,1,1,1
▁boyutta,1,1,0
wat,1,0,0
anadolu,1,0,0
şube,1,1,1
▁françois,1,0,0
▁avlu,1,1,1
▁muhase,1,0,0
bele,1,1,1
▁nda,1,1,1
ogna,1,1,0
▁oxford,1,0,0
bridge,1,0,0
▁ravenna,1,0,0
ltme,1,1,1
tercüme,1,1,1
▁çanta,1,1,1
▁folyo,1,0,0
▁izolasyon,1,1,1
dönüşüm,1,1,1
pazaryer,1,0,0
kus,1,1,1
ust,1,1,0
ago,1,0,0
dosios,1,0,0
▁kıstas,1,1,1
▁paradigma,1,1,1
▁saadet,1,1,1
kaş,1,1,1
etha,1,1,0
▁ömre,1,0,0
▁satışçı,1,1,0
▁uçağa,1,1,0
10a,1,0,0
14a,1,0,0
▁müzi,1,1,0
▁ritm,1,1,1
▁parla,1,1,1
▁oluru,1,0,0
▁itki,1,1,1
0c,1,0,0
▁nijerya,1,0,0
▁artım,1,1,1
hissedar,1,1,1
▁distribütör,1,1,1
toptan,1,1,1
▁sark,1,1,1
▁indüklen,1,1,0
▁mania,1,1,1
▁uzan,1,1,1
vadi,1,1,1
▁jet,1,1,1
▁ökliz,1,0,0
147,1,0,0
6a,1,0,0
▁örüntü,1,1,1
kasaba,1,1,1
tırman,1,1,1
▁serüveni,1,1,0
▁gürlü,1,1,0
ianis,1,0,0
▁modera,1,0,0
▁sayışmaca,1,1,0
▁mecaz,1,1,1
▁çağrışım,1,1,1
▁parodi,1,1,1
ıa,1,1,0
▁müderris,1,1,1
asker,1,1,1
yurt,1,1,1
oldu,1,1,0
▁israfat,1,0,0
▁çıl,1,0,0
kuy,1,0,0
▁neşri,1,0,0
▁maarif,1,1,1
▁mızıka,1,1,1
mayün,1,0,0
▁kerkük,1,0,0
▁petrol,1,1,1
▁patrikhane,1,1,1
▁karanfili,1,1,0
tow,1,0,0
▁jüri,1,1,1
▁yarışmacı,1,1,1
üldü,1,1,1
▁yatış,1,1,1
▁soğukkanlı,1,1,1
▁bahane,1,1,1
▁izlenimci,1,1,0
▁çizer,1,1,0
▁ovası,1,1,0
▁ıl,1,1,1
▁okuduğu,1,1,0
zh,1,0,0
nosa,1,0,0
milletin,1,1,0
▁148,1,0,0
nüfus,1,1,1
▁mübadele,1,1,1
▁143,1,0,0
▁necdet,1,0,0
▁mersin,1,1,1
hisar,1,1,1
▁mübade,1,0,0
▁seyrek,1,1,1
▁ilga,1,1,1
▁nezareti,1,1,0
spi,1,0,0
▁somali,1,1,0
▁çatalca,1,1,0
koca,1,1,1
kars,1,1,0
şiir,1,1,1
▁kırgı,1,1,0
bayır,1,1,1
▁b2,1,0,0
olmak,1,1,0
2b,1,0,0
▁2b,1,0,0
süs,1,1,1
▁inal,1,1,1
sılı,1,1,1
avak,1,0,0
▁dairesel,1,1,0
▁pist,1,1,1
▁06,1,0,0
▁üçü,1,1,0
neti,1,1,0
▁alüvyal,1,0,0
▁lös,1,1,1
▁ikişer,1,1,0
folyon,1,0,0
▁yüzyıla,1,1,0
▁umut,1,1,1
▁iö,1,0,0
▁240,1,0,0
ıla,1,1,1
azla,1,1,0
tamorfizma,1,0,0
▁aşındır,1,1,1
▁ytl,1,0,0
6y,1,0,0
▁veriyor,1,1,0
▁495,1,0,0
▁tcdd,1,0,0
▁düzyazı,1,1,1
▁fanta,1,1,1
teşebbi,1,0,0
▁akça,1,1,1
öne,1,1,0
kabuğu,1,1,0
▁genelle,1,1,1
▁çorap,1,1,1
▁milat,1,1,1
▁kazı,1,1,1
▁göçer,1,1,1
▁erin,1,1,1
ahmetli,1,0,0
▁keçe,1,1,1
▁tarihçesi,1,1,0
▁rulo,1,1,1
▁izledi,1,1,0
▁birçoğu,1,1,0
▁bird,1,0,0
başkam,1,1,0
▁bulunmu,1,1,0
▁muharebe,1,1,1
kabir,1,1,1
▁müthiş,1,1,1
▁110k,1,0,0
▁mississippi,1,0,0
▁amazon,1,1,1
km,1,0,0
▁çeşitliği,1,1,0
sakım,1,1,0
▁kpss,1,0,0
dağlar,1,1,0
▁doğusunda,1,1,0
▁bayburt,1,0,0
ledik,1,1,1
duvar,1,1,1
havan,1,1,1
▁takı,1,1,1
▁kese,1,1,1
beti,1,1,1
olacak,1,1,0
▁bîr,1,0,0
anayasa,1,1,1
muhittin,1,1,0
▁çarık,1,1,1
▁litvanya,1,0,0
belçika,1,0,0
▁136,1,0,0
▁126,1,0,0
tüla,1,1,0
▁kabakçı,1,1,0
▁bilime,1,1,0
▁içtihat,1,1,1
memişt,1,0,0
laşa,1,1,1
beyin,1,1,1
▁gelecek,1,1,1
▁rize,1,0,0
▁hatıra,1,1,1
▁diyor,1,1,1
▁mecal,1,1,1
▁cebin,1,1,1
▁alice,1,1,0
nap,1,0,0
▁yanakları,1,1,0
▁hissettim,1,1,0
ğs,1,0,0
edo,1,0,0
izle,1,1,1
iğı,1,1,0
bîr,1,0,0
dili,1,1,0
eysel,1,1,0
ğimde,1,0,0
▁yayılmaca,1,1,0
▁oturan,1,1,0
▁devingen,1,1,1
▁çökelek,1,1,1
▁çökel,1,1,1
▁süzül,1,1,1
▁177,1,0,0
yüce,1,1,1
▁hidroklorik,1,1,1
▁sülfür,1,1,1
ehir,1,1,0
▁mobilya,1,1,1
▁muafiyet,1,1,1
kademe,1,1,1
▁müsabaka,1,1,1
▁h2s,1,0,0
▁metanol,1,0,0
▁oba,1,1,1
▁metrekare,1,1,1
fiyat,1,1,1
▁sm,1,0,0
▁hükûmet,1,0,0
alat,1,1,0
temiz,1,1,1
gö,1,0,0
▁kırışık,1,1,1
cing,1,0,0
▁söğüt,1,1,1
▁numaraları,1,1,0
dirsek,1,1,1
ıyı,1,1,1
▁gülümse,1,1,1
▁scream,1,0,0
▁kibir,1,1,1
ekli,1,1,1
dibi,1,1,0
▁ispir,1,1,1
▁show,1,0,0
▁gump,1,0,0
dö,1,0,0
▁müsta,1,0,0
ıkta,1,1,1
▁88,1,0,0
▁jonathan,1,0,0
▁swift,1,0,0
hoo,1,0,0
▁merkür,1,0,0
▁cap,1,0,0
ulmas,1,0,0
▁süpürge,1,1,1
biber,1,1,1
mutlu,1,1,1
▁beckett,1,0,0
oyn,1,1,0
▁kestane,1,1,1
esna,1,1,1
▁tüylü,1,1,0
▁şarkıcı,1,1,0
▁teğ,1,1,1
▁tabela,1,1,1
▁rakı,1,1,1
tuz,1,1,1
yarış,1,1,1
▁amiral,1,1,1
bella,1,1,0
avanta,1,1,1
▁kolonya,1,1,1
▁yazılı,1,1,1
▁astronot,1,1,1
▁hintçe,1,1,0
ğiniz,1,0,0
▁düello,1,1,1
toy,1,1,1
▁çehov,1,0,0
▁aleksandr,1,0,0
▁serisinin,1,1,0
▁ındia,1,0,0
▁jones,1,0,0
ıyığ,1,0,0
michel,1,0,0
▁durağ,1,1,1
kahverengi,1,1,1
siyah,1,1,1
▁kıvırcık,1,1,1
▁röfle,1,1,1
▁jung,1,0,0
▁reich,1,0,0
▁kıyafet,1,1,1
▁taba,1,1,1
▁maddde,1,0,0
▁kamikaze,1,1,1
▁üz,1,1,1
rua,1,0,0
▁parıl,1,1,1
fle,1,0,0
▁kıza,1,1,0
▁nankör,1,1,1
▁kahv,1,0,0
ıslah,1,1,1
▁beethoven,1,0,0
▁yamuk,1,1,1
▁prizma,1,1,1
▁kep,1,1,1
▁mitoloji,1,1,1
▁krem,1,1,1
anıt,1,1,1
▁teknisyen,1,1,1
▁gibbons,1,0,0
▁muhabir,1,1,1
cou,1,0,0
▁rio,1,0,0
▁ergin,1,1,1
▁çekirge,1,1,1
▁edeğer,1,0,0
tös,1,1,1
▁efsanevi,1,1,1
tiyatro,1,1,1
▁nitrat,1,1,1
▁tufan,1,1,1
▁lama,1,1,1
bart,1,1,0
ılmamalı,1,1,1
ayna,1,1,1
hoca,1,1,1
hbu,1,0,0
kimî,1,0,0
▁ont,1,1,0
▁nöron,1,1,1
▁mitokondri,1,1,1
▁kozalak,1,1,1
▁ayasofya,1,0,0
yağmur,1,1,1
iyeni,1,1,0
▁firari,1,1,1
▁resûl,1,0,0
allâh,1,0,0
husûs,1,0,0
emiz,1,1,0
▁darboğaz,1,1,1
▁zayıfl,1,1,0
▁banknot,1,1,1
nesak,1,1,0
okunur,1,1,0
▁sizi,1,1,1
okunma,1,1,0
okunduğu,1,1,0
rop,1,1,1
perma,1,1,1
▁teleolojik,1,0,0
yt,1,0,0
start,1,1,1
▁afro,1,0,0
yunanca,1,1,0
bd,1,0,0
emekli,1,1,1
nez,1,1,0
▁şablon,1,1,1
stratejik,1,1,1
satış,1,1,1
dâhil,1,0,0
▁kitabe,1,1,1
▁nettaş,1,0,0
▁digital,1,0,0
ment,1,1,0
▁tipoloji,1,1,1
▁donatı,1,1,1
▁kolesterol,1,1,1
▁mertebe,1,1,1
sfo,1,0,0
olaz,1,0,0
▁sosyalist,1,1,1
kış,1,1,1
▁642,1,0,0
▁telekom,1,1,1
unika,1,0,0
▁tabip,1,1,1
▁omur,1,1,1
▁cau,1,0,0
▁trajed,1,0,0
▁titreş,1,1,1
aslama,1,1,0
▁mason,1,1,1
▁hipokrat,1,0,0
lizasyon,1,0,0
▁kapasi,1,1,0
▁formülasyon,1,1,1
▁barınağ,1,1,1
▁kabarcık,1,1,1
post,1,1,1
▁ekino,1,0,0
▁psit,1,0,0
tako,1,0,0
zis,1,0,0
arazi,1,1,1
olos,1,0,0
▁104,1,0,0
▁107,1,0,0
▁nabzım,1,0,0
tuzak,1,1,1
▁sub,1,1,1
▁familyasına,1,1,0
tone,1,1,0
llid,1,0,0
held,1,0,0
tica,1,1,0
▁versiyonu,1,1,0
▁kokain,1,1,1
lf,1,0,0
▁sardinya,1,0,0
▁yurtsever,1,1,1
stoza,1,0,0
▁grav,1,0,0
rof,1,0,0
felo,1,0,0
etmil,1,0,0
edon,1,0,0
▁sekret,1,0,0
ķ,1,0,0
ıpan,1,0,0
▁muayenehane,1,1,1
▁scot,1,0,0
oreseptör,1,0,0
play,1,0,0
genez,1,1,0
tol,1,1,1
formal,1,1,0
▁dolaşan,1,1,0
metrop,1,0,0
bla,1,0,0
▁tampon,1,1,1
▁süzgeç,1,1,1
▁nota,1,1,1
ont,1,1,0
▁trisik,1,0,0
▁antidepresen,1,0,0
rı,1,1,1
▁sedatif,1,0,0
1101,1,0,0
11101,1,0,0
▁1011,1,0,0
1001,1,0,0
▁öp,1,1,1
▁gebenin,1,1,0
▁lohu,1,0,0
▁grove,1,0,0
▁mahaline,1,1,0
▁hisseye,1,1,0
öğretmen,1,1,1
gördüğü,1,1,0
▁″,1,0,0
▁teminatın,1,1,0
▁satarak,1,1,0
▁castel,1,0,0
▁açm,1,1,0
tedarik,1,1,1
yıcı,1,1,1
▁vs,1,1,0
▁dokunmatik,1,1,1
▁çip,1,1,1
lardam,1,0,0
olur,1,1,0
▁akredite,1,1,1
▁boyan,1,1,1
drive,1,0,0
▁dro,1,0,0
box,1,0,0
▁icloud,1,0,0
▁drive,1,0,0
▁kȃr,1,0,0
▁buchanan,1,0,0
▁down,1,0,0
▁tul,1,1,1
yahu,1,1,1
▁tahsis,1,1,1
faktör,1,1,1
▁sarnıç,1,1,1
▁vizyon,1,1,1
▁nüm,1,1,1
▁düşünüm,1,1,0
televizyon,1,1,1
▁konve,1,0,0
▁konveyör,1,1,1
öll,1,1,0
ukrayna,1,0,0
▁testis,1,1,1
▁füze,1,1,1
▁rt,1,0,0
kendin,1,1,0
lsa,1,1,1
mayıs,1,1,1
▁psik,1,0,0
gro,1,0,0
▁73,1,0,0
▁müfettişliği,1,1,0
▁mandas,1,1,0
▁boylam,1,1,1
eyyi,1,1,0
▁sürtün,1,1,1
▁yerçekim,1,1,1
▁95,1,0,0
▁kompozisyon,1,1,1
▁nitroje,1,0,0
892,1,0,0
esinde,1,1,1
ısa,1,1,0
nansiyel,1,0,0
metr,1,1,0
▁kategoride,1,1,0
gök,1,1,1
know,1,0,0
▁dayanağ,1,1,1
▁sağan,1,1,0
▁simsar,1,1,1
önemli,1,1,1
▁röfinans,1,0,0
▁kafatas,1,1,1
▁etiyopya,1,0,0
kızılderili,1,1,1
▁antropolog,1,1,1
bebe,1,1,1
▁napoleon,1,0,0
kıta,1,1,1
▁abluka,1,1,1
▁gönderi,1,1,1
▁tahribi,1,1,0
▁hayırsever,1,1,1
emperyal,1,1,1
mac,1,1,1
▁yükseköğretim,1,1,1
kırılaşmaya,1,0,0
▁alga,1,1,0
▁yolga,1,0,0
yalan,1,1,1
ej,1,0,0
▁friend,1,0,0
mall,1,1,0
re2,1,0,0
▁facebook,1,0,0
▁küp,1,1,1
ross,1,0,0
º,1,0,0
jet,1,1,1
▁işlemci,1,1,1
html,1,0,0
▁hos,1,0,0
▁alıntı,1,1,1
▁ötüm,1,1,0
şte,1,0,0
▁aksiyom,1,1,1
▁teorem,1,1,1
▁kaymağ,1,1,1
▁antinomi,1,1,1
▁öze,1,1,1
▁anaç,1,1,1
▁edab,1,0,0
riz,1,1,1
gazete,1,1,1
droterapi,1,0,0
▁kemo,1,0,0
urcuk,1,1,0
▁ward,1,0,0
▁yelpazes,1,1,0
soyu,1,1,0
▁devetaban,1,0,0
koy,1,1,1
▁4k,1,0,0
▁takviye,1,1,1
▁anlar,1,1,1
▁pazarlama,1,1,0
▁born,1,1,0
▁misket,1,1,1
kere,1,1,1
ф,1,0,0
▁ё,1,0,0
▁ы,1,0,0
▁ц,1,0,0
▁sof,1,1,1
▁dah,1,0,0
ajan,1,1,1
▁boris,1,0,0
▁god,1,0,0
▁dmitriy,1,0,0
kolitik,1,1,0
▁yetin,1,1,1
▁içgüven,1,0,0
▁aıds,1,0,0
giltere,1,0,0
▁ayrılmama,1,1,0
▁tazele,1,1,1
ebilim,1,0,0
▁kanı,1,1,1
lih,1,0,0
▁sağlayıcısı,1,1,0
▁başsavcı,1,1,1
lut,1,0,0
▁reçete,1,1,1
▁kötümser,1,1,1
kargo,1,1,1
▁galiçya,1,0,0
▁şad,1,1,1
lâ,1,0,0
▁çöküşü,1,1,0
▁ıc,1,0,0
▁tahkik,1,1,1
▁periyot,1,1,1
fırsat,1,1,1
gösterge,1,1,1
rill,1,0,0
▁hor,1,1,1
heimer,1,0,0
▁ittihat,1,1,1
▁karşıt,1,1,1
▁tasarla,1,1,1
▁telef,1,1,1
negatif,1,1,1
▁skeç,1,1,1
fiyet,1,0,0
▁musiki,1,1,1
akın,1,1,1
imf,1,0,0
▁yüklem,1,1,1
fred,1,0,0
▁erdös,1,0,0
mm,1,0,0
ılmasında,1,1,1
özellik,1,1,1
▁erciş,1,0,0
▁nüz,1,1,1
▁razi,1,0,0
▁yoluk,1,1,1
▁420,1,0,0
▁paraşüt,1,1,1
1939,1,0,0
▁defla,1,1,0
▁tavırla,1,1,0
▁aleksios,1,0,0
▁bozuldu,1,1,0
▁tarikat,1,1,1
celvet,1,0,0
▁pahalıd,1,0,0
▁savaşım,1,1,1
▁utan,1,1,1
pierre,1,0,0
▁yüzkara,1,0,0
▁jess,1,0,0
▁söyleşim,1,1,0
▁moment,1,1,1
▁kr,1,0,0
ank,1,0,0
▁satım,1,1,1
▁bekliyo,1,0,0
▁sözce,1,1,0
▁farsü,1,1,0
sra,1,0,0
▁sofist,1,1,1
▁diyalektik,1,1,1
hareket,1,1,1
▁kabız,1,1,1
anü,1,1,0
▁terazi,1,1,1
▁zembil,1,1,1
▁kibar,1,1,1
▁minik,1,1,1
edge,1,0,0
class,1,0,0
ecast,1,0,0
performans,1,1,1
eylem,1,1,1
▁yerdeş,1,0,0
ünlü,1,1,1
▁tin,1,1,1
özgü,1,1,1
▁3b,1,0,0
▁araştır,1,1,1
▁müeyyide,1,1,1
▁sirkü,1,1,0
ronikos,1,0,0
▁hero,1,0,0
dna,1,0,0
▁flora,1,1,1
zine,1,1,1
▁banliyö,1,1,1
tasf,1,0,0
▁oybirliğ,1,1,1
▁troc,1,0,0
▁larva,1,1,1
▁sürüngen,1,1,1
▁salyangoz,1,1,1
▁295,1,0,0
▁tutuklu,1,1,1
öğrenim,1,1,1
▁uyruk,1,1,1
iktif,1,0,0
▁network,1,0,0
▁marangoz,1,1,1
85,1,0,0
▁kamboçya,1,0,0
▁bütünleş,1,1,1
kına,1,1,1
kb,1,0,0
▁niyaz,1,1,1
küm,1,0,0
▁eşe,1,1,0
▁habip,1,1,1
▁mekanik,1,1,1
▁rudolf,1,0,0
▁lay,1,1,0
▁uğrak,1,1,1
rapor,1,1,1
702,1,0,0
▁saattir,1,1,0
tkı,1,0,0
▁viterbol,1,0,0
ilius,1,0,0
yükümlülük,1,1,1
yararlan,1,1,1
▁tümce,1,1,1
ayşe,1,1,0
▁kaçtı,1,1,0
çekmece,1,1,1
sonra,1,1,1
lukla,1,1,1
▁yaşıt,1,1,1
duygu,1,1,1
▁sekizinci,1,1,0
denetim,1,1,1
▁gil,1,0,0
▁97,1,0,0
niğe,1,1,1
kânı,1,0,0
▁gelmi,1,1,0
▁flüt,1,1,1
▁piyano,1,1,1
▁dudak,1,1,1
▁yarık,1,1,1
▁bilinti,1,1,0
şart,1,1,1
▁vurgusu,1,1,0
▁red,1,1,1
hack,1,0,0
vatandaş,1,1,1
▁atemati,1,0,0
▁soyadı,1,1,0
▁kestir,1,1,1
dığında,1,1,1
yaşay,1,1,0
eşik,1,1,1
ılmak,1,1,1
▁kentte,1,1,0
isil,1,1,0
litä,1,0,0
▁anträge,1,0,0
▁jandarm,1,0,0
▁karakol,1,1,1
030,1,0,0
zm,1,0,0
▁işlek,1,1,1
grü,1,0,0
▁serv,1,0,0
üe,1,0,0
▁süpermarket,1,1,1
▁gözlük,1,1,1
▁lens,1,1,1
▁ontoloji,1,1,1
asım,1,1,1
yapıl,1,1,1
▁fuzûlî,1,0,0
kazan,1,1,1
▁özcü,1,1,0
reg,1,0,0
▁bic,1,1,1
▁iştah,1,1,1
tile,1,1,1
tat,1,1,1
tepki,1,1,1
▁destekleme,1,1,0
▁doyur,1,1,1
eo,1,0,0
koyma,1,1,0
gah,1,0,0
rrı,1,0,0
yatma,1,1,0
dile,1,1,1
▁up,1,1,1
▁batarya,1,1,1
▁gl,1,0,0
stal,1,0,0
adil,1,1,1
likte,1,1,1
hör,1,0,0
sum,1,1,1
▁perest,1,0,0
royka,1,0,0
açık,1,1,1
ug,1,0,0
teres,1,1,1
sophie,1,0,0
esco,1,0,0
▁galileo,1,0,0
500,1,0,0
▁nesib,1,0,0
▁ğ,1,0,0
▁galeri,1,1,1
▁kumarhane,1,1,1
▁lübnan,1,1,0
▁vana,1,1,1
823,1,0,0
▁kktc,1,0,0
▁gro,1,0,0
ilat,1,1,0
günü,1,1,1
▁başlayacak,1,1,0
kayıp,1,1,1
▁edi,1,1,0
linceye,1,1,1
▁şahsiyet,1,1,1
muhit,1,1,1
irical,1,0,0
▁dekor,1,1,1
▁asamblesi,1,1,0
öğreti,1,1,1
argos,1,1,0
israil,1,0,0
▁süveyş,1,0,0
▁raymond,1,1,1
▁kapsül,1,1,1
▁icraat,1,1,1
▁kestirim,1,1,1
arla,1,1,0
vimiz,1,1,0
▁yapımcı,1,1,0
▁boşal,1,1,1
▁akü,1,1,1
▁asistanı,1,1,0
▁pusul,1,1,0
seni,1,1,0
▁helmi,1,0,0
korun,1,1,1
▁çarptırıl,1,1,0
▁virginia,1,0,0
tad,1,1,1
lardamar,1,0,0
cığı,1,1,1
▁karıncık,1,1,1
▁delik,1,1,1
tos,1,1,1
lough,1,0,0
well,1,0,0
▁uylaşım,1,1,1
▁alemdar,1,1,1
▁historia,1,0,0
▁tüme,1,1,0
▁detektör,1,1,1
manyetik,1,1,1
▁nezaret,1,1,1
kita,1,1,0
▁küttap,1,0,0
▁hümâyun,1,0,0
▁cicero,1,0,0
▁ameliyathane,1,1,1
▁eczane,1,1,1
kurucusu,1,1,0
▁ımı,1,1,1
▁faaliye,1,0,0
▁profesö,1,0,0
▁üş,1,1,1
▁122,1,0,0
▁lerine,1,1,1
itaat,1,1,1
duyarlı,1,1,1
▁yardımsever,1,1,1
▁tekrarla,1,1,1
iril,1,1,0
fram,1,0,0
▁hassasiyet,1,1,1
mitt,1,1,0
egemen,1,1,1
istisna,1,1,1
▁tiroit,1,1,1
▁oksit,1,1,1
öre,1,1,0
yapıt,1,1,1
▁absorp,1,0,0
lüm,1,1,1
▁çü,1,1,1
rüm,1,1,1
amama,1,1,1
▁meşrut,1,1,1
leh,1,1,1
▁lazım,1,1,1
▁sökül,1,1,1
ülkü,1,1,1
edemez,1,1,0
▁beyazıt,1,0,0
günümüzde,1,1,0
▁6a,1,0,0
▁denklem,1,1,1
▁muhafazakar,1,1,1
hesap,1,1,1
taşıma,1,1,0
whitney,1,0,0
▁astsubay,1,1,1
ral,1,0,0
▁memlekete,1,1,0
▁0c,1,0,0
imiyet,1,0,0
izan,1,1,1
ex,1,0,0
ığdır,1,0,0
▁tedav,1,0,0
▁örtü,1,1,1
▁transit,1,1,1
▁5p,1,0,0
▁lı,1,1,1
▁ardışık,1,1,1
▁sarf,1,1,1
▁uğrat,1,1,1
vernör,1,0,0
▁külfet,1,1,1
hiyerar,1,0,0
▁hüner,1,1,1
▁iniş,1,1,1
▁manuel,1,1,1
440,1,0,0
▁v1,1,0,0
▁v3,1,0,0
▁v5,1,0,0
▁idealizm,1,1,1
▁milliyet,1,1,1
▁nazariye,1,1,1
asır,1,1,1
kürü,1,1,1
ilke,1,1,1
▁vize,1,1,1
▁noter,1,1,1
▁gaye,1,1,1
▁nüans,1,1,1
▁alaska,1,0,0
▁solut,1,1,0
▁ğu,1,0,0
seçil,1,1,1
▁tasarruff,1,0,0
lacağı,1,1,1
urh,1,0,0
yth,1,0,0
mic,1,0,0
▁çalgı,1,1,1
▁sevi,1,1,1
ılanlar,1,1,1
▁ikram,1,1,1
▁savaşçı,1,1,1
▁cariye,1,1,1
▁mesela,1,1,1
▁demişti,1,1,1
▁kıble,1,1,1
animet,1,0,0
çileri,1,1,1
▁tey,1,1,0
zum,1,1,1
yeri,1,1,0
▁parçacı,1,1,0
▁insanüstü,1,1,1
işse,1,1,1
▁çekin,1,1,1
lti,1,0,0
kırış,1,1,1
▁dönüp,1,1,0
▁okun,1,1,0
▁lerin,1,1,1
▁leş,1,1,1
▁çekleş,1,1,0
▁fetanet,1,0,0
▁sevda,1,1,1
▁miting,1,1,1
kkak,1,0,0
▁mahiyet,1,1,1
rdu,1,1,1
▁beşeriyet,1,1,1
▁zihniyet,1,1,1
▁şereflen,1,1,1
faruk,1,1,0
yarın,1,1,1
▁sancağ,1,1,1
▁elbisesi,1,1,0
bugün,1,1,1
▁soruyu,1,1,0
▁müslü,1,0,0
▁maişet,1,1,1
zanırüya,1,0,0
bikim,1,0,0
düs,1,0,0
▁haseb,1,1,1
etraf,1,1,1
getir,1,1,1
mamam,1,1,1
akraba,1,1,1
ruz,1,1,1
▁zehr,1,0,0
▁etmi,1,1,0
çabuk,1,1,1
zül,1,1,1
unca,1,1,1
derece,1,1,1
muhammed,1,0,0
lamay,1,1,0
▁sihirba,1,1,0
baskın,1,1,1
▁mezarı,1,1,0
edici,1,1,0
▁629,1,0,0
▁iranlılar,1,0,0
kuran,1,1,0
sünnet,1,1,1
same,1,1,0
▁mika,1,1,1
rmu,1,0,0
abdullah,1,0,0
kıs,1,1,1
▁şemir,1,0,0
kalk,1,1,1
▁peygaber,1,0,0
rane,1,0,0
▁diği,1,1,1
ânı,1,0,0
629,1,0,0
628,1,0,0
▁cehennemde,1,1,0
▁gazve,1,1,1
tafanlı,1,0,0
▁alamayı,1,1,0
▁622,1,0,0
kabile,1,1,1
vard,1,1,1
▁peygamberi,1,1,0
peygamber,1,1,1
▁put,1,1,1
▁asayiş,1,1,1
▁sevilen,1,1,0
▁ceset,1,1,1
▁hüzün,1,1,1
▁ashab,1,1,1
ilince,1,1,1
▁uk,1,1,1
▁üsa,1,1,0
sise,1,1,0
▁kandır,1,1,1
▁ayrılma,1,1,1
▁komplo,1,1,1
sras,1,0,0
elif,1,1,1
▁sanı,1,1,1
şakkat,1,0,0
▁mihnet,1,1,1
▁bozgun,1,1,1
nli,1,0,0
şti,1,1,1
dikkat,1,1,1
ittiği,1,1,0
▁yeğen,1,1,1
▁tavaf,1,1,1
▁kurnaz,1,1,1
evren,1,1,1
sul,1,1,0
▁sezar,1,1,0
▁anketör,1,1,1
ū,1,0,0
uzāt,1,0,0
▁bayt,1,1,0
▁semerkandî,1,0,0
sifik,1,1,0
▁vesika,1,1,1
▁lūgati,1,0,0
aydınlat,1,1,1
oksik,1,0,0
dakile,1,0,0
▁ösrük,1,0,0
▁betik,1,1,1
▁sıyr,1,1,1
dın,1,1,1
ñ,1,0,0
kavram,1,1,1
misit,1,0,0
asyon,1,0,0
miçi,1,1,0
▁perine,1,1,0
▁sahtekar,1,1,1
▁band,1,1,1
▁helsinki,1,0,0
▁yaynın,1,1,0
▁denek,1,1,1
katılımcı,1,1,1
▁dantel,1,1,1
geometr,1,0,0
müzik,1,1,1
lottit,1,0,0
▁nezihe,1,1,0
▁muhittin,1,1,0
ıng,1,0,0
richard,1,1,1
geçmişte,1,1,0
▁113,1,0,0
▁156,1,0,0
immün,1,1,0
▁şap,1,1,1
▁psikoterapi,1,1,1
başka,1,1,1
idine,1,1,0
▁bihter,1,0,0
zediği,1,0,0
▁kamelya,1,1,1
adam,1,1,1
▁azeri,1,1,0
▁nesim,1,1,1
▁bürokratik,1,1,1
çalışan,1,1,0
saray,1,1,1
830,1,0,0
▁şekillenmesi,1,1,0
millî,1,0,0
▁kuvvetli,1,1,1
▁müessir,1,1,1
▁böle,1,1,1
▁meta,1,1,1
▁zul,1,0,0
şimdi,1,1,1
yaşa,1,1,1
▁diyet,1,1,1
onstrüksiyon,1,0,0
▁casus,1,1,1
abilizatör,1,0,0
sopa,1,1,1
▁kapatıld,1,0,0
söken,1,1,0
▁io,1,0,0
anna,1,1,0
expo,1,0,0
▁suba,1,1,0
▁vazıh,1,1,1
simi,1,1,1
▁sırp,1,0,0
▁secim,1,1,0
▁refleksiyon,1,0,0
▁ekosistem,1,1,1
▁loş,1,1,1
▁sundu,1,1,1
▁şizofreni,1,1,1
alına,1,1,0
▁42,1,0,0
▁axtard,1,0,0
axtard,1,0,0
ettim,1,1,0
▁kalıb,1,1,1
▁edilgen,1,1,1
▁özsel,1,1,0
▁müla,1,1,0
▁edilmi,1,0,0
▁elen,1,1,1
▁ıra,1,1,1
▁parite,1,1,1
▁mihrab,1,1,1
▁öt,1,1,1
▁crusoe,1,0,0
▁ataerkil,1,1,1
uyuş,1,1,1
▁yy,1,0,0
biyet,1,1,0
▁komando,1,1,1
▁istina,1,0,0
mayıl,1,0,0
▁helm,1,0,0
▁versiyon,1,1,1
teoro,1,0,0
nan,1,1,1
▁telaffuz,1,1,1
▁akç,1,0,0
olup,1,1,0
▁hud,1,0,0
▁kâffe,1,0,0
▁mesai,1,1,1
upon,1,0,0
▁armağan,1,1,1
sessiz,1,1,1
medya,1,1,1
▁hoce,1,0,0
ndî,1,0,0
▁hâfız,1,0,0
▁basketbol,1,1,1
▁voleybol,1,1,1
bici,1,1,1
▁!,1,0,0
bicim,1,1,0
▁kestiril,1,1,0
▁işleç,1,0,0
şre,1,0,0
▁harborn,1,0,0
kliği,1,1,0
▁bıyık,1,1,1
▁ahenk,1,1,1
▁fenotip,1,1,1
▁promo,1,0,0
▁162,1,0,0
▁kapıkul,1,1,1
▁hex,1,0,0
▁eğlen,1,1,1
▁depresyon,1,1,1
▁komple,1,1,1
▁tezkireci,1,1,0
▁hadikat,1,0,0
zer,1,1,1
time,1,1,1
ifade,1,1,1
azam,1,1,0
▁f4,1,0,0
f4,1,0,0
▁çâker,1,0,0
▁nasârâ,1,0,0
tû,1,0,0
▁çâkerânem,1,0,0
ârâ,1,0,0
benim,1,1,0
▁liderli,1,1,0
şed,1,1,1
üni,1,1,0
▁zümre,1,1,1
▁mültezim,1,1,1
▁ayaklanma,1,1,1
hayal,1,1,1
▁bağdaş,1,1,1
▁patent,1,1,1
▁167,1,0,0
▁önsöz,1,1,1
lmak,1,1,1
▁doha,1,1,0
▁husûl,1,0,0
▁ulûs,1,0,0
önce,1,1,1
▁sübjektif,1,1,1
▁entegrasyon,1,1,1
omu,1,1,0
▁reaksiy,1,0,0
▁pnömon,1,0,0
kard,1,1,1
▁pl,1,0,0
▁nötral,1,0,0
rag,1,0,0
lit,1,0,0
fron,1,0,0
uram,1,0,0
ekol,1,1,1
▁gap,1,0,0
▁allan,1,1,0
amen,1,0,0
tum,1,1,1
osus,1,0,0
sizo,1,0,0
▁transvers,1,0,0
dram,1,1,1
▁pelvik,1,0,0
▁parestezi,1,0,0
miye,1,1,0
opati,1,0,0
▁frey,1,0,0
orda,1,0,0
tival,1,0,0
ümina,1,0,0
teli,1,1,1
▁°,1,0,0
arenk,1,0,0
▁kaşıntı,1,1,1
apü,1,0,0
megalovi,1,0,0
▁kıvam,1,1,1
▁vokal,1,1,1
stro,1,0,0
diyaliz,1,1,1
enis,1,0,0
▁şaft,1,1,1
▁erüpsiyon,1,0,0
tazı,1,1,1
terica,1,0,0
etkile,1,1,1
ansvers,1,0,0
megalo,1,0,0
▁galib,1,1,1
▁işine,1,1,1
▁çarpıntı,1,1,1
▁majör,1,1,1
loji,1,0,0
fürümün,1,0,0
pare,1,1,1
bril,1,0,0
blas,1,0,0
osi,1,1,0
rosi,1,0,0
orodam,1,0,0
elo,1,0,0
kopnömoni,1,0,0
cki,1,0,0
evirüs,1,0,0
▁lipid,1,1,1
▁γ,1,0,0
boks,1,1,1
sep,1,0,0
ftalm,1,0,0
▁kerat,1,0,0
atin,1,1,0
ptil,1,0,0
ntigrafisi,1,0,0
▁sitoloji,1,1,1
dez,1,1,0
▁selek,1,1,1
bran,1,0,0
rp,1,0,0
urası,1,1,0
▁endikasyon,1,0,0
atom,1,1,1
resi,1,1,0
▁rb,1,0,0
basit,1,1,1
▁izlem,1,1,1
üt,1,1,1
misir,1,1,0
ula,1,1,1
iyoton,1,0,0
ebel,1,1,0
taksi,1,1,1
josep,1,0,0
hibe,1,1,1
fosforilasyon,1,0,0
▁bo5,1,0,0
eca,1,0,0
iskele,1,1,1
oblast,1,0,0
▁kadran,1,1,1
inal,1,1,1
bic,1,1,1
sempati,1,1,1
▁gastrointestinal,1,0,0
siner,1,1,0
oblas,1,0,0
psiko,1,0,0
dol,1,1,1
azin,1,1,0
romasi,1,0,0
tomada,1,0,0
yokart,1,0,0
plus,1,0,0
_0_9,1,0,0
mino,1,0,0
klit,1,0,0
müt,1,1,0
▁biyopsi,1,1,1
pig,1,1,1
diamond,1,0,0
mers,1,0,0
çil,1,1,1
▁gastrik,1,0,0
md,1,0,0
megakar,1,0,0
▁urea,1,0,0
ae,1,0,0
▁process,1,0,0
gina,1,0,0
ovobiyo,1,0,0
ermi,1,1,0
▁östr,1,0,0
modi,1,0,0
ransak,1,0,0
▁tirok,1,0,0
iro,1,0,0
m3,1,0,0
saat,1,1,1
nükleer,1,1,1
▁mikrosko,1,0,0
dog,1,1,1
▁foss,1,1,0
apop,1,0,0
prat,1,0,0
kapsid,1,0,0
alpa,1,1,0
▁kavite,1,1,0
orak,1,1,1
klor,1,1,1
faleksin,1,0,0
hormon,1,1,1
aliz,1,1,0
çilg,1,0,0
liserid,1,0,0
gol,1,1,1
goli,1,1,0
▁füzyon,1,1,1
▁mycobacterium,1,0,0
▁kard,1,1,1
ovo,1,0,0
okale,1,0,0
ışıltı,1,1,1
ülfa,1,0,0
enzim,1,1,1
abız,1,1,0
▁ulya,1,0,0
memur,1,1,1
78,1,0,0
▁carlos,1,0,0
▁küçült,1,1,0
▁mevlevî,1,0,0
çâk,1,0,0
subi,1,1,0
osmanlı,1,0,0
▁biyografisi,1,1,0
gehî,1,0,0
▁sâlâr,1,0,0
hs,1,0,0
çay,1,1,1
▁farah,1,0,0
kra,1,0,0
▁eşgüdüm,1,1,1
▁moratoryum,1,1,1
▁iskender,1,0,0
elp,1,0,0
▁uş,1,1,1
ingiliz,1,1,1
▁çeker,1,1,1
heti,1,1,0
▁boşay,1,1,0
▁urt,1,1,0
▁gurup,1,1,1
▁imamet,1,1,1
▁ülk,1,0,0
▁eyyubi,1,0,0
▁akkoyunlu,1,0,0
▁metaryal,1,0,0
works,1,0,0
▁şeyhülislam,1,1,1
ûmî,1,0,0
aaa,1,0,0
sed,1,1,1
yeterli,1,1,1
▁memlûk,1,0,0
▁çırağ,1,1,1
ei,1,0,0
▁şabat,1,0,0
▁siyon,1,0,0
54,1,0,0
▁baltaz,1,1,0
amon,1,0,0
fih,1,0,0
ânaka,1,0,0
▁cev,1,0,0
▁hümây,1,0,0
subay,1,1,1
mai,1,1,1
▁260,1,0,0
drian,1,0,0
constantin,1,0,0
▁yır,1,1,1
ynük,1,0,0
aö,1,0,0
emsiye,1,1,0
şiö,1,0,0
agıt,1,0,0
ûfe,1,0,0
▁cülûs,1,0,0
arız,1,1,1
▁kahramanmaraş,1,0,0
esnaf,1,1,1
▁azad,1,1,1
▁milano,1,0,0
gân,1,0,0
▁reisülküttap,1,1,1
▁pha,1,0,0
ule,1,0,0
erman,1,1,0
▁frans,1,0,0
bens,1,1,0
olağan,1,1,1
▁ltiz,1,0,0
tıraş,1,1,1
▁tavşan,1,1,1
▁germiyan,1,0,0
hayvan,1,1,1
öve,1,1,0
▁yarbay,1,1,1
egal,1,0,0
▁neolitik,1,1,1
wood,1,0,0
▁iktidarda,1,1,0
▁juran,1,0,0
atatürk,1,0,0
vatan,1,1,1
ofan,1,1,0
ekip,1,1,1
ė,1,0,0
▁oş,1,1,0
▁endiş,1,0,0
git,1,1,1
▁hidrolik,1,1,1
terest,1,1,0
perie,1,1,0
lisa,1,0,0
▁maxim,1,0,0
▁aşağ,1,0,0
▁sığırcı,1,1,0
▁maşa,1,1,1
▁kompleks,1,1,1
önes,1,0,0
▁klar,1,0,0
ische,1,0,0
▁regülatör,1,1,1
grup,1,1,1
▁drenaj,1,1,1
▁müfetti,1,0,0
îdâr,1,0,0
ûfî,1,0,0
ôf,1,0,0
harem,1,1,1
rios,1,0,0
ops,1,0,0
▁afit,1,1,0
▁erik,1,1,1
grid,1,0,0
aktasyon,1,0,0
lenfosit,1,1,1
▁ostro,1,0,0
nus,1,0,0
laştırıl,1,1,1
duzu,1,0,0
▁topulga,1,0,0
▁elastik,1,1,1
▁désolé,1,0,0
andan,1,1,1
similasyon,1,0,0
▁esasi,1,1,1
▁pırt,1,1,0
oşu,1,0,0
▁sızdır,1,1,1
rri,1,0,0
▁bayır,1,1,1
097,1,0,0
▁ilkbahar,1,1,1
araş,1,1,0
uâ,1,0,0
43,1,0,0
▁alg,1,1,1
biyon,1,0,0
▁liken,1,1,1
▁yemle,1,1,1
▁right,1,0,0
evlen,1,1,1
pari,1,0,0
plano,1,0,0
hr,1,0,0
pazi,1,0,0
ball,1,1,0
aralık,1,1,0
mart,1,1,1
bahs,1,0,0
okrasi,1,1,0
833,1,0,0
limanı,1,1,0
▁ppm,1,0,0
alay,1,1,1
ġu,1,0,0
ġ,1,0,0
ḍ,1,0,0
arac,1,0,0
▁different,1,0,0
dev,1,1,1
▁deyim,1,1,1
ttle,1,0,0
▁taxi,1,0,0
have,1,1,0
tives,1,0,0
▁edib,1,1,1
▁rot,1,1,1
gus,1,0,0
▁anything,1,0,0
▁rock,1,0,0
hee,1,1,0
atoes,1,0,0
denet,1,1,1
▁taşır,1,1,1
›,1,0,0
imizasyonu,1,0,0
▁izah,1,1,1
▁edileme,1,1,0
▁now,1,0,0
pazar,1,1,1
▁teki,1,1,1
▁bira,1,1,1
▁içki,1,1,1
▁220,1,0,0
▁akaryakıt,1,1,1
sy,1,0,0
▁development,1,0,0
yönetici,1,1,1
▁restoranda,1,1,0
yed,1,1,1
mmen,1,0,0
▁party,1,0,0
▁deutsc,1,0,0
▁almanca,1,1,0
▁senten,1,1,0
▁nights,1,0,0
lenebil,1,1,0
ier,1,1,0
▁08,1,0,0
ert,1,1,0
▁preis,1,0,0
▁bezah,1,0,0
lte,1,0,0
bileşik,1,1,1
162,1,0,0
125,1,0,0
▁91,1,0,0
▁118,1,0,0
▁everyth,1,0,0
▁house,1,0,0
fri,1,0,0
nces,1,0,0
▁games,1,0,0
tical,1,0,0
▁press,1,1,0
moda,1,1,1
▁wireless,1,0,0
▁personen,1,0,0
gänz,1,0,0
▁annu,1,1,0
▁beach,1,0,0
375,1,0,0
olmas,1,0,0
walk,1,0,0
ä,1,0,0
▁kahvaltı,1,1,1
dviç,1,0,0
▁çikolata,1,1,1
▁portugal,1,0,0
▁summer,1,0,0
▁diski,1,1,0
▁klasör,1,1,1
▁yedek,1,1,1
▁seçildikten,1,1,0
▁klasö,1,0,0
read,1,0,0
▁lot,1,0,0
▁earl,1,0,0
▁our,1,1,0
▁start,1,1,1
clock,1,0,0
▁ohio,1,0,0
▁state,1,1,0
▁fire,1,1,1
▁sam,1,1,1
turizm,1,1,1
seyahat,1,1,1
paket,1,1,1
profesyonel,1,1,1
▁t1,1,0,0
atan,1,1,0
▁kask,1,1,1
hafta,1,1,1
▁botanik,1,1,1
▁yayla,1,1,1
tr12,1,0,0
rom12,1,0,0
jul,1,1,1
▁a12,1,0,0
jun,1,0,0
51,1,0,0
▁wttc,1,0,0
▁filo,1,1,1
üşük,1,1,1
▁ece,1,1,1
▁5m,1,0,0
▁parkur,1,1,1
qq,1,0,0
▁öğreneme,1,1,0
959,1,0,0
▁ft,1,0,0
3048,1,0,0
324,1,0,0
144,1,0,0
▁3048,1,0,0
▁ayrış,1,1,1
tour,1,0,0
▁taktir,1,1,1
rasim,1,0,0
first,1,0,0
▁müsellem,1,1,1
▁jd,1,0,0
▁pervane,1,1,1
yerel,1,1,1
▁folk,1,1,1
abilece,1,1,0
▁ortaçağ,1,1,1
▁balon,1,1,1
▁pizza,1,1,1
▁amort,1,0,0
izman,1,1,0
ıvr,1,1,0
▁aliye,1,1,0
▁ortaöğretim,1,1,1
▁staj,1,1,1
▁sekretarya,1,1,1
e2,1,0,0
▁kıyıs,1,1,0
▁kelt,1,1,0
▁germen,1,1,1
eç,1,0,0
āl,1,0,0
▁kutb,1,1,1
▁né,1,1,1
mançe,1,0,0
néman,1,0,0
▁qan,1,0,0
él,1,0,0
qa,1,0,0
gey,1,0,0
▁qay,1,0,0
ё,1,0,0
▁з,1,0,0
▁ш,1,0,0
▁р,1,0,0
▁hocası,1,1,0
realizm,1,1,1
altında,1,1,0
üner,1,1,0
drama,1,1,1
sebat,1,1,1
fiil,1,1,1
▁cak,1,0,0
önçü,1,1,0
ıç,1,0,0
etkin,1,1,1
▁gezgin,1,1,1
▁old,1,0,0
▁kirpik,1,1,1
▁sekkâkî,1,0,0
sanatçı,1,1,0
▁arayış,1,1,0
▁şafak,1,1,1
▁yenile,1,1,1
▁yabans,1,1,0
gat,1,0,0
ûf,1,0,0
rap,1,1,1
▁edilememi,1,0,0
dime,1,1,1
kır,1,1,1
▁kerder,1,1,0
gû,1,0,0
edeb,1,1,1
keme,1,1,1
▁aňız,1,0,0
civ,1,0,0
▁aytı,1,1,0
▁tolga,1,1,1
▁verse,1,1,0
▁köpeğ,1,1,1
▁delikanlı,1,1,1
▁gerilla,1,1,1
▁vaaz,1,1,1
▁nâsır,1,0,0
8u,1,0,0
syonist,1,0,0
▁konuşulan,1,1,0
▁fauna,1,1,1
brâ,1,0,0
algın,1,1,1
▁bülbül,1,1,1
▁mısra,1,1,1
saldırı,1,1,1
she,1,0,0
kari,1,1,1
ntez,1,0,0
▁manav,1,1,1
▁enkaz,1,1,1
▁yıkıntı,1,1,1
ldu,1,1,1
▁kumar,1,1,1
eşle,1,1,1
▁tasawufî,1,0,0
▁müna,1,1,0
▁mihail,1,0,0
ayl,1,1,0
▁tedirgin,1,1,1
▁sembolizm,1,1,1
syonizm,1,0,0
▁bakü,1,1,0
▁susuz,1,1,1
▁kimyac,1,0,0
▁karton,1,1,1
▁kukla,1,1,1
▁sopa,1,1,1
▁piyes,1,1,1
▁hileli,1,1,0
▁bilgin,1,1,1
▁sûft,1,0,0
▁dizilim,1,1,1
▁adıl,1,1,1
fiili,1,1,1
lavaç,1,0,0
▁küçlü,1,0,0
▁öni,1,1,0
▁rehabilitasyon,1,1,1
şur,1,1,0
alman,1,1,0
▁fahri,1,1,1
çık,1,1,1
▁manzume,1,1,1
göre,1,1,1
▁fago,1,0,0
▁wins,1,0,0
fikrin,1,0,0
ât,1,0,0
▁elfâza,1,0,0
▁intikal,1,1,1
▁argüman,1,1,1
fro,1,0,0
mülü,1,1,0
▁metion,1,0,0
parti,1,1,1
▁vila,1,0,0
▁major,1,0,0
tuş,1,1,1
▁faliyet,1,0,0
yansıt,1,1,1
▁poe,1,0,0
nato,1,0,0
▁89,1,0,0
diyal,1,0,0
▁uça,1,1,0
depo,1,1,1
rospektif,1,0,0
▁elektron,1,1,1
skop,1,0,0
▁eo,1,0,0
tiroid,1,1,1
▁uyuşuk,1,1,1
teks,1,1,0
eriyo,1,0,0
âse,1,0,0
▁mede,1,1,1
▁edat,1,1,1
aus,1,0,0
▁cumhurbaşkan,1,1,1
▁liberalizm,1,1,1
▁biyokimya,1,1,1
mandiya,1,0,0
▁tac,1,1,1
▁armut,1,1,1
chap,1,0,0
karış,1,1,1
caristan,1,0,0
▁warşova,1,0,0
think,1,0,0
▁önemsemek,1,1,0
▁arnavutluk,1,0,0
▁küyerel,1,0,0
▁meristemin,1,1,0
▁folklor,1,1,1
▁neşriyat,1,1,1
▁saldırd,1,0,0
▁çeper,1,1,1
plastı,1,0,0
amor,1,0,0
▁oksi,1,1,0
atif,1,0,0
▁tutanak,1,1,1
▁modül,1,1,1
landışı,1,0,0
kaynaş,1,1,1
▁bernard,1,0,0
amakta,1,0,0
▁kereste,1,1,1
istikrar,1,1,1
beral,1,0,0
▁agnos,1,0,0
▁açıkla,1,1,1
hakimiyeti,1,1,0
▁muğlak,1,1,1
▁leo,1,0,0
▁aaron,1,0,0
▁estonya,1,0,0
▁temalar,1,1,0
lememe,1,1,1
▁iptali,1,1,0
satıcı,1,1,1
avl,1,1,0
▁borda,1,1,1
house,1,0,0
zikoyla,1,0,0
liye,1,1,1
▁ambar,1,1,1
▁zamanla,1,1,1
ilkesi,1,1,0
▁aykır,1,0,0
ıysa,1,1,1
ksiz,1,0,0
nmediği,1,1,1
yil,1,0,0
azami,1,1,1
▁ihmal,1,1,1
silt,1,1,0
afiyet,1,1,1
lamam,1,1,1
▁att,1,1,0
tabakatlı,1,0,0
▁rsa,1,1,1
rb,1,0,0
▁210,1,0,0
▁∈,1,0,0
yeme,1,1,1
▁öy,1,0,0
şahıs,1,1,1
▁süssüz,1,1,0
enti,1,1,0
derya,1,1,1
süre,1,1,1
medim,1,1,1
turan,1,1,1
zehr,1,0,0
▁nâzım,1,0,0
▁zaaf,1,1,1
▁talih,1,1,1
▁egil,1,1,0
▁dogru,1,0,0
lestir,1,0,0
vuru,1,1,1
▁bag,1,1,1
▁sars,1,1,1
▁kalkış,1,1,1
▁derinleş,1,1,1
▁kalarak,1,1,0
kışla,1,1,1
bib,1,0,0
fahri,1,1,1
yüzyıl,1,1,1
duran,1,1,1
rda,1,0,0
▁düsün,1,0,0
sanm,1,1,0
▁karısım,1,1,0
▁yanlıs,1,1,0
▁4v,1,0,0
tit,1,1,0
çiğin,1,1,1
yoz,1,1,1
▁dinl,1,1,0
▁başlı,1,1,1
lite,1,0,0
▁lirik,1,1,1
▁örgüsü,1,1,0
▁tezgah,1,1,1
lastır,1,0,0
▁yakla,1,1,0
▁tımar,1,1,1
▁214,1,0,0
▁ming,1,1,1
▁dün,1,1,1
ledim,1,1,1
▁fiilim,1,1,0
▁çalkantı,1,1,1
nse,1,1,1
▁cevat,1,0,0
ağaç,1,1,1
▁eyüb,1,0,0
mediğ,1,0,0
▁ökaryo,1,0,0
▁öss,1,0,0
▁kovu,1,1,0
▁tamamla,1,1,1
▁günce,1,1,1
▁vermi,1,1,0
▁denemis,1,0,0
lamıs,1,0,0
ark,1,1,1
▁müzisyen,1,1,1
▁aranjman,1,1,1
▁yapıyor,1,1,0
▁menajer,1,1,1
matizm,1,1,0
▁kucağ,1,1,1
▁işim,1,1,1
▁vazi,1,0,0
zac,1,1,1
—,1,0,0
▁süngü,1,1,1
▁gölge,1,1,1
▁nura,1,1,0
▁baska,1,1,0
▁davranıs,1,0,0
irilmez,1,1,0
▁sofra,1,1,1
▁sıçrı,1,1,0
ayamasam,1,1,0
▁domates,1,1,1
şığın,1,1,0
stadın,1,1,0
▁intikam,1,1,1
▁kasap,1,1,1
damar,1,1,1
▁seracı,1,1,0
graf,1,0,0
mizma,1,0,0
▁fil,1,1,1
▁ergenekon,1,0,0
öss,1,0,0
▁coşku,1,1,1
▁ozan,1,1,1
▁okundu,1,1,0
kum,1,1,1
daldır,1,1,1
▁kuyucak,1,0,0
▁anl,1,1,0
▁kavu,1,1,0
şturdu,1,1,1
▁ögrenci,1,0,0
sılas,1,1,0
▁nükte,1,1,1
▁içim,1,1,1
▁bilmiyor,1,1,0
▁geçiştir,1,1,0
▁istibdat,1,1,1
▁cenap,1,1,1
muna,1,1,1
yüzey,1,1,1
▁engebeli,1,1,0
gıs,1,0,0
√,1,0,0
üzeri,1,1,1
▁hermann,1,0,0
▁hans,1,1,0
▁karbonat,1,1,1
▁kafein,1,1,1
tipa,1,1,0
osuna,1,1,0
▁x²,1,0,0
örneği,1,1,0
▁suçlama,1,1,0
▁ester,1,1,1
▁sefalin,1,1,0
liseri,1,1,0
▁feçe,1,0,0
talep,1,1,1
yyi,1,0,0
sendika,1,1,1
ultrason,1,1,1
▁alçal,1,1,1
▁kirlet,1,1,1
▁beyli,1,1,0
▁arabul,1,0,0
▁huzurev,1,1,1
opioid,1,0,0
romotografi,1,0,0
town,1,0,0
▁gerçekleştiril,1,1,0
ebi,1,0,0
yüksel,1,1,1
2p,1,0,0
▁şövalye,1,1,1
▁sığın,1,1,1
uhtaç,1,0,0
lığ,1,1,1
▁itfa,1,1,1
▁ndeki,1,1,1
▁söövdagââr,1,0,0
tene,1,1,1
2l,1,0,0
tilizm,1,0,0
▁kampüs,1,1,1
▁qxd,1,0,0
5l,1,0,0
▁2qx,1,0,0
▁yanlışlık,1,1,1
grav,1,0,0
▁tahsi,1,0,0
▁tögültün,1,0,0
▁^,1,0,0
onay,1,1,1
siki,1,1,0
yav,1,0,0
▁olamam,1,1,0
üçüm,1,1,0
▁diyaret,1,0,0
▁jenny,1,0,0
▁kûfe,1,0,0
drew,1,0,0
▁siyasetçi,1,1,0
▁erim,1,1,1
genç,1,1,1
▁bolta,1,1,0
▁tokuz,1,1,1
▁sokuş,1,1,0
dısı,1,0,0
kım,1,1,1
▁orkestra,1,1,1
▁devrik,1,1,1
reti,1,1,0
liste,1,1,1
ştireç,1,0,0
anlı,1,1,1
▁yanlı,1,1,1
▁çöp,1,1,1
ülmecid,1,0,0
▁wall,1,0,0
▁bedava,1,1,1
vétius,1,0,0
▁étienne,1,0,0
tie,1,1,0
utt,1,1,0
statü,1,1,1
koyu,1,1,1
bulu,1,1,0
▁defterdar,1,1,1
▁305,1,0,0
▁ici,1,1,1
maktadir,1,1,0
▁hidrokarbon,1,1,1
şırhanesi,1,0,0
ox,1,0,0
▁xml,1,0,0
▁html,1,0,0
▁clear,1,0,0
down,1,0,0
▁power,1,0,0
▁26255,1,0,0
▁prototip,1,1,1
▁arayüzü,1,1,0
▁branş,1,1,1
750,1,0,0
420,1,0,0
zon,1,0,0
tro,1,0,0
▁ls,1,0,0
formasyon,1,1,1
▁transistör,1,1,1
devre,1,1,1
çip,1,1,1
▁arm,1,1,0
▁kaoru,1,0,0
durak,1,1,1
a1,1,0,0
b1,1,0,0
▁kadarı,1,1,0
cığın,1,1,1
▁slo,1,0,0
dj,1,0,0
dic,1,0,0
▁çatal,1,1,1
▁ios,1,0,0
▁android,1,0,0
diyan,1,0,0
wallace,1,0,0
tırıl,1,1,1
▁pardus,1,0,0
▁mutsuz,1,1,1
kredit,1,1,0
▁otomatik,1,1,1
dağıl,1,1,1
benimse,1,1,1
▁kokpit,1,1,1
▁pedal,1,1,1
talebi,1,1,0
▁www,1,0,0
▁tcp,1,0,0
sivil,1,1,1
▁bıos,1,0,0
▁usb,1,0,0
▁north,1,0,0
▁tutacak,1,1,1
▁harc,1,1,1
▁4n,1,0,0
▁360,1,0,0
▁atm,1,1,0
▁tembel,1,1,1
ayrıl,1,1,1
dizm,1,1,0
▁konomi,1,0,0
elü,1,1,0
▁yeter,1,1,1
▁ırz,1,1,1
japon,1,0,0
faiz,1,1,1
vaza,1,0,0
▁fischer,1,0,0
▁82,1,0,0
▁anlasıl,1,0,0
enflasyon,1,1,1
▁ük,1,1,1
ƞ,1,0,0
▁iltizam,1,1,1
kâtaa,1,0,0
rasi,1,0,0
liko,1,0,0
▁lidokain,1,0,0
denir,1,1,1
hiti,1,1,0
yatro,1,0,0
1056,1,0,0
▁dım,1,1,1
aşk,1,1,1
▁kont,1,1,1
▁antakya,1,0,0
ske,1,0,0
▁çöküş,1,1,0
şans,1,1,1
mantık,1,1,1
fakir,1,1,1
▁akciğer,1,1,1
▁pnömomi,1,0,0
▁pnömo,1,0,0
koniozis,1,0,0
karşı,1,1,1
▁transferans,1,0,0
dirme,1,1,1
gemen,1,1,0
deepen,1,0,0
36,1,0,0
▁falk,1,0,0
atar,1,1,0
gap,1,0,0
▁râvî,1,0,0
delle,1,1,0
ükel,1,0,0
▁things,1,0,0
ege,1,1,1
▁austin,1,0,0
landırı,1,0,0
▁pari,1,0,0
▁sancı,1,1,1
ayır,1,1,1
artışı,1,1,0
lamazd,1,0,0
▁angeles,1,0,0
▁read,1,0,0
nest,1,0,0
▁metiz,1,1,0
bilme,1,1,0
▁·,1,0,0
▁ent,1,1,0
▁castro,1,0,0
mimar,1,1,1
▁düs,1,0,0
▁sön,1,1,1
▁morar,1,1,1
bölge,1,1,1
▁mız,1,1,1
▁kumanda,1,1,1
▁chester,1,0,0
çuk,1,1,1
▁run,1,0,0
syonalite,1,0,0
▁gazet,1,0,0
ttly,1,0,0
ding,1,1,1
▁sesli,1,1,1
▁öndenetim,1,0,0
▁gprs,1,0,0
▁migren,1,1,1
▁keç,1,0,0
▁kiev,1,0,0
▁casimir,1,0,0
ilis,1,0,0
ög,1,0,0
leviyân,1,0,0
tutm,1,1,0
▁zıp,1,1,1
mert,1,1,1
▁kabullen,1,1,1
turist,1,1,1
renci,1,1,0
long,1,0,0
vc,1,0,0
hile,1,1,1
pbs,1,0,0
adcast,1,0,0
poration,1,0,0
▁hurşit,1,0,0
▁ikiz,1,1,1
▁taklidi,1,1,1
▁çıkarma,1,1,1
▁yakınsa,1,1,1
▁konakla,1,1,1
işlemci,1,1,1
▁sınıfla,1,1,1
▁spag,1,0,0
keçi,1,1,1
▁posner,1,0,0
▁gelişimci,1,1,0
kerkük,1,0,0
49,1,0,0
▁gele,1,1,1
vs,1,1,0
▁cüzdan,1,1,1
▁soğuma,1,1,0
gec,1,1,1
gere,1,1,0
kabine,1,1,1
▁feat,1,0,0
▁önsezi,1,1,1
▁bitkin,1,1,1
▁utangaç,1,1,1
▁piskopos,1,1,1
▁papaz,1,1,1
▁benzerlik,1,1,1
▁benzeş,1,1,1
▁sosyalizm,1,1,1
▁üstyapı,1,1,1
▁kerte,1,1,1
öldürül,1,1,0
▁∞,1,0,0
▁virüsün,1,1,0
imdat,1,1,1
ığlığın,1,0,0
ilgi,1,1,1
teşvik,1,1,1
işaret,1,1,1
525,1,0,0
▁yav,1,0,0
selim,1,1,1
midir,1,1,0
▁ati,1,1,1
▁vandal,1,1,1
▁lomb,1,0,0
▁toprağ,1,1,1
yıllık,1,1,1
▁adaptasyon,1,1,1
tihad,1,0,0
▁eril,1,1,1
kaya,1,1,1
nş,1,0,0
▁maksat,1,1,1
▁muhasebeci,1,1,0
▁tokyo,1,1,1
çıkış,1,1,1
demokrat,1,1,1
afrika,1,0,0
▁nest,1,0,0
somali,1,1,0
▁sürün,1,1,1
açıklam,1,1,0
tvel,1,0,0
▁üstel,1,1,1
▁varsay,1,1,1
l3,1,0,0
l9,1,0,0
▁kambur,1,1,1
sürü,1,1,1
sv,1,0,0
guay,1,0,0
▁uruguay,1,0,0
takt,1,1,1
▁ıf,1,0,0
897,1,0,0
▁bert,1,1,1
▁μ,1,0,0
σ,1,0,0
app,1,0,0
▁sound,1,0,0
▁action,1,0,0
▁amyant,1,1,1
dokuz,1,1,1
▁tem,1,1,1
tul,1,1,1
▁desikatör,1,1,1
vü,1,1,0
▁depozi,1,1,0
pha,1,0,0
▁16n,1,0,0
vam,1,0,0
▁ll,1,0,0
▁delegasyon,1,1,1
ebata,1,1,0
müslüman,1,1,1
islâm,1,0,0
▁inkar,1,1,1
▁kıskanç,1,1,1
eşi,1,1,0
▁13n,1,0,0
▁statülü,1,1,0
▁şifa,1,1,1
âlu,1,0,0
âlimü,1,0,0
bârî,1,0,0
kâ,1,0,0
tih,1,0,0
▁medeni,1,1,1
kocu,1,1,0
kinci,1,1,1
▁harem,1,1,1
▁bağdaşık,1,1,1
▁kapkaç,1,1,1
▁eziyet,1,1,1
mad,1,1,1
muha,1,1,0
îr,1,0,0
ûnî,1,0,0
▁rabba,1,1,0
▁atıf,1,1,1
bido,1,0,0
▁açılış,1,1,1
▁tezki,1,1,0
kolay,1,1,1
▁dindar,1,1,1
efeste,1,0,0
▁ümit,1,1,1
gönüllü,1,1,1
▁sayısal,1,1,1
▁talimatname,1,1,1
▁bakış,1,1,1
▁pedagoji,1,1,1
▁fermuar,1,1,1
önde,1,1,0
▁tefrika,1,1,1
âle,1,0,0
▁nıh,1,0,0
bev,1,0,0
▁ens,1,1,0
cidde,1,0,0
elçi,1,1,1
▁kerpiç,1,1,1
▁esham,1,1,1
becer,1,1,1
achim,1,0,0
▁yelpaze,1,1,1
▁kasis,1,1,1
shîr,1,0,0
▁izzed,1,1,1
kuba,1,1,0
dret,1,0,0
▁fırınc,1,0,0
▁maya,1,1,1
botu,1,1,0
▁terminoloji,1,1,1
▁rivayet,1,1,1
ack,1,0,0
tapp,1,0,0
▁katılmasını,1,1,0
▁ulrich,1,0,0
▁held,1,0,0
▁app,1,0,0
dura,1,1,1
▁transkripsiyon,1,1,1
▁katalizatör,1,0,0
lal,1,1,1
fah,1,0,0
usto,1,0,0
▁konuk,1,1,1
yö,1,0,0
gid,1,1,1
▁birliktelik,1,1,1
▁abartı,1,1,1
lenil,1,1,0
sabah,1,1,1
halife,1,1,1
▁keçecizade,1,0,0
▁zirveye,1,1,0
gede,1,1,0
resk,1,0,0
aldı,1,1,0
▁gh,1,0,0
iber,1,1,0
otto,1,0,0
▁antoloji,1,1,1
rka,1,0,0
▁stepan,1,1,0
▁cerrah,1,1,1
▁tercüme,1,1,1
ced,1,1,1
▁döküm,1,1,1
▁heterojen,1,1,1
oğlan,1,1,1
ortak,1,1,1
▁metodolojisi,1,1,0
▁buhran,1,1,1
yönel,1,1,1
▁câme,1,0,0
▁sonuncu,1,1,1
kaos,1,1,1
▁gazze,1,1,0
▁aviv,1,0,0
üçicek,1,0,0
▁oğlı,1,1,0
leyüp,1,1,0
▁ulûm,1,0,0
▁yâkût,1,0,0
ûm,1,0,0
▁pârsî,1,0,0
zük,1,0,0
vücûd,1,0,0
vâ,1,0,0
ümîd,1,0,0
▁kabûl,1,0,0
▁ömri,1,0,0
▁şevki,1,1,0
▁rika,1,0,0
▁solgun,1,1,1
▁nekro,1,0,0
▁bolca,1,1,1
▁bediz,1,1,0
öyle,1,1,1
▁nut,1,0,0
▁resepsiyon,1,1,1
▁döşeme,1,1,1
japonya,1,0,0
demokrasi,1,1,1
▁ızdırab,1,1,1
▁konstantino,1,0,0
▁koleksiyon,1,1,1
▁esirge,1,1,1
▁ihmalkar,1,1,1
ligi,1,1,0
▁nisbi,1,0,0
▁imkȃn,1,0,0
avantaj,1,1,1
▁revalüasyon,1,1,1
irum,1,1,0
anse,1,1,0
▁etnograf,1,1,1
avu,1,1,0
88,1,0,0
▁sınay,1,1,0
nokta,1,1,1
▁98,1,0,0
durd,1,0,0
edilgen,1,1,1
▁ettirgen,1,1,1
geniş,1,1,1
▁basamağ,1,1,1
▁alar,1,1,1
türkçe,1,0,0
farsça,1,1,0
▁tercü,1,1,0
lî,1,0,0
▁lûgati,1,0,0
▁aksiyon,1,1,1
katkı,1,1,1
endüstri,1,1,1
▁müsadere,1,1,1
eig,1,0,0
▁öst,1,0,0
hes,1,1,0
national,1,0,0
anlam,1,1,1
▁kepçe,1,1,1
anç,1,0,0
dc,1,0,0
co3,1,0,0
leştirilmesi,1,1,1
sül,1,0,0
▁transilvanya,1,0,0
vod,1,0,0
▁biyolog,1,1,1
▁şerik,1,1,1
▁faiil,1,0,0
▁sembolü,1,1,0
nüz,1,1,1
▁sinek,1,1,1
▁lojistik,1,1,1
▁penguen,1,1,1
▁antilop,1,1,1
▁panda,1,1,1
lanıl,1,1,1
▁469,1,0,0
▁lilia,1,0,0
▁gilbert,1,0,0
tüt,1,1,1
▁formal,1,1,0
▁mad,1,1,1
şahi,1,1,0
▁hegemonya,1,1,1
▁sekü,1,1,0
▁dayanışma,1,1,1
mik,1,0,0
lıklar,1,1,1


==> results/paper_eval/trmmlu/trmmlu_tokens_turkish-tokenizer.csv <==
token,count,is_turkish,is_pure
lar,15296,1,1
ı,9629,1,1
sü,9230,1,1
dan,8290,1,1
ün,7871,1,1
dür,7495,1,1
.,7014,0,0
?,6294,0,0
hangi,5449,1,1
da,5281,1,1
",",5258,0,0
ve,5080,1,1
aşağıdaki,4642,1,0
ma,4499,1,1
i,3964,1,1
nün,3918,1,1
lü,3434,1,1
lık,3065,1,1
an,3003,1,1
leri,2705,1,1
bir,2609,1,1
ları,2357,1,1
-,2297,0,0
’,2232,0,0
la,2160,1,1
dü,2158,1,1
mak,2149,1,1
0,2049,0,0
cü,2031,1,1
1,2005,0,0
müş,1954,1,1
ması,1476,1,1
ya,1434,1,1
s,1390,1,1
a,1372,1,1
e,1263,1,1
biri,1207,1,1
ile,1205,1,1
mesi,1205,1,1
üm,1200,1,1
ine,1192,1,1
2,1167,0,0
ini,1109,1,1
ını,1092,1,1
değildir,1040,1,0
u,1033,1,1
ş,1018,1,1
ında,982,1,1
ına,973,1,1
için,953,1,1
yü,938,1,1
olarak,913,1,0
inde,886,1,1
acak,878,1,1
9,877,0,0
lan,862,1,1
l,841,1,1
v,814,1,1
5,792,0,0
sel,727,1,1
al,720,1,1
yer,718,1,1
ki,673,1,1
olan,665,1,0
n,665,1,1
olması,661,1,0
ne,660,1,1
3,644,0,0
bu,639,1,1
ilgili,625,1,1
len,616,1,1
(,616,0,0
k,610,0,0
dört,604,1,1
laş,595,1,1
lir,591,1,1
sin,587,1,1
er,585,1,1
en,584,1,1
ifade,568,1,1
iş,567,1,1
),567,0,0
inin,565,1,1
soru,564,1,1
r,562,1,1
ü,557,1,1
göre,557,1,1
ıklı,539,1,1
4,537,0,0
“,537,0,0
ad,536,1,1
lama,524,1,1
ar,516,1,1
8,509,0,0
m,492,1,1
sal,487,1,1
ol,487,1,1
il,486,1,1
süz,484,1,1
doğru,482,1,1
daki,478,1,1
alan,477,1,1
ğı,466,0,0
6,462,0,0
ının,456,1,1
malı,446,1,1
veri,444,1,1
hizmet,444,1,1
”,443,0,0
et,441,1,1
lere,440,1,1
arasında,429,1,0
toplum,423,1,1
t,422,1,1
devlet,414,1,1
arak,413,1,1
ıl,404,1,1
temel,402,1,1
yönetim,401,1,1
lara,399,1,1
mas,393,1,1
kurum,368,1,1
7,367,0,0
etki,363,1,1
değer,361,1,1
sosyal,361,1,1
ülke,360,1,1
eğitim,359,1,1
/,353,0,0
yukarı,352,1,1
daha,352,1,1
lığı,351,1,1
plan,347,1,1
ilk,347,1,1
çocuk,339,1,1
o,338,1,1
kaynak,334,1,1
dönem,334,1,1
î,334,0,0
zaman,331,1,1
çok,330,1,1
bilgi,329,1,1
liği,327,1,1
yalnız,327,1,1
ürün,326,1,1
mes,325,0,0
gelir,324,1,1
maz,322,1,1
veril,316,1,0
vergi,314,1,1
her,310,1,1
üz,309,1,1
süre,307,1,1
ilişki,304,1,1
',301,0,0
ver,298,1,1
üretim,297,1,1
diği,295,1,1
ce,295,1,1
yapıl,291,1,1
b,291,0,0
kan,291,1,1
veya,289,1,1
oran,289,1,1
oluştur,286,1,0
yanlış,286,1,1
durum,284,1,1
yöntem,284,1,1
y,282,1,1
sistem,280,1,1
de,279,1,1
el,278,1,1
bil,276,1,1
içinde,275,1,1
var,273,1,1
â,273,0,0
sistemi,272,1,0
alın,271,1,1
dünya,271,1,1
sini,270,1,1
türk,269,0,0
olduğu,266,1,0
tarafından,266,1,0
d,262,0,0
maliyet,261,1,1
türkiye,256,1,0
ır,255,1,1
politika,255,1,1
yapı,254,1,1
bulun,253,1,1
kaç,251,1,1
yeni,251,1,1
kültür,250,1,1
örgüt,250,1,1
kendi,249,1,1
kanun,248,1,1
karar,247,1,1
genel,246,1,1
yüksek,246,1,1
neden,244,1,1
işletme,241,1,1
se,239,1,1
birey,238,1,1
büyük,238,1,1
farklı,238,1,1
özellikleri,238,1,0
amaç,237,1,1
kavram,237,1,1
insan,234,1,1
süreç,234,1,1
görev,234,1,1
ilir,233,1,1
pazar,233,1,1
unda,232,1,1
ği,231,0,0
düşün,229,1,1
fazla,228,1,1
yaklaş,228,1,1
sa,226,1,1
çevre,226,1,1
ekonomik,226,1,1
lma,225,1,1
yap,224,1,1
özel,223,1,1
grup,223,1,1
art,221,1,1
fiyat,221,1,1
yapılan,219,1,0
merkez,218,1,1
para,218,1,1
uygun,216,1,1
kur,216,1,1
ara,215,1,1
ça,214,1,1
dış,214,1,1
savaş,212,1,1
uygulama,212,1,1
mal,212,1,1
sınıf,212,1,1
uluslararası,212,1,1
ortaya,211,1,0
p,211,0,0
yan,210,1,1
görüş,210,1,1
program,210,1,1
kullanıl,209,1,0
çalışma,207,1,1
faaliyet,207,1,1
kişi,205,1,1
piyasa,205,1,1
sağla,204,1,1
leme,204,1,1
on,202,1,1
sayı,201,1,1
getir,201,1,1
gibi,201,1,1
araç,201,0,0
çıkar,200,1,1
gün,199,1,1
ge,197,0,0
yor,197,1,1
sorun,196,1,1
satış,196,1,1
sigorta,195,1,1
ücret,195,1,1
müşteri,194,1,1
iki,193,1,1
sonra,193,1,1
ön,193,1,1
bölge,192,1,1
belirl,192,1,0
bi,192,1,1
hak,192,1,1
kamu,191,1,1
olmak,191,1,0
kullan,190,1,1
kabul,190,1,1
faktör,190,1,1
aile,189,1,1
ilke,189,1,1
mez,188,1,1
hava,188,1,1
düzen,188,1,1
g,188,0,0
güvenlik,187,1,1
geliştir,187,1,1
sahip,186,1,1
yol,185,1,1
bilim,185,1,1
f,185,0,0
önce,183,1,1
birlik,183,1,1
karşı,182,1,1
gerek,182,1,1
söz,182,1,1
verilen,182,1,0
deki,180,1,1
az,180,1,1
kuru,180,1,1
tür,180,1,1
eden,180,1,0
–,180,0,0
son,179,1,1
sağlık,179,1,1
ir,179,1,1
c,179,0,0
kontrol,178,1,1
iyi,178,1,1
sözleş,178,1,1
kullanılan,177,1,0
arı,177,1,1
model,177,1,1
önemli,176,1,1
kurul,176,1,1
özellik,176,1,1
diğer,175,1,1
h,175,0,0
değerlend,174,0,0
kazan,174,1,1
iletişim,174,1,1
şekilde,173,1,0
hakk,173,0,0
biçim,171,1,1
z,171,1,1
;,171,0,0
göster,169,1,1
tek,169,1,1
gereken,167,1,0
düzey,166,1,1
oluş,166,1,1
tüket,165,1,1
âr,165,0,0
taşı,164,1,1
or,164,1,0
maya,164,1,1
çalışan,163,1,0
yıl,161,1,1
araştırma,161,1,1
üzerinde,160,1,0
yaş,160,1,1
edilen,160,1,0
sonuç,160,1,1
hareket,159,1,1
uygulan,159,1,0
yön,159,1,1
din,159,1,1
etmek,158,1,0
aynı,158,1,1
güç,158,1,1
oku,158,1,1
:,158,0,0
leb,156,1,1
gir,156,1,1
•,156,0,0
açık,155,1,1
ortak,155,1,1
olay,154,1,1
eri,154,1,1
tüm,153,1,1
na,153,1,1
hedef,153,1,1
hukuk,152,1,1
destek,151,1,1
mama,151,1,1
aza,150,1,1
una,150,1,1
banka,150,1,1
şirket,150,1,1
afet,149,1,1
edil,149,1,0
lır,149,1,1
osman,149,0,0
gider,149,1,1
ekonomi,149,1,1
hız,148,1,1
strateji,148,1,1
ilişkin,147,1,1
katıl,147,1,1
belirle,146,1,1
unsur,146,1,1
kl,146,0,0
gerçek,146,1,1
üye,146,1,1
işletmen,146,1,1
ul,145,1,1
kadın,145,1,1
faiz,145,1,1
ulaş,144,1,1
elde,144,1,1
sermaye,144,1,1
aşama,143,1,1
yara,143,1,1
teknoloji,143,1,1
lab,142,1,1
anla,142,1,1
teori,142,1,1
nden,141,1,1
başla,141,1,1
tarih,140,1,1
kim,140,1,1
sınır,139,1,1
dil,139,1,1
kadar,139,1,1
vardır,139,1,0
iç,139,1,1
toplam,139,1,1
örnek,138,1,1
at,138,1,1
düş,137,1,1
davranış,137,1,1
arın,137,1,1
ticaret,137,1,1
tut,137,1,1
talep,137,1,1
öğren,136,1,1
su,136,1,1
anlam,136,1,1
ka,135,1,1
%,135,0,0
sorumluluk,134,1,1
kişiler,134,1,0
duğu,134,1,1
analiz,134,1,1
ana,134,1,1
es,134,1,1
risk,133,1,1
bütün,133,1,1
ğın,133,0,0
ay,133,1,1
sun,133,1,1
ımı,133,1,1
gösteri,133,1,1
yatırım,133,1,1
ici,132,1,1
yaşa,132,1,1
cümle,132,1,1
konu,132,1,1
ait,132,1,1
miktar,132,1,1
gelişme,131,1,1
bakım,130,1,1
avrupa,130,0,0
olur,129,1,0
söyle,129,1,1
sanat,129,1,1
gelişim,128,1,1
lüğü,128,1,1
halk,128,1,1
bağ,128,1,1
etkinlik,128,1,1
türe,127,1,1
sadece,126,1,1
bağlı,126,1,1
dikkat,126,1,1
sektör,126,1,1
baş,126,1,1
ünü,126,1,1
yönelik,125,1,1
ılan,125,1,1
hesap,125,1,1
yılında,124,1,0
kuruluş,124,1,1
madde,123,1,1
kal,123,1,1
gerçekleş,123,1,1
alır,123,1,0
edilmesi,122,1,0
sür,122,1,1
finans,122,1,1
artır,122,1,1
ğ,121,0,0
bilgiler,121,1,0
gerekli,121,1,1
düşük,121,1,1
ünde,121,1,1
bağımsız,121,1,1
unu,120,1,1
yaşam,120,1,1
tam,120,1,1
gü,119,0,0
taraf,119,1,1
ni,119,1,1
üne,118,1,1
sağlan,117,1,0
birlikte,117,1,1
etkisi,116,1,0
eser,116,1,1
denetim,116,1,1
suç,116,1,1
koşul,115,1,1
yeter,115,1,1
arasındaki,115,1,0
the,115,0,0
öğrenci,115,1,1
göz,114,1,1
ama,114,1,1
proje,114,1,1
re,114,1,1
kent,113,1,1
şı,113,0,0
kitap,113,1,1
okul,113,1,1
öde,113,1,1
personel,112,1,1
zarar,111,1,1
hazır,111,1,1
açı,111,1,1
çalışmalar,111,1,0
hem,111,1,1
işlev,111,1,1
tanım,110,1,1
birleş,110,1,1
nde,110,1,1
yardım,109,1,1
aracı,109,1,1
kuram,109,1,1
karşılık,109,1,1
x,109,1,1
gelen,108,1,0
unun,108,1,1
tanıml,108,1,0
izm,108,1,0
eş,108,1,1
eder,108,1,1
ise,108,1,1
olmayan,107,1,0
çalış,107,1,1
yon,107,1,1
hz,107,0,0
hakkında,106,1,0
gör,106,1,1
gel,106,1,1
öğret,106,1,1
peygamber,106,1,1
nitelik,105,1,1
idare,105,1,1
nokta,105,1,1
ley,105,1,1
git,105,1,1
bulunan,104,1,0
uzun,104,1,1
değişim,104,1,1
parça,104,1,1
gi,104,0,0
yetki,104,1,1
ortam,103,1,1
ihtiyaç,103,1,1
meye,103,1,1
rekabet,103,1,1
işle,102,1,1
ca,102,1,1
yolu,102,1,0
abil,102,1,1
dayan,102,1,1
toplu,102,1,1
kural,102,1,1
bölüm,102,1,1
örneklem,102,1,1
işlemler,102,1,0
sağlay,102,1,0
teknik,101,1,1
meslek,101,1,1
çık,101,1,1
ilen,101,1,1
konular,101,1,0
borç,101,1,1
bakanlık,101,1,1
birim,101,1,1
ül,100,1,1
ur,100,1,1
meme,100,1,1
yen,100,1,1
savun,100,1,1
reklam,100,1,1
ab,100,1,1
bilin,100,1,0
yönetici,99,1,1
ada,99,1,1
geniş,99,1,1
ceza,99,1,1
ilkel,99,1,1
sabit,99,1,1
co,99,0,0
becer,99,1,1
hastalık,98,1,1
ür,98,1,1
geliş,98,1,1
eşit,98,1,1
firma,98,1,1
sıra,98,1,1
seçim,97,1,1
artı,97,1,1
çek,97,1,1
imi,97,1,1
başka,96,1,1
ölçü,96,1,1
erin,96,1,1
güven,95,1,1
ünün,95,1,1
kıl,95,1,1
geri,95,1,1
trafik,95,1,1
standart,94,1,1
bak,94,1,1
temsil,94,1,1
bırak,93,1,1
sıcak,93,1,1
tamam,93,1,1
kalite,93,1,1
yarar,93,1,1
izle,93,1,1
anı,93,1,1
şiir,93,1,1
yerine,92,1,0
ro,92,0,0
nek,92,0,0
tl,92,0,0
allah,92,0,0
sürekli,91,1,1
düzenleme,91,1,1
irme,91,0,0
amacıyla,91,1,0
ist,91,1,0
değişken,91,1,1
hâ,91,0,0
esas,90,1,1
açısından,90,1,0
sanayi,90,1,1
boş,90,1,1
til,90,1,1
bazı,90,1,1
gelenek,90,1,1
sağlama,90,1,0
azalt,89,1,0
verim,89,1,1
ik,89,1,1
be,89,1,1
belge,89,1,1
büyü,89,1,1
yargı,89,1,1
yazı,89,1,1
anayasa,89,1,1
maliye,89,1,1
ev,88,1,1
yakın,88,1,1
yaz,88,1,1
kalkın,88,1,1
efendi,88,1,1
ebi,87,0,0
derece,87,1,1
nda,87,1,1
anan,87,1,0
di,87,1,1
ân,87,0,0
kat,86,1,1
saat,86,1,1
belirli,86,1,1
yasal,86,1,1
haber,86,1,1
satın,86,1,1
hasta,86,1,1
oyun,86,1,1
önle,85,1,1
kısa,85,1,1
deniz,85,1,1
içerisinde,85,1,0
denge,85,1,1
abd,85,1,1
öz,85,1,1
ch,85,0,0
ing,85,0,0
geç,85,1,1
antlaşma,85,1,1
eğri,85,1,1
yerleş,84,1,1
değiş,84,1,1
gerçekleştir,84,1,0
yazar,84,1,1
harca,84,1,1
bin,83,1,1
üre,83,1,1
fayda,83,1,1
tehlike,82,1,1
insanlar,82,1,0
nüfus,82,1,1
şey,82,1,1
izin,82,1,1
başkan,82,1,1
tanı,82,1,1
çıkan,81,1,0
algı,81,1,1
luğu,81,1,1
ses,81,1,1
olanak,81,1,1
yayın,81,1,1
mahkeme,81,1,1
edebiyat,81,1,1
alt,80,1,1
öden,80,1,0
diri,80,1,1
marka,80,1,1
işlem,80,1,1
ali,80,1,1
meydana,79,1,0
yoktur,79,1,0
koru,79,1,1
birbir,79,1,1
ortalama,79,1,1
dışında,78,1,0
ele,78,1,1
eylem,78,1,1
aka,78,1,1
tik,78,1,1
daya,78,1,1
hücre,78,1,1
iste,78,1,1
stok,78,1,1
kredi,78,1,1
duygu,78,1,1
erkek,78,1,1
serbest,77,1,1
karşılaş,77,1,1
görül,77,1,0
müdür,77,1,1
kolay,77,1,1
hazırlan,77,1,0
küçük,77,1,1
bekle,77,1,1
rol,77,1,1
rapor,77,1,1
duy,76,1,1
üzere,76,1,1
asker,76,1,1
altında,76,1,0
yarat,76,1,1
tarım,76,1,1
değiştir,76,1,0
fizik,76,1,1
işbirlik,76,1,1
=,76,0,0
almak,75,1,0
yapmak,75,1,0
kesin,75,1,1
devam,75,1,1
ak,75,1,1
can,75,1,1
nasıl,75,1,1
korun,75,1,1
eski,75,1,1
emek,75,1,1
batı,75,1,1
yüzyıl,75,1,1
.”,75,0,0
yeniden,74,1,0
şiddet,74,1,1
öl,74,1,1
kapsamında,74,1,0
to,74,0,0
içerik,74,1,1
ç,74,0,0
etkin,73,1,1
üzerine,73,1,0
lay,73,1,0
zor,73,1,1
ba,73,1,1
uyum,73,1,1
enerji,73,1,1
konusunda,73,1,0
doğrudan,73,1,1
he,73,1,1
anlaşma,73,1,1
odak,72,1,1
sebep,72,1,1
hayat,72,1,1
konusu,72,1,0
istihdam,72,1,1
düze,72,1,1
mali,72,1,1
açıkla,72,1,1
sen,71,1,1
belirti,71,1,1
deprem,71,1,1
uzak,71,1,1
kriz,71,1,1
abi,71,1,1
kişisel,71,1,0
yoğun,71,1,1
ingiltere,71,0,0
han,71,1,1
bütçe,71,1,1
dağıt,70,1,1
emir,70,1,1
almanya,70,0,0
kar,70,1,1
etik,70,1,1
dağılım,70,1,1
pa,70,0,0
doğal,69,1,1
kayıp,69,1,1
ola,69,1,0
ri,69,1,1
yıll,69,1,0
engel,69,1,1
kitle,69,1,1
us,69,1,1
yapan,69,1,0
cumhuriyet,69,1,1
uzman,69,1,1
arz,69,1,1
lider,69,1,1
felsefe,69,1,1
tercih,68,1,1
psikoloji,68,1,1
ok,68,1,1
evren,68,1,1
ağır,68,1,1
isim,68,1,1
özgür,68,1,1
ticari,68,1,1
öğretmen,68,1,1
edilir,67,1,0
sırasında,67,1,0
vade,67,1,1
takım,67,1,1
beş,67,1,1
toprak,67,1,1
şart,67,1,1
performans,67,1,1
başarı,67,1,1
ikinci,67,1,0
kaza,66,1,1
yabancı,66,1,1
önem,66,1,1
st,66,0,0
aldı,66,1,0
mayı,66,1,1
yo,66,0,0
aç,66,1,1
ha,66,1,1
kazanç,66,1,1
üst,65,1,1
vermek,65,1,0
edile,65,1,0
karşıla,65,1,1
işçi,65,1,1
meyi,65,1,1
is,65,1,1
yaşlı,65,1,1
fonksiyon,65,1,1
yerel,64,1,1
dur,64,1,1
müdahale,64,1,1
yıllık,64,1,1
mi,64,1,1
mesaj,64,1,1
envanter,64,1,1
girişim,63,1,1
oluşan,63,1,0
os,63,1,0
ulusal,63,1,1
paşa,63,1,1
sev,63,1,1
kişinin,63,1,0
şekil,63,1,1
bun,63,1,1
medya,63,1,1
metin,63,1,1
sürü,63,1,1
>,63,0,0
katkı,62,1,1
tu,62,1,1
tul,62,1,1
milli,62,1,1
turizm,62,1,1
kes,62,1,1
kayıt,62,1,1
kullanılır,62,1,0
enen,62,1,0
çeşitli,62,1,1
üç,62,1,1
indir,62,1,1
yaygın,62,1,1
sav,62,1,1
roman,62,1,1
devir,62,1,1
müslüman,62,1,1
+,62,0,0
olduğunu,61,1,0
dalga,61,1,1
ancak,61,1,1
net,61,1,1
millet,61,1,1
küresel,61,1,1
siya,61,1,1
küreselleş,61,1,0
ıs,61,1,1
olgu,61,1,1
tazminat,60,1,1
gerekir,60,1,0
……,60,0,0
modern,60,1,1
organizasyon,59,1,1
sonrası,59,1,0
dene,59,1,1
aşağı,59,1,1
akıl,59,1,1
şi,59,0,0
organ,59,1,1
muhasebe,59,1,1
br,59,0,0
iler,59,1,1
fransa,59,0,0
tedarik,59,1,1
nedir,58,1,1
değil,58,1,1
durumu,58,1,0
ayrı,58,1,1
kaldır,58,1,1
in,58,1,1
gelecek,58,1,1
bildir,58,1,1
akım,58,1,1
tur,58,1,1
ahlak,58,1,1
sağlar,58,1,0
malzeme,57,1,1
motor,57,1,1
acil,57,1,1
sonucu,57,1,0
yüz,57,1,1
tablo,57,1,1
int,57,1,0
dik,57,1,1
ter,57,1,1
tip,57,1,1
and,57,1,1
hüküm,57,1,1
anlat,57,1,1
benim,57,1,0
kişilik,57,1,1
islam,57,0,0
internet,57,0,0
fark,56,1,1
geçir,56,1,1
bitki,56,1,1
tipi,56,1,1
açıkl,56,1,0
genellikle,56,1,1
of,56,1,1
meclis,56,1,1
siyasi,56,1,1
tarihi,56,1,1
ayet,56,1,1
ğini,55,0,0
yağ,55,1,1
tan,55,1,1
insanların,55,1,0
dönüş,55,1,1
yönetme,55,1,0
yardımcı,55,1,0
ayrıl,55,1,1
parti,55,1,1
zorunlu,55,1,1
sipariş,55,1,1
pay,55,1,1
benzer,55,1,1
olmadığı,54,1,0
tespit,54,1,1
görü,54,1,1
uçak,54,1,1
seviye,54,1,1
hal,54,1,1
kullanım,54,1,1
id,54,1,1
hayvan,54,1,1
ek,54,1,1
th,54,0,0
yetenek,54,1,1
üret,54,1,1
futbol,54,1,1
ris,53,0,0
sayılı,53,1,1
doğu,53,1,1
ders,53,1,1
çeşit,53,1,1
istanbul,53,0,0
aş,53,1,1
veren,53,1,0
öncelik,53,1,1
paylaş,53,1,1
konum,53,1,1
lig,53,1,1
cık,52,1,1
hiçbir,52,1,1
işveren,52,1,1
nedeniyle,52,1,0
gözlem,52,1,1
yemek,52,1,1
ra,52,1,1
örgü,52,1,1
giriş,52,1,1
film,52,1,1
bul,52,1,1
dar,52,1,1
test,52,1,1
imza,52,1,1
şair,52,1,1
kral,52,1,1
ölüm,51,1,1
ayır,51,1,1
ant,51,1,1
doğa,51,1,1
ettiği,51,1,0
renk,51,1,1
adalet,51,1,1
tutum,51,1,1
belli,51,1,1
bilgisayar,51,1,1
gazete,51,1,1
yoksul,51,1,1
takip,51,1,1
yaptığı,51,1,0
fiil,51,1,1
û,51,0,0
fr,51,0,0
kelime,51,1,1
onun,51,1,1
arlı,50,1,1
halinde,50,1,0
ani,50,1,1
kullanımı,50,1,0
ince,50,1,1
taş,50,1,1
edebi,50,1,1
eleman,50,1,1
sorumlu,50,1,1
tasarım,50,1,1
sendika,50,1,1
fotoğraf,50,1,1
spor,50,1,1
sivil,49,1,1
bilinç,49,1,1
günü,49,1,1
duyu,49,1,1
do,49,1,1
men,49,1,1
tal,49,1,1
ümüz,49,1,1
canlı,49,1,1
ata,49,1,1
çöz,49,1,1
let,49,1,1
gu,49,0,0
am,49,0,0
der,49,1,1
bakı,49,1,1
ebu,49,0,0
vücut,48,1,1
temiz,48,1,1
koy,48,1,1
başlay,48,1,0
ileri,48,1,1
kon,48,1,1
as,48,1,1
dava,48,1,1
imin,48,1,1
pro,48,0,0
yazılı,48,1,1
güçlü,48,1,1
mu,48,1,1
makine,48,1,1
iril,48,1,0
toplantı,48,1,1
arttır,48,1,0
şehir,48,1,1
endüstri,48,1,1
w,48,0,0
lin,48,1,1
etkileş,48,1,1
döviz,48,1,1
kemal,48,1,1
eni,48,1,1
fon,48,1,1
zengin,48,1,1
işaret,47,1,1
ışık,47,1,1
olup,47,1,0
verdi,47,1,1
durumda,47,1,0
yapılır,47,1,0
seçenek,47,1,1
las,47,1,0
hale,47,1,1
kol,47,1,1
met,47,1,1
zihin,47,1,1
kapsam,47,1,1
tekrar,47,1,1
problem,47,1,1
öner,47,1,1
bunlar,47,1,0
yorum,47,1,1
lira,47,1,1
sure,47,1,1
sunu,47,1,1
hadis,47,1,1
çözüm,47,1,1
gümrük,47,1,1
yok,46,1,1
boz,46,1,1
ğu,46,0,0
besle,46,1,1
ekip,46,1,1
toplan,46,1,1
hata,46,1,1
rusya,46,0,0
fa,46,1,1
wh,46,0,0
sözcük,46,1,1
bileş,46,1,1
les,46,1,0
yüküm,46,1,1
kendini,46,1,0
yasak,45,1,1
sis,45,1,1
ımın,45,1,1
yürü,45,1,1
görün,45,1,0
kez,45,1,1
geçen,45,1,1
ö,45,0,0
çıktı,45,1,1
değişiklik,45,1,0
fi,45,1,1
nesnel,45,1,1
hat,45,1,1
fikir,45,1,1
anne,45,1,1
ahmet,45,0,0
bey,45,1,1
enflasyon,45,1,1
incele,44,1,1
çin,44,1,1
italya,44,0,0
bo,44,0,0
ık,44,1,1
tahmin,44,1,1
deneyim,44,1,1
maddi,44,1,1
sit,44,1,1
tarımsal,44,1,0
yapısal,44,1,0
sahiptir,44,1,0
imiz,44,1,1
kariyer,44,1,1
nen,44,1,1
imparatorluğu,44,1,0
içi,44,1,1
ıyla,44,1,1
ben,44,1,1
baba,44,1,1
başına,44,1,0
oda,43,1,1
mücadele,43,1,1
tedavi,43,1,1
edin,43,1,1
sık,43,1,1
kapsa,43,1,1
bile,43,1,1
herhangi,43,1,1
eksik,43,1,1
yılı,43,1,0
geçmiş,43,1,1
uygula,43,1,1
depo,43,1,1
vatandaş,43,1,1
j,43,0,0
olumsuz,43,1,1
istek,43,1,1
saha,43,1,1
ona,43,1,1
çatış,43,1,1
kanal,43,1,1
usul,43,1,1
dini,43,1,1
aşırı,43,1,1
tr,43,0,0
gereksin,42,1,1
hasar,42,1,1
birinci,42,1,1
sak,42,1,1
lana,42,1,1
ğin,42,0,0
katı,42,1,1
konferans,42,1,1
olduğ,42,0,0
ll,42,0,0
konuşma,42,1,0
giy,42,1,1
rejim,42,1,1
karakter,42,1,1
üçüncü,42,1,0
man,42,1,1
fer,42,1,1
üs,41,1,1
kök,41,1,1
km,41,0,0
süt,41,1,1
idari,41,1,1
konsey,41,1,1
denet,41,1,1
kalem,41,1,1
geçerli,41,1,1
genç,41,1,1
anadolu,41,0,0
me,41,1,1
ey,41,1,1
şa,41,1,1
kullanıcı,41,1,0
mehmet,41,0,0
kısım,40,1,1
hızlı,40,1,1
ayak,40,1,1
ko,40,0,0
kü,40,1,1
yüksel,40,1,1
stratejik,40,1,1
‘,40,0,0
teki,40,1,1
ilgi,40,1,1
ich,40,0,0
seyahat,40,1,1
adam,40,1,1
eşya,40,1,1
egemen,40,1,1
prim,40,1,1
olabilir,40,1,0
anlaş,40,1,1
[,40,0,0
ga,40,0,0
tin,40,1,1
buzlan,40,1,1
kongre,40,1,1
daire,39,1,1
uy,39,1,1
arda,39,1,0
hip,39,1,1
bina,39,1,1
kırmızı,39,1,1
gaz,39,1,1
beyanname,39,1,1
hipotez,39,1,1
bağlantı,39,1,1
tes,39,1,0
pozisyon,39,1,1
sahibi,39,1,0
cinsiyet,39,1,1
çerçeve,39,1,1
değişik,39,1,1
per,39,0,0
barış,39,1,1
teşkilat,39,1,1
görüntü,39,1,1
mısır,39,1,1
doğum,39,1,1
hükümet,39,1,1
ordu,39,1,1
basit,39,1,1
belir,39,1,1
kimse,39,1,1
mümkün,38,1,1
politik,38,1,1
kapasite,38,1,1
kötü,38,1,1
şeklinde,38,1,0
resim,38,1,1
gö,38,0,0
sendikal,38,1,1
insanın,38,1,0
for,38,0,0
mada,38,1,1
puan,38,1,1
lo,38,0,0
you,38,0,0
olasılık,38,1,1
alıç,38,1,1
güzel,38,1,1
televizyon,38,1,1
namaz,38,1,1
nesne,38,1,1
beyaz,37,1,1
özellikle,37,1,0
lah,37,0,0
soğuk,37,1,1
normal,37,1,1
olası,37,1,1
mevcut,37,1,1
pozitif,37,1,1
em,37,1,1
olumlu,37,1,1
istedi,37,1,0
eğil,37,1,1
kara,37,1,1
zayıf,37,1,1
saygı,37,1,1
altına,37,1,0
başvuru,37,1,1
kend,37,1,1
özgü,37,1,1
ent,37,1,0
eleştir,37,1,1
kıymet,37,1,1
ere,37,1,1
giz,37,1,1
yarı,37,1,1
göç,37,1,1
raf,37,1,1
gen,37,1,1
önlem,36,1,1
bulundur,36,1,1
dal,36,1,1
yet,36,1,1
amerika,36,0,0
radyo,36,1,1
çıkış,36,1,1
yeşil,36,1,1
boyut,36,1,1
üzerinden,36,1,0
lip,36,1,1
………,36,0,0
sat,36,1,1
sonunda,36,1,0
ber,36,1,0
av,36,1,1
im,36,1,1
wi,36,0,0
ilerle,36,1,1
itibaren,36,1,1
ağ,36,1,1
disiplin,36,1,1
biliş,36,1,0
dergi,36,1,1
basınç,36,1,1
imaj,36,1,1
zorun,36,1,0
!,36,0,0
marjinal,36,1,1
iktisadi,36,1,1
yolcu,36,1,1
ulus,36,1,1
âh,35,0,0
doku,35,1,1
erken,35,1,1
gıda,35,1,1
ölçüm,35,1,1
taban,35,1,1
ısı,35,1,1
aktar,35,1,1
belediye,35,1,1
koruma,35,1,1
ilaç,35,1,1
istikrar,35,1,1
gerekçe,35,1,1
site,35,1,1
kız,35,1,1
yük,35,1,1
sh,35,0,0
karma,35,1,1
muhammed,35,0,0
oyna,35,1,1
ta,35,1,1
yetiştir,35,1,0
tartış,35,1,1
tarz,35,1,1
klasik,35,1,1
tahvil,35,1,1
ihracat,35,1,1
nakit,35,1,1
cm,35,0,0
kimlik,35,1,1
öneri,35,1,1
onlar,35,1,1
güneş,35,1,1
divan,35,1,1
otel,35,1,1
ala,35,1,1
cihaz,34,1,1
ja,34,0,0
fırsat,34,1,1
doğ,34,1,1
go,34,0,0
finansman,34,1,1
zincir,34,1,1
tasarruf,34,1,1
lis,34,0,0
tar,34,1,1
neb,34,0,0
form,34,1,1
bedel,34,1,1
negatif,34,1,1
po,34,0,0
yönel,34,1,1
sağ,34,1,1
köy,34,1,1
telefon,33,1,1
iken,33,1,0
donan,33,1,0
yere,33,1,0
rehber,33,1,1
ımız,33,1,1
küme,33,1,1
günlük,33,1,1
we,33,0,0
baskı,33,1,1
kuvvet,33,1,1
haline,33,1,0
satı,33,1,1
korku,33,1,1
yanında,33,1,1
hab,33,1,1
evli,33,1,1
yayıl,33,1,1
yüzde,33,1,1
ger,33,1,1
cephe,33,1,1
kimya,32,1,1
duru,32,1,1
silah,32,1,1
mekanizma,32,1,1
yı,32,1,1
lat,32,1,1
hukuki,32,1,1
kaybet,32,1,1
operasyon,32,1,1
dürü,32,1,1
uğra,32,1,1
tesis,32,1,1
kategori,32,1,1
yalnızca,32,1,0
boya,32,1,1
yayım,32,1,1
çaba,32,1,1
ib,32,1,1
demokrasi,32,1,1
tio,32,0,0
inanç,32,1,1
mon,32,0,0
rağmen,32,1,1
ruh,32,1,1
yem,32,1,1
ithalat,32,1,1
oni,32,1,0
dram,32,1,1
mustafa,32,0,0
<,32,0,0
numara,31,1,1
olmaz,31,1,0
altı,31,1,1
solunum,31,1,1
top,31,1,1
gönderi,31,1,1
statü,31,1,1
memur,31,1,1
anda,31,1,1
lene,31,1,1
ans,31,1,0
başarılı,31,1,1
tel,31,1,1
....,31,0,0
cevap,31,1,1
öykü,31,1,1
lur,31,1,1
don,31,1,1
pas,31,1,1
üstün,31,1,1
ahlaki,31,1,1
inceleme,31,1,0
gönder,31,1,1
balık,31,1,1
perakende,31,1,1
ziya,31,1,1
edildi,31,1,0
ene,31,1,1
mutlak,31,1,1
senet,31,1,1
iktisat,31,1,1
hisse,31,1,1
onay,31,1,1
arka,31,1,1
onu,31,1,1
isi,31,1,0
bar,31,1,1
],31,0,0
hormon,31,1,1
basın,31,1,1
şampiyon,31,1,1
pat,30,1,1
tif,30,0,0
vb,30,0,0
bit,30,1,1
kap,30,1,1
sy,30,0,0
ilan,30,1,1
etken,30,1,1
kalan,30,1,1
aktif,30,1,1
dağ,30,1,1
ho,30,0,0
şu,30,1,1
anlatı,30,1,1
içeren,30,1,0
so,30,0,0
kamusal,30,1,0
izi,30,1,0
mp,30,0,0
vi,30,1,0
sultan,30,1,1
dinle,30,1,1
it,30,1,1
teşvik,30,1,1
borçlan,30,1,1
içer,30,1,1
key,30,0,0
mağaza,30,1,1
menkul,30,1,1
kod,30,1,1
mükellef,30,1,1
iman,30,1,1
om,30,1,1
dev,30,1,1
coğrafya,30,1,1
tsunami,29,1,1
tamamen,29,1,1
herkes,29,1,1
asya,29,1,0
ör,29,1,1
sol,29,1,1
des,29,1,0
yal,29,1,1
bütünleş,29,1,1
gil,29,0,0
kay,29,1,1
adım,29,1,1
üstünlük,29,1,1
elektronik,29,1,1
evlen,29,1,1
inan,29,1,1
tbmm,29,0,0
hareke,29,1,1
mede,29,1,1
toplama,29,1,0
komisyon,29,1,1
beyan,29,1,1
ism,29,1,0
fü,29,0,0
kura,29,1,1
ke,29,1,1
nes,29,1,0
birleşik,29,1,1
mo,29,0,0
bel,29,1,1
terim,29,1,1
etti,29,1,0
sap,29,1,1
sayfa,29,1,1
mülakat,29,1,1
uyarı,28,1,1
emniyet,28,1,1
sıvı,28,1,1
iye,28,1,1
asy,28,1,0
sarı,28,1,1
kas,28,1,1
pi,28,1,1
asit,28,1,1
asıl,28,1,1
işyer,28,1,1
ap,28,0,0
seçme,28,1,0
sıfır,28,1,1
ayrıntı,28,1,1
mülkiyet,28,1,1
tab,28,1,1
anket,28,1,1
teminat,28,1,1
ss,28,0,0
tt,28,0,0
ünlü,28,1,1
resmi,28,1,1
yunanistan,28,0,0
âm,28,0,0
rakip,28,1,1
polis,28,1,1
ilköğretim,28,1,1
nominal,28,1,1
sene,28,1,1
op,28,0,0
laz,28,1,0
tasfiye,28,1,1
ip,28,1,1
ömer,28,0,0
mü,28,1,1
mem,28,1,1
ku,28,0,0
nir,28,1,1
yakı,28,1,1
imli,28,1,1
eki,28,1,0
kapı,27,1,1
hastane,27,1,1
bulunur,27,1,0
va,27,1,0
ulan,27,1,1
böyle,27,1,1
yapım,27,1,1
hemen,27,1,1
lak,27,1,1
low,27,0,0
üstlen,27,1,1
tedbir,27,1,1
birik,27,1,1
tane,27,1,1
lus,27,0,0
koordinasyon,27,1,1
nere,27,1,1
kir,27,1,1
düzelt,27,1,1
ic,27,1,1
beklenti,27,1,1
ölçüt,27,1,1
öğe,27,1,1
oy,27,1,1
vurgu,27,1,1
stres,27,1,1
duk,27,1,1
dala,27,1,1
ispanya,27,1,1
beden,27,1,1
say,27,1,1
müşrik,27,1,1
tarihinde,27,1,0
endeks,27,1,1
ob,27,0,0
cus,27,0,0
çekim,27,1,1
dolay,26,1,1
iran,26,1,0
inşa,26,1,1
yerde,26,1,0
tehdit,26,1,1
elektrik,26,1,1
yaklaşık,26,1,1
mesafe,26,1,1
şek,26,1,1
aydın,26,1,1
derin,26,1,1
kamuoyu,26,1,1
servis,26,1,1
kül,26,1,1
başlangıç,26,1,1
edi,26,1,0
bugün,26,1,1
farkında,26,1,1
öngörü,26,1,1
kira,26,1,1
no,26,0,0
tev,26,0,0
cam,26,1,1
ödenek,26,1,1
res,26,1,0
hi,26,0,0
tabi,26,1,1
alışveriş,26,1,1
kolluk,26,1,1
ıp,26,1,1
au,26,0,0
wo,26,0,0
yürüt,26,1,1
den,26,1,1
haksız,26,1,0
ert,26,1,0
ödül,26,1,1
ize,26,1,1
suyu,26,1,1
ildi,26,1,1
oğlu,26,1,0
ldi,26,1,1
tahsil,26,1,1
kamera,26,1,1
hepsi,26,1,1
siyaset,26,1,1
hac,26,1,1
harf,26,1,1
arap,26,0,0
ankara,26,0,0
müzik,26,1,1
gı,26,0,0
fransız,26,0,0
sc,26,0,0
deney,26,1,1
mavi,25,1,1
şok,25,1,1
kurtar,25,1,1
ağrı,25,1,1
olduk,25,1,0
yavaş,25,1,1
kin,25,1,1
ıldı,25,1,1
deneme,25,1,1
iri,25,1,1
ot,25,1,1
ndan,25,1,1
tepki,25,1,1
iklim,25,1,1
nükleer,25,1,1
dahil,25,1,1
hafta,25,1,1
uç,25,1,1
böl,25,1,1
atatürk,25,0,0
ödev,25,1,1
tebliğ,25,1,1
vir,25,1,0
fol,25,1,1
defter,25,1,1
tanrı,25,1,1
ilgil,25,1,0
başı,25,1,0
mekke,25,0,0
yansıt,25,1,1
ex,25,0,0
bebek,25,1,1
gönüllü,25,1,1
modeller,25,1,0
min,25,1,1
eb,25,0,0
medine,25,1,0
َ,25,0,0
çağ,25,1,1
adi,25,1,1
ag,25,1,1
umu,25,1,1
poliçe,25,1,1
not,25,1,1
yat,25,1,1
yetkili,24,1,1
geldi,24,1,0
çoğunluk,24,1,1
dön,24,1,1
türlü,24,1,1
par,24,0,0
transfer,24,1,1
sembol,24,1,1
kaydet,24,1,1
coğrafi,24,1,1
kuşak,24,1,1
davran,24,1,1
sistematik,24,1,1
rahat,24,1,1
seç,24,1,1
cumhurbaşkanı,24,1,1
wa,24,0,0
mm,24,0,0
tas,24,1,1
irade,24,1,1
londra,24,0,0
mantık,24,1,1
diy,24,0,0
konuş,24,1,1
teslim,24,1,1
yunan,24,1,0
meşru,24,1,1
dile,24,1,1
dizi,24,1,1
cel,24,0,0
mobil,24,1,1
ze,24,1,1
resul,24,1,1
etek,24,1,1
ye,24,1,1
aşı,24,1,1
gözet,24,1,1
kutup,24,1,1
çiçek,24,1,1
ina,24,1,0
tus,24,0,0
geçer,24,1,1
hicret,24,1,1
çizgi,24,1,1
reseptör,24,1,1
paydaş,23,1,1
ram,23,0,0
yangın,23,1,1
ikame,23,1,1
biyolojik,23,1,1
ateş,23,1,1
verir,23,1,0
af,23,1,1
profesyonel,23,1,1
başladı,23,1,0
ktan,23,0,0
dağı,23,1,0
şe,23,1,1
ideal,23,1,1
eko,23,0,0
demir,23,1,1
oz,23,1,0
yanı,23,1,1
ıcı,23,1,1
arkadaş,23,1,1
ces,23,0,0
pe,23,0,0
isyan,23,1,1
çekil,23,1,1
aktivite,23,1,1
istatistik,23,1,1
dolar,23,1,1
husus,23,1,1
ano,23,0,0
tarh,23,1,1
mevduat,23,1,1
sil,23,1,1
zeka,23,1,1
aristo,23,0,0
kooperatif,23,1,1
yönelim,23,1,1
aday,23,1,1
uyar,23,1,1
isteyen,23,1,0
ham,23,1,1
hiç,23,1,1
ıyor,23,1,1
hacim,23,1,1
iza,23,1,0
demokratik,23,1,1
web,23,1,1
te,23,1,1
)’,23,0,0
had,23,1,1
meydan,23,1,1
mel,23,1,1
hu,23,1,1
abdullah,23,0,0
karmaşık,23,1,1
bire,23,1,0
matematik,23,1,1
şık,23,1,1
lam,23,1,1
tim,23,1,1
kupa,23,1,1
gol,23,1,1
hükümdar,23,1,1
ahmed,23,0,0
</,23,0,0
zamanda,22,1,0
maruz,22,1,1
bulgu,22,1,1
tat,22,1,1
ena,22,1,0
oldukça,22,1,0
tı,22,1,1
kuzey,22,1,1
tepe,22,1,1
mevzuat,22,1,1
oldu,22,1,0
itibari,22,1,1
yağmur,22,1,1
bulut,22,1,1
sabun,22,1,1
evre,22,1,1
altın,22,1,1
ton,22,1,1
ino,22,0,0
protein,22,1,1
bal,22,1,1
vaka,22,1,1
pr,22,0,0
opsiyon,22,1,1
mektep,22,1,1
kanuni,22,1,1
gül,22,1,1
bürokrasi,22,1,1
lt,22,0,0
sefer,22,1,1
sim,22,1,1
ınca,22,1,1
avusturya,22,0,0
tarife,22,1,1
olmay,22,0,0
farklılaş,22,1,0
önemlidir,22,1,0
defa,22,1,1
örtü,22,1,1
kil,22,1,1
şüphe,22,1,1
kutu,22,1,1
atıl,22,1,1
mit,22,1,1
̈,22,0,0
ora,22,1,1
und,22,0,0
name,22,1,1
işletim,22,1,1
bozuk,22,1,1
likidite,22,1,1
rekreasyon,22,1,1
olacak,21,1,0
cr,21,0,0
lem,21,1,0
rop,21,1,1
arama,21,1,1
bez,21,1,1
masa,21,1,1
karış,21,1,1
laboratuvar,21,1,1
eno,21,0,0
fakat,21,1,1
park,21,1,1
uyuş,21,1,1
avantaj,21,1,1
sp,21,0,0
kampanya,21,1,1
yanıt,21,1,1
kalp,21,1,1
haya,21,1,1
day,21,1,0
sos,21,1,1
dis,21,0,0
belirt,21,1,1
car,21,1,1
tak,21,1,1
unvan,21,1,1
asa,21,1,1
âl,21,0,0
başvur,21,1,1
şema,21,1,1
ac,21,1,1
yiyecek,21,1,1
tay,21,1,1
öncü,21,1,1
dolayı,21,1,1
ia,21,1,0
ers,21,1,0
pak,21,1,1
sıral,21,1,0
kuş,21,1,1
boyunca,21,1,0
veli,21,1,1
grafik,21,1,1
za,21,1,1
çiz,21,1,1
gayrimenkul,21,1,1
mektup,21,1,1
zi,21,1,1
hun,21,1,1
john,21,1,1
ins,21,1,0
if,21,0,0
enin,21,1,1
buhar,21,1,1
vakıf,21,1,1
yahudi,21,1,1
otorite,21,1,1
doğrul,21,1,1
zey,21,0,0
gömlek,21,1,1
sorgu,21,1,1
tem,21,1,1
yetişkin,21,1,1
ren,21,1,0
eğim,21,1,1
mamul,21,1,1
dayanışma,21,1,1
liberal,21,1,1
hel,21,1,0
rezerv,21,1,1
menfaat,21,1,1
refah,20,1,1
zemin,20,1,1
tog,20,1,1
ajan,20,1,1
sağlıklı,20,1,0
kapalı,20,1,1
klinik,20,1,1
haberleş,20,1,1
dolaş,20,1,1
yel,20,1,1
izde,20,1,0
kapa,20,1,1
bbi,20,0,0
güney,20,1,1
bağlam,20,1,1
harita,20,1,1
sergi,20,1,1
tasarla,20,1,1
virüs,20,1,1
sorular,20,1,0
içiş,20,1,1
dönüştür,20,1,0
alternatif,20,1,1
rüzg,20,0,0
tez,20,1,1
eksen,20,1,1
imar,20,1,1
otur,20,1,1
vere,20,1,1
cl,20,0,0
tra,20,0,0
parlamento,20,1,1
yasama,20,1,1
hav,20,1,1
tüzel,20,1,1
yapıt,20,1,1
fe,20,1,1
operatör,20,1,1
mod,20,0,0
ikna,20,1,1
tuz,20,1,1
akşam,20,1,1
ekle,20,1,1
kut,20,1,1
reel,20,1,1
bunun,20,1,0
oyuncu,20,1,1
tiyatro,20,1,1
delil,20,1,1
sünnet,20,1,1
rü,20,0,0
paris,20,0,0
hristiyan,20,0,0
leh,20,1,1
ağız,20,1,1
niyet,20,1,1
miras,20,1,1
dul,20,1,1
gr,20,0,0
tescil,20,1,1
saf,20,1,1
varsa,20,1,0
ingiliz,20,1,1
vitamin,20,1,1
görsel,20,1,1
gs,20,0,0
ncü,20,0,0
ili,20,1,0
testi,20,1,1
dl,20,0,0
arter,20,1,1
bahset,19,1,1
nem,19,1,1
artık,19,1,1
kır,19,1,1
ük,19,1,1
inf,19,0,0
mor,19,1,1
ikincil,19,1,1
afrika,19,0,0
yenil,19,1,0
ciddi,19,1,1
birçok,19,1,1
ron,19,0,0
olsa,19,1,0
insani,19,1,1
içecek,19,1,1
saptanma,19,1,0
yürürlük,19,1,1
etraf,19,1,1
bulunmaktadır,19,1,0
bol,19,1,1
dışarı,19,1,1
yönetmen,19,1,1
hazine,19,1,1
erişim,19,1,1
are,19,1,0
anonim,19,1,1
amaz,19,1,1
mutlu,19,1,1
makro,19,1,1
düzel,19,1,1
selçuk,19,1,0
post,19,1,1
fonksiyonel,19,1,1
meyve,19,1,1
aykırı,19,1,1
ayrım,19,1,1
bellek,19,1,1
hekim,19,1,1
dışsal,19,1,0
alman,19,1,0
koşu,19,1,1
kulak,19,1,1
olun,19,1,0
makam,19,1,1
pan,19,0,0
har,19,1,1
sey,19,0,0
bilgil,19,1,0
del,19,1,1
pek,19,1,1
غ,19,0,0
bab,19,1,1
mus,19,1,0
çiftçi,19,1,1
borsa,19,1,1
üniversite,19,1,1
lh,19,0,0
cisim,19,1,1
koku,19,1,1
tekel,19,1,1
sovyet,19,0,0
mahalli,19,1,1
fen,19,1,1
weber,19,1,0
ikile,19,1,1
reis,19,1,1
ct,19,0,0
doktrin,19,1,1
sıkı,18,1,1
kusur,18,1,1
servi,18,1,1
volkan,18,1,1
mekan,18,1,1
ede,18,1,1
ld,18,0,0
götür,18,1,1
işçilerin,18,1,1
ters,18,1,1
vekil,18,1,1
yakala,18,1,1
kesil,18,1,0
ağaç,18,1,1
san,18,1,1
"),",18,0,0
eriş,18,1,1
arazi,18,1,1
yönet,18,1,1
kutsal,18,1,1
lit,18,0,0
kemik,18,1,1
ser,18,1,1
çekici,18,1,1
zam,18,1,1
mah,18,0,0
sayısal,18,1,1
icra,18,1,1
gündem,18,1,1
le,18,1,1
abo,18,0,0
ph,18,0,0
zamanaşım,18,1,1
şahıs,18,1,1
nato,18,0,0
seri,18,1,1
by,18,0,0
süper,18,1,1
lisi,18,1,1
menü,18,1,1
sir,18,1,0
içeri,18,1,1
varsayım,18,1,1
rıza,18,1,1
ann,18,1,0
ederek,18,1,0
mil,18,1,1
muayene,18,1,1
eşitsizlik,18,1,1
hayal,18,1,1
salon,18,1,1
sahabe,18,1,1
det,18,1,1
ا,18,0,0
ْت,18,0,0
rus,18,0,0
în,18,0,0
anlamına,18,1,0
medrese,18,1,1
ismet,18,1,1
dolayısıyla,18,1,0
ihtiyacın,18,1,0
ut,18,1,1
tohum,18,1,1
teklif,18,1,1
topla,18,1,1
burun,18,1,1
yaptı,18,1,0
kriter,18,1,1
eren,18,1,1
pazarlık,18,1,1
nis,18,0,0
bur,18,1,1
süleyman,18,0,0
plato,18,1,1
dosya,18,1,1
ağa,18,1,1
end,18,0,0
kahraman,18,1,1
devinim,18,1,1
lc,18,0,0
dey,17,1,0
mikroorganizma,17,1,1
japonya,17,0,0
lojistik,17,1,1
çünkü,17,1,1
potansiyel,17,1,1
pratik,17,1,1
esna,17,1,1
işçinin,17,1,1
çağrı,17,1,1
güvenilirlik,17,1,0
gece,17,1,1
atmosfer,17,1,1
...,17,0,0
nan,17,1,1
ras,17,0,0
sor,17,1,1
--,17,0,0
yönetişim,17,1,0
je,17,0,0
vali,17,1,1
yatır,17,1,1
ölçme,17,1,0
liste,17,1,1
şeffaf,17,1,1
çorba,17,1,1
vel,17,1,0
amerikan,17,1,1
uzunluk,17,1,1
katsayı,17,1,1
şikayet,17,1,1
oid,17,0,0
du,17,1,1
aşk,17,1,1
yüklem,17,1,1
tic,17,0,0
paket,17,1,1
cari,17,1,1
ern,17,1,0
basamak,17,1,1
mekanik,17,1,1
ker,17,0,0
beraber,17,1,1
tanıt,17,1,1
enformasyon,17,1,1
eme,17,1,1
usta,17,1,1
diye,17,1,1
fetih,17,1,1
rd,17,0,0
iskonto,17,1,1
his,17,1,1
yurt,17,1,1
özet,17,1,1
mill,17,1,0
dikey,17,1,1
ung,17,0,0
aktör,17,1,1
gt,17,0,0
aygıt,17,1,1
feminist,17,1,1
has,17,1,1
erv,17,0,0
dua,17,1,1
yüce,17,1,1
şan,17,1,1
davet,17,1,1
kurtul,17,1,1
ithal,17,1,1
iy,17,1,0
isin,17,1,1
kablo,17,1,1
kapak,17,1,1
ea,17,0,0
fiziki,17,1,1
hasan,17,1,0
nazım,17,1,1
ster,17,1,1
organik,17,1,1
metafizik,17,1,1
grev,17,1,1
ite,17,1,0
kant,17,1,1
ju,17,0,0
balkan,17,0,0
nu,17,1,1
ff,17,0,0
&,17,0,0
zorunluluk,17,1,1
konak,17,1,1
istisna,17,1,1
irat,17,1,1
sapma,17,1,0
up,16,1,1
biy,16,0,0
küt,16,1,1
lav,16,1,1
manevi,16,1,1
uş,16,1,1
eğer,16,1,1
ep,16,0,0
gar,16,1,1
baskın,16,1,1
yi,16,1,1
hindistan,16,0,0
oc,16,0,0
otomatik,16,1,1
kurgu,16,1,1
bildirge,16,1,1
kalın,16,1,1
nitel,16,1,1
petrol,16,1,1
hakem,16,1,1
hiyerarşi,16,1,1
jo,16,0,0
sanal,16,1,1
estetik,16,1,1
boğaz,16,1,1
yip,16,1,1
somut,16,1,1
bes,16,1,0
mat,16,1,1
eğit,16,1,1
ih,16,0,0
medyan,16,1,0
alkol,16,1,1
sik,16,1,1
hane,16,1,1
sabır,16,1,1
enstitü,16,1,1
ekim,16,1,1
duğ,16,0,0
aris,16,0,0
dair,16,1,1
bilanço,16,1,1
biz,16,1,1
inceleyen,16,1,0
boy,16,1,1
açma,16,1,1
demek,16,1,1
adil,16,1,1
sabah,16,1,1
"”,",16,0,0
kalk,16,1,1
mâ,16,0,0
mac,16,1,1
inci,16,1,1
enz,16,1,0
muh,16,0,0
ْنَ,16,0,0
alış,16,1,1
edip,16,1,1
akraba,16,1,1
sıfat,16,1,1
tabaka,16,1,1
turist,16,1,1
evi,16,1,0
öznel,16,1,1
oto,16,1,1
kanıt,16,1,1
cht,16,0,0
ifa,16,1,1
tis,16,1,0
kollektif,16,1,1
yüzey,16,1,1
bizans,16,0,0
kg,16,0,0
sentez,16,1,1
duvar,15,1,1
bazen,15,1,1
döngü,15,1,1
toz,15,1,1
sebebiyle,15,1,0
özen,15,1,1
one,15,1,0
kıyı,15,1,1
maden,15,1,1
rek,15,0,0
barın,15,1,1
ofis,15,1,1
danışman,15,1,1
ürü,15,1,1
nedenle,15,1,0
kork,15,1,1
kader,15,1,1
my,15,0,0
mar,15,0,0
endüstriyel,15,1,1
yatay,15,1,1
havan,15,1,1
imkan,15,1,1
ayırt,15,1,1
müze,15,1,1
köprü,15,1,1
---,15,0,0
dinamik,15,1,1
güncel,15,1,1
nefes,15,1,1
rast,15,1,1
fin,15,1,1
yık,15,1,1
arsa,15,1,1
emin,15,1,1
ah,15,1,1
kolektif,15,1,1
başlık,15,1,1
enzim,15,1,1
enf,15,0,0
ihale,15,1,1
soyut,15,1,1
mutfak,15,1,1
arzu,15,1,1
cemiyet,15,1,1
iktidar,15,1,1
ünite,15,1,1
hollanda,15,0,0
reddet,15,1,1
çekirdek,15,1,1
iddia,15,1,1
anıl,15,1,0
güçlük,15,1,1
hanım,15,1,1
sosyoloji,15,1,1
satıcı,15,1,1
rasyonel,15,1,1
istenme,15,1,0
dr,15,0,0
pasif,15,1,1
devredil,15,1,0
kö,15,0,0
ahiret,15,1,1
beyin,15,1,1
far,15,1,1
kam,15,1,1
sig,15,1,1
hoca,15,1,1
ibadet,15,1,1
bağış,15,1,1
kısıt,15,1,1
zo,15,0,0
ls,15,0,0
ayar,15,1,1
leo,15,0,0
mikro,15,1,1
kapitalizm,15,1,1
özne,15,1,1
akademik,15,1,1
od,15,1,1
öyle,15,1,1
tema,15,1,1
dişi,15,1,1
cd,15,0,0
sigortacı,15,1,1
lokavt,15,1,1
zu,15,0,0
̆,15,0,0
üçgen,14,1,1
kare,14,1,1
önces,14,1,0
oksijen,14,1,1
memnuniyet,14,1,1
bileşim,14,1,1
ast,14,1,1
hep,14,1,1
birkaç,14,1,1
sıkıntı,14,1,1
filtre,14,1,1
mutlaka,14,1,1
yıld,14,0,0
yirmi,14,1,1
ero,14,0,0
meteorolojik,14,1,1
başbakanlık,14,1,1
danışma,14,1,0
suy,14,1,0
taşıyıcı,14,1,0
acı,14,1,1
uni,14,1,0
çapraz,14,1,1
pri,14,0,0
deli,14,1,1
eyle,14,1,1
başbakan,14,1,1
tayin,14,1,1
özerk,14,1,1
ömür,14,1,1
uydu,14,1,1
ögel,14,1,0
bağlılık,14,1,1
est,14,1,0
sokak,14,1,1
fatih,14,1,1
damga,14,1,1
alo,14,1,1
doğma,14,1,0
saray,14,1,1
hüseyin,14,0,0
karadeniz,14,1,0
mimar,14,1,1
nas,14,1,1
taklit,14,1,1
van,14,1,0
bayram,14,1,1
ırak,14,1,1
sert,14,1,1
mis,14,1,1
yaprak,14,1,1
emekle,14,1,1
kaldıraç,14,1,1
trans,14,1,1
dönen,14,1,1
mevsim,14,1,1
destan,14,1,1
hr,14,0,0
buluş,14,1,1
dernek,14,1,1
lif,14,1,1
og,14,1,1
âme,14,0,0
prensip,14,1,1
tavsiye,14,1,1
kardeş,14,1,1
günah,14,1,1
mev,14,0,0
şar,14,0,0
üş,14,1,1
ru,14,0,0
saldırı,14,1,1
ajans,14,1,1
gövde,14,1,1
ges,14,0,0
ılır,14,1,1
metre,14,1,1
dağılma,14,1,0
röle,14,1,1
erk,14,1,1
diplomasi,14,1,1
uygur,14,0,0
hom,14,0,0
filozof,14,1,1
̧,14,1,1
kimi,14,1,1
nam,14,1,1
list,14,0,0
kilise,14,1,1
kararname,14,1,1
vasıta,14,1,1
keşfet,14,1,1
safha,14,1,1
koş,14,1,1
şah,14,1,1
sch,14,0,0
norm,14,1,1
kabile,14,1,1
okr,14,1,0
sk,14,0,0
bas,14,1,1
ue,14,0,0
indeks,14,1,1
hik,14,0,0
yarım,14,1,1
ırk,14,1,1
ayşe,14,1,0
oğ,14,1,1
hasılat,14,1,1
motivasyon,14,1,1
dahi,14,1,1
mag,14,0,0
parkur,14,1,1
pn,14,0,0
siyer,14,1,1
sinyal,13,1,1
sendrom,13,1,1
boyun,13,1,1
travma,13,1,1
ime,13,1,1
siyah,13,1,1
tatbikat,13,1,1
arada,13,1,0
ill,13,1,0
işyeri,13,1,0
ck,13,0,0
gemi,13,1,1
kab,13,1,1
tüzük,13,1,1
çap,13,1,1
dayanıklı,13,1,1
öldür,13,1,1
dakika,13,1,1
bakteri,13,1,1
masal,13,1,1
detay,13,1,1
hatır,13,1,1
fabrika,13,1,1
isk,13,0,0
hafif,13,1,1
sayesinde,13,1,0
nicel,13,1,1
yönetsel,13,1,1
hammadde,13,1,1
hy,13,0,0
protokol,13,1,1
adli,13,1,1
sınav,13,1,1
ırl,13,0,0
mezhep,13,1,1
maaş,13,1,1
hürriyet,13,1,1
savcı,13,1,1
denetçi,13,1,1
kart,13,1,1
belirgin,13,1,1
psik,13,0,0
itiraz,13,1,1
ort,13,0,0
banyo,13,1,1
xv,13,1,1
hay,13,1,1
lisans,13,1,1
şeker,13,1,1
cısı,13,1,1
kaz,13,1,1
mart,13,1,1
şeyi,13,1,0
hü,13,0,0
vazgeç,13,1,1
ilacın,13,1,0
maksimum,13,1,1
felsefi,13,1,1
idi,13,1,1
icat,13,1,1
tatmin,13,1,1
objektif,13,1,1
üçle,13,1,1
kısmen,13,1,1
yetkin,13,1,1
kullanarak,13,1,0
tap,13,1,1
yaparak,13,1,0
mescid,13,1,1
amel,13,1,1
ibrahim,13,0,0
ari,13,1,0
iz,13,1,1
hin,13,1,1
ilim,13,1,1
kad,13,1,1
erg,13,1,1
haz,13,1,1
kalb,13,1,1
lib,13,0,0
ambalaj,13,1,1
ef,13,0,0
yurtdışı,13,1,0
geril,13,1,0
traktör,13,1,1
aydınlan,13,1,1
garanti,13,1,1
ğa,13,0,0
stüdyo,13,1,1
fatura,13,1,1
reform,13,1,1
was,13,0,0
dedi,13,1,1
analitik,13,1,1
monarşi,13,1,1
makale,13,1,1
dim,13,1,1
rt,13,0,0
sie,13,1,0
dem,13,1,1
sponsor,13,1,1
how,13,0,0
tos,13,1,1
tro,13,0,0
havayolu,13,1,0
elif,13,1,1
inönü,13,0,0
wor,13,0,0
işgal,13,1,1
onar,13,1,1
kedi,13,1,1
klor,13,1,1
sığır,13,1,1
ub,13,0,0
)',13,0,0
acenta,13,1,1
kademe,12,1,1
ış,12,1,1
hemşire,12,1,1
bü,12,0,0
levha,12,1,1
salgı,12,1,1
ziyaret,12,1,1
ızı,12,1,1
…,12,0,0
sakla,12,1,1
bor,12,1,1
haziran,12,1,1
karbon,12,1,1
daima,12,1,1
santral,12,1,1
sekiz,12,1,1
adet,12,1,1
cins,12,1,1
alet,12,1,1
ayarl,12,1,0
orman,12,1,1
sera,12,1,1
..,12,0,0
q,12,0,0
rica,12,1,1
ekolojik,12,1,1
yükün,12,1,1
ark,12,1,1
yargıtay,12,1,1
meşrutiyet,12,1,1
yarış,12,1,1
freud,12,0,0
qu,12,0,0
sez,12,1,1
bay,12,1,1
müzakere,12,1,1
fırka,12,1,1
laik,12,1,1
euro,12,1,1
çal,12,1,1
ov,12,1,1
kel,12,1,1
gn,12,0,0
kısmi,12,1,1
rezervasyon,12,1,1
yetiş,12,1,1
terk,12,1,1
lap,12,1,1
çağdaş,12,1,1
araba,12,1,1
sed,12,1,1
).,12,0,0
itibar,12,1,1
direkt,12,1,1
nak,12,0,0
kırsal,12,1,0
takdir,12,1,1
anın,12,1,1
belçika,12,0,0
prosedür,12,1,1
kerim,12,1,1
kavrama,12,1,0
komite,12,1,1
ry,12,0,0
uygar,12,1,1
ms,12,0,0
ied,12,0,0
doğrusal,12,1,0
eleştirel,12,1,1
oyunc,12,0,0
anahtar,12,1,1
dilim,12,1,1
tasavvuf,12,1,1
israil,12,0,0
ِس,12,0,0
zar,12,1,1
kalkış,12,1,1
öfke,12,1,1
cem,12,1,1
düşman,12,1,1
doğuş,12,1,0
hil,12,0,0
konuda,12,1,0
*,12,0,0
lm,12,0,0
nisan,12,1,1
omi,12,1,0
kota,12,1,1
mars,12,1,1
kurmay,12,1,1
brezilya,12,1,1
yani,12,1,1
vaat,12,1,1
kazazede,12,1,1
imalat,12,1,1
kenar,12,1,1
yatak,12,1,1
böcek,12,1,1
ig,12,0,0
mülk,12,1,1
zevk,12,1,1
yedek,12,1,1
ae,12,0,0
yansı,12,1,1
fik,12,0,0
max,12,0,0
servet,12,1,1
mark,12,1,1
beyit,12,1,1
artırım,12,1,1
protestan,12,0,0
karşıt,12,1,1
padişah,12,1,1
dizge,12,1,1
ard,12,1,1
bilet,12,1,1
kırgız,12,1,0
çoğul,12,1,1
istikrarı,12,1,0
uz,12,1,1
ittifak,12,1,1
kaydol,12,1,1
gizem,12,1,1
mahmut,12,0,0
uğraş,12,1,1
leman,12,1,0
himaye,12,1,1
keşif,12,1,1
koyan,12,1,0
araştır,12,1,1
bulunuş,12,1,0
size,12,1,1
flu,12,0,0
milliyet,12,1,1
ister,12,1,0
iniz,11,1,1
neler,11,1,1
akut,11,1,1
devre,11,1,1
çevren,11,1,1
teorik,11,1,1
besin,11,1,1
altyapı,11,1,1
hall,11,1,0
günd,11,0,0
hiyerarşik,11,1,1
uyku,11,1,1
ağustos,11,1,1
japon,11,0,0
hint,11,1,0
kanat,11,1,1
dönük,11,1,1
asgari,11,1,1
temas,11,1,1
materyal,11,1,1
tazmin,11,1,1
°,11,0,0
nom,11,0,0
hatal,11,1,0
onur,11,1,1
ege,11,1,1
izmir,11,0,0
nihai,11,1,1
geo,11,0,0
enn,11,1,0
halka,11,1,1
sembolik,11,1,1
çözümleme,11,1,0
pol,11,0,0
ted,11,0,0
tatil,11,1,1
sw,11,0,0
cc,11,0,0
pir,11,1,1
havaalanı,11,1,0
yazılım,11,1,1
kastet,11,1,1
harç,11,1,1
inkılap,11,1,1
hob,11,1,1
sonsuz,11,1,1
tarama,11,1,1
hen,11,1,0
homojen,11,1,1
dokun,11,1,1
sezgi,11,1,1
hoşgörü,11,1,1
molla,11,1,1
ıma,11,1,1
lor,11,1,1
sio,11,0,0
ost,11,0,0
tep,11,1,1
afi,11,1,1
ferdi,11,1,1
tıp,11,1,1
iyet,11,1,0
misyon,11,1,1
ens,11,1,0
katlan,11,1,1
telgraf,11,1,1
berlin,11,0,0
karş,11,1,0
söyledi,11,1,0
doldur,11,1,1
parametre,11,1,1
irl,11,0,0
veteriner,11,1,1
omas,11,1,0
anayasal,11,1,1
ardından,11,1,0
yurtiçi,11,1,1
terfi,11,1,1
isl,11,1,0
sah,11,1,1
mc,11,0,0
kten,11,0,0
vak,11,0,0
imam,11,1,1
çar,11,1,1
yusuf,11,0,0
islamiyet,11,0,0
pet,11,1,1
ned,11,1,1
boşan,11,1,1
komşu,11,1,1
nec,11,0,0
tahakkuk,11,1,1
orta,11,1,1
emlak,11,1,1
aritmetik,11,1,1
ağı,11,1,1
oyn,11,1,0
yine,11,1,1
ekipman,11,1,1
durağan,11,1,1
deri,11,1,1
kırık,11,1,1
dirsek,11,1,1
cep,11,1,1
empati,11,1,1
damla,11,1,1
sana,11,1,1
eyalet,11,1,1
ven,11,1,0
bet,11,1,1
ucuz,11,1,1
iade,11,1,1
merk,11,0,0
anti,11,1,0
kadro,11,1,1
paradigma,11,1,1
perspektif,11,1,1
gem,11,1,1
bl,11,0,0
rin,11,1,1
davranışsal,11,1,0
set,11,1,1
yükselir,11,1,0
yalın,11,1,1
hegel,11,0,0
gre,11,0,0
fre,11,0,0
öge,11,1,1
fenerbahçe,11,0,0
maç,11,1,1
lio,11,0,0
vo,11,0,0
popüler,11,1,1
kağan,11,1,1
liberalizm,11,1,1
eğril,11,1,1
turistik,11,1,1
uh,11,0,0
tımar,11,1,1
dek,11,1,1
temmuz,11,1,1
elçi,11,1,1
ei,11,0,0
von,11,0,0
opo,11,0,0
mehmed,11,0,0
marj,11,1,1
komut,11,1,1
isteğe,11,1,0
besi,11,1,1
hece,11,1,1
kaside,11,1,1
ns,11,0,0
muhatap,11,1,1
emret,10,1,1
işverenin,10,1,0
masraf,10,1,1
nö,10,0,0
cilt,10,1,1
amin,10,1,1
hayır,10,1,1
sinir,10,1,1
fat,10,1,0
bunu,10,1,0
inşaat,10,1,1
ocak,10,1,1
zirve,10,1,1
olacaktır,10,1,0
geçim,10,1,1
uldu,10,1,1
sözel,10,1,1
basılı,10,1,0
hitap,10,1,1
ğim,10,0,0
ban,10,1,1
azınlık,10,1,1
yumuşak,10,1,1
sar,10,1,1
ars,10,1,0
gelin,10,1,1
mübadele,10,1,1
rn,10,0,0
sayılama,10,1,1
tekil,10,1,1
dürüst,10,1,1
uğur,10,1,1
bon,10,0,0
birincil,10,1,1
medeni,10,1,1
çift,10,1,1
yay,10,1,1
tören,10,1,1
yanılgı,10,1,1
bölü,10,1,1
ai,10,0,0
but,10,1,1
pu,10,0,0
uza,10,1,1
eğlence,10,1,1
boru,10,1,1
çevir,10,1,1
tanzimat,10,0,0
matbaa,10,1,1
era,10,1,0
part,10,0,0
por,10,0,0
eskişehir,10,0,0
kaçakçı,10,1,1
tarla,10,1,1
red,10,1,1
cen,10,0,0
gazve,10,1,1
sr,10,0,0
ihraç,10,1,1
hastal,10,1,0
işletmeye,10,1,0
çarpan,10,1,1
erdem,10,1,1
aba,10,1,1
hid,10,1,1
bono,10,1,1
realizm,10,1,1
yeti,10,1,1
hayvancıl,10,0,0
gayret,10,1,1
dayanak,10,1,1
departman,10,1,1
durgun,10,1,1
görmek,10,1,0
jean,10,1,1
esasi,10,1,1
kötülük,10,1,1
ayl,10,1,0
demografik,10,1,1
kr,10,0,0
bud,10,1,1
sün,10,1,1
si,10,1,1
huzur,10,1,1
alla,10,1,1
aral,10,1,0
öm,10,0,0
tefsir,10,1,1
işleyen,10,1,0
nehir,10,1,1
…….,10,0,0
rı,10,1,1
ner,10,1,0
köşe,10,1,1
çeviri,10,1,1
denk,10,1,1
ud,10,1,1
ıt,10,1,0
dijital,10,1,1
giysi,10,1,1
alis,10,1,0
smith,10,0,0
kasa,10,1,1
kor,10,1,1
başlat,10,1,0
simge,10,1,1
deg,10,1,1
ğer,10,0,0
damar,10,1,1
parmak,10,1,1
metot,10,1,1
gidiş,10,1,0
ayan,10,1,1
fren,10,1,1
iptal,10,1,1
kop,10,1,1
khe,10,0,0
benlik,10,1,1
sapta,10,1,1
genişlik,10,1,1
kıbrıs,10,0,0
yurttaş,10,1,1
vur,10,1,1
telekomünikasyon,10,1,1
ât,10,0,0
eylül,10,1,1
gelişmişlik,10,1,1
ölç,10,1,1
yansıma,10,1,0
mut,10,1,0
william,10,0,0
iyor,10,1,1
latin,10,1,0
beni,10,1,0
ore,10,1,0
bizim,10,1,0
hikâyele,10,0,0
bek,10,1,1
kiy,10,1,0
bagaj,10,1,1
satır,10,1,1
bri,10,0,0
imparator,10,1,1
köle,10,1,1
forma,10,1,1
riziko,10,1,1
dinlen,10,1,1
ovi,10,1,0
galatasaray,10,0,0
beşiktaş,10,0,0
io,10,0,0
bulgaristan,10,0,0
hisset,10,1,1
afyon,10,1,1
sip,10,0,0
beylik,10,1,1
mülteci,10,1,1
#,10,0,0
buz,10,1,1
ruhsal,10,1,0
paralel,10,1,1
tavuk,10,1,1
diş,10,1,1
yönetilme,10,1,0
aleyh,10,1,1
tamlama,10,1,1
haşim,10,1,0
tad,10,1,1
ret,10,1,1
mahmud,10,0,0
eşgüdüm,10,1,1
marks,10,1,0
dna,10,0,0
enfeksiyon,10,1,1
gos,10,0,0
kom,10,1,1
line,10,1,1
tom,10,1,1
örtük,10,1,1
tp,10,0,0
ekstrem,10,1,1
düz,9,1,1
pik,9,1,1
dök,9,1,1
erp,9,0,0
dönüşme,9,1,0
körfez,9,1,1
osi,9,1,0
rüzgar,9,1,1
afetzede,9,1,1
teftiş,9,1,1
plazma,9,1,1
trombosit,9,0,0
lum,9,1,1
deh,9,1,1
metal,9,1,1
akdeniz,9,1,0
sur,9,1,1
vey,9,1,0
organize,9,1,1
kapat,9,1,1
ağla,9,1,1
ayrıca,9,1,1
oter,9,1,0
bm,9,0,0
sağlam,9,1,1
tapınak,9,1,1
mega,9,1,1
olağan,9,1,1
monte,9,1,1
ont,9,1,0
yaşantı,9,1,1
bütünleşik,9,1,0
mutabakat,9,1,1
cis,9,0,0
rea,9,1,0
mı,9,1,1
beğen,9,1,1
tri,9,0,0
ucu,9,1,1
öngören,9,1,0
ty,9,0,0
restoran,9,1,1
ori,9,1,0
fet,9,0,0
kit,9,1,1
takvim,9,1,1
teşkil,9,1,1
iktidarın,9,1,0
ts,9,0,0
eksi,9,1,1
all,9,1,0
muhafaza,9,1,1
mahalle,9,1,1
sahne,9,1,1
gue,9,0,0
uld,9,0,0
entegrasyon,9,1,1
yeterlik,9,1,1
ran,9,1,1
cro,9,0,0
parazit,9,1,1
peşin,9,1,1
şeyh,9,1,1
halife,9,1,1
hediye,9,1,1
nedensel,9,1,0
işletmesini,9,1,0
cha,9,0,0
dia,9,0,0
hes,9,1,0
tümel,9,1,1
bat,9,1,1
sade,9,1,1
hapis,9,1,1
üzüm,9,1,1
tevhit,9,1,1
dav,9,1,1
radikal,9,1,1
milyon,9,1,1
?”,9,0,0
gan,9,0,0
mayıs,9,1,1
erzurum,9,0,0
isa,9,1,0
sandık,9,1,1
çoğal,9,1,1
elverişli,9,1,1
diyagram,9,1,1
mr,9,0,0
çeki,9,1,1
bilge,9,1,1
meteoroloji,9,1,1
isviçre,9,0,0
dig,9,1,1
karakteristik,9,1,1
bürokratik,9,1,1
ûr,9,0,0
oji,9,0,0
uzantı,9,1,1
norveç,9,0,0
sea,9,0,0
tecrübe,9,1,1
şerif,9,1,1
ogr,9,1,0
rv,9,0,0
öğle,9,1,1
sû,9,0,0
arapça,9,0,0
mezheb,9,1,1
vakfe,9,1,1
şam,9,0,0
başkent,9,1,1
buyruk,9,1,1
kul,9,1,1
rabbi,9,1,0
esir,9,1,1
erde,9,1,0
liy,9,0,0
inen,9,1,1
ehliyet,9,1,1
eh,9,1,1
err,9,1,0
müs,9,1,0
gönül,9,1,1
yalan,9,1,1
yak,9,1,1
kavra,9,1,1
evlat,9,1,1
amay,9,1,0
paragraf,9,1,1
lev,9,0,0
pare,9,1,1
poz,9,1,1
sok,9,1,1
şimdi,9,1,1
alışkanlık,9,1,1
hasıla,9,1,1
iyat,9,0,0
iştirak,9,1,1
beniz,9,1,1
taşıt,9,1,1
gecekondu,9,1,1
öd,9,1,1
yükseltilme,9,1,0
amal,9,1,1
gele,9,1,1
yaptırılma,9,1,0
faz,9,1,1
işk,9,0,0
ışın,9,1,1
cer,9,1,1
büro,9,1,1
ekoloji,9,1,1
emp,9,0,0
mikrofon,9,1,1
mağara,9,1,1
belgesel,9,1,1
istem,9,1,1
gebe,9,1,1
ismail,9,0,0
federasyon,9,1,1
sto,9,0,0
şarkı,9,1,1
süs,9,1,1
cinsel,9,1,1
ileti,9,1,1
uzlaş,9,1,1
talip,9,1,1
dam,9,1,1
fesih,9,1,1
cuma,9,1,1
ûn,9,0,0
ote,9,1,0
chi,9,0,0
şubat,9,1,1
ilkelerini,9,1,0
izo,9,0,0
yy,9,0,0
osp,9,0,0
dışla,9,1,1
olgusal,9,1,0
kör,9,1,1
gök,9,1,1
sb,9,0,0
kars,9,1,0
asi,9,1,1
parlamenter,9,1,1
işçiler,9,1,1
destinasyon,9,0,0
feodal,9,1,1
gri,9,1,1
fosfor,9,1,1
magazin,9,1,1
dip,9,1,1
sam,9,1,1
arşiv,9,1,1
zirai,9,1,1
lakap,9,1,1
vuru,9,1,1
nel,9,1,0
formel,9,1,1
abbas,9,0,0
},9,0,0
tahrik,9,1,1
frekans,9,1,1
kuvve,9,1,1
tekerleme,9,1,1
israf,9,1,1
danıştay,9,0,0
komedi,9,1,1
fosil,9,1,1
milletvekili,9,1,0
lozan,9,0,0
asansör,9,1,1
inmiş,9,1,1
cumartesi,9,1,1
yemin,9,1,1
havuz,9,1,1
çelebi,9,1,1
orijinal,9,1,1
py,9,0,0
kahve,9,1,1
direniş,9,1,0
ksi,9,0,0
lid,9,0,0
amca,9,1,1
orantı,9,1,1
hib,9,1,1
amortisman,9,1,1
müşavir,9,1,1
pos,9,1,1
baz,9,1,1
yez,9,1,0
rl,9,0,0
lee,9,1,0
nev,9,0,0
cere,9,1,0
tahsis,8,1,1
pencere,8,1,1
volkanik,8,1,1
yapay,8,1,1
böbrek,8,1,1
sem,8,1,1
liman,8,1,1
panik,8,1,1
".,",8,0,0
kre,8,0,0
olsun,8,1,0
okyanus,8,1,1
çatı,8,1,1
muhtemel,8,1,1
marmara,8,0,0
gezi,8,1,1
derinleş,8,1,1
müsteşar,8,1,1
komuta,8,1,1
emisyon,8,1,1
heyet,8,1,1
imde,8,1,1
rakam,8,1,1
video,8,1,1
kontak,8,1,1
mülkiye,8,1,1
koltuk,8,1,1
mağdur,8,1,1
şans,8,1,1
yıldız,8,1,1
hur,8,1,0
cal,8,0,0
ıza,8,1,0
kritik,8,1,1
bacak,8,1,1
stro,8,0,0
ğe,8,0,0
terakki,8,1,1
mensup,8,1,1
ideolojik,8,1,1
oi,8,1,0
like,8,0,0
garip,8,1,1
makbuz,8,1,1
kalıntı,8,1,1
fas,8,1,0
rehabilitasyon,8,1,1
öten,8,1,0
azi,8,1,0
dol,8,1,1
ez,8,1,1
mö,8,0,0
mir,8,1,1
anemi,8,1,1
mercimek,8,1,1
sivas,8,0,0
acente,8,1,1
tümüyle,8,1,0
güdül,8,1,0
yedi,8,1,1
saptama,8,1,0
antik,8,1,1
ows,8,0,0
hı,8,1,1
fiş,8,1,1
tren,8,1,1
otomobil,8,1,1
amasya,8,0,0
kont,8,1,1
memleket,8,1,1
söyleme,8,1,0
limit,8,1,1
reeskont,8,1,1
vizyon,8,1,1
portföy,8,1,1
blog,8,1,1
idealizm,8,1,1
rutin,8,1,1
cennet,8,1,1
vakit,8,1,1
kaba,8,1,1
duyarsız,8,1,1
gereç,8,1,1
sevk,8,1,1
fars,8,1,1
fecir,8,1,1
fakülte,8,1,1
postmodern,8,1,1
çoğu,8,1,1
kasım,8,1,1
iletişimde,8,1,0
gus,8,0,0
kronik,8,1,1
tara,8,1,1
süf,8,0,0
اء,8,0,0
zü,8,0,0
yeryüzü,8,1,1
sulama,8,1,0
sakınca,8,1,1
tasdik,8,1,1
yahya,8,0,0
nef,8,0,0
domuz,8,1,1
dost,8,1,1
vat,8,1,1
ây,8,0,0
göğüs,8,1,1
rat,8,0,0
islami,8,1,1
cay,8,1,1
ova,8,1,1
ind,8,0,0
hariç,8,1,1
med,8,1,1
diyafram,8,1,1
algoritma,8,1,1
limited,8,1,1
arabistan,8,0,0
bağda,8,1,1
wt,8,0,0
gio,8,0,0
akarsu,8,1,1
nötr,8,1,1
gm,8,0,0
bağdaş,8,1,1
kore,8,1,0
ng,8,0,0
eyn,8,1,0
moğol,8,0,0
danimarka,8,0,0
kla,8,0,0
seyir,8,1,1
marş,8,1,1
lastik,8,1,1
atardamar,8,1,1
hol,8,1,1
şerit,8,1,1
çubuk,8,1,1
yoksa,8,1,1
karın,8,1,1
gürültü,8,1,1
tor,8,1,1
mik,8,0,0
kavim,8,1,1
tok,8,1,1
uzay,8,1,1
macera,8,1,1
win,8,0,0
idrar,8,1,1
sab,8,1,1
format,8,1,1
ato,8,0,0
sirkülasyon,8,1,1
tun,8,1,1
alı,8,1,1
pc,8,0,0
koca,8,1,1
ht,8,0,0
sami,8,1,0
stokunu,8,1,0
özdeş,8,1,1
tanık,8,1,1
₺,8,0,0
vadi,8,1,1
müşt,8,0,0
ly,8,0,0
ilçe,8,1,1
liz,8,0,0
jik,8,0,0
nihat,8,0,0
milletvekil,8,1,1
tig,8,1,1
ulu,8,1,1
dt,8,0,0
meksika,8,0,0
doktor,8,1,1
yuvarlak,8,1,1
bahçe,8,1,1
cke,8,0,0
güneydoğu,8,1,1
burada,8,1,0
mer,8,0,0
alanya,8,1,0
flaş,8,1,1
opr,8,0,0
rah,8,0,0
ow,8,0,0
kule,8,1,1
yılmaz,8,1,1
arc,8,0,0
trabzon,8,0,0
fan,8,1,0
rona,8,0,0
sezon,8,1,1
kulüp,8,1,1
madrid,8,0,0
gl,8,0,0
romanya,8,1,0
uyu,8,1,1
ideoloji,8,1,1
uman,8,1,0
aa,8,0,0
haydar,8,1,0
{,8,0,0
hırsız,8,1,1
kta,8,0,0
kasaba,8,1,1
gamze,8,1,1
papatya,8,1,1
sag,8,1,1
rot,8,1,1
rex,8,0,0
suriye,8,0,0
kurutma,8,1,0
çeyiz,8,1,1
│,8,0,0
.',8,0,0
keçe,8,1,1
zin,8,1,1
dert,8,1,1
operasyonel,8,1,1
sodyum,8,1,1
mid,8,1,1
kaf,8,0,0
tv,8,0,0
çamaşırhane,8,1,1
kalori,8,1,1
membran,8,0,0
ogl,8,1,0
ümü,8,1,1
tetkik,8,1,1
izy,8,1,0
pul,8,1,1
istisnası,8,1,0
komandit,8,1,1
oli,8,1,0
frankfurt,8,0,0
inkar,8,1,1
.(,8,0,0
ige,8,0,0
karahan,8,0,0
dizin,8,1,1
hey,8,1,1
röportaj,8,1,1
iser,8,1,0
peyzaj,8,1,1
nur,8,1,1
gg,8,0,0
çamaşır,8,1,1
eleştirmen,8,1,1
dikdörtgen,7,1,1
tahliye,7,1,1
kurs,7,1,1
malul,7,1,1
çevrim,7,1,1
osa,7,1,0
sakin,7,1,1
zehirlen,7,1,1
şili,7,0,0
geometrik,7,1,1
göl,7,1,1
gez,7,1,1
ölme,7,1,0
fay,7,1,1
ura,7,1,0
rad,7,0,0
oh,7,1,1
reaksiyon,7,1,1
başar,7,1,1
kısalt,7,1,0
direnç,7,1,1
hassasiyet,7,1,1
belirteç,7,1,1
asliye,7,1,1
üp,7,1,1
ımda,7,1,1
muhtar,7,1,1
bilek,7,1,1
saç,7,1,1
sırt,7,1,1
pes,7,1,1
sinema,7,1,1
iel,7,0,0
los,7,0,0
özürlü,7,1,1
vin,7,1,0
cetvel,7,1,1
inovasyon,7,0,0
tercüman,7,1,1
işkence,7,1,1
ediyor,7,1,0
tia,7,1,0
ney,7,1,1
simülasyon,7,1,1
eks,7,1,0
liv,7,0,0
müsadere,7,1,1
fakir,7,1,1
ed,7,1,1
kesit,7,1,1
port,7,0,0
deb,7,0,0
şik,7,1,1
referans,7,1,1
posta,7,1,1
türki,7,1,1
zm,7,0,0
heykel,7,1,1
ros,7,0,0
kıyas,7,1,1
buğday,7,1,1
yayılım,7,1,0
diyalog,7,1,1
ruhsat,7,1,1
fil,7,1,1
lise,7,1,1
mezun,7,1,1
cafer,7,0,0
şef,7,1,1
ameliyat,7,1,1
sayıştay,7,0,0
bb,7,0,0
isti,7,1,0
pen,7,0,0
ula,7,1,1
ayaklanma,7,1,1
seyret,7,1,1
lüks,7,1,1
poliklinik,7,1,1
işbirlikçi,7,1,1
nispi,7,1,1
ji,7,0,0
efektif,7,1,1
kalıp,7,1,1
sosyolog,7,1,1
ilahi,7,1,1
gözetilme,7,1,0
monopol,7,1,1
portfolyo,7,1,1
run,7,0,0
gökyüzü,7,1,1
asır,7,1,1
metafor,7,1,1
yetiştirilme,7,1,0
selim,7,1,1
kanı,7,1,1
itilaf,7,1,1
une,7,1,0
eu,7,0,0
gökalp,7,0,0
tavaf,7,1,1
neh,7,0,0
);,7,0,0
mezar,7,1,1
nin,7,1,1
farz,7,1,1
kı,7,1,1
ال,7,0,0
cami,7,1,1
helal,7,1,1
ِ,7,0,0
hikmet,7,1,1
rak,7,0,0
salih,7,0,0
lut,7,0,0
tao,7,0,0
selam,7,1,1
huy,7,1,1
bah,7,0,0
tec,7,0,0
meal,7,1,1
fu,7,0,0
merhamet,7,1,1
ane,7,1,0
göçü,7,1,1
seni,7,1,0
sina,7,1,0
tea,7,1,0
muamele,7,1,1
hatice,7,1,0
rab,7,1,1
biat,7,1,1
hendek,7,1,1
hakim,7,1,1
ilkelerine,7,1,0
vv,7,0,0
optimum,7,1,1
istenil,7,1,0
ört,7,1,1
civar,7,1,1
kırım,7,1,1
com,7,0,0
matrah,7,1,1
ks,7,0,0
pres,7,1,1
kle,7,0,0
kesik,7,1,1
sürükle,7,1,1
toplardamar,7,1,1
nabız,7,1,1
manevra,7,1,1
refleks,7,1,1
koyu,7,1,1
çı,7,1,1
küçülme,7,1,0
dağıtıcı,7,1,0
rik,7,0,0
yaşamsal,7,1,0
yün,7,1,1
ky,7,0,0
rotor,7,1,1
iletim,7,1,1
dio,7,0,0
bura,7,1,1
fuat,7,0,0
foto,7,1,1
soylu,7,1,1
kaygı,7,1,1
num,7,1,1
reca,7,1,0
ekrem,7,0,0
finanse,7,1,1
venedik,7,0,0
sekreter,7,1,1
birbiri,7,1,0
patates,7,1,1
nicelik,7,1,1
pişi,7,1,1
polonya,7,0,0
uyaran,7,1,1
lex,7,0,0
fo,7,0,0
new,7,0,0
genetik,7,1,1
kaliteli,7,1,0
layın,7,1,1
konya,7,1,0
moskova,7,0,0
dönüm,7,1,1
inc,7,1,1
kavga,7,1,1
viya,7,1,1
optik,7,1,1
nim,7,1,1
isveç,7,0,0
terapi,7,1,1
kılıç,7,1,1
meta,7,1,1
gesi,7,0,0
mutasyon,7,1,1
kapitalist,7,1,1
konjonktür,7,1,1
daralma,7,1,0
pembe,7,1,1
gezegen,7,1,1
eve,7,1,0
otoriter,7,1,1
motif,7,1,1
kılavuz,7,1,1
kavramsal,7,1,0
mantıksal,7,1,0
tahta,7,1,1
anus,7,0,0
bunalım,7,1,1
bre,7,1,1
sadakat,7,1,1
termal,7,1,1
sepet,7,1,1
basım,7,1,1
mol,7,0,0
portekiz,7,0,0
hijyen,7,1,1
belki,7,1,1
ald,7,1,1
hamza,7,1,0
final,7,1,1
samsun,7,1,1
gram,7,1,1
direktör,7,1,1
gor,7,0,0
odo,7,0,0
ller,7,0,0
bana,7,1,0
ınt,7,0,0
ps,7,0,0
propaganda,7,1,1
komutan,7,1,1
dezavantaj,7,1,1
taşra,7,1,1
ket,7,1,1
logo,7,1,1
gha,7,0,0
müracaat,7,1,1
.-,7,0,0
irk,7,1,1
kanunname,7,1,1
yanıltı,7,1,1
değişmez,7,1,0
sıralanış,7,1,0
ral,7,0,0
ons,7,1,1
sokrates,7,0,0
önder,7,1,1
benzet,7,1,1
federal,7,1,1
zambak,7,1,1
kola,7,1,1
muharebe,7,1,1
rum,7,1,1
yapılı,7,1,0
taht,7,1,1
kampa,7,1,0
gin,7,0,0
göstere,7,1,0
zarf,7,1,1
ier,7,1,0
nm,7,0,0
uyan,7,1,1
tc,7,0,0
dışişleri,7,1,0
kis,7,1,0
devalüasyon,7,1,1
kabak,7,1,1
dit,7,1,1
edit,7,0,0
diyarbakır,7,0,0
safi,7,1,1
eral,7,0,0
bus,7,1,0
türkü,7,1,1
suc,7,1,1
fıkra,7,1,1
lau,7,1,0
rom,7,1,1
stra,7,0,0
tet,7,1,0
kabin,7,1,1
diplomatik,7,1,1
kti,7,0,0
akciğer,7,1,1
loc,7,0,0
vagon,7,1,1
inas,7,0,0
temsili,7,1,1
ence,7,1,0
genelle,7,1,1
kabahat,7,1,1
pon,7,0,0
arbitraj,7,1,1
sf,7,0,0
vl,7,1,0
cb,7,0,0
“.,7,0,0
alfabe,7,1,1
bosna,7,0,0
atla,7,1,1
mg,7,0,0
gas,7,0,0
bis,7,0,0
ft,7,0,0
jandarma,7,1,1
gal,7,0,0
mühendis,7,1,1
rep,7,0,0
igl,7,0,0
kaybedil,7,1,0
malik,7,1,1
imtihan,7,1,1
affet,7,1,1
hicri,7,1,1
peri,7,1,1
orijin,7,1,1
lom,7,0,0
rs,7,0,0
deme,7,1,1
tezkire,7,1,1
behçet,7,0,0
apse,7,1,1
jun,7,0,0
atak,7,1,1
lear,7,1,0
mesnevi,7,1,1
ml,7,0,0
sefaret,7,1,1
talimat,6,1,1
anız,6,1,1
derhal,6,1,1
pil,6,1,1
lenf,6,1,1
şiş,6,1,1
idir,6,1,1
dir,6,1,1
ödem,6,1,1
opa,6,0,0
izmi,6,1,0
amino,6,1,1
çarpma,6,1,1
kömür,6,1,1
aro,6,0,0
ahşap,6,1,1
psikolog,6,1,1
baret,6,1,1
ayn,6,1,1
kaya,6,1,1
çökme,6,1,0
demiryolu,6,1,0
zehir,6,1,1
katman,6,1,1
kabiliyet,6,1,1
öğrenilme,6,1,0
ken,6,1,1
sürek,6,1,1
yararlanılma,6,1,0
atom,6,1,1
örü,6,1,1
bayındır,6,1,1
tüp,6,1,1
taşınmaz,6,1,1
bilişim,6,1,1
yar,6,1,1
statik,6,1,1
rev,6,0,0
forum,6,1,1
yükseköğretim,6,1,1
domates,6,1,1
led,6,0,0
…..,6,0,0
rr,6,0,0
sulh,6,1,1
diz,6,1,1
meşruiyet,6,1,1
ihlal,6,1,1
örf,6,1,1
lökosit,6,1,1
vefa,6,1,1
karbonhidrat,6,1,1
eşzamanlı,6,1,1
cin,6,1,1
é,6,0,0
sütun,6,1,1
tahir,6,0,0
….,6,0,0
araştırman,6,1,1
koh,6,0,0
stan,6,0,0
ayrıcalık,6,1,1
manda,6,1,1
hare,6,1,1
ataç,6,0,0
döner,6,1,1
çay,6,1,1
bos,6,0,0
perde,6,1,1
varşova,6,0,0
varış,6,1,0
yükseltmek,6,1,0
saldırın,6,1,0
blok,6,1,1
kompresör,6,1,1
kayseri,6,1,0
ğun,6,0,0
pap,6,0,0
yanlışlık,6,1,1
organizma,6,1,1
gelişigüzel,6,1,1
kartopu,6,1,1
zamanlama,6,1,0
otu,6,1,0
ğine,6,0,0
mb,6,0,0
ery,6,1,0
hissedar,6,1,1
nesil,6,1,1
fasulye,6,1,1
avustralya,6,0,0
bakır,6,1,1
melek,6,1,1
hır,6,1,1
▁u▁,6,1,1
çev,6,0,0
patoloji,6,1,1
ultrason,6,1,1
doz,6,1,1
endişe,6,1,1
derviş,6,1,1
def,6,1,1
bordro,6,1,1
teo,6,0,0
evrak,6,1,1
ihr,6,0,0
iletilme,6,1,0
taahhüt,6,1,1
imtiyaz,6,1,1
tevkifat,6,0,0
dak,6,0,0
trend,6,1,1
hısım,6,1,1
takas,6,1,1
frank,6,1,1
egzersiz,6,1,1
bünye,6,1,1
hukuksal,6,1,0
merak,6,1,1
itici,6,1,0
ılar,6,1,1
teknisyen,6,1,1
öteki,6,1,1
kağıt,6,1,1
muhalefet,6,1,1
ehli,6,1,1
locke,6,0,0
squ,6,0,0
ieu,6,0,0
korumacı,6,1,1
moral,6,1,1
who,6,0,0
öze,6,1,1
oma,6,1,1
fizyolojik,6,1,1
hic,6,1,1
siz,6,1,1
zen,6,1,1
nitele,6,1,1
ti,6,1,1
resi,6,1,0
bakara,6,1,1
teş,6,1,0
telkin,6,1,1
fir,6,0,0
air,6,0,0
ما,6,0,0
ج,6,0,0
hanefi,6,1,0
sözlük,6,1,1
münafık,6,1,1
yah,6,0,0
vahiy,6,1,1
يَ,6,0,0
س,6,0,0
kull,6,1,0
musa,6,1,0
işlediği,6,1,0
cehennem,6,1,1
vasıf,6,1,1
şehit,6,1,1
rel,6,1,0
zer,6,1,1
hs,6,0,0
ilhak,6,1,1
nafile,6,1,1
main,6,1,1
vu,6,1,0
süsle,6,1,1
yas,6,1,1
haric,6,1,1
ilik,6,1,1
yunus,6,1,1
takrir,6,1,1
şeri,6,1,1
adale,6,1,1
ğlu,6,0,0
değinilme,6,1,0
ilah,6,1,1
sic,6,0,0
bilgis,6,1,0
bereket,6,1,1
şeref,6,1,1
atım,6,1,1
omet,6,0,0
sübvansiyon,6,1,1
moda,6,1,1
desen,6,1,1
ipek,6,1,1
güzerg,6,0,0
suudi,6,0,0
molekül,6,1,1
terminal,6,1,1
ıc,6,0,0
edward,6,0,0
epistemoloji,6,1,1
dada,6,1,0
soma,6,1,1
döl,6,1,1
işçileri,6,1,1
formül,6,1,1
tatar,6,1,1
çabuk,6,1,1
dizel,6,1,1
yaya,6,1,1
seçilir,6,1,0
boşa,6,1,1
hiza,6,1,1
mam,6,1,1
abone,6,1,1
dc,6,0,0
santra,6,1,1
olu,6,1,0
dedektör,6,1,1
soba,6,1,1
gh,6,0,0
iv,6,1,1
loj,6,0,0
bolluk,6,1,1
kıtlık,6,1,1
toprağın,6,1,0
mani,6,1,1
göktürk,6,0,0
zeytin,6,1,1
nük,6,0,0
sn,6,0,0
daimi,6,1,1
sertlik,6,1,1
fenomenoloji,6,1,1
hamit,6,1,0
olağanüstü,6,1,1
karmaşa,6,1,1
stoa,6,0,0
stri,6,0,0
metropolit,6,1,1
yöre,6,1,1
avukat,6,1,1
antalya,6,0,0
taşınır,6,1,0
malvarlık,6,1,1
aksiyom,6,1,1
burjuva,6,1,1
ofi,6,1,0
rof,6,0,0
ço,6,0,0
ziyade,6,1,1
dun,6,1,1
boncuk,6,1,1
fındık,6,1,1
dum,6,1,1
sunuş,6,1,1
bitkisel,6,1,1
kalsiyum,6,1,1
beta,6,1,1
soyun,6,1,1
şil,6,0,0
sep,6,0,0
yenidoğan,6,0,0
kaydır,6,1,1
hümayun,6,1,1
lale,6,1,1
sm,6,0,0
rasyon,6,0,0
ilave,6,1,1
comte,6,0,0
göreli,6,1,1
alçak,6,1,1
yöneltme,6,1,1
pozitivist,6,1,1
işbölüm,6,1,1
kah,6,1,1
tü,6,1,1
yörünge,6,1,1
tag,6,1,1
taktik,6,1,1
pla,6,0,0
fel,6,0,0
imge,6,1,1
duyum,6,1,1
albüm,6,1,1
umumiye,6,1,1
cn,6,0,0
kafa,6,1,1
potasyum,6,1,1
büyükşehir,6,1,1
ishal,6,1,1
yansıtıcı,6,1,1
pansuman,6,1,1
oll,6,1,0
ami,6,0,0
şeyhülislam,6,1,1
platform,6,1,1
gülmece,6,1,1
bülten,6,1,1
cao,6,0,0
stadyum,6,1,1
bülent,6,0,0
kıta,6,1,1
emi,6,1,0
val,6,0,0
büyükelçi,6,1,1
azerbaycan,6,0,0
ahi,6,1,1
sof,6,1,1
esnaf,6,1,1
isen,6,1,0
jak,6,0,0
check,6,0,0
mikroskop,6,1,1
kaydedilme,6,1,0
hatta,6,1,1
ags,6,1,0
get,6,0,0
mantar,6,1,1
makina,6,1,1
evrim,6,1,1
ritim,6,1,1
likit,6,1,1
göçmen,6,1,1
türbülans,6,0,0
hum,6,1,1
köpek,6,1,1
ası,6,1,1
karanfil,6,1,1
sipahi,6,1,1
kopuk,6,1,1
kendinden,6,1,0
taarruz,6,1,1
orhan,6,0,0
perşembe,6,1,1
nermin,6,0,0
fırat,6,0,0
hanedan,6,1,1
sancak,6,1,1
ceviz,6,1,1
anıt,6,1,1
mehdi,6,1,1
balta,6,1,1
uzu,6,1,0
ink,6,0,0
itaat,6,1,1
hatay,6,1,0
teşekkül,6,1,1
iyon,6,1,1
reaktif,6,0,0
richard,6,1,1
uyulma,6,1,0
muafiyet,6,1,1
aşık,6,1,1
elm,6,1,0
eth,6,0,0
bla,6,0,0
ire,6,1,0
hus,6,1,0
halide,6,1,0
nor,6,0,0
bant,6,1,1
yevmiye,6,1,1
fotosentez,6,1,1
gübre,6,1,1
hakimiyet,6,1,1
sub,6,1,1
pal,6,1,1
ach,6,0,0
muaf,6,1,1
gro,6,0,0
teşhis,6,1,1
oloj,6,0,0
hor,6,1,1
minimum,6,1,1
düzgün,6,1,1
arpa,6,1,1
mahsup,6,1,1
erm,6,1,0
kn,6,0,0
sı,6,1,1
ec,6,0,0
konvansiyon,6,1,1
tomurcuk,6,1,1
deve,6,1,1
amir,6,1,1
stant,6,1,1
alfa,6,1,1
yorgun,6,1,1
hacı,6,1,1
izzet,6,1,1
hitit,6,0,0
assur,6,0,0
saydam,6,1,1
ila,6,1,0
sib,6,0,0
konsolidasyon,6,1,1
off,6,1,1
karaciğer,6,1,1
şt,6,0,0
lia,6,0,0
sertifika,6,1,1
ines,6,0,0
regresyon,6,1,1
karl,6,1,0
gazel,6,1,1
papağan,6,1,1
bedir,6,1,1
inal,6,1,1
murad,6,1,1
nik,6,1,1
usu,6,1,0
sefa,6,1,1
onk,6,0,0
epiderm,6,1,1
lon,6,0,0
iyo,6,0,0
tiroid,6,1,1
ikr,6,0,0
hd,6,0,0
oral,6,1,1
karagöz,6,1,1
+(,6,0,0
bölüşüm,6,1,0
jul,6,1,1
karayolu,6,1,0
ece,6,1,1
hazret,6,1,1
å,6,0,0
dede,6,1,1
halit,6,0,0
kukla,6,1,1
|,6,0,0
teoloji,6,1,1
(),6,0,0
kj,6,0,0
regülasyon,6,0,0
milyar,6,1,1
hipotermi,5,0,0
heyelan,5,1,1
zon,5,0,0
periferi,5,0,0
çamur,5,1,1
nadir,5,1,1
kızarık,5,1,1
evet,5,1,1
sosyolojik,5,1,1
toksin,5,1,1
bh,5,0,0
proses,5,1,1
rog,5,0,0
çıkarım,5,1,1
asla,5,1,1
sg,5,0,0
‘’,5,0,0
edim,5,1,1
.),5,0,0
şebeke,5,1,1
krater,5,1,1
maske,5,1,1
türev,5,1,1
ebeveyn,5,1,1
ima,5,1,1
intihar,5,1,1
iğne,5,1,1
iletken,5,1,1
plastik,5,1,1
endonezya,5,0,0
hissedil,5,1,0
yağma,5,1,1
elv,5,0,0
seferber,5,1,1
kaçış,5,1,0
rota,5,1,1
termometre,5,1,1
azami,5,1,1
kolon,5,1,1
fırtına,5,1,1
deş,5,1,1
açılım,5,1,1
nakliye,5,1,1
nükleik,5,0,0
yuka,5,0,0
takı,5,1,1
sid,5,1,1
düğün,5,1,1
tereyağı,5,1,0
kalkan,5,1,1
ect,5,0,0
müfettiş,5,1,1
vek,5,0,0
dokunulmazlık,5,1,1
vatan,5,1,1
durdurulma,5,1,0
eo,5,0,0
eritrosit,5,1,1
cok,5,0,0
mineral,5,1,1
mebus,5,1,1
ittihat,5,1,1
ekran,5,1,1
soluk,5,1,1
wer,5,0,0
play,5,0,0
ekmek,5,1,1
sinerji,5,1,1
koyun,5,1,1
dri,5,0,0
suikast,5,1,1
şehzade,5,1,1
muk,5,0,0
tacir,5,1,1
sınai,5,1,1
yarımada,5,1,1
boşal,5,1,1
tikel,5,1,1
wr,5,0,0
direktif,5,1,1
ojen,5,1,0
çırak,5,1,1
baharat,5,1,1
muz,5,1,1
tatlı,5,1,1
soğut,5,1,1
yükselti,5,1,1
akışkan,5,1,1
çor,5,1,1
ua,5,0,0
toptan,5,1,1
pop,5,1,1
laktik,5,1,1
fos,5,1,1
cenaze,5,1,1
bayrak,5,1,1
tesisat,5,1,1
süzül,5,1,1
arena,5,1,1
sıradan,5,1,1
mizah,5,1,1
promosyon,5,1,1
duyur,5,1,1
işletmeci,5,1,1
ive,5,1,0
bağıl,5,1,1
sırbistan,5,0,0
hersek,5,1,0
torba,5,1,1
türkmen,5,0,0
ishak,5,0,0
taksit,5,1,1
ril,5,0,0
uzlaşma,5,1,1
seminer,5,1,1
spot,5,1,1
halef,5,1,1
yesi,5,1,1
henüz,5,1,1
sömürge,5,1,1
vahy,5,1,0
rüşvet,5,1,1
yabancıl,5,1,1
kayıtsız,5,1,1
kiracı,5,1,1
düzyazı,5,1,1
aras,5,1,0
ekstra,5,1,1
psi,5,0,0
ihtimal,5,1,1
omuz,5,1,1
ys,5,0,0
işlerine,5,1,1
nüfuz,5,1,1
biyoloji,5,1,1
asli,5,1,1
que,5,0,0
did,5,1,1
un,5,1,1
mümtaz,5,1,1
hilmi,5,0,0
ülk,5,0,0
haram,5,1,1
yam,5,1,0
tey,5,1,0
âne,5,0,0
mümin,5,1,1
lim,5,1,1
iu,5,1,0
üd,5,1,1
aff,5,0,0
araf,5,0,0
müz,5,1,1
kudret,5,1,1
nasihat,5,1,1
sad,5,1,1
kanaat,5,1,1
netice,5,1,1
vacip,5,1,1
buyur,5,1,1
ihtilaf,5,1,1
çöl,5,1,1
gib,5,0,0
hazar,5,1,1
ergen,5,1,1
ihtiva,5,1,1
katolik,5,1,1
anj,5,0,0
?(,5,0,0
çağır,5,1,1
veraset,5,1,1
kabullen,5,1,1
kip,5,1,1
itik,5,1,0
gam,5,1,1
yup,5,1,1
hoş,5,1,1
dh,5,0,0
hov,5,0,0
mana,5,1,1
çifte,5,1,1
sessiz,5,1,1
şurası,5,1,0
esa,5,1,0
hadi,5,1,1
denenme,5,1,0
mini,5,1,1
ihtiyar,5,1,1
haf,5,1,1
rma,5,0,0
durul,5,1,1
vah,5,1,1
mükemmel,5,1,1
kıyamet,5,1,1
nedim,5,1,1
istihbarat,5,1,1
nafta,5,1,1
hon,5,0,0
merci,5,1,1
portal,5,1,1
ıya,5,1,0
zy,5,0,0
hepatit,5,1,1
tümdengelim,5,1,1
fethet,5,1,1
ölçülü,5,1,0
taa,5,1,0
üretken,5,1,1
sigara,5,1,1
pamuk,5,1,1
kaplan,5,1,1
akar,5,1,1
tırmanma,5,1,0
kilo,5,1,1
pompa,5,1,1
tekerlek,5,1,1
sırtüstü,5,1,1
kaldırım,5,1,1
temin,5,1,1
dere,5,1,1
kum,5,1,1
kus,5,1,1
ihbar,5,1,1
duman,5,1,1
laşı,5,0,0
uis,5,0,0
bec,5,0,0
tahsilat,5,1,1
çiftlik,5,1,1
seramik,5,1,1
çavuş,5,1,1
zeytinyağı,5,1,0
çare,5,1,1
gasp,5,1,1
niş,5,1,1
cevdet,5,0,0
tid,5,0,0
çıkı,5,1,1
yöneten,5,1,0
demokrat,5,1,1
hipertansiyon,5,1,1
ihtiyat,5,1,1
yönerge,5,1,1
maa,5,0,0
arkeolojik,5,1,1
şube,5,1,1
reh,5,0,0
idea,5,1,1
eğlen,5,1,1
ment,5,1,0
müşterek,5,1,1
değ,5,1,1
kıdem,5,1,1
yetkilendir,5,1,0
afganistan,5,0,0
con,5,0,0
sağım,5,1,1
dezenfeksiyon,5,0,0
york,5,0,0
brüksel,5,0,0
alp,5,1,1
doy,5,1,1
ölçer,5,1,1
hırs,5,1,1
hayvansal,5,1,0
patojen,5,1,1
ortaçağ,5,1,1
kapan,5,1,1
bulaşıcı,5,1,1
yakış,5,1,1
turuncu,5,1,1
kafiye,5,1,1
vre,5,1,0
ekspres,5,1,1
nail,5,1,1
jen,5,0,0
ond,5,0,0
yeniçeri,5,1,1
kahverengi,5,1,1
keder,5,1,1
urg,5,0,0
voi,5,0,0
arjantin,5,0,0
sömürü,5,1,1
çirkin,5,1,1
kapla,5,1,1
ln,5,0,0
romantizm,5,1,1
sıçrama,5,1,0
kütüphane,5,1,1
niçin,5,1,1
ste,5,0,0
safa,5,1,0
kanser,5,1,1
tekn,5,1,0
pus,5,1,1
mesele,5,1,1
che,5,0,0
ağıt,5,1,1
ayna,5,1,1
bro,5,0,0
nz,5,0,0
rg,5,0,0
sempatik,5,1,1
adr,5,1,0
nora,5,0,0
efe,5,1,1
ninni,5,1,1
antibiyotik,5,1,1
kaçır,5,1,1
faruk,5,1,0
çözelti,5,1,1
oton,5,1,0
alım,5,1,1
sümer,5,0,0
db,5,0,0
spl,5,0,0
sizin,5,1,1
bursa,5,1,0
porto,5,1,1
milan,5,1,0
ray,5,1,1
irlanda,5,0,0
prof,5,0,0
kızıl,5,1,1
soy,5,1,1
dog,5,1,1
etnik,5,1,1
müttefik,5,1,1
ehil,5,1,1
celal,5,1,1
tib,5,1,1
turgut,5,0,0
sosyalizm,5,1,1
edat,5,1,1
teokrasi,5,1,1
genelge,5,1,1
print,5,0,0
betimleme,5,1,1
bilinçlen,5,1,1
fort,5,0,0
havaalan,5,1,1
yıldırım,5,1,1
ınız,5,1,1
fred,5,0,0
şefkat,5,1,1
kuzeybatı,5,1,1
türdeş,5,1,1
uk,5,1,1
→,5,0,0
turunçgiller,5,1,1
dd,5,0,0
dokuz,5,1,1
tül,5,1,1
güm,5,1,1
merkeziyet,5,1,1
oluyor,5,1,0
memnu,5,1,1
dinozor,5,1,1
kyo,5,0,0
salı,5,1,1
kına,5,1,1
gaziantep,5,0,0
kronolojik,5,1,1
uşak,5,1,1
aytaç,5,0,0
gündüz,5,1,1
vesayet,5,1,1
kümes,5,1,1
xy,5,1,0
kütahya,5,0,0
şato,5,1,1
lb,5,0,0
senin,5,1,0
hb,5,0,0
kapalıçarşı,5,0,0
reva,5,1,1
macaristan,5,0,0
hırvatistan,5,0,0
ardışık,5,1,1
yaka,5,1,1
balıkesir,5,0,0
şura,5,1,1
seb,5,0,0
rio,5,0,0
hük,5,0,0
karne,5,1,1
zafer,5,1,1
ie,5,1,0
barınak,5,1,1
ihtilali,5,1,0
nöron,5,1,1
atif,5,0,0
insülin,5,1,1
yum,5,1,1
tüken,5,1,1
ric,5,0,0
mül,5,1,0
iliz,5,1,0
ferment,5,1,1
dolu,5,1,1
uzat,5,1,1
teşebbüs,5,1,1
zıt,5,1,1
optimal,5,1,1
sul,5,1,0
vazife,5,1,1
taylor,5,0,0
diploma,5,1,1
pirinç,5,1,1
yükseltme,5,1,0
kesiş,5,1,1
esi,5,1,1
kuramsal,5,1,0
denek,5,1,1
britanya,5,0,0
vol,5,0,0
okuryazar,5,1,1
kullanış,5,1,0
sites,5,1,0
high,5,0,0
gra,5,0,0
normatif,5,1,1
satım,5,1,1
iner,5,1,0
verm,5,1,0
neoklasik,5,1,1
karı,5,1,1
bütüncül,5,0,0
tümevarım,5,1,1
cop,5,1,1
tern,5,1,0
fah,5,0,0
sportif,5,1,1
sır,5,1,1
lic,5,0,0
kirlet,5,1,1
depresyon,5,1,1
bent,5,1,1
hm,5,0,0
lop,5,1,1
repo,5,1,1
card,5,1,1
amma,5,1,1
beyt,5,1,0
ensar,5,0,0
umo,5,0,0
huz,5,1,0
bilal,5,0,0
bize,5,1,0
hile,5,1,1
vesika,5,1,1
rika,5,0,0
öv,5,1,1
korelasyon,5,1,1
ā,5,0,0
klas,5,1,1
fatma,5,1,0
imm,5,1,0
edeb,5,1,1
sabaha,5,1,0
matbuat,5,1,1
kaftan,5,1,1
nasip,5,1,1
nostalji,5,1,1
şifre,5,1,1
media,5,0,0
oks,5,1,0
konje,5,1,1
spin,5,0,0
yakınma,5,1,0
gd,5,0,0
toc,5,0,0
pers,5,0,0
biyografi,5,1,1
ute,5,1,0
ux,5,0,0
ors,5,0,0
may,5,0,0
fesh,5,1,1
qt,5,0,0
segment,5,0,0
qd,5,0,0
üstyapı,5,1,1
qa,5,0,0
pb,5,0,0
^,5,0,0
mea,5,0,0
faik,5,1,1
->,5,0,0
özgüven,5,1,1
meth,5,1,1
-(,5,0,0
ilin,4,1,1
gevşek,4,1,1
tavan,4,1,1
periyodik,4,1,1
ush,4,0,0
ovo,4,0,0
ota,4,1,1
kabuk,4,1,1
jeolojik,4,1,1
tesadüf,4,1,1
hassas,4,1,1
erb,4,0,0
vazo,4,1,1
str,4,0,0
ikl,4,0,0
inha,4,1,1
mahkum,4,1,1
kurt,4,1,1
rif,4,0,0
inme,4,1,1
umumi,4,1,1
bağışık,4,1,1
ergonomik,4,1,1
duyuru,4,1,1
baca,4,1,1
çarpık,4,1,1
vinç,4,1,1
üzeri,4,1,1
buzul,4,1,1
jeotermal,4,1,1
üniforma,4,1,1
iti,4,1,0
profil,4,1,1
tetik,4,1,1
ilet,4,1,1
global,4,1,1
yarayan,4,1,0
emo,4,0,0
hatırl,4,1,0
beşeri,4,1,1
etr,4,1,0
korozyon,4,0,0
tansiyon,4,1,1
insanoğlu,4,1,1
öğretilme,4,1,0
diren,4,1,1
düşey,4,1,1
bilirkişi,4,1,1
ibaret,4,1,1
radyasyon,4,1,1
kanunen,4,1,1
hortum,4,1,1
manisa,4,1,0
gaza,4,1,1
istif,4,1,1
liyakat,4,1,1
tau,4,1,0
lete,4,1,1
adliye,4,1,1
politikacı,4,1,1
önemsenme,4,1,0
bastır,4,1,1
soruştur,4,1,1
devriye,4,1,1
aman,4,1,1
burjuvazi,4,1,1
iplik,4,1,1
infaz,4,1,1
iflas,4,1,1
çözünürlük,4,1,1
silahlan,4,1,1
het,4,1,0
sup,4,1,1
mot,4,0,0
betim,4,1,1
pin,4,1,0
bank,4,1,1
çarpı,4,1,1
bıçak,4,1,1
slogan,4,1,1
rib,4,0,0
rest,4,1,1
ermenistan,4,0,0
meni,4,1,1
tüketilme,4,1,0
imal,4,1,1
cio,4,0,0
gon,4,0,0
ihmal,4,1,1
yargıç,4,1,1
ziraat,4,1,1
sait,4,0,0
elbise,4,1,1
mahall,4,1,0
devret,4,1,1
atina,4,1,0
dönüştürülme,4,1,0
izolasyon,4,1,1
stabil,4,1,1
log,4,1,1
stajyer,4,1,1
sıkıştır,4,1,0
üler,4,1,1
cip,4,1,1
şevket,4,1,1
mara,4,0,0
gay,4,1,1
unca,4,1,1
asimetri,4,1,1
civ,4,0,0
zeki,4,1,1
aşçı,4,1,1
kıtal,4,1,1
peynir,4,1,1
sevda,4,1,1
cebir,4,1,1
etiket,4,1,1
ilyas,4,0,0
adres,4,1,1
rant,4,1,1
çarşı,4,1,1
muayenehane,4,1,1
ğan,4,0,0
tasvir,4,1,1
ihtiyati,4,1,1
mum,4,1,1
pasaport,4,1,1
acat,4,0,0
standardizasyon,4,1,1
tn,4,0,0
coğrafik,4,0,0
akran,4,1,1
vefat,4,1,1
sinek,4,1,1
karizmatik,4,1,1
müessese,4,1,1
sıkça,4,1,1
dizil,4,1,0
komedya,4,1,1
maslahat,4,1,1
bell,4,1,0
kayın,4,1,1
walter,4,0,0
jam,4,0,0
kopya,4,1,1
online,4,1,0
feminizm,4,1,1
tanıdık,4,1,1
yazışma,4,1,0
nota,4,1,1
medeniyet,4,1,1
ilmin,4,1,0
öğretme,4,1,1
yayma,4,1,0
ameliyathane,4,1,1
mey,4,1,1
arg,4,1,1
hia,4,0,0
ciro,4,1,1
sco,4,0,0
kuyruk,4,1,1
oğul,4,1,1
mina,4,1,0
meyyit,4,1,1
teçhiz,4,1,1
defin,4,1,1
latince,4,1,0
uydurma,4,1,1
hutbe,4,1,1
laf,4,1,1
tabir,4,1,1
sadık,4,1,1
zid,4,0,0
baha,4,1,1
imran,4,1,0
dus,4,0,0
vitir,4,1,1
sahih,4,1,1
meşhur,4,1,1
ünvan,4,1,1
yağlama,4,1,0
küfür,4,1,1
inek,4,1,1
ilham,4,1,1
maun,4,1,1
seçkin,4,1,1
aksa,4,1,1
yıkanma,4,1,0
bekir,4,1,0
secde,4,1,1
veriş,4,1,0
râ,4,0,0
sair,4,1,1
vü,4,1,0
düğme,4,1,1
kk,4,0,0
vaktinde,4,0,0
fai,4,1,0
rüya,4,1,1
diyanet,4,1,1
müdafaa,4,1,1
oruç,4,1,1
inanmak,4,1,0
sevim,4,1,1
tz,4,0,0
adem,4,1,1
kibir,4,1,1
tövbe,4,1,1
pişman,4,1,1
tarikat,4,1,1
“…,4,0,0
hafız,4,1,1
vit,4,0,0
arla,4,1,0
sarıl,4,1,1
…”,4,0,0
inanılır,4,1,0
davut,4,0,0
ihsan,4,1,1
nebi,4,1,1
ffe,4,0,0
sadaka,4,1,1
ığın,4,1,1
astronomi,4,1,1
tekke,4,1,1
recep,4,1,1
!”,4,0,0
tarif,4,1,1
monitör,4,1,1
sanık,4,1,1
abartı,4,1,1
istisnai,4,1,1
kazak,4,1,1
xi,4,1,0
yoğ,4,1,1
erozyon,4,1,1
cezayir,4,0,0
çokuluslu,4,1,1
unt,4,1,0
tipoloji,4,1,1
otr,4,1,0
sokul,4,1,1
anlı,4,1,1
ılım,4,1,1
ıslah,4,1,1
suni,4,1,1
temellen,4,1,1
külliye,4,1,1
finlandiya,4,0,0
arıza,4,1,1
adap,4,1,1
saldırgan,4,1,1
hususi,4,1,1
köpük,4,1,1
vites,4,1,1
bastırma,4,1,0
çıkık,4,1,1
karayol,4,1,1
gevşeme,4,1,0
konfor,4,1,1
kilometre,4,1,1
plaka,4,1,1
lal,4,1,1
kavşak,4,1,1
otobüs,4,1,1
hafıza,4,1,1
sorumsuz,4,1,1
üslup,4,1,1
musluk,4,1,1
alay,4,1,1
görgü,4,1,1
realist,4,1,1
baraj,4,1,1
jeneratör,4,1,1
esc,4,0,0
paraf,4,1,1
doğalgaz,4,1,1
nol,4,0,0
cq,4,0,0
palet,4,1,1
üb,4,0,0
aksak,4,1,1
derleme,4,1,0
konur,4,1,1
antikor,4,1,1
toy,4,1,1
bilg,4,0,0
tre,4,0,0
çelişki,4,1,1
farabi,4,0,0
rastgele,4,1,1
lp,4,0,0
ose,4,1,0
eklem,4,1,1
muhabir,4,1,1
nişasta,4,1,1
hukuken,4,1,1
esen,4,1,1
pea,4,0,0
cumhurbaşkanlığı,4,1,1
leasing,4,0,0
veh,4,0,0
reş,4,1,0
koordine,4,1,1
duyusal,4,1,0
ance,4,1,0
festival,4,1,1
war,4,0,0
ell,4,1,0
lac,4,0,0
hra,4,0,0
koro,4,1,1
enh,4,0,0
determinizm,4,1,1
manastır,4,1,1
matris,4,1,1
ersi,4,1,0
küçül,4,1,1
anka,4,1,0
tükürük,4,1,1
talebe,4,1,1
matriks,4,0,0
balon,4,1,1
sosyalist,4,1,1
taze,4,1,1
lezzet,4,1,1
enek,4,1,1
töre,4,1,1
geometri,4,1,1
güdüle,4,1,0
adapte,4,1,1
nah,4,1,1
row,4,0,0
salt,4,1,1
abe,4,1,0
tıkla,4,1,1
devrik,4,1,1
descartes,4,0,0
algın,4,1,1
etz,4,1,0
anu,4,1,0
eru,4,1,0
epitel,4,1,1
ikram,4,1,1
keyif,4,1,1
iktidarı,4,1,0
koordinatör,4,1,1
saltanat,4,1,1
ica,4,1,0
tunç,4,1,1
tekstil,4,1,1
yil,4,0,0
varoluş,4,1,1
genelleme,4,1,0
idl,4,1,0
tanpınar,4,0,0
mevl,4,0,0
tersin,4,1,1
kameraman,4,1,1
edd,4,0,0
işte,4,1,1
emtia,4,1,1
figür,4,1,1
dekor,4,1,1
onya,4,1,0
aut,4,1,1
lâ,4,0,0
defterdar,4,1,1
mur,4,1,0
ool,4,0,0
fal,4,1,1
uçan,4,1,0
turan,4,1,1
ysa,4,1,1
alb,4,1,1
ayı,4,1,1
lli,4,0,0
uçar,4,1,1
prens,4,1,1
else,4,1,0
oa,4,1,0
hami,4,1,1
cesur,4,1,1
aktivasyon,4,0,0
dizayn,4,1,1
savaşan,4,1,0
animasyon,4,1,1
stor,4,1,1
vis,4,0,0
yth,4,0,0
ois,4,0,0
yüzbaşı,4,1,1
heyecan,4,1,1
kurultay,4,1,1
özbek,4,0,0
pekiştirme,4,1,0
kafkas,4,0,0
faşizm,4,1,1
bt,4,0,0
malezya,4,0,0
tol,4,1,1
fail,4,1,1
rc,4,0,0
nç,4,0,0
tuk,4,1,1
oligopol,4,0,0
konsolos,4,1,1
(“,4,0,0
alüminyum,4,1,1
derinlemesine,4,1,1
vaz,4,0,0
dörtgen,4,1,1
diya,4,0,0
bs,4,0,0
rit,4,0,0
hikaye,4,1,1
savunulma,4,1,0
ate,4,1,1
buhran,4,1,1
kep,4,1,1
lens,4,1,1
çarpışma,4,1,0
ılık,4,1,1
çukur,4,1,1
ök,4,0,0
çağrış,4,1,1
uyak,4,1,1
rda,4,0,0
solum,4,1,0
gür,4,1,1
nab,4,0,0
güneybatı,4,1,1
telafi,4,1,1
cir,4,0,0
ayça,4,1,1
market,4,1,1
izma,4,1,0
dide,4,1,0
makarna,4,1,1
mönü,4,1,1
musul,4,0,0
patrikhane,4,1,1
şebboy,4,1,1
ortanca,4,1,1
sığ,4,1,1
ods,4,1,0
sefil,4,1,1
yaban,4,1,1
unan,4,1,1
takıl,4,1,0
sivri,4,1,1
kapitülasyon,4,1,1
lik,4,1,1
edirne,4,0,0
kışın,4,1,1
ışı,4,1,1
cihan,4,1,1
derya,4,1,1
kuveyt,4,0,0
element,4,1,1
plankton,4,1,1
demirel,4,0,0
ecevit,4,0,0
benzin,4,1,1
bilye,4,1,1
baro,4,1,1
tavır,4,1,1
öne,4,1,0
'',4,0,0
yolluk,4,1,1
kumaş,4,1,1
özür,4,1,1
halkoyu,4,1,1
murat,4,1,1
nil,4,1,1
bahar,4,1,1
illi,4,1,1
tum,4,1,1
kimsesiz,4,1,1
gun,4,0,0
yerleşmiş,4,1,0
moratoryum,4,1,1
galip,4,1,1
sloven,4,0,0
sayın,4,1,1
ide,4,1,1
deyim,4,1,1
ğunu,4,0,0
yüzden,4,1,0
şöyle,4,1,1
unut,4,1,1
süngü,4,1,1
mad,4,1,1
subay,4,1,1
ünsüz,4,1,1
peş,4,1,1
hibe,4,1,1
url,4,1,0
aşkın,4,1,1
vietnam,4,0,0
emperyalizm,4,1,1
sülf,4,1,1
oba,4,1,1
dana,4,1,1
yumurta,4,1,1
pancar,4,1,1
mav,4,0,0
hayret,4,1,1
keman,4,1,1
kestane,4,1,1
cks,4,0,0
yetiştiren,4,1,0
kere,4,1,1
nc,4,0,0
kurşun,4,1,1
direk,4,1,1
akl,4,1,0
cet,4,1,1
né,4,1,1
feodalizm,4,1,1
mitokondri,4,1,1
sta,4,0,0
granül,4,1,1
ören,4,1,1
leti,4,1,0
rauf,4,0,0
interaktif,4,1,1
kag,4,1,1
sikke,4,1,1
fta,4,0,0
gereksinme,4,1,0
lob,4,1,1
salın,4,1,1
rektum,4,1,1
sürgün,4,1,1
kayak,4,1,1
aldat,4,1,1
pano,4,1,1
baç,4,1,1
spe,4,0,0
bikarbonat,4,1,1
salınım,4,1,1
stand,4,1,1
odi,4,1,0
mikrobiyoloji,4,1,1
ves,4,1,0
cas,4,0,0
bazal,4,1,1
tit,4,1,0
sübjektif,4,1,1
self,4,0,0
niye,4,1,1
konser,4,1,1
dolma,4,1,1
graf,4,0,0
aidat,4,1,1
sapkın,4,1,1
troposfer,4,1,1
muhtasar,4,1,1
münferit,4,1,1
gamet,4,1,1
doküman,4,1,1
hiss,4,1,0
singapur,4,0,0
ambar,4,1,1
gölge,4,1,1
bc,4,0,0
bg,4,0,0
ivan,4,1,0
oti,4,1,0
doktora,4,1,1
öte,4,1,1
ath,4,0,0
arabulucu,4,1,1
levi,4,0,0
manas,4,1,1
gov,4,0,0
yh,4,0,0
tükenmiş,4,1,0
ikramiye,4,1,1
ekosistem,4,1,1
suçluluk,4,1,1
lei,4,1,0
necati,4,1,0
karşılıksız,4,1,0
kasıt,4,1,1
tevfik,4,0,0
duh,4,0,0
kestirim,4,1,1
sarmal,4,1,1
numune,4,1,1
cinayet,4,1,1
yordam,4,1,1
sanatsal,4,1,0
zum,4,1,1
barbar,4,1,1
ii,4,1,0
tuzak,4,1,1
barışçıl,4,1,1
askı,4,1,1
feshedil,4,1,0
anc,4,0,0
atılım,4,1,1
zis,4,0,0
referandum,4,1,1
özal,4,0,0
uta,4,1,0
ezil,4,1,0
dağıl,4,1,1
rav,4,0,0
dom,4,1,0
ref,4,0,0
cil,4,0,0
tomografi,4,1,1
‰,4,0,0
elektro,4,1,1
sas,4,0,0
halid,4,0,0
iftira,4,1,1
ümmet,4,1,1
sud,4,1,1
ispat,4,1,1
haris,4,1,1
haybe,4,1,1
eziyet,4,1,1
muhacir,4,1,1
lisan,4,1,1
āb,4,0,0
gözleme,4,1,1
yansız,4,1,1
menenjit,4,1,1
tasavvur,4,1,1
tesadüfi,4,1,1
semi,4,1,1
imdat,4,1,1
muhtaç,4,1,1
hop,4,1,1
tti,4,1,1
kaş,4,1,1
lu,4,1,1
_,4,0,0
düzlem,4,1,1
teg,4,1,1
âns,4,0,0
antagonist,4,0,0
kızamık,4,1,1
dren,4,1,1
kist,4,1,1
jl,4,0,0
ito,4,0,0
tümör,4,1,1
lot,4,0,0
poster,4,1,1
ior,4,0,0
eg,4,1,1
nia,4,0,0
oka,4,1,0
class,4,0,0
stat,4,1,1
şii,4,0,0
fazıl,4,1,1
selanik,4,0,0
umb,4,0,0
morg,4,1,1
rumeli,4,0,0
iter,4,1,0
kambiyum,4,0,0
spa,4,0,0
ø,4,0,0
üh,4,0,0
klasör,4,1,1
trip,4,0,0
köse,4,1,1
urn,4,1,0
olg,4,0,0
bloku,4,1,0
nakliyat,4,1,1
barkod,4,0,0
"',",4,0,0
parabolün,4,1,0
aidiyet,4,1,1
arayüz,4,1,1
ibraz,4,1,1
rün,4,0,0
ezberle,3,1,1
karal,3,1,0
lokal,3,1,1
hipotansiyon,3,1,1
atmosferik,3,1,1
dekont,3,1,1
bomba,3,1,1
tahrip,3,1,1
güvensizlik,3,1,1
arik,3,1,0
agrega,3,0,0
erzincan,3,0,0
atin,3,1,0
beton,3,1,1
otomotiv,3,1,1
emzir,3,1,1
’’,3,0,0
hıfzı,3,1,0
hh,3,0,0
şahit,3,1,1
senaryo,3,1,1
işçilere,3,1,1
fuk,3,0,0
sızıntı,3,1,1
eler,3,1,1
bertaraf,3,1,1
kuluçka,3,1,1
istasyon,3,1,1
ydı,3,1,1
nar,3,1,1
gis,3,0,0
eşdeğer,3,1,1
dolap,3,1,1
kenetle,3,1,1
küf,3,1,1
dat,3,1,1
terör,3,1,1
koni,3,1,1
bükül,3,1,0
sektörel,3,1,1
otomasyon,3,1,1
sakın,3,1,1
sarma,3,1,1
söndürme,3,1,0
teşkilatlan,3,1,1
imece,3,1,1
mahremiyet,3,1,1
som,3,1,1
vx,3,0,0
tepkime,3,1,0
kt,3,0,0
itfaiye,3,1,1
döküm,3,1,1
donatı,3,1,1
dayanıksız,3,1,1
küm,3,0,0
imb,3,0,0
boran,3,1,1
görsel-işitsel,3,1,1
kb,3,0,0
kirlen,3,1,1
kristal,3,1,1
yamaç,3,1,1
sitem,3,1,1
önemse,3,1,1
felaket,3,1,1
kapsayıcı,3,1,0
atıf,3,1,1
nie,3,0,0
şim,3,1,1
biber,3,1,1
ten,3,1,1
başsavcı,3,1,1
tablet,3,1,1
hoşlan,3,1,1
hit,3,1,1
agresif,3,1,1
makroekonomik,3,1,1
\,3,0,0
aleni,3,1,1
makul,3,1,1
dilekçe,3,1,1
lenfosit,3,1,1
skor,3,1,1
nite,3,0,0
elek,3,1,1
gat,3,0,0
bara,3,1,0
misak,3,1,1
amik,3,0,0
üle,3,1,1
mazeret,3,1,1
metabolik,3,1,1
mai,3,1,1
esti,3,1,0
out,3,0,0
rk,3,0,0
emanet,3,1,1
serüven,3,1,1
maktu,3,1,1
ödünç,3,1,1
oul,3,1,0
panel,3,1,1
zit,3,0,0
seu,3,0,0
yoklama,3,1,0
kub,3,1,1
alem,3,1,1
bağı,3,1,1
teker,3,1,1
ikmal,3,1,1
yansıtılma,3,1,0
muhbir,3,1,1
mecmua,3,1,1
dağarcık,3,1,1
cev,3,0,0
kaldıran,3,1,0
sebze,3,1,1
salata,3,1,1
ataerkil,3,1,1
elma,3,1,1
bahriye,3,1,1
genleş,3,1,1
brülör,3,1,1
birtakım,3,1,1
psikanalitik,3,1,1
glikol,3,1,1
otopark,3,1,1
limon,3,1,1
badem,3,1,1
kayna,3,1,1
brüt,3,1,1
agora,3,1,1
pazarlamacı,3,1,1
kıyaslama,3,1,0
teşviki,3,1,0
ela,3,1,1
ığ,3,0,0
malatya,3,0,0
safra,3,1,1
ail,3,0,0
müjde,3,1,1
yüzleş,3,1,1
cid,3,0,0
hora,3,1,1
lec,3,0,0
bitiş,3,1,1
istila,3,1,1
paha,3,1,1
ayla,3,1,1
lobi,3,1,1
teorisyen,3,1,1
bankamatik,3,1,1
defne,3,1,1
ampul,3,1,1
flora,3,1,1
fotokopi,3,1,1
cüzdan,3,1,1
unc,3,0,0
persona,3,0,0
dine,3,1,1
tabiat,3,1,1
ekonomist,3,1,1
konfederasyon,3,1,1
felek,3,1,1
mısra,3,1,1
rasyonalizm,3,1,1
fit,3,1,1
tırnak,3,1,1
örg,3,1,1
avans,3,1,1
asimetrik,3,1,1
öğüt,3,1,1
üfürüm,3,1,0
sere,3,1,1
döküntü,3,1,1
çoğaltılma,3,1,0
bizzat,3,1,1
irrasyonel,3,1,1
nesir,3,1,1
ony,3,1,0
seyirci,3,1,1
sürpriz,3,1,1
acıklı,3,1,1
aziz,3,1,1
sih,3,0,0
çelik,3,1,1
bilezik,3,1,1
portakal,3,1,1
duyarlık,3,1,0
istifa,3,1,1
lekt,3,0,0
sahte,3,1,1
kelam,3,1,1
mahiyet,3,1,1
ameli,3,1,1
keşide,3,1,1
stil,3,1,1
mük,3,0,0
müslim,3,1,1
diril,3,1,1
zil,3,1,1
"..,",3,0,0
"’,",3,0,0
incil,3,1,0
dra,3,0,0
mürsel,3,0,0
vaaz,3,1,1
şimşek,3,1,1
hf,3,0,0
afe,3,1,0
arefe,3,1,1
batış,3,1,0
dî,3,0,0
uf,3,1,1
nizam,3,1,1
ة,3,0,0
çekiş,3,1,1
nı,3,1,1
dindar,3,1,1
binek,3,1,1
¬,3,0,0
nisap,3,1,1
fetva,3,1,1
abdest,3,1,1
riv,3,0,0
zikredil,3,1,0
hayırlı,3,1,1
kırk,3,1,1
kot,3,1,1
hanife,3,1,0
ekin,3,1,1
mucize,3,1,1
اي,3,0,0
ًا,3,0,0
okuyuş,3,1,0
mukabele,3,1,1
münazara,3,1,1
mua,3,1,0
üfür,3,1,1
mahşer,3,1,1
mescit,3,1,1
bed,3,1,1
sef,3,0,0
nü,3,1,1
cemaat,3,1,1
bra,3,0,0
veda,3,1,1
anal,3,1,0
pey,3,1,1
ilme,3,1,1
müfessir,3,1,1
samimiyet,3,1,1
nizamiye,3,1,1
kurban,3,1,1
panayır,3,1,1
çember,3,1,1
âni,3,0,0
bâ,3,0,0
alar,3,1,1
ihram,3,1,1
cariye,3,1,1
öfkelen,3,1,1
said,3,0,0
selman,3,1,0
cemil,3,1,1
hidayet,3,1,1
çeliş,3,1,1
enflamasyon,3,0,0
tutukla,3,1,1
uyandırma,3,1,0
ayakkabı,3,1,1
fiilen,3,1,1
umuz,3,1,1
havza,3,1,1
aret,3,0,0
ürdün,3,1,1
uno,3,0,0
butik,3,1,1
materyalist,3,1,1
ank,3,0,0
tot,3,0,0
bulaş,3,1,1
xx,3,0,0
emperyalist,3,1,1
tayvan,3,0,0
cebeci,3,1,1
ural,3,0,0
dağınık,3,1,1
ilginç,3,1,1
inandırıcı,3,1,0
terkin,3,1,1
mecaz,3,1,1
akü,3,1,1
şaşırt,3,1,1
masaj,3,1,1
mola,3,1,1
bijon,3,0,0
somun,3,1,1
sökül,3,1,1
buji,3,1,1
kılcal,3,1,1
kireç,3,1,1
duraklama,3,1,0
durak,3,1,1
ikaz,3,1,1
diferansiyel,3,1,1
turnike,3,1,1
üzüntü,3,1,1
burkul,3,1,0
zabıta,3,1,1
­,3,0,0
pıhtı,3,1,1
arızalan,3,1,1
enjektör,3,1,1
egzoz,3,1,1
yatış,3,1,1
yüzükoyun,3,1,1
bayıl,3,1,1
bencil,3,1,1
kemer,3,1,1
süspansiyon,3,1,1
mide,3,1,1
kesici,3,1,0
link,3,1,1
lk,3,0,0
hp,3,0,0
sargı,3,1,1
udur,3,1,1
tanrıça,3,1,1
anyo,3,0,0
nst,3,0,0
eck,3,0,0
ues,3,0,0
nüve,3,1,1
karbondioksit,3,1,1
fetüs,3,0,0
haş,3,1,0
iğ,3,1,1
mikser,3,1,1
debi,3,1,1
xp,3,0,0
müteferrik,3,1,1
difteri,3,1,1
ayvaz,3,1,1
tb,3,0,0
cadde,3,1,1
ıslak,3,1,1
merdiven,3,1,1
asur,3,1,0
vilayet,3,1,1
ady,3,1,0
genom,3,1,1
rap,3,1,1
konuşulma,3,1,0
nig,3,0,0
önyargı,3,1,1
vana,3,1,1
incelemeye,3,1,0
ritmik,3,1,1
bulanık,3,1,1
resepsiyon,3,1,1
ziyafet,3,1,1
ıkl,3,0,0
nabi,3,1,0
atölye,3,1,1
fauna,3,1,1
konuk,3,1,1
ilm,3,1,0
benzeş,3,1,1
elo,3,0,0
anapara,3,1,1
sınıfsal,3,1,0
abdurrahman,3,0,0
rme,3,0,0
diyet,3,1,1
senato,3,1,1
kiye,3,1,0
elb,3,0,0
dans,3,1,1
sistemik,3,1,1
hed,3,0,0
kurgusal,3,1,0
pozitivizm,3,1,1
belirlenim,3,1,1
indirgeme,3,1,0
antioksidan,3,1,1
logos,3,1,1
tahra,3,1,1
içgüdü,3,1,1
viral,3,1,1
kontrast,3,1,1
ırm,3,0,0
tanrısal,3,1,0
fak,3,1,1
zne,3,0,0
igh,3,0,0
omp,3,0,0
tegr,3,1,0
gezdirme,3,1,0
plasenta,3,1,1
lokalize,3,1,0
uyuştur,3,1,1
topl,3,1,0
aren,3,1,0
lewis,3,1,1
gerileme,3,1,0
konsantre,3,1,1
kari,3,1,1
barut,3,1,1
efsane,3,1,1
jeopolitik,3,1,1
adaptasyon,3,1,1
bad,3,1,1
tüccar,3,1,1
imgelem,3,1,1
lg,3,0,0
hakikat,3,1,1
ahl,3,1,0
bap,3,1,1
töz,3,1,1
indirgen,3,1,0
sentetik,3,1,1
mde,3,1,1
çimen,3,1,1
fransızca,3,0,0
tah,3,0,0
ühr,3,0,0
avrasya,3,0,0
lie,3,0,0
benzeti,3,1,1
idealist,3,1,1
itme,3,1,0
bac,3,1,1
modernizm,3,1,1
hobi,3,1,1
llo,3,0,0
sendikalı,3,1,1
iktidara,3,1,0
ask,3,1,1
saa,3,0,0
manzara,3,1,1
bezelye,3,1,1
maria,3,0,0
temettü,3,1,1
?',3,0,0
uğraşan,3,1,0
balıkçıl,3,1,1
β,3,0,0
beste,3,1,1
olumsal,3,1,1
temyiz,3,1,1
rücu,3,1,1
ġ,3,0,0
parla,3,1,1
mahsul,3,1,1
tai,3,1,0
otuz,3,1,1
ilkokul,3,1,1
çizim,3,1,1
parametrik,3,1,1
sut,3,1,1
eğitilme,3,1,0
eczane,3,1,1
penaltı,3,1,1
lef,3,1,1
niyaz,3,1,1
sevil,3,1,0
nh,3,0,0
att,3,1,0
reyting,3,1,1
hern,3,1,0
olimpiyat,3,1,1
mic,3,0,0
ved,3,0,0
karınca,3,1,1
telekom,3,1,1
agu,3,1,1
bayan,3,1,1
nn,3,0,0
lf,3,0,0
şükür,3,1,1
turnuva,3,1,1
şenol,3,0,0
rey,3,1,1
slav,3,0,0
arm,3,1,0
illa,3,1,1
aj,3,0,0
ax,3,0,0
rul,3,0,0
oms,3,1,0
radar,3,1,1
kontrolör,3,1,1
dıs,3,0,0
müzikal,3,1,1
sohbet,3,1,1
bür,3,0,0
simetrik,3,1,1
beylerbeyi,3,1,1
kıp,3,1,1
incinme,3,1,0
bağa,3,1,1
hatun,3,1,1
sicil,3,1,1
bö,3,0,0
ang,3,0,0
bahadır,3,1,1
konsept,3,1,1
sterilizasyon,3,1,1
kalabalık,3,1,1
çanakkale,3,0,0
oth,3,0,0
vr,3,1,0
viz,3,1,0
saniye,3,1,1
harbiye,3,1,1
görüşmeci,3,1,1
afiş,3,1,1
got,3,0,0
cek,3,0,0
opera,3,1,1
();,3,0,0
kuyumcu,3,1,1
zeynep,3,0,0
çanta,3,1,1
cezai,3,1,1
zanaat,3,1,1
keçi,3,1,1
damızlık,3,1,1
rec,3,0,0
saadet,3,1,1
piramit,3,1,1
katar,3,1,1
ertele,3,1,1
garantör,3,1,1
örüntü,3,1,1
mezra,3,1,1
metropol,3,1,1
ayr,3,1,1
doğaçlama,3,1,1
hibrit,3,1,1
pam,3,0,0
kadı,3,1,1
sadrazam,3,1,1
filiz,3,1,1
piri,3,1,0
yirminci,3,1,0
sayıca,3,1,1
dağılış,3,1,0
maarif,3,1,1
filistin,3,0,0
vitrin,3,1,1
gittikçe,3,1,0
gediz,3,1,0
sakarya,3,1,0
ülü,3,0,0
çarşamba,3,1,1
saldır,3,1,1
buket,3,1,1
türemiş,3,1,0
delta,3,1,1
çil,3,1,1
mesut,3,1,1
ufak,3,1,1
halil,3,1,0
lös,3,1,1
tuzun,3,1,0
litre,3,1,1
burak,3,0,0
—,3,0,0
çete,3,1,1
çiğne,3,1,1
buluntu,3,1,1
göçer,3,1,1
oysa,3,1,1
zahmet,3,1,1
suna,3,1,1
fes,3,1,1
kp,3,0,0
kıvrım,3,1,1
yavru,3,1,1
gergin,3,1,1
yarın,3,1,1
ekber,3,0,0
iskele,3,1,1
asım,3,1,1
sonbahar,3,1,1
general,3,1,1
asil,3,1,1
iber,3,1,0
işit,3,1,1
ekli,3,1,1
lla,3,0,0
ilköğretimin,3,1,0
elit,3,1,1
gümüş,3,1,1
stagflasyon,3,1,1
ndo,3,0,0
xon,3,0,0
spekülasyon,3,1,1
altıncı,3,1,1
mobilya,3,1,1
ilgilendiren,3,1,0
ileriye,3,1,0
liye,3,1,1
yuva,3,1,1
diktatör,3,1,1
çınar,3,1,1
çilek,3,1,1
enstrüman,3,1,1
nat,3,1,0
oo,3,0,0
yelpaze,3,1,1
victor,3,0,0
hugo,3,0,0
tüy,3,1,1
bop,3,0,0
micha,3,0,0
korsan,3,1,1
şişe,3,1,1
şk,3,0,0
emb,3,0,0
tiril,3,1,1
sevin,3,1,1
gut,3,1,1
sara,3,1,1
volta,3,1,1
kri,3,0,0
çizelge,3,1,1
ortodoks,3,1,1
atfet,3,1,1
kaim,3,1,1
mail,3,1,1
opi,3,0,0
mağ,3,0,0
kolesterol,3,1,1
punto,3,1,1
antropoloji,3,1,1
akademi,3,1,1
vektör,3,1,1
ium,3,1,0
mukoza,3,1,1
rid,3,0,0
leu,3,1,0
hidroksit,3,1,1
oko,3,0,0
sop,3,1,1
xo,3,0,0
geliyor,3,1,0
kervansaray,3,1,1
topuk,3,1,1
kargo,3,1,1
italyan,3,0,0
pankreas,3,1,1
birle,3,1,1
esad,3,0,0
işitme,3,1,0
enc,3,0,0
lep,3,1,1
kromozom,3,1,1
anksiyete,3,0,0
nöbet,3,1,1
dep,3,0,0
opat,3,0,0
hamile,3,1,1
eşey,3,1,1
lö,3,0,0
tk,3,0,0
müsait,3,1,1
aort,3,1,1
lenfa,3,1,1
spesifik,3,1,1
ücretsiz,3,1,0
gp,3,0,0
ole,3,1,1
mec,3,1,1
güdüm,3,1,1
kombinasyon,3,1,1
kilit,3,1,1
oransal,3,1,0
vasi,3,1,1
lineer,3,1,1
damping,3,1,1
şirin,3,1,1
omo,3,1,1
term,3,1,0
termosfer,3,1,1
enb,3,0,0
duyulur,3,1,0
apar,3,1,1
mecra,3,1,1
tıkl,3,1,0
türkçede,3,0,0
alg,3,1,1
küba,3,1,0
entelektüel,3,1,1
taslak,3,1,1
edilgin,3,1,0
sl,3,0,0
neredeyse,3,1,0
antep,3,0,0
amblem,3,1,1
alıkoy,3,1,1
khz,3,0,0
newton,3,0,0
terörizm,3,1,1
]=,3,0,0
bağıntı,3,1,1
fy,3,0,0
pt,3,0,0
ds,3,0,0
ferit,3,0,0
kuşku,3,1,1
reçete,3,1,1
mk,3,0,0
galata,3,1,0
mülki,3,1,1
klavye,3,1,1
gamma,3,1,1
halvet,3,1,1
diyalektik,3,1,1
saçıl,3,1,0
delege,3,1,1
carta,3,1,1
ou,3,1,0
özgül,3,1,1
geriatri,3,1,1
ıda,3,1,0
lütf,3,0,0
gelibolu,3,0,0
mob,3,0,0
cadı,3,1,1
yaramaz,3,1,1
birliktelik,3,1,1
kümeleme,3,1,0
eca,3,0,0
beti,3,1,1
izlek,3,1,1
cur,3,0,0
muhit,3,1,1
fiz,3,0,0
cot,3,0,0
pars,3,1,1
behi,3,0,0
doçent,3,1,1
ced,3,1,1
abet,3,0,0
polen,3,1,1
babil,3,1,0
maksat,3,1,1
harp,3,1,1
soya,3,1,1
cob,3,1,1
çekmece,3,1,1
tematik,3,1,1
mizaç,3,1,1
cy,3,0,0
kekeme,3,1,1
önkoşul,3,1,1
alfabetik,3,1,1
kızgın,3,1,1
rz,3,0,0
gge,3,0,0
mercek,3,1,1
materyalizm,3,1,1
pragmatizm,3,1,1
iştah,3,1,1
das,3,1,0
aga,3,1,1
sum,3,1,1
ştir,3,1,1
natura,3,1,1
ick,3,0,0
bül,3,0,0
çoban,3,1,1
çakış,3,1,1
roe,3,0,0
anlaşmazlık,3,1,1
kapsül,3,1,1
kısayol,3,0,0
karıncık,3,1,1
gli,3,0,0
demet,3,1,1
gua,3,0,0
türbin,3,1,1
helikopter,3,1,1
hg,3,0,0
terapist,3,1,1
diyabet,3,1,1
karışma,3,1,0
ventilatör,3,0,0
gama,3,1,1
yır,3,1,1
toksik,3,1,1
çözücü,3,1,0
zat,3,1,1
iren,3,0,0
ispanyol,3,0,0
noter,3,1,1
fl,3,0,0
ût,3,0,0
amatör,3,1,1
rivayet,3,1,1
hadise,3,1,1
eşref,3,1,1
muhalif,3,1,1
cebel,3,1,1
yasin,3,1,0
lerde,3,1,1
yada,3,1,0
ganimet,3,1,1
katliam,3,1,1
sema,3,1,1
biraz,3,1,1
ibni,3,1,0
harbi,3,1,1
rıdvan,3,0,0
meşgul,3,1,1
hamam,3,1,1
refik,3,1,1
cah,3,0,0
yetmiş,3,1,1
beri,3,1,1
keser,3,1,1
saki,3,1,1
torun,3,1,1
kuyu,3,1,1
miladi,3,1,1
hilal,3,1,1
habib,3,1,1
mim,3,1,1
aynen,3,1,1
medi,3,1,1
ŋ,3,0,0
mukaddime,3,1,1
gea,3,0,0
rasyonalite,3,1,1
zamir,3,1,1
kayısı,3,1,1
liga,3,1,0
kış,3,1,1
ilerlemesini,3,1,0
uti,3,1,0
arnavut,3,0,0
tabur,3,1,1
mistik,3,1,1
komiser,3,1,1
anomali,3,1,1
noksan,3,1,1
aq,3,0,0
amade,3,1,1
bük,3,1,1
kavuşma,3,1,0
kıvrıl,3,1,1
cumhurbaşkan,3,1,1
subjektif,3,1,1
salim,3,1,1
tov,3,0,0
iml,3,1,0
px,3,0,0
ice,3,1,1
komün,3,1,0
artrit,3,1,1
mig,3,0,0
ple,3,0,0
serum,3,1,1
erişkin,3,1,1
um,3,1,1
cle,3,0,0
sus,3,1,1
lv,3,0,0
enk,3,0,0
fad,3,0,0
phi,3,0,0
ome,3,1,0
biyopsi,3,1,1
sitoplazma,3,1,1
tifo,3,1,1
öksürük,3,1,1
histoloji,3,1,1
osit,3,0,0
titreme,3,1,0
nodül,3,1,0
nad,3,0,0
oper,3,0,0
fab,3,0,0
pigment,3,1,1
rp,3,0,0
raa,3,0,0
=',3,0,0
atik,3,1,1
eba,3,0,0
aureus,3,0,0
kataliz,3,1,1
cor,3,0,0
ötürü,3,1,1
asin,3,1,0
intikal,3,1,1
telsiz,3,1,1
inu,3,1,0
sahra,3,1,1
demin,3,1,1
kereste,3,1,1
ayni,3,1,1
ė,3,0,0
ong,3,0,0
nefret,3,1,1
erse,3,1,1
lug,3,0,0
ign,3,0,0
haç,3,1,1
doksan,3,1,1
korteks,3,1,1
ıh,3,1,1
rönesans,3,0,0
pp,3,0,0
ild,3,0,0
:.,3,0,0
ee,3,0,0
sermayedar,3,1,1
tie,3,1,0
mpl,3,0,0
ilmiye,3,1,1
şüphelen,3,1,1
öngörme,3,1,0
dürbün,3,1,1
ñ,3,0,0
câ,3,0,0
sürrealizm,3,1,1
bektaş,3,0,0
çağa,3,1,1
rahm,3,0,0
gürpınar,3,0,0
saba,3,1,1
necip,3,1,1
doyum,3,1,1
tamlanan,3,1,0
fikret,3,0,0
sembolizm,3,1,1
ıll,3,0,0
yte,3,0,0
sone,3,1,1
anten,3,1,1
indüksiyon,3,1,1
şaşkın,3,1,1
gözlük,3,1,1
bea,3,1,0
dg,3,0,0
cg,3,0,0
inişte,3,1,0
mikron,3,1,1
hegemonya,3,1,1
meristem,3,1,1
meslektaş,3,1,1
hüsn,3,0,0
tecdit,3,1,1
çıt,3,1,1
tle,3,0,0
romantik,3,1,1
qx,3,0,0
nutuk,3,1,1
kumanda,3,1,1
koridor,3,1,1
itim,3,1,0
mevlevi,3,0,0
jü,3,0,0
ug,3,0,0
gew,3,0,0
beher,3,1,1
fizibilite,3,1,1
ceyhun,3,0,0
üzer,2,1,1
arab,2,0,0
batma,2,1,0
radyoaktif,2,1,1
kayaç,2,1,1
sakat,2,1,1
kasık,2,1,1
otonom,2,1,1
kaos,2,1,1
japonca,2,0,0
kanto,2,1,1
kte,2,0,0
bozar,2,1,1
kısır,2,1,1
difüzyon,2,0,0
uc,2,1,1
bakteriyel,2,1,1
arma,2,1,1
devasa,2,1,1
sırf,2,1,1
yahut,2,1,1
nizamname,2,1,1
ansı,2,1,1
sızan,2,1,0
meteor,2,1,1
siper,2,1,1
makbul,2,1,1
odun,2,1,1
fert,2,1,1
ileride,2,1,0
reaktör,2,1,1
devril,2,1,1
yalıtkan,2,1,1
tutam,2,1,1
kükürt,2,1,1
öre,2,1,0
kargaşa,2,1,1
pakistan,2,0,0
kasırga,2,1,1
hidroloji,2,1,1
star,2,1,1
kadran,2,1,1
dk,2,0,0
barometre,2,1,1
imet,2,0,0
harcanma,2,1,0
iyileştiren,2,1,0
geçit,2,1,1
asma,2,1,1
lamba,2,1,1
bloke,2,1,1
tepkisel,2,1,0
protez,2,1,1
"-,",2,0,0
eğitici,2,1,0
hipoglisemi,2,1,1
kaymakam,2,1,1
silindir,2,1,1
harika,2,1,1
sentezleme,2,1,0
trampa,2,1,1
izmit,2,0,0
radyolojik,2,0,0
parsel,2,1,1
kurtarıcı,2,1,0
tutunma,2,1,0
doygun,2,1,1
kiriş,2,1,1
sevkiyat,2,1,1
uzlaşı,2,1,1
luc,2,0,0
berke,2,1,0
salça,2,1,1
omur,2,1,1
eal,2,0,0
food,2,0,0
free,2,0,0
nişan,2,1,1
mansur,2,0,0
ibret,2,1,1
insanlığa,2,1,0
ihanet,2,1,1
lun,2,1,1
hakkaniyet,2,1,1
kov,2,1,1
keme,2,1,1
dokümantasyon,2,1,1
köşk,2,1,1
uzar,2,1,0
güt,2,1,1
patika,2,1,1
iradi,2,1,1
uso,2,0,0
kamp,2,1,1
dürtü,2,1,1
temsilen,2,1,1
nv,2,0,0
shop,2,0,0
jose,2,0,0
tarık,2,1,0
oktay,2,0,0
haiz,2,1,1
çizgin,2,1,0
buluşturma,2,1,0
dac,2,0,0
inşaatın,2,1,0
truva,2,0,0
açacak,2,1,1
enfekte,2,0,0
tempo,2,1,1
rer,2,1,0
medikal,2,1,1
reha,2,1,1
aksat,2,1,1
ihtisas,2,1,1
iya,2,1,0
merasim,2,1,1
öncel,2,1,1
hesabi,2,1,1
zeus,2,0,0
yd,2,0,0
oro,2,0,0
start,2,1,1
sada,2,1,0
yuk,2,1,1
ikamet,2,1,1
transfüzyon,2,1,1
gedik,2,1,1
şeftali,2,1,1
kürtaj,2,1,1
ılıman,2,1,1
kakao,2,1,1
bahri,2,1,1
piramidin,2,1,0
soğutucu,2,1,0
valfi,2,1,0
yozgat,2,0,0
tayland,2,0,0
broker,2,0,0
anaerobik,2,1,1
aerobik,2,1,1
kızartı,2,1,1
bostan,2,1,1
börülce,2,1,1
kuşkonmaz,2,1,1
tere,2,1,1
"?',",2,0,0
galon,2,1,1
sac,2,1,1
sirke,2,1,1
sihir,2,1,1
kapama,2,1,1
reşit,2,1,1
kasten,2,1,1
edinim,2,1,1
büsbütün,2,1,1
müteşebbis,2,1,1
magnezyum,2,1,1
çinko,2,1,1
ahval,2,1,1
civil,2,0,0
bitlis,2,0,0
insancıl,2,1,1
balgam,2,1,1
meryem,2,0,0
pti,2,0,0
mahvet,2,1,1
σ,2,0,0
ayin,2,1,1
kült,2,1,1
meral,2,1,1
kasko,2,1,1
rayiç,2,1,1
pastane,2,1,1
stopaj,2,1,1
dayandıran,2,1,0
ödün,2,1,1
hükmetme,2,1,0
biyokimya,2,1,1
konsültasyon,2,1,1
protesto,2,1,1
alerji,2,1,1
nuri,2,1,0
ceylan,2,1,1
fener,2,1,1
factoring,2,0,0
sinop,2,0,0
rolo,2,0,0
arketip,2,0,0
gizil,2,1,0
ateizm,2,1,1
soku,2,1,1
genital,2,1,1
faks,2,1,1
kudüs,2,0,0
kala,2,1,1
mükellefiyet,2,1,1
alıştırma,2,1,1
caydırıcı,2,1,0
turgor,2,1,1
nakli,2,1,1
nakl,2,0,0
portre,2,1,1
ivme,2,1,1
ined,2,0,0
muaccel,2,1,1
mücbir,2,1,1
müntesip,2,1,1
savaşçı,2,1,1
kh,2,0,0
anlamlan,2,1,1
isteğin,2,1,0
evvel,2,1,1
uzam,2,1,1
uya,2,1,0
uck,2,0,0
laborant,2,1,1
irtikap,2,1,1
mizan,2,1,1
revize,2,1,1
mahsus,2,1,1
çevrimiçi,2,1,1
mesuliyet,2,1,1
mardin,2,1,0
metaforik,2,1,0
kozmopolit,2,1,1
nema,2,1,1
tod,2,0,0
cul,2,0,0
ünk,2,0,0
kubbe,2,1,1
cihad,2,1,1
cihat,2,1,1
ızdırap,2,1,1
yatsı,2,1,1
fatiha,2,1,1
"…,",2,0,0
kefen,2,1,1
tabu,2,1,1
cie,2,0,0
cömert,2,1,1
vâ,2,0,0
hatib,2,1,1
çıkın,2,1,1
ezan,2,1,1
tahakküm,2,1,1
nez,2,1,0
sın,2,1,1
zeval,2,1,1
illet,2,1,1
hiş,2,1,1
hasene,2,1,0
desi,2,1,1
kast,2,1,1
gaye,2,1,1
ائ,2,0,0
ح,2,0,0
م,2,0,0
ز,2,0,0
مع,2,0,0
لم,2,0,0
ون,2,0,0
gurup,2,1,1
yalvar,2,1,1
kısık,2,1,1
zannedil,2,1,0
çelişkili,2,1,0
kıble,2,1,1
itiraf,2,1,1
vaftiz,2,1,1
ahkam,2,1,1
keş,2,1,1
dad,2,0,0
kıraat,2,1,1
caiz,2,1,1
ineğin,2,1,0
alaca,2,1,1
dinç,2,1,1
fena,2,1,1
"""",2,0,0
ْن,2,0,0
ِي,2,0,0
acele,2,1,1
haham,2,1,1
sinagog,2,1,1
mümine,2,1,0
müşkil,2,0,0
huk,2,0,0
defnedil,2,1,0
osm,2,0,0
mek,2,1,1
vn,2,1,0
fıkıh,2,1,1
pençe,2,1,1
azimet,2,1,1
sevap,2,1,1
şefaat,2,1,1
meç,2,1,1
imamın,2,1,0
hla,2,0,0
sakar,2,1,1
ita,2,1,1
jest,2,1,1
şerh,2,1,1
faal,2,1,1
aru,2,1,0
kesir,2,1,1
ilmi,2,1,1
budist,2,0,0
şeytan,2,1,1
mutasavvıf,2,1,1
gösteriş,2,1,1
harun,2,1,0
karatay,2,0,0
kuvvetlen,2,1,1
iblis,2,1,1
haset,2,1,1
zan,2,1,1
kav,2,1,1
vt,2,1,0
ümit,2,1,1
evkaf,2,1,1
vekalet,2,1,1
cesaret,2,1,1
hatim,2,1,1
aşır,2,1,1
aciz,2,1,1
mushaf,2,0,0
tevekkül,2,1,1
sıdk,2,1,1
yapış,2,1,1
rö,2,0,0
elk,2,0,0
lanet,2,1,1
azap,2,1,1
muharrem,2,1,1
ramazan,2,1,1
kazma,2,1,0
ahit,2,1,1
basar,2,1,0
tatlan,2,1,1
isr,2,1,0
özgürce,2,1,0
minyatür,2,1,1
fuzuli,2,1,1
tac,2,1,1
icap,2,1,1
aksesuar,2,1,1
kocaman,2,1,1
fs,2,0,0
kdv,2,0,0
haciz,2,1,1
tesir,2,1,1
aca,2,1,0
umba,2,1,0
pho,2,0,0
dea,2,1,0
yoğur,2,1,1
piknik,2,1,1
idarece,2,1,0
tunus,2,0,0
bik,2,0,0
kenya,2,0,0
çalıştıran,2,1,0
siber,2,1,1
vic,2,0,0
etimolojik,2,1,1
gelişkin,2,1,1
ator,2,0,0
kriminoloji,2,1,1
ode,2,1,0
binyıl,2,1,1
popülasyon,2,1,1
müteahhit,2,1,1
kuduz,2,1,1
humma,2,1,1
boşaltı,2,1,1
boşaltma,2,1,0
trap,2,1,1
sızma,2,1,0
ʻ,2,0,0
piy,2,1,0
lui,2,0,0
erme,2,1,0
otek,2,0,0
çarpıt,2,1,1
türbe,2,1,1
soyad,2,1,1
idil,2,1,1
maişet,2,1,1
antrepo,2,1,1
sözle,2,1,1
geceleyin,2,1,1
otoyol,2,1,1
ıntı,2,1,1
izmarit,2,1,1
yüzeysel,2,1,1
oca,2,1,0
tıkan,2,1,0
tentür,2,1,1
sürüklenme,2,1,0
çömelme,2,1,0
jant,2,1,1
kriko,2,1,1
gevşe,2,1,1
kıvılcım,2,1,1
nazaran,2,1,1
hayati,2,1,1
atel,2,1,0
kürek,2,1,1
gözcü,2,1,1
omurga,2,1,1
alternatör,2,1,1
distribütör,2,1,1
kondansatör,2,1,1
yavaşlatma,2,1,0
içki,2,1,1
yokuş,2,1,1
saklı,2,1,1
sürüş,2,1,0
eğilme,2,1,0
aks,2,1,1
sarsıntı,2,1,1
tutanak,2,1,1
yanık,2,1,1
kapılan,2,1,1
güçleş,2,1,1
koma,2,1,1
oturuş,2,1,0
soğukkanlı,2,1,1
parlak,2,1,1
pedal,2,1,1
fedak,2,0,0
mau,2,0,0
pic,2,1,1
loca,2,1,1
termik,2,1,1
hidroelektrik,2,1,1
daş,2,1,1
boynuz,2,1,1
oit,2,0,0
dolmen,2,1,1
etüt,2,1,1
kombi,2,1,1
kalorifer,2,1,1
otantik,2,1,1
poliüretan,2,1,1
kızılöte,2,0,0
ozon,2,1,1
azot,2,1,1
deneyimleme,2,1,0
elmas,2,1,1
dimi,2,1,1
hou,2,0,0
silis,2,1,1
oya,2,1,1
aklen,2,1,1
seo,2,0,0
biyocoğrafya,2,1,1
kafes,2,1,1
fırça,2,1,1
istatistiki,2,1,1
yalıtım,2,1,1
dışkı,2,1,1
mikrop,2,1,1
seyit,2,1,1
geniz,2,1,1
bitkin,2,1,1
savaşım,2,1,1
kaynar,2,1,1
başyazar,2,1,1
sabri,2,1,0
ctu,2,0,0
habil,2,1,0
yl,2,0,0
raz,2,0,0
dipnot,2,1,1
teyit,2,1,1
nay,2,1,0
rou,2,0,0
blöf,2,1,1
enflasyonist,2,1,1
nya,2,0,0
erkin,2,1,1
büfe,2,1,1
rotasyon,2,1,1
niteliksel,2,1,0
sezai,2,1,0
atılgan,2,1,1
apart,2,1,1
demirbaş,2,1,1
flor,2,1,1
ansa,2,1,1
montaj,2,1,1
hümanizm,2,1,1
aristokrat,2,1,1
hamur,2,1,1
cum,2,1,1
yaratık,2,1,1
temerrüt,2,1,1
dou,2,1,0
ipotek,2,1,1
cco,2,0,0
tâ,2,0,0
dokuzuncu,2,1,0
”.,2,0,0
goo,2,0,0
bn,2,0,0
ful,2,1,1
sülale,2,1,1
firavun,2,1,1
akad,2,0,0
tasar,2,1,1
darboğaz,2,1,1
testosteron,2,1,1
anatomik,2,1,1
donatım,2,1,1
tanen,2,1,1
semptom,2,1,1
lezyon,2,1,1
batman,2,1,0
kabakulak,2,1,1
nikah,2,1,1
akit,2,1,1
fla,2,0,0
ego,2,1,1
keskin,2,1,1
leibniz,2,0,0
enç,2,0,0
çelişme,2,1,0
sosyoekonomik,2,1,1
kv,2,0,0
konjonktürel,2,1,1
bavul,2,1,1
akasya,2,1,1
ayıkla,2,1,1
şükrü,2,0,0
elçin,2,1,0
bora,2,1,1
tromp,2,1,1
misafir,2,1,1
herhalde,2,1,1
fantezi,2,1,1
pomat,2,1,1
seans,2,1,1
lağım,2,1,1
tüfek,2,1,1
inanması,2,1,0
tabak,2,1,1
tahıl,2,1,1
dinamizm,2,1,1
izole,2,1,1
psikanaliz,2,1,1
içselleştir,2,1,0
ace,2,1,0
elbet,2,1,1
ekvator,2,1,1
elizabeth,2,0,0
old,2,0,0
kipi,2,1,0
korkar,2,1,0
hüzün,2,1,1
cemal,2,1,1
topa,2,1,0
hea,2,1,0
aşım,2,1,1
tramvay,2,1,1
ırım,2,1,1
emrah,2,0,0
kirm,2,1,0
hle,2,0,0
yanıl,2,1,1
uyarım,2,1,1
aban,2,1,1
papa,2,1,1
metastaz,2,1,1
opt,2,0,0
serdar,2,1,1
uss,2,1,0
anekdot,2,1,1
ius,2,0,0
nos,2,0,0
tümce,2,1,1
aristokrasi,2,1,1
darülfünun,2,1,1
hademe,2,1,1
analog,2,0,0
mozaik,2,1,1
bakla,2,1,1
dor,2,1,0
vs,2,1,0
osk,2,0,0
obi,2,1,0
franchising,2,0,0
molibden,2,1,1
tapınma,2,1,0
tekne,2,1,1
α,2,0,0
fıçı,2,1,1
aktüel,2,1,1
bid,2,1,1
saatlerce,2,1,0
üyor,2,1,1
alim,2,1,1
fur,2,0,0
fırın,2,1,1
mbr,2,0,0
neriman,2,0,0
celil,2,1,1
manipülasyon,2,1,1
mh,2,0,0
hacer,2,1,0
act,2,1,0
lea,2,1,0
utt,2,1,0
lisa,2,0,0
alçal,2,1,1
aw,2,0,0
amon,2,0,0
funda,2,1,1
geçirgen,2,1,1
zap,2,1,1
itti,2,1,0
uga,2,0,0
fork,2,0,0
tınla,2,1,1
kille,2,1,1
maça,2,1,1
hö,2,0,0
ırs,2,0,0
karaman,2,1,1
vural,2,0,0
taç,2,1,1
zzi,2,0,0
tanju,2,0,0
çolak,2,1,1
nizami,2,1,1
ofsayt,2,1,1
ares,2,0,0
sima,2,1,1
ao,2,0,0
martin,2,1,1
toto,2,1,1
rekor,2,1,1
moren,2,1,1
avi,2,1,0
dez,2,1,0
kartal,2,1,1
gebze,2,0,0
geyik,2,1,1
fare,2,1,1
eman,2,1,0
kaptan,2,1,1
çalım,2,1,1
başakşehir,2,0,0
hul,2,1,0
kadir,2,1,1
stephen,2,0,0
rh,2,0,0
stoper,2,1,1
ense,2,1,1
hakan,2,1,1
gala,2,1,1
wei,2,0,0
orr,2,0,0
hot,2,0,0
yin,2,1,1
zebra,2,1,1
oğuz,2,1,1
çetin,2,1,1
döv,2,1,1
libero,2,1,1
kaleci,2,1,1
berna,2,0,0
vale,2,1,1
cs,2,0,0
eld,2,0,0
olar,2,1,0
razı,2,1,1
yaratım,2,1,1
kosova,2,0,0
makedonya,2,0,0
türkmenistan,2,0,0
uydur,2,1,1
ansiklopedi,2,1,1
ble,2,0,0
markalama,2,1,0
lonca,2,1,1
hast,2,1,0
koşut,2,1,1
ölçümleme,2,1,0
kreş,2,1,1
ayas,2,1,0
nefi,2,1,0
nezdinde,2,1,1
subaşı,2,1,1
pekin,2,1,0
yayılı,2,1,0
bekçi,2,1,1
muhafazak,2,0,0
tekdüze,2,1,1
mağlup,2,1,1
aldan,2,1,1
ultra,2,1,1
konnektör,2,0,0
xl,2,1,0
eto,2,0,0
görece,2,1,1
islamcı,2,1,1
kud,2,1,1
yokluk,2,1,1
kantitatif,2,0,0
edinilme,2,1,0
işlemesini,2,1,0
meleke,2,1,1
rusça,2,0,0
imzalama,2,1,0
=%,2,0,0
filipin,2,0,0
gürcistan,2,0,0
ilahiyat,2,1,1
yüceltme,2,1,0
cumhur,2,1,1
manzume,2,1,1
geb,2,0,0
ikona,2,1,1
hatırat,2,1,1
altay,2,0,0
itfa,2,1,1
seyrüsefer,2,1,1
edilgen,2,1,1
sıkışık,2,1,1
pilot,2,1,1
hücum,2,1,1
kuruş,2,1,1
mania,2,1,1
duygulan,2,1,1
bilmece,2,1,1
çağrışım,2,1,1
wl,2,0,0
ortaöğretim,2,1,1
giyecek,2,1,1
pasta,2,1,1
forte,2,1,1
kurmaca,2,1,1
benmerkezci,2,1,1
kuzeydoğu,2,1,1
müderris,2,1,1
hıyanet,2,1,1
vatani,2,1,1
ortaklaşa,2,1,0
tedrisat,2,1,1
çam,2,1,1
tütün,2,1,1
pilav,2,1,1
lokanta,2,1,1
nergis,2,1,1
sümbül,2,1,1
yarışmacı,2,1,1
iltizam,2,1,1
oyala,2,1,1
diyor,2,1,1
bahane,2,1,1
gerekiyor,2,1,0
ahır,2,1,1
ığı,2,1,1
gökçe,2,1,1
sağın,2,1,1
şoför,2,1,1
tuğgeneral,2,1,1
qi,2,0,0
sine,2,1,1
yr,2,0,0
uri,2,1,0
pazartesi,2,1,1
trakya,2,0,0
kind,2,0,0
saban,2,1,1
terzi,2,1,1
hilafet,2,1,1
nezaret,2,1,1
ceren,2,1,1
lend,2,0,0
eli,2,1,1
yes,2,1,0
irse,2,1,1
nevşehir,2,0,0
balat,2,1,1
lde,2,0,0
demiri,2,1,1
bahşiş,2,1,1
bav,2,1,1
basma,2,1,1
kürsü,2,1,1
enver,2,0,0
pist,2,1,1
cez,2,0,0
yt,2,0,0
sultani,2,1,1
bucak,2,1,1
reyhan,2,1,1
gerginlik,2,1,1
heveslen,2,1,1
ermeniler,2,0,0
nip,2,1,1
çadır,2,1,1
milat,2,1,1
kazı,2,1,1
köprüsü,2,1,0
boyar,2,1,1
anımsa,2,1,1
atlas,2,1,1
kutbu,2,1,0
kilis,2,0,0
kese,2,1,1
yağar,2,1,0
hünkar,2,1,1
deflasyon,2,1,1
itt,2,1,0
nazil,2,1,1
alaşehir,2,0,0
takma,2,1,1
çarpım,2,1,1
çıkart,2,1,1
şad,2,1,1
kavuş,2,1,1
şark,2,1,1
yetim,2,1,1
mahrum,2,1,1
yazıt,2,1,1
hüngür,2,1,1
edo,2,0,0
).(,2,0,0
"),(",2,0,0
izah,2,1,1
güvercin,2,1,1
):,2,0,0
işbaşı,2,1,1
basket,2,1,1
alık,2,1,1
stratejist,2,0,0
devingen,2,1,1
gayri,2,1,1
çökelek,2,1,1
pm,2,0,0
süzgeç,2,1,1
yanıltma,2,1,0
oze,2,1,0
porselen,2,1,1
irtifak,2,1,1
tanzim,2,1,1
askeriye,2,1,1
baryum,2,1,1
karbonat,2,1,1
topyek,2,0,0
ekol,2,1,1
stabilizatör,2,1,1
çöktürme,2,1,0
komünizm,2,1,1
kıs,2,1,1
ulum,2,1,1
mler,2,0,0
bitişik,2,1,1
özelik,2,1,0
diplomat,2,1,1
peeling,2,0,0
botoks,2,1,1
aşiyan,2,1,1
erc,2,0,0
bülbül,2,1,1
çürütme,2,1,0
başkaldırı,2,1,1
lunapark,2,1,1
cky,2,0,0
ump,2,0,0
ilkokulda,2,1,0
yastık,2,1,1
kurbağa,2,1,1
venüs,2,0,0
napoli,2,0,0
koz,2,1,1
fön,2,0,0
vanilya,2,1,1
tarçın,2,1,1
uel,2,0,0
gaga,2,1,1
kuzgun,2,1,1
rütbe,2,1,1
albay,2,1,1
binbaşı,2,1,1
yengeç,2,1,1
ahtapot,2,1,1
mürekkep,2,1,1
kolonyal,2,1,1
tadilat,2,1,1
çince,2,0,0
bıyık,2,1,1
dayı,2,1,1
gıcır,2,1,1
fısıl,2,1,1
yelek,2,1,1
çarpış,2,1,1
nüans,2,1,1
tembel,2,1,1
kahvaltı,2,1,1
mekik,2,1,1
senfoni,2,1,1
eşek,2,1,1
krem,2,1,1
taksi,2,1,1
rastlantısal,2,1,0
habitat,2,1,1
kana,2,1,1
eşk,2,0,0
kirpik,2,1,1
ös,2,0,0
hoc,2,0,0
mukim,2,1,1
dayandırarak,2,1,0
ontoloji,2,1,1
kılıf,2,1,1
derebey,2,0,0
totalitarizm,2,1,1
şemsiye,2,1,1
mira,2,1,1
tezat,2,1,1
ites,2,0,0
unuz,2,1,1
daraltı,2,1,0
sperma,2,1,1
ksa,2,0,0
tha,2,0,0
ütopik,2,1,1
yun,2,1,1
şeb,2,1,1
leyl,2,1,0
lle,2,0,0
nejat,2,0,0
krom,2,1,1
bürün,2,1,0
şaheser,2,1,1
çini,2,1,1
melez,2,1,1
eklenti,2,1,1
tuvalet,2,1,1
fog,2,1,1
isabet,2,1,1
ontolojik,2,0,0
tübitak,2,0,0
kozmetik,2,1,1
ecza,2,1,1
lari,2,1,0
hidrojen,2,1,1
eso,2,0,0
salla,2,1,1
yanılsama,2,1,1
bağırsak,2,1,1
orf,2,0,0
içme,2,1,0
nakledil,2,1,0
selenyum,2,1,1
ono,2,0,0
smo,2,0,0
oksidasyon,2,1,1
iyot,2,1,1
doyma,2,1,0
çıngırak,2,1,1
¡,2,0,0
cevheri,2,1,0
isy,2,1,0
opy,2,0,0
nyc,2,0,0
any,2,1,0
chu,2,0,0
versiyon,2,1,1
alkaloit,2,1,1
morfin,2,1,1
sindirim,2,1,1
psikiyatrist,2,1,1
amaçlama,2,1,0
kısacası,2,1,0
inhibitör,2,0,0
seda,2,1,1
simgesel,2,1,1
tekst,2,1,1
öngör,2,1,1
endokrin,2,1,1
kalbe,2,1,0
peritonit,2,1,1
box,2,0,0
fm,2,0,0
esrar,2,1,1
irtifa,2,1,1
onda,2,1,1
konveyör,2,1,1
fosfat,2,1,1
viv,2,0,0
güzergah,2,1,1
testis,2,1,1
jy,2,0,0
sevecen,2,1,1
elli,2,1,1
hükmedil,2,1,0
müeyyide,2,1,1
yıpranma,2,1,0
enlem,2,1,1
görgül,2,1,1
devral,2,1,1
mond,2,1,1
ateşkes,2,1,1
simsar,2,1,1
rate,2,0,0
ibre,2,1,1
jan,2,0,0
elle,2,1,0
kasır,2,1,1
ikametg,2,0,0
gsm,2,0,0
işlet,2,1,0
holding,2,1,1
komanditer,2,1,1
komandite,2,1,1
malay,2,1,0
bine,2,1,1
ışıklan,2,1,1
harek,2,0,0
delegasyon,2,1,1
boo,2,0,0
ual,2,0,0
ünlen,2,1,1
ilkbahar,2,1,1
duyarlar,2,1,0
antin,2,1,0
kiraz,2,1,1
api,2,0,0
salkım,2,1,1
pf,2,0,0
kiril,2,1,0
ё,2,0,0
];,2,0,0
sofist,2,1,1
master,2,1,1
modem,2,1,1
şişman,2,1,1
dest,2,1,1
eğ,2,1,1
tutku,2,1,1
talih,2,1,1
nusret,2,0,0
olum,2,1,0
biçem,2,1,1
loader,2,0,0
ombudsman,2,0,0
karakterize,2,1,1
gali,2,1,1
kös,2,1,1
yakınsak,2,1,1
çöküş,2,1,0
koloni,2,1,1
peyk,2,1,1
tahkim,2,1,1
mutsuz,2,1,1
baht,2,1,1
orn,2,0,0
org,2,1,1
motive,2,1,1
sansür,2,1,1
sanitasyon,2,0,0
hür,2,1,1
ibare,2,1,1
tulum,2,1,1
ölçen,2,1,0
ferd,2,1,1
nakş,2,0,0
endi,2,1,1
pulluk,2,1,1
zb,2,0,0
rupi,2,1,1
yasadışı,2,1,1
yeraltı,2,1,1
kayıtdışı,2,1,1
tezg,2,0,0
heterojen,2,1,1
ulema,2,1,1
charter,2,0,0
basiret,2,1,1
salyangoz,2,1,1
saka,2,1,1
özkan,2,0,0
burs,2,1,1
kontenjan,2,1,1
cüzi,2,1,0
telif,2,1,1
tartı,2,1,1
koğuş,2,1,1
kiler,2,1,1
sanay,2,0,0
eti,2,1,0
sebebiyet,2,1,1
şahsi,2,1,1
izobar,2,1,1
evliya,2,1,1
üren,2,1,0
kaide,2,1,1
aktüer,2,0,0
etüd,2,1,1
liu,2,0,0
konsantrasyon,2,1,1
arl,2,1,0
donuk,2,1,1
yg,2,0,0
ortaokul,2,1,1
nezaket,2,1,1
otistik,2,1,1
heves,2,1,1
yatılı,2,1,1
own,2,0,0
yedinci,2,1,0
kelepçe,2,1,1
devin,2,1,1
elim,2,1,1
sabotaj,2,1,1
hacker,2,0,0
zümre,2,1,1
çığlık,2,1,1
yargısal,2,1,0
özlü,2,1,1
örd,2,1,1
hrt,2,0,0
zie,2,0,0
för,2,0,0
kalay,2,1,1
neşeli,2,1,1
glikoz,2,1,1
aft,2,1,1
vus,2,0,0
üe,2,0,0
cihangir,2,1,1
hw,2,0,0
işgün,2,1,1
bölme,2,1,1
esans,2,1,1
aminoasit,2,1,1
pane,2,0,0
gren,2,0,0
hör,2,0,0
eres,2,0,0
christian,2,0,0
seyfi,2,0,0
meden,2,1,1
cazip,2,1,1
sensör,2,1,1
disk,2,1,1
yıldırı,2,0,0
şahsiyet,2,1,1
barbaros,2,0,0
ampirik,2,1,1
ambargo,2,1,1
ase,2,1,0
çekimser,2,1,1
toparla,2,1,1
çabucak,2,1,1
ugh,2,0,0
wel,2,0,0
buhara,2,1,0
psikoterapi,2,1,1
fakt,2,1,0
bronz,2,1,1
spektroskopi,2,1,1
ary,2,1,0
alzheimer,2,1,1
piston,2,1,1
lerin,2,1,1
yardımsever,2,1,1
hangar,2,1,1
manşon,2,1,1
danışan,2,1,0
nus,2,0,0
indis,2,1,1
rakt,2,0,0
glokom,2,1,1
astsubay,2,1,1
neci,2,1,1
korunak,2,1,1
sintigrafi,2,1,1
defi,2,1,0
yazdırma,2,1,0
bariyer,2,1,1
gözenek,2,1,1
cahit,2,0,0
pakt,2,1,1
pivot,2,0,0
kupon,2,1,1
düğüm,2,1,1
hüner,2,1,1
yasan,2,1,0
sars,2,1,1
aksi,2,1,1
vik,2,1,0
patent,2,1,1
misyoner,2,1,1
ahali,2,1,1
tuş,2,1,1
terörist,2,1,1
marifet,2,1,1
cabi,2,0,0
bedevi,2,1,1
göçebe,2,1,1
mevki,2,1,1
mahzun,2,1,1
gözyaş,2,1,1
yankılan,2,1,1
hele,2,1,1
tereddüt,2,1,1
uğrun,2,1,0
halt,2,1,1
şifa,2,1,1
umm,2,1,0
nezir,2,1,1
beşer,2,1,1
zihniyet,2,1,1
itibarsızlaş,2,1,0
vz,2,1,0
kuşat,2,1,1
ulvi,2,1,1
yurdu,2,1,0
zalim,2,1,1
hurma,2,1,1
sinan,2,1,0
şerife,2,1,0
altmış,2,1,1
titizlikle,2,1,0
tecelli,2,1,1
ıy,2,1,0
vahşi,2,1,1
vk,2,0,0
esle,2,1,1
akide,2,1,1
harb,2,1,1
put,2,1,1
süregelen,2,1,1
hanif,2,0,0
müddet,2,1,1
süvari,2,1,1
mihnet,2,1,1
aydınlık,2,1,1
ızlı,2,0,0
bağın,2,1,0
mecelle,2,1,1
āt,2,0,0
vā,2,0,0
inr,2,1,0
ehl,2,1,0
bronş,2,1,1
burk,2,1,1
zab,2,1,1
ān,2,0,0
ayd,2,0,0
yaran,2,1,1
iltihap,2,1,1
tün,2,1,1
ekt,2,1,0
jm,2,0,0
nazi,2,1,0
uyarma,2,1,0
sorulma,2,1,0
öykün,2,1,1
tte,2,0,0
jane,2,1,1
vary,2,1,0
çizilme,2,1,0
anadil,2,1,1
hei,2,1,0
şuur,2,1,1
hudut,2,1,1
osu,2,1,0
nt,2,0,0
mevcudiyet,2,1,1
diyaliz,2,1,1
boşnak,2,0,0
özgüle,2,1,1
nazır,2,1,1
oturtma,2,1,1
küçümse,2,1,1
gütme,2,1,0
ith,2,0,0
sürün,2,1,1
parite,2,1,1
solo,2,1,1
defo,2,1,1
böylelikle,2,1,0
kib,2,1,1
tasnif,2,1,1
kurak,2,1,1
totaliter,2,1,1
paramiliter,2,1,1
nih,2,0,0
neoliberal,2,1,1
tke,2,0,0
lai,2,1,0
gazi,2,1,1
hariciye,2,1,1
hl,2,0,0
bahr,2,0,0
‛,2,0,0
bic,2,1,1
çimlen,2,1,1
kaynaştırma,2,1,0
analoji,2,1,1
öşür,2,1,1
hazırlıksız,2,1,0
modifikasyon,2,1,1
igo,2,0,0
kapıkul,2,1,1
tavr,2,1,0
abaza,2,1,0
fuar,2,1,1
cim,2,1,1
atlantik,2,0,0
ebe,2,1,1
apa,2,0,0
azo,2,0,0
komplikasyon,2,1,1
pl,2,0,0
kova,2,1,1
lent,2,0,0
sti,2,0,0
nod,2,1,1
fri,2,0,0
mikroskobik,2,1,1
rezi,2,1,0
nio,2,0,0
tendon,2,1,1
skleroz,2,1,1
cerrahi,2,1,1
terleme,2,1,0
orda,2,0,0
ital,2,1,0
itel,2,0,0
mesane,2,1,1
plak,2,1,1
sistit,2,1,1
penis,2,1,1
tıkanık,2,1,1
zos,2,0,0
çarpıntı,2,1,1
lol,2,0,0
çapla,2,1,1
stafilokok,2,1,1
meti,2,1,0
non,2,0,0
retina,2,1,1
immün,2,1,0
keratin,2,1,1
ruc,2,0,0
plo,2,0,0
nörolojik,2,1,1
derişim,2,1,1
streptokok,2,1,1
fermantasyon,2,1,1
skala,2,0,0
eus,2,0,0
amp,2,0,0
tibi,2,1,0
(-,2,0,0
nf,2,0,0
kontra,2,1,1
coc,2,0,0
candida,2,0,0
ido,2,0,0
efor,2,1,1
torak,2,1,1
miy,2,1,0
hidroliz,2,1,1
lösemi,2,1,1
meg,2,0,0
vas,2,0,0
bira,2,1,1
imen,2,1,0
başparmak,2,1,1
astım,2,1,1
kalsit,2,1,1
rok,2,0,0
aromatik,2,1,1
hidroksil,2,1,1
kartel,2,1,1
azledil,2,1,0
taksim,2,1,1
kalender,2,1,1
big,2,0,0
zina,2,1,1
ave,2,1,0
özlem,2,1,1
mütek,2,0,0
murabba,2,1,1
çırağ,2,1,1
belde,2,1,1
rosto,2,1,1
karadağ,2,0,0
zarif,2,1,1
luga,2,0,0
li,2,1,1
meh,2,0,0
naf,2,0,0
yesevi,2,0,0
leg,2,0,0
tta,2,0,0
chp,2,0,0
böğürtlen,2,1,1
ahududu,2,1,1
incir,2,1,1
ides,2,1,0
sopa,2,1,1
yim,2,1,1
ops,2,0,0
anavatan,2,1,1
kavran,2,1,0
antijen,2,1,1
koordinat,2,1,1
ett,2,1,0
çavdar,2,1,1
tava,2,1,1
arr,2,1,0
iznik,2,1,0
urfa,2,1,0
aşar,2,1,1
kale,2,1,1
ider,2,1,0
etin,2,1,0
zim,2,1,1
spi,2,0,0
blo,2,0,0
akaryakıt,2,1,1
way,2,0,0
’?,2,0,0
eco,2,0,0
çıpa,2,0,0
”?,2,0,0
sec,2,1,1
apc,2,0,0
inz,2,1,0
rds,2,0,0
iew,2,0,0
onal,2,1,0
clo,2,0,0
gle,2,0,0
wal,2,0,0
joy,2,0,0
ilkyardım,2,1,1
oe,2,1,0
kokpit,2,1,1
karasu,2,1,1
mayın,2,1,1
döşen,2,1,0
cii,2,0,0
nihayetinde,2,1,0
budun,2,1,1
yabancılaş,2,1,0
folklor,2,1,1
memnun,2,1,1
yumak,2,1,1
td,2,0,0
daq,2,0,0
doldurulma,2,1,0
bilinçaltı,2,1,1
seyirlik,2,1,1
müktesebat,2,1,1
gezgin,2,1,1
kaçan,2,1,0
klasisizm,2,1,1
efk,2,0,0
ressam,2,1,1
suat,2,0,0
mevzun,2,1,1
sanatk,2,0,0
kübizm,2,1,1
yaren,2,1,1
türkçeye,2,0,0
tamlayan,2,1,0
hisar,2,1,1
wu,2,0,0
müştak,2,1,1
ürk,2,1,1
miha,2,1,0
empresyonizm,2,1,1
susuz,2,1,1
piş,2,1,1
kavuk,2,1,1
vena,2,1,0
cav,2,0,0
enis,2,0,0
vezin,2,1,1
sağanak,2,1,1
tarhan,2,1,0
yalı,2,1,1
mle,2,1,1
serin,2,1,1
entegre,2,1,1
kırağı,2,1,1
dudu,2,1,1
anjin,2,1,1
zoo,2,0,0
tırman,2,1,1
adrenalin,2,1,1
eff,2,0,0
morfem,2,1,1
kökten,2,1,1
kahir,2,1,1
pot,2,1,1
monarşik,2,1,1
modül,2,1,1
dengelem,2,1,1
ihya,2,1,1
deklarasyon,2,1,1
taahhütname,2,1,1
navlun,2,1,1
birkaçı,2,1,0
kabı,2,1,0
römork,2,1,1
ibraname,2,1,1
saz,2,1,1
isyancılar,2,1,0
vy,2,1,0
obezite,2,1,1
uyor,2,1,1
seddi,2,1,0
haldun,2,1,0
taner,2,1,0
ades,2,0,0
organel,2,0,0
şemse,2,1,1
atasöz,2,1,1
sulu,2,1,1
üstad,2,1,1
zavallı,2,1,1
epigrafi,2,1,1
ozan,2,1,1
gömü,2,1,1
daldır,2,1,1
yumru,2,1,1
gündelik,2,1,1
nübüvvet,2,1,1
ack,2,0,0
dışbükey,2,1,1
batu,2,1,0
cila,2,1,1
tasarı,2,1,1
atletizm,2,1,1
işinde,2,1,1
ust,2,1,0
ocy,2,0,0
sarılık,2,1,1
dizanteri,2,1,1
oligarşi,2,1,1
intifa,2,1,1
kanalizasyon,2,1,1
reşat,2,0,0
inorganik,2,1,1
mrp,2,0,0
first,2,0,0
eğitmen,2,1,1
kırılgan,2,1,1
stabilizasyon,2,0,0
boyahane,2,1,1
$,2,0,0
silikat,2,1,1
üt,2,1,1
varoluşçu,2,1,1
revizyonist,2,1,1
konik,2,1,1
cre,2,0,0
teleskop,2,1,1
uzuv,2,1,1
mobese,2,0,0
pv,2,0,0
sembolist,2,1,1
turne,2,1,1
just,2,0,0
konumsal,2,1,0
dolandırıcılık,2,1,1
temlik,2,1,1
alev,2,1,1
kayar,2,1,1
vakum,2,1,1
arya,2,1,1
ıslahat,2,1,1
hattat,2,1,1
cahil,2,1,1
zülfikar,2,0,0
libido,2,1,1
iliş,2,1,1
alegorik,2,1,1
antimikrobiyal,2,0,0
söndür,1,1,1
çatlak,1,1,1
sıva,1,1,1
serpinti,1,1,1
oak,1,0,0
ati,1,1,1
biyomekanik,1,0,0
akıntı,1,1,1
veba,1,1,1
zeplin,1,1,1
bitirilme,1,1,0
paralizi,1,0,0
diplo,1,0,0
korkunç,1,1,1
ürik,1,0,0
adp,1,0,0
abart,1,1,1
yiz,1,1,1
eur,1,0,0
pah,1,1,1
kem,1,1,1
dalgıç,1,1,1
uyanık,1,1,1
travmatik,1,1,1
pasifik,1,1,1
kocaeli,1,1,0
enjeksiyon,1,1,1
volt,1,1,1
kilometrelerce,1,1,0
püskür,1,1,1
ürkek,1,1,1
idrarın,1,1,0
püskürme,1,1,0
kabarma,1,1,0
deformasyon,1,1,1
çizme,1,1,1
tabanca,1,1,1
sedye,1,1,1
boşalt,1,1,1
toh,1,0,0
tahriş,1,1,1
isan,1,1,0
ō,1,0,0
hok,1,0,0
klimatoloji,1,1,1
artçı,1,1,1
kronometre,1,1,1
dinamometre,1,1,1
",..",1,0,0
geciktirme,1,1,0
avize,1,1,1
zoa,1,0,0
imha,1,1,1
akyuvar,1,1,1
alyuvar,1,1,1
sandalye,1,1,1
elektrokimya,1,0,0
genelkurmay,1,1,1
dakikasında,1,1,0
mom,1,0,0
hastalan,1,1,1
buru,1,1,1
derz,1,1,1
mezat,1,1,1
uranyum,1,1,1
milyarlarca,1,1,0
astronomik,1,1,1
çir,1,1,1
ledi,1,1,1
kpa,1,0,0
dayanım,1,1,1
reb,1,0,0
taşkın,1,1,1
selin,1,1,1
kno,1,0,0
sakınma,1,1,0
dramatize,1,1,1
mukavemet,1,1,1
rafineri,1,1,1
muğla,1,0,0
boğ,1,1,1
panzehir,1,1,1
boğul,1,1,0
çıplak,1,1,1
topoğrafik,1,1,0
ikilem,1,1,1
sıkıcı,1,1,1
ogo,1,0,0
yanlışlıkla,1,1,0
metil,1,1,1
iso,1,0,0
kazıkla,1,1,1
hollywood,1,0,0
ws,1,0,0
jaw,1,0,0
rai,1,0,0
titan,1,1,1
soğan,1,1,1
bamya,1,1,1
masaüstü,1,1,0
dizüstü,1,1,1
ceride,1,1,1
havadis,1,1,1
gezilme,1,1,0
susma,1,1,0
fill,1,1,0
kalitatif,1,0,0
lipit,1,1,1
bahsedebil,1,1,0
düzenek,1,1,1
vekaleten,1,1,1
ére,1,0,0
ove,1,1,0
hour,1,0,0
buğra,1,1,1
öykünme,1,1,0
aspirin,1,1,1
ukrayna,1,0,0
solucan,1,1,1
coe,1,0,0
encümen,1,1,1
cismani,1,1,1
sözsüz,1,1,1
zabıt,1,1,1
karantina,1,1,1
menemen,1,1,1
abdal,1,1,1
gy,1,0,0
kama,1,1,1
ymp,1,0,0
heykeltıraş,1,1,1
ado,1,0,0
tele,1,1,0
renklen,1,1,0
topraklama,1,1,0
nemlen,1,1,1
etimoloji,1,1,1
aroma,1,1,1
oil,1,1,0
slip,1,1,1
ies,1,0,0
ansiklopedik,1,1,1
mecmu,1,1,1
jinekolojik,1,1,1
tarator,1,1,1
meze,1,1,1
mango,1,1,1
kekik,1,1,1
anason,1,1,1
biberiye,1,1,1
kimyon,1,1,1
ifraz,1,1,1
hoşaf,1,1,1
vai,1,0,0
osmaniye,1,0,0
yoğuşma,1,1,0
okşanma,1,1,0
gine,1,1,1
itina,1,1,1
tabut,1,1,1
işleyip,1,1,0
ebegümeci,1,1,1
sarmaşık,1,1,1
ısırgan,1,1,1
turp,1,1,1
kenger,1,1,1
hindiba,1,1,1
gelincik,1,1,1
helva,1,1,1
arapsaçı,1,1,0
çakı,1,1,1
çivi,1,1,1
modernize,1,1,1
duyumsal,1,1,0
eng,1,0,0
ial,1,0,0
hacettepe,1,0,0
sirken,1,1,0
şerbet,1,1,1
fıstık,1,1,1
robot,1,1,1
kreditör,1,0,0
pekiş,1,1,1
mermi,1,1,1
kızan,1,1,1
rahmet,1,1,1
arat,1,1,1
garson,1,1,1
ödetme,1,1,0
yazılış,1,1,0
hantal,1,1,1
cia,1,0,0
paskalya,1,1,1
gramaj,1,1,1
çıkman,1,1,0
umre,1,1,1
cereyan,1,1,1
idam,1,1,1
oymak,1,1,1
gıy,1,1,1
π,1,0,0
ρ,1,0,0
∪,1,0,0
otlat,1,1,0
motosiklet,1,1,1
sabitleş,1,1,1
koli,1,1,1
börek,1,1,1
yapıştırılma,1,1,0
istihkak,1,1,1
almaşık,1,1,1
manyetik,1,1,1
rezonans,1,1,1
sakıncalı,1,1,1
yüksük,1,1,1
avrat,1,1,1
"?”,",1,0,0
meblağ,1,1,1
önet,1,0,0
ekstre,1,1,1
sendikasyon,1,0,0
kaydedici,1,1,0
ödünle,1,1,1
vuslat,1,1,1
bilinemez,1,1,1
mevlit,1,1,1
kandil,1,1,1
üte,1,1,0
uzlaşmacı,1,1,0
((,1,0,0
müsaade,1,1,1
alta,1,1,0
dare,1,1,0
ijo,1,0,0
riayet,1,1,1
lord,1,1,1
kalpte,1,1,0
sosyokültürel,1,1,1
otonomi,1,1,1
şenlik,1,1,1
hade,1,1,0
sei,1,0,0
nd,1,0,0
deterjan,1,1,1
memorandum,1,1,1
muhtıra,1,1,1
eposta,1,1,1
tedvin,1,1,1
rastlantı,1,1,1
melodram,1,1,1
tragedya,1,1,1
hançer,1,1,1
tarak,1,1,1
sarkıt,1,1,1
kantin,1,1,1
spiral,1,1,1
şeriat,1,1,1
proforma,1,1,1
zelanda,1,1,1
spontane,1,1,1
jac,1,0,0
piramidi,1,1,0
anlık,1,1,1
sürtüşme,1,1,1
rar,1,0,0
mutedil,1,1,1
hizb,1,1,1
sarışın,1,1,1
güleryüzlü,1,1,1
somurtkan,1,1,1
corpus,1,0,0
nevrotik,1,1,1
süreğen,1,1,1
tav,1,1,1
ruf,1,1,1
teala,1,1,1
pler,1,0,0
sebat,1,1,1
îne,1,0,0
rama,1,0,0
:”,1,0,0
.“,1,0,0
müellif,1,1,1
sokum,1,1,1
fasık,1,0,0
mesken,1,1,1
teslis,1,1,1
zuhur,1,1,1
kef,1,0,0
kılık,1,1,1
ikindi,1,1,1
gömüle,1,1,1
ceği,1,0,0
nüsha,1,1,1
ibranice,1,0,0
günahk,1,0,0
ların,1,1,1
çın,1,1,1
müvekkile,1,1,0
minber,1,1,1
teh,1,0,0
addi,1,1,0
çak,1,1,1
rekat,1,1,1
ağar,1,1,1
rük,1,0,0
istidlal,1,1,1
istişare,1,1,1
buh,1,0,0
insicam,1,1,1
tekvin,1,1,1
rii,1,0,0
inanışa,1,1,0
tenasüp,1,1,1
gav,1,0,0
fıtrat,1,1,1
nahiv,1,1,1
ع,1,0,0
ش,1,0,0
ت,1,0,0
ط,1,0,0
ل,1,0,0
حة,1,0,0
erbaa,1,0,0
mücevherat,1,1,1
zahiri,1,1,1
yücel,1,1,1
abb,1,0,0
mesh,1,1,1
istikbal,1,1,1
tef,1,1,1
rahip,1,1,1
takdis,1,1,1
amentü,1,1,1
belin,1,1,0
nesih,1,1,1
fıs,1,1,1
file,1,1,1
batar,1,1,1
mürt,1,1,1
tekfir,1,1,1
dolgun,1,1,1
geçkin,1,1,1
ferah,1,1,1
boyunduruk,1,1,1
kadim,1,1,1
keramet,1,1,1
baykal,1,0,0
َن,1,0,0
ى,1,0,0
است,1,0,0
فع,1,0,0
rir,1,0,0
miz,1,1,1
murakabe,1,1,1
iffet,1,1,1
çel,1,1,1
rükün,1,1,1
kıy,1,1,1
ك,1,0,0
لا,1,0,0
lafız,1,1,1
dosdoğru,1,1,1
korkmam,1,1,0
şirk,1,1,1
lokma,1,1,1
idame,1,1,1
rızık,1,1,1
infak,1,1,1
hüccet,1,1,1
nisa,1,0,0
kıyam,1,1,1
ihlas,1,1,1
cub,1,1,1
nesep,1,1,1
yandaş,1,1,1
ceket,1,1,1
duygun,1,1,1
alınış,1,1,0
pur,1,0,0
inziva,1,1,1
kaçmış,1,1,0
dillen,1,1,1
hayız,1,1,1
imanı,1,1,0
ikrar,1,1,1
bere,1,1,1
kutsi,1,1,1
beyza,1,1,0
tutukev,1,0,0
zikri,1,0,0
mütefekkir,1,1,1
muhaddis,1,0,0
yoz,1,1,1
cehalet,1,1,1
taassup,1,1,1
guru,1,1,1
içtenlikle,1,1,0
idris,1,0,0
minare,1,1,1
ekk,1,0,0
teyemmüm,1,1,1
rud,1,0,0
zem,1,1,1
katedral,1,1,1
hakikatin,1,1,0
varis,1,1,1
yitik,1,1,1
güvenen,1,1,0
bih,1,0,0
anlaşılan,1,1,1
müstehap,1,0,0
bidat,1,0,0
izafiyet,1,1,1
taşlama,1,1,0
".),",1,0,0
candan,1,1,1
mud,1,0,0
ahdi,1,1,1
zira,1,1,1
tekrarlat,1,1,0
tekdir,1,1,1
ihl,1,0,0
ersoy,1,0,0
akse,1,1,0
külliyen,1,1,1
aşevi,1,1,0
şifahane,1,1,1
şaban,1,1,1
neslin,1,0,0
mucizevi,1,1,1
halim,1,1,1
itikat,1,1,1
maruf,1,1,1
beka,1,1,1
sett,1,1,0
gaf,1,1,1
yıprat,1,1,1
bektaşi,1,0,0
atas,1,1,0
cab,1,0,0
kulun,1,1,1
telemetre,1,1,1
infial,1,1,1
][,1,0,0
uygul,1,0,0
fikren,1,1,1
bob,1,0,0
vatka,1,1,1
mendil,1,1,1
paça,1,1,1
pantolon,1,1,1
royal,1,0,0
zannet,1,1,1
cu,1,1,1
rüçhan,1,1,1
rehin,1,1,1
poc,1,0,0
pubis,1,0,0
durduran,1,1,0
tereke,1,1,1
takibat,1,1,1
çayır,1,1,1
sca,1,0,0
gec,1,1,1
mano,1,0,0
endemik,1,1,1
enformatik,1,1,1
ğraf,1,0,0
serv,1,0,0
zincirleme,1,1,0
gur,1,0,0
semantik,1,1,1
alakart,1,1,1
gerçekten,1,1,0
mütekabiliyet,1,1,1
pragmatist,1,1,1
sahici,1,1,1
ercüment,1,0,0
behzat,1,0,0
dışavurum,1,1,1
gerçeküstü,1,1,1
hipofiz,1,0,0
folik,1,1,1
zatürre,1,1,1
kopar,1,1,1
ess,1,1,0
ilhan,1,1,1
ilh,1,0,0
jinekoloji,1,1,1
eğitsel,1,1,1
zaviye,1,1,1
lehçe,1,1,1
kadirli,1,1,0
ilgiyi,1,1,0
erte,1,1,1
intak,1,1,1
teşbih,1,1,1
yitim,1,1,1
hüviyet,1,1,1
sıçratma,1,1,0
korna,1,1,1
rölanti,1,1,1
sezilme,1,1,0
ovuştur,1,1,1
sökü,1,1,0
kaburga,1,1,1
antifriz,1,1,1
elektrolit,1,1,1
parke,1,1,1
dilen,1,1,1
mecburi,1,1,1
felç,1,1,1
çeviren,1,1,0
kalça,1,1,1
rtt,1,0,0
acemi,1,1,1
zinde,1,1,1
dökülü,1,0,0
şişirilme,1,1,0
kramp,1,1,1
basık,1,1,1
termostat,1,1,1
tali,1,1,1
belgen,1,1,0
pislik,1,1,1
kamyonet,1,1,1
süzer,1,1,0
fışkır,1,1,1
oysaki,1,1,1
vantilatör,1,1,1
kayış,1,1,1
hararet,1,1,1
soğur,1,1,1
kampana,1,1,1
fırlama,1,1,0
hala,1,1,1
korse,1,1,1
işaretleme,1,1,0
__,1,0,0
___,1,0,0
tahammül,1,1,1
merhem,1,1,1
zaruri,1,1,1
içilen,1,1,0
yut,1,1,1
bulantı,1,1,1
hıfzıssıhha,1,1,1
düşüm,1,1,0
apor,1,0,0
stator,1,1,1
rıhtım,1,1,1
δ,1,0,0
ω,1,0,0
asenkron,1,1,1
kırtasiye,1,1,1
paratoner,1,1,1
akropol,1,1,1
klima,1,1,1
dekorasyon,1,1,1
elyaf,1,1,1
fiberglas,1,1,1
metan,1,1,1
senkron,1,1,1
önt,1,1,0
full,1,1,0
elektromıknatıs,1,1,1
embriyo,1,1,1
zigot,1,1,1
dö,1,0,0
nog,1,0,0
sincap,1,1,1
kolektör,1,1,1
ziynet,1,1,1
kozmik,1,1,1
kafeterya,1,1,1
hoşnut,1,1,1
radyatör,1,1,1
bakteriyolojik,1,1,1
sürüntü,1,1,0
hekimbaşı,1,1,1
mehter,1,1,1
mukayese,1,1,1
emzik,1,1,1
yao,1,0,0
anons,1,1,1
efekt,1,1,1
yek,1,1,1
şamil,1,1,1
dizgin,1,1,1
sağır,1,1,1
rıfat,1,0,0
şefik,1,1,1
bölgeselleş,1,1,0
nazari,1,1,1
zek,1,0,0
yya,1,0,0
rf,1,0,0
phan,1,0,0
tire,1,1,1
tutuk,1,1,1
popülist,1,1,1
radikalizm,1,1,1
görenek,1,1,1
iterek,1,1,0
inmeye,1,1,1
kurtaran,1,1,0
polifonik,1,1,1
oce,1,1,0
kokteyl,1,1,1
banket,1,1,1
catering,1,0,0
oryantasyon,1,0,0
emsal,1,1,1
vaziyet,1,1,1
münhasıran,1,1,1
yiğit,1,1,1
işadam,1,1,1
gürgen,1,1,1
şimşir,1,1,1
porsuk,1,1,1
kuv,1,0,0
meyan,1,1,1
serpme,1,1,0
ahbap,1,1,1
yazınsal,1,1,0
öylesine,1,1,0
hapsedil,1,1,0
revizyon,1,1,1
içten,1,1,1
kapital,1,1,1
bare,1,1,0
tencere,1,1,1
sıkıca,1,1,0
bp,1,0,0
~,1,0,0
alkali,1,1,1
nof,1,0,0
cap,1,0,0
zımnen,1,1,1
feshet,1,1,1
sund,1,0,0
wy,1,0,0
fun,1,0,0
yangı,1,1,1
fıtık,1,1,1
örümcek,1,1,1
darbe,1,1,1
küs,1,1,1
sri,1,0,0
mahfuz,1,1,1
göst,1,0,0
tesadüfen,1,1,1
koreografi,1,1,1
simetri,1,1,1
finike,1,0,0
rehabilite,1,1,1
ayçiçek,1,1,1
porsiyon,1,1,1
toparlan,1,1,0
örme,1,1,0
jakar,1,0,0
kalıtımsal,1,1,0
ergonomi,1,1,1
xa,1,1,0
ensefalit,1,0,0
boğmaca,1,1,1
namus,1,1,1
şöhret,1,1,1
nikahlan,1,1,1
cede,1,1,1
nosyon,1,1,1
mükemmeliyet,1,1,1
kesen,1,1,0
biricik,1,1,1
parafin,1,1,1
umursa,1,1,1
kavranma,1,1,0
orient,1,0,0
küskün,1,1,1
bulmaca,1,1,1
hasat,1,1,1
nevi,1,1,1
hububat,1,1,1
yalak,1,1,1
hayri,1,1,0
gülhan,1,0,0
fot,1,0,0
çehre,1,1,1
bilhassa,1,1,1
obje,1,1,1
abla,1,1,1
imes,1,0,0
uterus,1,1,1
inkübatör,1,0,0
vaj,1,0,0
este,1,1,0
antidepresan,1,1,1
ilaçlarla,1,1,0
tamir,1,1,1
uyandıran,1,1,0
cut,1,0,0
sınık,1,1,0
şaman,1,1,1
deplasman,1,1,1
müzikalite,1,1,1
uyutma,1,1,0
bari,1,1,1
körle,1,1,1
şaşı,1,1,1
aksatma,1,1,0
etiyoloji,1,0,0
ihtiy,1,0,0
azl,1,1,0
gön,1,1,1
acaba,1,1,1
kederlen,1,1,1
cimri,1,1,1
çizen,1,1,0
peru,1,0,0
abra,1,1,1
telaş,1,1,1
meğerse,1,1,1
yürek,1,1,1
eyvah,1,1,1
titre,1,1,1
dalaş,1,1,1
bacı,1,1,1
kardaş,1,1,0
nihilizm,1,1,1
anta,1,1,0
belit,1,1,1
kli,1,0,0
silsile,1,1,1
ilgilenmiş,1,1,0
ilinti,1,1,1
çıkmaz,1,1,1
arım,1,1,1
benzemez,1,1,0
selvi,1,1,1
boykot,1,1,1
plebisit,1,1,1
lud,1,0,0
wig,1,0,0
ihvan,1,1,1
riy,1,0,0
tabii,1,1,1
lel,1,1,0
ethi,1,0,0
ağaca,1,1,0
mühür,1,1,1
tuğra,1,1,1
madalya,1,1,1
varol,1,1,1
udd,1,0,0
postmodernizm,1,1,1
salıncak,1,1,1
kaydırak,1,1,1
bisiklet,1,1,1
tramplen,1,1,1
tahterevalli,1,1,1
tünel,1,1,1
dramatik,1,1,1
vasil,1,1,0
sky,1,0,0
bordür,1,1,1
arh,1,0,0
orb,1,0,0
çelişik,1,1,1
dub,1,0,0
çektiril,1,1,0
nb,1,0,0
hayrat,1,1,1
hizmetçi,1,1,1
baklagil,1,0,0
nohut,1,1,1
tutturma,1,1,0
büyücü,1,1,1
hayran,1,1,1
klad,1,0,0
ring,1,1,1
rob,1,1,1
kıran,1,1,1
mekruh,1,1,1
klorofil,1,1,1
deta,1,1,0
dolgu,1,1,1
rene,1,1,0
yumuşatma,1,1,0
dinlence,1,1,1
kurgun,1,1,0
kostüm,1,1,1
uzlaşım,1,1,0
şalvar,1,1,1
çömlek,1,1,1
entari,1,1,1
hn,1,0,0
hler,1,0,0
cte,1,0,0
mazlum,1,1,1
halükarda,1,1,1
kadri,1,1,0
urta,1,1,0
megapiksel,1,0,0
hayyam,1,0,0
rüşt,1,1,1
maka,1,1,1
meşrubat,1,1,1
pica,1,1,0
gv,1,0,0
küçültü,1,1,0
ürm,1,0,0
polarizasyon,1,1,1
ultraviyole,1,1,1
kai,1,0,0
kou,1,0,0
anıtsal,1,1,0
ütopya,1,1,1
hamlet,1,1,1
dif,1,0,0
periyodu,1,1,0
fz,1,0,0
tungsten,1,1,1
tarik,1,1,1
reformist,1,1,1
humus,1,1,1
güldür,1,1,1
radyoloji,1,1,1
çoğaltma,1,1,0
villa,1,1,1
eniz,1,1,1
dirim,1,1,1
panter,1,1,1
ordinaryüs,1,1,1
hüsnü,1,0,0
babacan,1,1,1
enes,1,1,0
ünal,1,0,0
faul,1,1,1
korner,1,1,1
ims,1,1,0
galib,1,1,1
yenilgi,1,1,1
etap,1,1,1
lad,1,0,0
yne,1,0,0
asist,1,1,1
ryan,1,0,0
pendik,1,0,0
şerefine,1,1,0
içiyor,1,1,0
mario,1,0,0
balo,1,1,1
feyyaz,1,1,1
tekin,1,1,1
daf,1,0,0
samet,1,0,0
gökhan,1,0,0
gürkan,1,0,0
beşik,1,1,1
esp,1,0,0
roy,1,0,0
bahis,1,1,1
wk,1,0,0
êm,1,0,0
ão,1,0,0
ulo,1,0,0
semih,1,1,1
şen,1,1,1
galaksi,1,1,1
nep,1,0,0
turgay,1,1,1
ersu,1,1,0
yanal,1,1,1
lov,1,0,0
uma,1,1,1
mandıra,1,1,1
santim,1,1,1
inh,1,0,0
çeyrek,1,1,1
kulübe,1,1,1
meşin,1,1,1
hasret,1,1,1
kaka,1,1,1
antrenör,1,1,1
guard,1,0,0
tug,1,0,0
zf,1,0,0
üsküdar,1,0,0
kadıköy,1,0,0
sefalet,1,1,1
inandırma,1,1,0
kadem,1,1,1
naat,1,1,1
yb,1,0,0
teolojik,1,1,1
kazakistan,1,0,0
tepkin,1,1,0
efradı,1,1,0
qr,1,0,0
qc,1,0,0
kronoloji,1,1,1
bibliyografya,1,1,1
irli,1,0,0
zanaatkar,1,1,1
fiske,1,1,1
olos,1,0,0
aho,1,0,0
mücerret,1,1,1
benzetim,1,1,1
tayyare,1,1,1
bru,1,0,0
sancakbey,1,0,0
prestij,1,1,1
sarsıl,1,1,1
kubilay,1,0,0
leke,1,1,1
istifleme,1,1,0
veliaht,1,1,1
rem,1,1,0
kükre,1,1,1
işitsel,1,1,1
ock,1,0,0
batık,1,1,1
kefalet,1,1,1
bozkır,1,1,1
klan,1,1,1
enl,1,1,0
tibet,1,0,0
tarkan,1,0,0
tuval,1,1,1
fırlatma,1,1,0
konserve,1,1,1
pastörizasyon,1,1,1
haşlama,1,1,0
ertelenme,1,1,0
salıver,1,1,1
tekerrür,1,1,1
sms,1,0,0
hk,1,0,0
hadlerini,1,1,0
modernite,1,1,1
tıbbiye,1,1,1
yazlık,1,1,1
gökdelen,1,1,1
düşündür,1,1,1
oküler,1,1,1
dikiş,1,1,1
tutkal,1,1,1
ofset,1,1,1
litografi,1,1,1
fotoğrafik,1,1,0
kalkık,1,1,1
tümleç,1,1,1
avlu,1,1,1
daniş,1,1,0
(&,1,0,0
ogn,1,1,0
ox,1,0,0
haba,1,1,0
soyguncu,1,1,1
tıkaç,1,1,1
folyo,1,0,0
termos,1,1,1
küçültülme,1,1,0
fokus,1,0,0
kıstas,1,1,1
origami,1,0,0
çan,1,1,1
oyu,1,1,0
karkas,1,1,1
azim,1,1,1
fetha,1,1,0
diyalekt,1,1,1
hırçın,1,1,1
atonal,1,1,1
ezgi,1,1,1
fabl,1,1,1
ibe,1,1,0
itki,1,1,1
nijerya,1,0,0
artım,1,1,1
inanılan,1,1,0
sanki,1,1,1
şelale,1,1,1
sark,1,1,1
indük,1,1,0
duyumsa,1,1,1
okutman,1,1,1
genlik,1,1,1
jet,1,1,1
tehditk,1,0,0
elverdiğince,1,1,0
tısla,1,1,1
şişirme,1,1,0
imo,1,0,0
moderato,1,1,1
mezzo,1,0,0
sayışma,1,1,0
kanıksa,1,1,1
prenses,1,1,1
parodi,1,1,1
avo,1,0,0
teze,1,1,0
aha,1,1,1
faa,1,1,0
kazasker,1,1,1
sükun,1,1,1
çıldır,1,1,1
tektonik,1,1,1
karstik,1,1,1
neşr,1,0,0
ulam,1,1,1
mızıka,1,1,1
hüma,1,0,0
jüri,1,1,1
uyduru,1,1,0
niteliksiz,1,1,0
yelkovan,1,1,1
çizer,1,1,0
ıdır,1,1,1
anz,1,1,0
sau,1,0,0
oky,1,1,0
etçil,1,1,1
yırtıcı,1,1,1
ese,1,1,0
etobur,1,1,1
fus,1,0,0
mersin,1,1,1
afyonkarahisar,1,0,0
giresun,1,0,0
mevlüt,1,1,1
koç,1,1,1
imarethane,1,1,1
seyrek,1,1,1
ilga,1,1,1
büyükbaş,1,1,1
çatalca,1,1,0
cavit,1,0,0
şems,1,1,1
yazanlar,1,1,0
falez,1,0,0
manavgat,1,0,0
ergene,1,1,1
cülus,1,1,1
kireçtaş,1,1,1
kaynarca,1,1,1
sibernetik,1,1,1
oval,1,1,1
tüf,1,1,1
kampına,1,1,0
ikişer,1,1,0
umut,1,1,1
orojeni,1,1,1
metamorfizm,1,1,1
aşındır,1,1,1
eylemsi,1,1,1
güneşle,1,1,1
kolan,1,1,1
ytl,1,0,0
katip,1,1,1
fantazi,1,1,0
akça,1,1,1
cilve,1,1,1
afgan,1,0,0
kararg,1,0,0
uğ,1,0,0
''.,1,0,0
kaynaş,1,1,1
seccade,1,1,1
çorap,1,1,1
yaygı,1,1,1
keçeleş,1,1,1
hayli,1,1,1
tarihçe,1,1,1
rulo,1,1,1
birçoğu,1,1,0
doo,1,0,0
dle,1,0,0
naaş,1,1,1
müthiş,1,1,1
golf,1,1,1
amazon,1,1,1
uki,1,0,0
acilen,1,1,1
sıradağ,1,1,1
bartın,1,1,0
bayburt,1,0,0
siirt,1,0,0
ardahan,1,0,0
binen,1,1,0
füru,1,1,1
zad,1,1,1
ahan,1,1,0
yoo,1,0,0
shi,1,0,0
amele,1,1,1
mahşeri,1,1,1
halı,1,1,1
rsa,1,1,1
elver,1,1,1
onca,1,1,1
rağbet,1,1,1
alıştır,1,1,1
kamçı,1,1,1
çarık,1,1,1
durulan,1,1,1
litvanya,1,0,0
kavuşan,1,1,0
içtihat,1,1,1
kararma,1,1,0
bela,1,1,1
flört,1,1,1
eskil,1,1,0
ikta,1,0,0
anamur,1,0,0
rize,1,0,0
hatıra,1,1,1
zayiat,1,1,1
yatı,1,1,1
yırt,1,1,1
mecal,1,1,1
cebin,1,1,1
istet,1,1,0
anas,1,1,0
yanak,1,1,1
tıka,1,1,1
/',1,0,0
",”",1,0,0
dadan,1,1,1
salık,1,1,1
noktalama,1,1,0
veysel,1,0,0
sızla,1,1,1
güvenoyu,1,1,1
ufacık,1,1,1
boyuna,1,1,0
ngo,1,0,0
süzme,1,1,0
kalabalıklaş,1,1,0
törpü,1,1,1
sahtek,1,0,0
eritici,1,1,0
platin,1,1,1
iskan,1,1,1
dedikodu,1,1,1
amonyum,1,1,1
seyreltik,1,1,0
hidroklorik,1,1,1
sülfür,1,1,1
klorür,1,1,1
yatıştırıcı,1,1,1
ehir,1,1,0
hno,1,0,0
yarımküre,1,0,0
uçucu,1,1,0
eter,1,1,1
vicdani,1,1,1
anarşizm,1,1,1
iltica,1,1,1
müsabaka,1,1,1
katyon,1,1,1
metanol,1,0,0
amme,1,1,1
metrekare,1,1,1
spirali,1,1,0
fc,1,0,0
amil,1,1,1
liposuction,1,0,0
silikon,1,1,1
sığınak,1,1,1
ansızın,1,1,1
göksu,1,1,0
çamlıca,1,1,0
kırışık,1,1,1
detoks,1,1,1
pilates,1,1,1
hızma,1,1,0
dövme,1,1,1
halhal,1,1,1
tefek,1,1,1
manya,1,1,1
neşe,1,1,1
çalışkan,1,1,1
söğüt,1,1,1
keklik,1,1,1
aykut,1,0,0
yılbaşı,1,1,1
mezuniyet,1,1,1
nemrut,1,1,1
plaj,1,1,1
cübbe,1,1,1
sırma,1,1,1
bıldırcın,1,1,1
yuvarla,1,1,1
tesbih,1,1,1
karabaş,1,1,1
benek,1,1,1
sarık,1,1,1
kolonya,1,1,1
sütlaç,1,1,1
kazandibi,1,1,0
güllaç,1,1,1
şekerpare,1,1,1
dezenfekte,1,1,1
ispirto,1,1,1
dos,1,1,0
gladyatör,1,1,1
dövüş,1,1,1
makyaj,1,1,1
ruj,1,1,1
allık,1,1,1
fondöten,1,1,1
pudra,1,1,1
dilek,1,1,1
müstahak,1,1,1
sakız,1,1,1
tombala,1,1,1
pekiyi,1,1,1
ift,1,0,0
gul,1,0,0
ype,1,0,0
merkür,1,0,0
jüpiter,1,0,0
tuhafiye,1,1,1
bedesten,1,1,1
manga,1,1,1
aspiratör,1,1,1
süpürge,1,1,1
susam,1,1,1
karabiber,1,1,1
turşu,1,1,1
ydın,1,1,1
münzevi,1,1,1
müstesna,1,1,1
müşteki,1,1,1
pelikan,1,1,1
karabatak,1,1,1
flamingo,1,1,1
siyahi,1,1,1
nder,1,0,0
marley,1,1,1
teğmen,1,1,1
tabela,1,1,1
rakım,1,1,1
kıska,1,1,1
vantuz,1,1,1
üng,1,0,0
ezeli,1,1,1
havlu,1,1,1
safran,1,1,1
ıhlamur,1,1,1
amiral,1,1,1
donanma,1,1,0
lavanta,1,1,1
leylak,1,1,1
evla,1,1,1
astronot,1,1,1
düzine,1,1,1
deste,1,1,1
düello,1,1,1
öğretir,1,1,0
enişte,1,1,1
metro,1,1,1
kamuflaj,1,1,1
engi,1,0,0
kıvırcık,1,1,1
perma,1,1,1
balyaj,1,0,0
röfle,1,1,1
kıyafet,1,1,1
kaçamak,1,1,1
madd,1,0,0
kamikaze,1,1,1
atlıkarınca,1,1,1
espri,1,1,1
parıltı,1,1,1
sufle,1,1,1
jöle,1,1,1
krep,1,1,1
açgözlü,1,1,1
küstah,1,1,1
nankör,1,1,1
minibüs,1,1,1
kanyon,1,1,1
tepetaklak,1,1,1
yılan,1,1,1
yamuk,1,1,1
prizma,1,1,1
fır,1,1,1
mitoloji,1,1,1
zel,1,0,0
idealine,1,1,0
manşet,1,1,1
cou,1,0,0
zas,1,0,0
grek,1,0,0
peçe,1,1,1
ergin,1,1,1
çekirge,1,1,1
ısıl,1,1,1
efsanevi,1,1,1
anfi,1,1,1
nitrat,1,1,1
loo,1,0,0
tufan,1,1,1
münevver,1,1,1
idh,1,0,0
müsamaha,1,1,1
dural,1,1,1
akson,1,1,1
usk,1,0,0
otokrasi,1,1,1
kozalak,1,1,1
gener,1,1,0
topkapı,1,0,0
ayasofya,1,0,0
hipodrom,1,1,1
hain,1,1,1
firari,1,1,1
fevk,1,1,1
-‘,1,0,0
çığır,1,1,1
burkan,1,1,0
totem,1,1,1
zayıflatma,1,1,0
banknot,1,1,1
yeknesak,1,1,1
urs,1,1,0
sizi,1,1,1
yakacak,1,1,0
istemeyerek,1,1,0
üzgün,1,1,1
teleoloji,1,0,0
reji,1,1,1
astar,1,1,1
anca,1,1,1
romans,1,1,1
kavala,1,1,0
sq,1,0,0
indirgemek,1,1,0
şablon,1,1,1
hap,1,1,1
yürüyen,1,1,0
etnoloji,1,1,1
antropolojik,1,1,1
yetişti,1,1,0
kitabe,1,1,1
mücevher,1,1,1
mertebe,1,1,1
haşiye,1,1,1
pişmiş,1,1,0
alkış,1,1,1
yayık,1,1,1
umay,1,0,0
örtüş,1,1,0
irdeleme,1,1,0
tabip,1,1,1
sprey,1,1,1
laktoz,1,1,1
maltoz,1,1,1
sakkaroz,1,0,0
kesel,1,1,1
icu,1,1,0
uda,1,1,0
dib,1,1,1
foton,1,1,1
trajedi,1,1,1
tch,1,0,0
titreşim,1,1,1
makaslama,1,1,0
mason,1,1,1
sekans,1,0,0
polim,1,0,0
ovulasyon,1,1,1
çözünme,1,1,0
seyrel,1,1,1
formülasyon,1,1,1
solüsyon,1,1,1
kabarcık,1,1,1
kompost,1,0,0
kompoze,1,0,0
kanatlılar,1,1,0
iaz,1,0,0
ish,1,0,0
peroksit,1,1,1
sön,1,1,1
vuran,1,1,0
familya,1,1,1
acer,1,1,0
varsayımsal,1,1,0
maymun,1,1,1
vera,1,1,0
kokain,1,1,1
yurtsever,1,1,1
ktr,1,0,0
endoskop,1,0,0
sko,1,0,0
hco,1,0,0
ķ,1,0,0
tıraş,1,1,1
vakanüvis,1,1,1
lütfü,1,0,0
sept,1,0,0
gerilme,1,1,0
fid,1,1,1
seleksiyon,1,1,1
kok,1,1,1
jelatin,1,1,1
hya,1,0,0
dolaşan,1,1,0
hipermetrop,1,1,1
anormal,1,1,1
tampon,1,1,1
gençten,1,1,1
lll,1,0,0
tris,1,0,0
aze,1,1,0
hematoloji,1,1,1
moleküler,1,1,1
santrifüj,1,1,1
fibrinojen,1,0,0
öpme,1,1,0
lohusa,1,1,1
deal,1,0,0
yard,1,0,0
mahal,1,1,1
strüktür,1,1,1
nce,1,1,1
tecil,1,1,1
inat,1,1,1
″,1,0,0
ruhban,1,1,1
damlatma,1,1,0
avuç,1,1,1
dokunmatik,1,1,1
çip,1,1,1
)*,1,0,0
akredite,1,1,1
boyan,1,1,1
icl,1,1,0
oud,1,0,0
die,1,0,0
getirtil,1,1,0
down,1,0,0
matbu,1,1,1
risale,1,1,1
benzeşim,1,1,1
kano,1,1,1
sertifikasyon,1,1,1
veyahut,1,1,1
ohl,1,1,0
jargon,1,1,1
sarnıç,1,1,1
ès,1,0,0
dilenci,1,1,1
hizmetk,1,0,0
mma,1,0,0
orm,1,0,0
dostane,1,1,1
füze,1,1,1
higrometre,1,1,1
rasgele,1,1,1
reo,1,0,0
boylam,1,1,1
göstermelik,1,1,1
sürtünme,1,1,0
yerçekim,1,1,1
merkezcil,1,1,1
bölüş,1,1,1
kompozisyon,1,1,1
argon,1,1,1
helyum,1,1,1
nitrojen,1,1,1
huşu,1,1,1
hazırlatma,1,1,0
aralıklı,1,1,0
tornado,1,1,1
izoterm,1,1,1
optimizasyon,1,1,1
şahsen,1,1,1
müştereken,1,1,1
müteselsilen,1,1,1
entropi,1,1,1
siyaseten,1,1,0
mudanya,1,0,0
hizmetli,1,1,1
brifing,1,1,1
eyen,1,1,0
'.,1,0,0
tevkif,1,1,1
sonuçlandır,1,1,1
kafatası,1,1,0
antropolog,1,1,1
gözbebeği,1,1,0
abluka,1,1,1
paylaşan,1,1,0
hayırsever,1,1,1
attar,1,1,1
akt,1,1,0
kolej,1,1,1
küp,1,1,1
eq,1,0,0
izer,1,1,0
oss,1,0,0
tediye,1,1,1
gui,1,0,0
fent,1,1,1
hut,1,1,0
ºc,1,0,0
vejetasyon,1,1,1
beşle,1,1,1
işlemci,1,1,1
htm,1,0,0
host,1,0,0
alıntı,1,1,1
ötümlü,1,1,1
söyleyiş,1,1,0
paradoks,1,1,1
teorem,1,1,1
kaymak,1,1,1
anaç,1,1,1
klon,1,1,1
eda,1,1,1
ete,1,1,0
rezidans,1,1,1
outlet,1,0,0
zararlılar,1,1,0
yılson,1,1,1
fizyoloji,1,1,1
sağaltım,1,1,1
radyoterapi,1,1,1
hidroterapi,1,1,1
fizyoterapi,1,1,1
kemoterapi,1,1,1
mahrem,1,1,1
tipografi,1,1,1
vurgun,1,1,1
takviye,1,1,1
dv,1,0,0
varlıklı,1,1,1
ilgilenmeye,1,1,0
bozcaada,1,0,0
bornova,1,0,0
misket,1,1,1
"],",1,0,0
++),1,0,0
dümen,1,1,1
ф,1,0,0
ы,1,0,0
ц,1,0,0
){,1,0,0
stratosfer,1,1,1
biyosfer,1,1,1
mezosfer,1,1,1
rov,1,0,0
dm,1,0,0
itr,1,1,0
metalik,1,1,1
stl,1,0,0
yetinilme,1,1,0
yüceltilme,1,1,0
dönüştürücü,1,1,0
aritmi,1,1,1
gere,1,1,0
tık,1,1,1
gezinti,1,1,1
yumruk,1,1,1
aas,1,0,0
törel,1,1,1
şük,1,0,0
ufe,1,1,0
nihal,1,0,0
güzide,1,1,1
aygün,1,0,0
kötümser,1,1,1
çağrıştırma,1,1,0
makara,1,1,1
utr,1,1,0
cos,1,0,0
ideogram,1,0,0
zov,1,0,0
istemesini,1,1,0
ulak,1,1,1
seyis,1,1,1
ases,1,1,1
tahkikat,1,1,1
periyot,1,1,1
çorak,1,1,1
lard,1,0,0
imer,1,1,0
serbesti,1,1,1
samim,1,1,0
fehmi,1,0,0
tahsin,1,0,0
telef,1,1,1
verdirme,1,1,0
neg,1,0,0
skeç,1,1,1
keyfiyet,1,1,1
musiki,1,1,1
imf,1,0,0
ergun,1,1,0
vedat,1,1,0
skolastik,1,1,1
kontaminasyon,1,0,0
paraşüt,1,1,1
çalı,1,1,1
diken,1,1,1
sahan,1,1,1
urk,1,0,0
gayrisafi,1,1,1
ère,1,0,0
bayrami,1,1,0
utan,1,1,1
plasman,1,1,1
itc,1,0,0
uch,1,0,0
söyleş,1,1,0
moment,1,1,1
krank,1,1,1
söylemse,1,1,0
yepyeni,1,1,1
minnet,1,1,1
yahşi,1,1,1
fakih,1,1,1
gramer,1,1,1
retorik,1,1,1
eket,1,0,0
kabız,1,1,1
ihtiyari,1,1,1
akk,1,0,0
terazi,1,1,1
rumi,1,0,0
zembil,1,1,1
kaçıran,1,1,0
kibar,1,1,1
minik,1,1,1
yapt,1,1,0
bükük,1,1,1
cla,1,0,0
ass,1,1,0
oci,1,1,0
clu,1,0,0
hail,1,1,1
oley,1,1,0
ylem,1,0,0
ölçün,1,1,0
devşirme,1,1,1
reaya,1,1,1
sirküler,1,1,1
çıkartılma,1,1,0
iko,1,0,0
banliyö,1,1,1
spekülatif,1,1,1
toplatıl,1,1,0
och,1,0,0
larva,1,1,1
sürüngen,1,1,1
nasrettin,1,0,0
tör,1,1,1
tutuklu,1,1,1
yükseköğrenim,1,1,1
uyruk,1,1,1
erbaş,1,1,1
dalyan,1,1,1
mütemmim,1,1,1
teferruat,1,1,1
fiktif,1,0,0
marangoz,1,1,1
cücel,1,1,0
konsolide,1,1,1
dişil,1,1,1
düvel,1,1,1
buzağı,1,1,1
hv,1,0,0
zanaatk,1,0,0
kefil,1,1,1
seyahatname,1,1,1
hir,1,0,0
kürk,1,1,1
uzz,1,1,0
şeh,1,0,0
nektar,1,1,1
gömme,1,1,1
uğrak,1,1,1
endirekt,1,1,1
atkı,1,1,1
bıktır,1,1,1
kha,1,0,0
absorbe,1,0,0
steril,1,1,1
dinleti,1,1,1
tepegöz,1,1,1
gözaltı,1,1,1
eliş,1,1,1
yatkın,1,1,1
yaşıt,1,1,1
sekizinci,1,1,0
ilikleme,1,1,0
pütür,1,1,1
küre,1,1,1
anaokulu,1,1,1
dizim,1,1,1
kekele,1,1,1
çekinir,1,1,0
flüt,1,1,1
piyano,1,1,1
otizm,1,1,1
dudak,1,1,1
yarık,1,1,1
pesto,1,0,0
loz,1,0,0
işlenmemiş,1,1,0
sıkma,1,1,0
yaşartıcı,1,1,0
evcilik,1,1,1
)”,1,0,0
yapılış,1,1,0
araçsal,1,0,0
tevdi,1,1,1
şerefiye,1,1,1
ecrimisil,1,0,0
ät,1,0,0
lag,1,1,1
rä,1,0,0
karakol,1,1,1
vurdumduymaz,1,1,1
sinirli,1,1,1
idz,1,1,0
reflü,1,1,1
işlek,1,1,1
crm,1,0,0
ß,1,0,0
süpermarket,1,1,1
gözlükçü,1,1,1
mine,1,1,1
tasım,1,1,1
boca,1,1,1
özendirme,1,1,0
aksilik,1,1,1
donat,1,1,1
natüralizm,1,1,1
egz,1,1,0
egi,1,1,0
hasılı,1,1,1
bici,1,1,1
ishale,1,1,0
sevilir,1,1,0
doyur,1,1,1
broşür,1,1,1
terkip,1,1,1
yanaşma,1,1,0
haluk,1,1,1
levend,1,1,1
kaynakça,1,1,1
dayatma,1,1,0
ipliksi,1,1,0
batarya,1,1,1
rei,1,1,0
pere,1,0,0
yka,1,0,0
körel,1,1,1
gz,1,0,0
eug,1,0,0
ilo,1,0,0
pia,1,1,0
yeşillen,1,1,1
galeri,1,1,1
kumarhane,1,1,1
kalibrasyon,1,1,1
histeri,1,1,1
sünni,1,1,0
lübnan,1,1,0
fiber,1,1,1
şemsi,1,1,1
bulucu,1,1,0
erdal,1,0,0
ilat,1,1,0
odan,1,1,0
cho,1,0,0
sempati,1,1,1
bık,1,1,1
sıkıştırma,1,1,0
empir,1,0,0
fenomen,1,1,1
reti,1,1,0
pec,1,0,0
evir,1,1,1
üfle,1,1,1
okunuş,1,1,0
icraat,1,1,1
konvertibilite,1,1,1
prodüksiyon,1,1,1
sne,1,0,0
şarj,1,1,1
asistan,1,1,1
pusu,1,1,1
florit,1,1,0
arsenik,1,1,1
nit,1,0,0
çarptırılma,1,1,0
delik,1,1,1
epik,1,1,1
alemdar,1,1,1
delir,1,1,1
neş,1,1,0
donör,1,0,0
detektör,1,1,1
elektromanyetik,1,1,1
müşir,1,1,1
dial,1,0,0
iddialı,1,1,1
dilaltı,1,1,0
jek,1,0,0
ci,1,1,1
pert,1,0,0
cp,1,0,0
yemekhane,1,1,1
profesör,1,1,1
görm,1,1,0
lavman,1,1,1
ihbarname,1,1,1
ölçtürme,1,1,0
tuhaf,1,1,1
şişir,1,1,1
steteskop,1,1,1
toplumbilim,1,1,1
iradeyi,1,1,0
tiroit,1,1,1
oksit,1,1,1
opus,1,1,1
çürüme,1,1,0
tüberküloz,1,1,1
eşleme,1,1,0
lazım,1,1,1
mülkü,1,1,0
beyazıt,1,0,0
arami,1,1,0
chip,1,0,0
ortaköy,1,0,0
denklem,1,1,1
muhafazakar,1,1,1
defl,1,1,0
whi,1,0,0
-%,1,0,0
sığdırma,1,1,0
kıymetlen,1,1,1
tedavül,1,1,1
delin,1,1,0
transit,1,1,1
dogma,1,1,1
onam,1,1,0
sarf,1,1,1
varmayan,1,1,0
çekiliş,1,1,1
külfet,1,1,1
hiy,1,0,0
sempozyum,1,1,1
patlak,1,1,1
manuel,1,1,1
aub,1,0,0
şurup,1,1,1
derivasyon,1,1,1
nazariye,1,1,1
muasır,1,1,1
tefekkür,1,1,1
içtimai,1,1,1
ctr,1,0,0
vize,1,1,1
katmış,1,1,0
velayet,1,1,1
çalgı,1,1,1
sevimli,1,1,1
umulma,1,1,0
mesela,1,1,1
merkep,1,1,1
kuma,1,1,1
mukaddes,1,1,1
ymo,1,0,0
yu,1,1,1
enbiya,1,1,1
insanüstü,1,1,1
necat,1,1,1
düny,1,1,0
sıddık,1,0,0
cüret,1,1,1
feda,1,1,1
inilti,1,1,1
sümeyye,1,0,0
haykırış,1,1,0
miting,1,1,1
muhakkak,1,1,1
kınayı,1,1,0
beşeriyet,1,1,1
..”,1,0,0
lakin,1,1,1
yakut,1,1,1
şereflen,1,1,1
uka,1,0,0
sessizce,1,1,0
bug,1,0,0
zikir,1,1,1
sele,1,1,1
bia,1,0,0
.'',1,0,0
kafir,1,1,1
hasebiyle,1,1,0
sahife,1,1,1
mücrim,1,1,1
iff,1,0,0
etli,1,1,0
zehra,1,0,0
çarçabuk,1,1,1
turunç,1,1,1
tatsız,1,1,1
karpuz,1,1,1
aslen,1,1,1
yalanlama,1,1,0
kahin,1,1,1
sihirbaz,1,1,1
haince,1,1,0
hapset,1,1,1
ahde,1,1,0
haşr,1,0,0
ahz,1,1,0
mika,1,1,1
azrail,1,0,0
şem,1,0,0
dde,1,0,0
çö,1,0,0
lul,1,0,0
kaygılan,1,1,1
selamet,1,1,1
kun,1,0,0
gab,1,0,0
kızış,1,1,1
gın,1,0,0
rabia,1,0,0
yse,1,1,1
.’’,1,0,0
zekat,1,1,1
utta,1,1,0
iles,1,1,0
anma,1,1,1
kinin,1,1,1
cahiliye,1,1,1
ezme,1,1,0
fuhşu,1,0,0
çoğalmış,1,1,0
asayiş,1,1,1
kıldırma,1,1,0
seyi,1,0,0
cca,1,0,0
nebevi,1,1,1
ceset,1,1,1
didikle,1,1,1
uba,1,0,0
havas,1,1,1
islamı,1,0,0
tamah,1,1,1
desise,1,1,1
kandır,1,1,1
komplo,1,1,1
meşakkat,1,1,1
nimet,1,1,1
bozgun,1,1,1
matem,1,1,1
kitapsever,1,1,1
kd,1,0,0
ffa,1,0,0
tım,1,1,1
kainat,1,1,1
yeğen,1,1,1
erve,1,0,0
kanserojen,1,1,1
kurnaz,1,1,1
nut,1,0,0
tamsayı,1,1,1
koça,1,1,0
neon,1,1,1
atal,1,1,0
sezaryen,1,1,1
anketör,1,1,1
ūk,1,0,0
mün,1,1,1
baytar,1,1,1
semer,1,1,1
talaş,1,1,1
kalsifikasyon,1,0,0
komplike,1,1,1
sanatkar,1,1,1
ktir,1,0,0
āk,1,0,0
ū,1,0,0
sök,1,1,1
burhan,1,1,1
mene,1,1,1
kırın,1,1,1
köreltme,1,1,0
ilg,1,1,1
betik,1,1,1
sıyrık,1,1,1
adak,1,1,1
ña,1,0,0
-”,1,0,0
yoğurt,1,1,1
püre,1,1,1
ayran,1,1,1
lapa,1,1,1
vra,1,1,0
sperm,1,1,1
hormonal,1,1,1
kondom,1,1,1
rahim,1,1,1
forseps,1,1,1
saptırma,1,1,0
çarptırma,1,1,0
sahtekar,1,1,1
ihe,1,0,0
dantel,1,1,1
eol,1,0,0
nezih,1,1,1
berk,1,1,1
bıngıldak,1,1,1
yarıl,1,1,0
ambulans,1,1,1
ilkbaharda,1,1,0
şapka,1,1,1
bambaşka,1,1,1
rie,1,0,0
kamelya,1,1,1
madam,1,1,1
emma,1,1,0
azeri,1,1,0
nesim,1,1,1
taşeron,1,1,1
menzil,1,1,1
imaret,1,1,1
uygulayıcı,1,1,0
dejenerasyon,1,0,0
katarakt,1,1,1
müessir,1,1,1
böle,1,1,1
akın,1,1,1
zulüm,1,1,1
lala,1,1,1
irdele,1,1,1
görüngü,1,1,1
casus,1,1,1
jeofizik,1,1,1
jeoloji,1,1,1
ayart,1,1,1
betül,1,1,0
exp,1,0,0
aku,1,1,0
sürünceme,1,1,1
resen,1,1,1
vazıh,1,1,1
şemas,1,1,0
asimile,1,0,0
sırp,1,0,0
kald,1,0,0
seci,1,1,1
huzurevi,1,1,0
dahiliye,1,1,1
hamiyet,1,1,1
otsu,1,1,1
loş,1,1,1
satınal,1,1,1
şizofreni,1,1,1
kolektivizm,1,1,1
celi,1,1,1
komünist,1,1,1
dart,1,1,0
elenme,1,1,0
ıra,1,1,1
büke,1,1,0
tağşiş,1,1,1
kurd,1,1,1
çapa,1,1,1
mihrap,1,1,1
çayan,1,1,0
öt,1,1,1
seyyah,1,1,1
zedele,1,1,1
büyükbaba,1,1,1
büyükanne,1,1,1
anna,1,1,0
karen,1,1,0
inanmaz,1,1,0
kermes,1,1,1
kolhoz,1,1,1
bda,1,0,0
lehçelerini,1,1,0
komando,1,1,1
dişe,1,1,1
imon,1,0,0
istinaf,1,1,1
aray,1,1,0
izlemesini,1,1,0
edik,1,1,1
gözardı,1,1,1
atalet,1,1,1
soh,1,0,0
haydi,1,1,1
dayak,1,1,1
ecnebi,1,1,1
mn,1,0,0
telaffuz,1,1,1
açmaz,1,1,1
tarımcı,1,1,0
yersiz,1,1,1
owe,1,0,0
uil,1,0,0
mesai,1,1,1
armağan,1,1,1
biniş,1,1,0
dönüt,1,0,0
multimedya,1,0,0
şiraz,1,0,0
basketbol,1,1,1
voleybol,1,1,1
sutop,1,1,1
arsında,1,1,0
kestir,1,1,1
>=,1,0,0
zeyl,1,0,0
şaire,1,1,0
imc,1,0,0
neşret,1,1,1
yeri,1,1,0
ülker,1,1,0
yükselteç,1,1,1
ahenk,1,1,1
ispenç,1,1,1
ileriyi,1,1,0
fenotip,1,1,1
varyasyon,1,1,1
sonuçsuz,1,1,1
isyank,1,0,0
dec,1,0,0
yad,1,1,1
garipse,1,1,1
saye,1,1,1
modernizasyon,1,1,1
komple,1,1,1
uğraşı,1,1,1
time,1,1,1
balans,1,1,1
veziriazam,1,1,1
imz,1,1,0
kardinal,1,1,1
cart,1,1,1
wam,1,0,0
önsöz,1,1,1
evvelce,1,1,0
polimer,1,1,1
replik,1,1,1
glu,1,0,0
aml,1,0,0
oft,1,1,0
stop,1,1,1
floresan,1,1,1
tof,1,0,0
aura,1,0,0
rho,1,0,0
usun,1,1,1
salıveril,1,1,0
anyon,1,1,1
prostat,1,1,1
teres,1,1,1
benzen,1,1,1
asetat,1,1,1
disko,1,1,1
tromboz,1,0,0
fistül,1,1,1
roma,1,1,0
omat,1,1,0
rae,1,0,0
ateşin,1,1,1
kaşıntı,1,1,1
kıvam,1,1,1
inar,1,1,0
ipp,1,0,0
tutulum,1,1,1
malak,1,1,1
amı,1,0,0
vokal,1,1,1
hemodiyaliz,1,1,1
dermatoloji,1,1,1
şaft,1,1,1
ülser,1,1,1
sif,1,1,1
fiks,1,1,1
galiba,1,1,1
psikiyatri,1,1,1
işine,1,1,1
majör,1,1,1
depresif,1,1,1
sistol,1,1,1
blokaj,1,1,1
floresans,1,1,1
havl,1,1,0
cali,1,1,1
kie,1,1,0
γ,1,0,0
bok,1,1,1
rese,1,1,0
ciu,1,0,0
dalak,1,1,1
kabarık,1,1,1
gna,1,0,0
vulgaris,1,0,0
analjezik,1,1,1
pra,1,0,0
nal,1,1,1
amit,1,1,1
rip,1,0,0
sitoloji,1,1,1
adezyon,1,0,0
selek,1,1,1
basil,1,1,1
içerdikleri,1,1,0
rb,1,0,0
tg,1,0,0
obu,1,0,0
rti,1,0,0
uli,1,0,0
koa,1,0,0
(-),1,0,0
üreyen,1,1,0
inet,1,0,0
iss,1,1,0
foka,1,1,0
glo,1,0,0
div,1,0,0
bd,1,0,0
noc,1,0,0
tob,1,1,1
omy,1,1,0
parasempatik,1,1,1
iris,1,1,1
ereksiyon,1,0,0
sku,1,0,0
azin,1,1,0
.</,1,0,0
><,1,0,0
img,1,0,0
jpg,1,0,0
'>,1,0,0
></,1,0,0
keton,1,1,1
hemoglobin,1,1,1
bam,1,1,1
methe,1,1,0
mog,1,0,0
siy,1,1,1
rod,1,1,1
igm,1,0,0
md,1,0,0
lenfoma,1,0,0
talas,1,0,0
ryn,1,0,0
yti,1,0,0
vagina,1,1,1
eci,1,0,0
östrojen,1,1,1
tiroksin,1,1,1
’-,1,0,0
leer,1,1,0
ogu,1,1,0
çarp,1,1,1
inti,1,1,1
brom,1,1,1
inak,1,1,1
obstrüksiyon,1,1,1
moi,1,0,0
hart,1,1,1
kavi,1,1,1
plevra,1,1,1
tho,1,0,0
rm,1,0,0
katabolizma,1,1,1
pid,1,0,0
füzyon,1,1,1
opu,1,0,0
oner,1,1,0
kardiyak,1,1,1
anafilaksi,1,0,0
ürtiker,1,1,1
asf,1,0,0
pirit,1,1,1
taşikardi,1,1,1
sma,1,0,0
abad,1,1,1
lek,1,0,0
kürt,1,1,0
caf,1,0,0
sürmeli,1,1,1
tahribat,1,1,1
şeyhi,1,1,0
mensubiyet,1,1,1
güvenilme,1,1,0
hemşeri,1,1,1
zahir,1,1,1
kayyum,1,1,1
yolsuzluk,1,1,1
suma,1,1,0
hos,1,0,0
iskender,1,0,0
onn,1,1,0
taptık,1,1,0
cihet,1,1,1
imamet,1,1,1
ksh,1,0,0
karabekir,1,0,0
fevzi,1,0,0
aaa,1,0,0
isparta,1,0,0
aşil,1,1,0
uyduran,1,1,0
aybaşı,1,1,1
ezoterik,1,0,0
kabala,1,1,1
siyonizm,1,1,1
banker,1,1,1
ldl,1,0,0
berri,1,1,1
piyade,1,1,1
semai,1,1,1
göy,1,1,1
psişik,1,1,1
muştu,1,1,1
bdt,1,0,0
avarız,1,1,1
adıyaman,1,0,0
kahramanmaraş,1,0,0
meşveret,1,1,1
ahir,1,1,1
azat,1,1,1
mütevelli,1,1,1
mimarbaşı,1,1,1
femur,1,0,0
wic,1,0,0
tekfur,1,1,1
havale,1,1,1
hünk,1,0,0
teri,1,1,0
ferman,1,1,1
suv,1,0,0
cizye,1,1,1
taksitlen,1,1,0
fonlama,1,1,0
tavşan,1,1,1
menteşe,1,1,1
bröve,1,1,1
yarbay,1,1,1
mori,1,1,0
neolitik,1,1,1
ilde,1,1,0
aid,1,1,1
woo,1,0,0
peh,1,0,0
muhakeme,1,1,1
kivi,1,1,1
gelgit,1,1,1
hidrolik,1,1,1
karni,1,1,1
vor,1,0,0
biyogaz,1,0,0
ski,1,1,1
nice,1,1,1
ien,1,1,0
ıslan,1,1,1
strate,1,0,0
satrap,1,1,1
maximus,1,0,0
esis,1,0,0
fıstığı,1,1,0
ody,1,1,0
jc,1,0,0
dekar,1,1,1
maşa,1,1,1
pide,1,1,1
omurgalılar,1,1,1
kompleks,1,1,1
gee,1,0,0
klar,1,0,0
ilaçlama,1,1,0
regülatör,1,1,1
gru,1,0,0
ppe,1,0,0
drenaj,1,1,1
ô,1,0,0
akis,1,1,1
andık,1,1,1
çat,1,1,1
esmer,1,1,1
cit,1,0,0
acul,1,1,1
enu,1,1,0
ipa,1,1,0
vişne,1,1,1
erik,1,1,1
oga,1,1,0
topolojik,1,1,1
silo,1,1,1
çeltik,1,1,1
trake,1,1,1
solungaç,1,1,1
işgale,1,1,0
ulg,1,0,0
randıman,1,1,1
yığıl,1,1,0
oki,1,1,0
elastik,1,1,1
olmayışı,1,1,0
dé,1,0,0
gps,1,0,0
asimilasyon,1,1,1
yırtık,1,1,1
pırtık,1,1,1
çoluk,1,1,1
fık,1,0,0
sızdırma,1,1,0
bayır,1,1,1
ilkbaharın,1,1,0
maraş,1,0,0
liken,1,1,1
eğrelti,1,1,1
yulaf,1,1,1
melas,1,1,1
önerilme,1,1,0
permanganat,1,1,1
yemleme,1,1,0
ght,1,0,0
endoderm,1,1,1
özdek,1,1,1
rasyonalist,1,1,1
bei,1,1,0
dikim,1,1,1
kilogram,1,1,1
düşünüş,1,1,0
)/,1,0,0
ḍ,1,0,0
",+",1,0,0
/+,1,0,0
cell,1,0,0
ics,1,1,0
ped,1,1,1
fast,1,0,0
nger,1,0,0
miss,1,1,0
gecelik,1,1,1
ella,1,1,0
konvansiyonel,1,1,1
fty,1,0,0
sho,1,0,0
half,1,0,0
edib,1,1,1
coffee,1,0,0
toma,1,1,0
toe,1,0,0
dy,1,0,0
›,1,0,0
kredibilite,1,1,1
oom,1,0,0
telaşlan,1,1,1
tekila,1,1,0
esasen,1,1,1
elin,1,1,0
sys,1,0,0
susta,1,1,1
tevzi,1,1,1
him,1,0,0
yed,1,1,1
olog,1,0,0
veni,1,1,0
lütfen,1,1,1
uts,1,1,0
tw,1,0,0
hts,1,0,0
zte,1,0,0
age,1,1,0
omm,1,1,0
elen,1,1,1
dank,1,1,1
zei,1,0,0
üse,1,1,0
ever,1,1,1
eds,1,1,0
eep,1,0,0
.?,1,0,0
kau,1,0,0
hamsi,1,1,1
dereotu,1,1,1
roka,1,1,1
zencefil,1,1,1
pair,1,0,0
gic,1,0,0
itin,1,1,0
hma,1,0,0
renc,1,0,0
zw,1,0,0
chn,1,0,0
än,1,0,0
ßt,1,0,0
yıllığına,1,1,0
sürveyans,1,1,0
kodeks,1,1,1
ä,1,0,0
reçel,1,1,1
sandviç,1,1,1
çikolata,1,1,1
ilit,1,0,0
map,1,0,0
diskin,1,1,0
cei,1,0,0
read,1,0,0
our,1,1,0
oon,1,0,0
fire,1,1,1
medica,1,0,0
jou,1,0,0
rne,1,0,0
esy,1,1,0
atan,1,1,0
rafting,1,1,1
yüzücü,1,1,0
kask,1,1,1
botanik,1,1,1
sergin,1,1,1
filo,1,1,1
qq,1,0,0
qp,1,0,0
fason,1,1,1
cevher,1,1,1
ornitolog,1,0,0
dalış,1,1,0
bot,1,1,1
tou,1,0,0
taktir,1,1,1
likya,1,0,0
***,1,0,0
görkem,1,1,1
müsellem,1,1,1
jd,1,0,0
pervane,1,1,1
sena,1,1,1
hakaret,1,1,1
hilton,1,0,0
pizza,1,1,1
amorti,1,1,1
kalifiye,1,1,1
aliye,1,1,0
muallim,1,1,1
staj,1,1,1
sekretaryası,1,1,0
-|,1,0,0
adeta,1,1,1
germen,1,1,1
gey,1,0,0
ysi,1,0,0
quy,1,0,0
з,1,0,0
ш,1,0,0
р,1,0,0
nüktedan,1,1,1
açkı,1,1,1
kinaye,1,1,1
gurbet,1,1,1
şafak,1,1,1
güz,1,1,1
serap,1,1,1
damat,1,1,1
vesile,1,1,1
nevzat,1,1,1
kerime,1,1,1
lakırdı,1,1,1
iktiza,1,1,1
mensur,1,1,1
kert,1,1,1
muhabbet,1,1,1
ň,1,0,0
hiciv,1,1,1
cır,1,1,1
tolga,1,1,1
istavroz,1,1,1
kıral,1,0,0
özendiri,1,0,0
delikanlı,1,1,1
temizlikçi,1,1,1
gerilla,1,1,1
yumuşama,1,1,0
nakil,1,1,1
dalgın,1,1,1
kafe,1,1,1
değnek,1,1,1
kalıtım,1,1,1
poligon,1,1,1
manav,1,1,1
istasyonda,1,1,0
enkaz,1,1,1
yıkıntı,1,1,1
koyul,1,1,0
kumar,1,1,1
mosmor,1,1,1
tasa,1,1,1
münacat,1,1,1
dirlik,1,1,1
niko,1,0,0
tedirgin,1,1,1
batın,1,1,1
akif,1,0,0
halet,1,1,1
vicdan,1,1,1
binbir,1,0,0
süslen,1,1,0
yayar,1,1,0
katmer,1,1,1
zurna,1,1,1
karton,1,1,1
oynatılma,1,1,0
piyes,1,1,1
görücü,1,1,1
esaret,1,1,1
ftl,1,0,0
abu,1,1,1
sonlu,1,1,1
dizilim,1,1,1
adıl,1,1,1
yala,1,1,1
marine,1,1,1
fizyoterapist,1,1,1
anes,1,0,0
aruz,1,1,1
fahri,1,1,1
kısakürek,1,0,0
tifüs,1,1,1
çis,1,1,1
enti,1,1,0
ustabaşı,1,1,1
fagositoz,1,1,1
bazofil,1,0,0
!..,1,0,0
eva,1,1,0
varam,1,0,0
argüman,1,1,1
sorunsal,1,1,0
jin,1,0,0
beddua,1,1,1
titiz,1,1,1
major,1,0,0
üretra,1,1,0
wm,1,0,0
nara,1,1,1
poetik,1,0,0
uve,1,0,0
tae,1,1,0
anat,1,1,0
uns,1,1,0
ater,1,1,0
steno,1,1,1
aerodinamik,1,1,1
retrospektif,1,0,0
sala,1,1,1
leblebi,1,1,1
elektron,1,1,1
boyama,1,1,0
hof,1,0,0
idin,1,1,0
rondo,1,0,0
uyuşuk,1,1,1
skl,1,0,0
hre,1,0,0
ded,1,0,0
parola,1,1,1
epidemiyoloji,1,0,0
sew,1,0,0
itz,1,1,0
bozucu,1,1,0
morfoloji,1,1,1
cec,1,0,0
armut,1,1,1
ayva,1,1,1
pel,1,0,0
opp,1,0,0
acar,1,1,1
dut,1,1,1
roc,1,0,0
oke,1,1,0
inj,1,0,0
uv,1,0,0
over,1,1,0
dw,1,0,0
tük,1,1,1
upt,1,0,0
dondurulma,1,1,0
muzır,1,1,1
neşriyat,1,1,1
çeper,1,1,1
lamel,1,1,1
metamorfoz,1,1,1
gestalt,1,1,1
dominyon,1,1,1
silahsızlanma,1,1,1
ihin,1,0,0
agnostik,1,1,1
muğlak,1,1,1
zez,1,0,0
rau,1,0,0
estonya,1,0,0
ılı,1,1,1
suiistimal,1,1,1
soygun,1,1,1
abonman,1,1,1
öğlen,1,1,1
ahla,1,1,1
borda,1,1,1
tellal,1,1,1
batıl,1,1,1
addet,1,1,1
konteyner,1,1,1
onbeş,1,0,0
zeyil,1,1,1
kamyon,1,1,1
düşülür,1,1,0
eksiltil,1,1,0
vasiyet,1,1,1
∈,1,0,0
leye,1,1,1
rini,1,1,1
özenti,1,1,1
karay,1,1,0
gözlüm,1,1,0
varsak,1,1,0
melik,1,1,1
cef,1,0,0
reg,1,0,0
tüter,1,1,0
yaradılış,1,1,1
cani,1,1,1
zaaf,1,1,1
cılız,1,1,1
bag,1,1,1
kalkışma,1,1,0
baklava,1,1,1
çanak,1,1,1
basan,1,1,0
bib,1,0,0
methiye,1,1,1
azz,1,1,0
lda,1,0,0
baki,1,1,1
sebil,1,1,1
yur,1,0,0
homolog,1,1,1
kromatit,1,1,1
mayoz,1,1,1
mizahi,1,1,1
yassı,1,1,1
çemen,1,1,1
efa,1,0,0
layık,1,1,1
yekpare,1,1,1
bağlaç,1,1,1
senyör,1,1,1
övmek,1,1,0
lirik,1,1,1
rubai,1,1,1
tezgah,1,1,1
inanış,1,1,0
yabani,1,1,1
tutsak,1,1,1
evrenselleş,1,1,0
dün,1,1,1
fiilimsi,1,1,1
çalkantı,1,1,1
değirmen,1,1,1
kağnı,1,1,1
sırça,1,1,1
şakir,1,1,0
tatlısu,1,1,0
ozmoz,1,0,0
koful,1,1,1
ökaryot,1,1,1
kovulma,1,1,0
tamamlat,1,1,0
mane,1,0,0
müzisyen,1,1,1
aranjman,1,1,1
menajer,1,1,1
pragmatik,1,1,1
kucak,1,1,1
andı,1,1,1
işim,1,1,1
zac,1,1,1
doğaüstü,1,1,1
kendisince,1,1,1
düşünceli,1,1,1
septik,1,1,1
nuran,1,1,0
bafra,1,0,0
belek,1,1,1
ihtilal,1,1,1
tesbit,1,1,1
.–,1,0,0
sofra,1,1,1
sıçra,1,1,1
kavuşur,1,1,0
intikam,1,1,1
anlay,1,1,0
yokla,1,1,1
kasap,1,1,1
pratikte,1,1,0
bii,1,0,0
yargın,1,1,0
yağışlı,1,1,1
arkeoloji,1,1,1
filoloji,1,1,1
ergenekon,1,0,0
bozkurt,1,1,1
öss,1,0,0
coşku,1,1,1
ças,1,0,0
köklen,1,1,1
özdeştir,1,1,0
apayrı,1,1,1
vapur,1,1,1
natüralist,1,1,1
masalsı,1,1,1
destansı,1,1,1
cak,1,0,0
yüksekokul,1,1,1
.’,1,0,0
mont,1,1,1
kosa,1,1,1
karde,1,1,0
nükte,1,1,1
içim,1,1,1
geçiştirme,1,1,0
görünüşte,1,1,0
karanlık,1,1,1
istibdat,1,1,1
terkib,1,1,1
şita,1,1,1
eyi,1,1,0
engebe,1,1,1
kucaklaş,1,1,1
ötüş,1,1,0
tokalaş,1,1,1
ortalık,1,1,1
√,1,0,0
kafein,1,1,1
)=,1,0,0
²+,1,0,0
parabol,1,1,1
arttırıcı,1,1,0
örn,1,1,0
baston,1,1,1
ester,1,1,1
kolesterolü,1,1,0
nefis,1,1,1
vehim,1,1,1
muhayyile,1,1,1
güdülme,1,1,0
erit,1,1,0
ult,1,0,0
vibrasyon,1,1,1
boston,1,0,0
marke,1,1,1
psikiyatrik,1,1,1
modüler,1,1,1
huzurev,1,1,1
psikososyal,1,0,0
iskelet,1,1,1
kort,1,1,1
tow,1,0,0
qs,1,0,0
şövalye,1,1,1
sığınma,1,1,0
lof,1,0,0
takla,1,1,1
arb,1,1,1
mda,1,1,1
sö,1,0,0
dag,1,0,0
başak,1,1,1
duraksa,1,1,1
kampüs,1,1,1
xd,1,0,0
konkordato,1,1,1
cüce,1,1,1
mahir,1,1,1
uysal,1,1,1
tö,1,0,0
miyav,1,1,1
eşkenar,1,1,1
diyar,1,1,1
muta,1,1,1
erra,1,1,0
rew,1,0,0
bölük,1,1,1
şairane,1,1,1
üze,1,1,0
sokuş,1,1,0
orkestra,1,1,1
eğreti,1,1,1
‘‘,1,0,0
ortan,1,1,0
pekiştireç,1,0,0
silikleş,1,1,0
cun,1,1,1
cf,1,0,0
çöp,1,1,1
üniter,1,1,1
karıştırılma,1,1,0
okside,1,1,0
berrak,1,1,1
mefhum,1,1,1
bedava,1,1,1
vé,1,0,0
oin,1,1,0
şaşır,1,1,1
ade,1,1,0
canip,1,1,1
atfedil,1,1,0
hidrokarbon,1,1,1
hitabe,1,1,1
onuncu,1,1,0
xm,1,1,0
dow,1,0,0
mahsur,1,1,1
server,1,0,0
she,1,0,0
iab,1,0,0
define,1,1,1
prototip,1,1,1
taj,1,0,0
branş,1,1,1
mekanizasyon,1,1,1
eby,1,0,0
transistör,1,1,1
oru,1,0,0
kaw,1,0,0
obo,1,0,0
dj,1,0,0
beg,1,1,1
rado,1,0,0
dzi,1,0,0
dic,1,0,0
çatal,1,1,1
cat,1,0,0
sayfiye,1,1,1
ios,1,0,0
roid,1,0,0
pardus,1,0,0
fed,1,0,0
demo,1,0,0
mand,1,0,0
ales,1,0,0
delikli,1,1,0
akreditif,1,1,1
konşimento,1,1,1
yürütücü,1,1,0
oyl,1,1,0
volan,1,1,1
kötüleş,1,1,1
www,1,0,0
vil,1,1,0
cpu,1,0,0
bı,1,1,1
usb,1,0,0
north,1,0,0
tutacak,1,1,1
jenerik,1,1,1
daraltma,1,1,0
atm,1,1,0
eşik,1,1,1
kuz,1,1,1
vizite,1,1,1
vandalizm,1,1,1
edy,1,1,0
oynak,1,1,1
külçe,1,1,1
birara,1,1,1
itl,1,1,0
ırz,1,1,1
atfen,1,1,1
federatif,1,1,1
akord,1,1,1
muvazaa,1,1,1
zımni,1,1,1
kini,1,1,1
antakya,1,0,0
ibra,1,1,1
patolojik,1,1,1
asbest,1,1,1
chat,1,0,0
dee,1,1,0
wid,1,0,0
tipografik,1,0,0
gap,1,0,0
unk,1,0,0
dre,1,0,0
sadaret,1,1,1
zol,1,0,0
insanına,1,1,0
sancı,1,1,1
melih,1,0,0
aylak,1,1,1
bakkal,1,1,1
stem,1,0,0
anestezik,1,0,0
jit,1,0,0
·,1,0,0
mert,1,1,1
başkaldır,1,1,1
çıkartma,1,1,0
dinamo,1,1,1
keb,1,1,1
selüloz,1,1,1
vitr,1,0,0
ivi,1,1,0
sönme,1,1,0
morar,1,1,1
lge,1,0,0
mızrak,1,1,1
kauçuk,1,1,1
ged,1,1,1
ette,1,1,0
ttl,1,0,0
yc,1,0,0
dezenfektan,1,1,1
içeriğine,1,1,0
kopan,1,1,0
poşe,1,0,0
katalizör,1,1,1
wey,1,0,0
demografi,1,1,1
angajman,1,1,1
migren,1,1,1
keç,1,0,0
esz,1,1,0
sıtma,1,1,1
kolera,1,1,1
ög,1,0,0
zıpla,1,1,1
yafta,1,1,1
egoist,1,1,1
ikli,1,1,1
korpus,1,0,0
kall,1,1,0
mesel,1,1,1
oph,1,0,0
ude,1,1,0
pbs,1,0,0
oad,1,0,0
yontma,1,1,0
hazinedar,1,1,1
keşiş,1,1,1
kerem,1,1,1
ikiz,1,1,1
üml,1,0,0
czy,1,0,0
taklidi,1,1,1
ihaleyi,1,1,0
yakınsama,1,1,0
fanila,1,1,1
giydirilme,1,1,0
typ,1,0,0
monografi,1,1,1
spagetti,1,1,1
topoloji,1,1,1
hassa,1,1,1
karak,1,0,0
riz,1,1,1
mangal,1,1,1
korunan,1,1,0
ikileme,1,1,0
argın,1,1,1
varil,1,1,1
bidon,1,1,1
özge,1,1,1
önsezi,1,1,1
utangaç,1,1,1
piskopos,1,1,1
papaz,1,1,1
mağduriyet,1,1,1
kerte,1,1,1
ava,1,1,0
başıboş,1,1,1
kanlıca,1,1,0
düzlük,1,1,1
ibr,1,1,0
∞,1,0,0
taksir,1,1,1
zimmet,1,1,1
düve,1,1,1
yürürke,1,0,0
arbede,1,1,1
yavuz,1,1,1
kavmi,1,1,1
atil,1,1,0
vandal,1,1,1
habbe,1,1,1
saksı,1,1,1
salya,1,1,1
içtihadı,1,1,0
bileşke,1,1,1
materyalin,1,1,0
eril,1,1,1
yalman,1,1,1
çi,1,1,1
aciliyet,1,1,1
duruşma,1,1,1
aceleci,1,1,1
önal,1,0,0
saptırıcı,1,1,0
lr,1,0,0
tokyo,1,1,1
fasıl,1,1,1
kongo,1,0,0
sürünme,1,1,0
yakınsa,1,1,1
tertip,1,1,1
üstel,1,1,1
logaritmik,1,1,1
etanol,1,1,1
kamışı,1,1,0
vet,1,1,0
kambur,1,1,1
narin,1,1,1
ugu,1,0,0
kolye,1,1,1
bert,1,1,1
rand,1,1,1
amb,1,0,0
μ,1,0,0
sayman,1,1,1
dah,1,0,0
sug,1,0,0
dok,1,1,1
kurutulma,1,1,0
depozit,1,1,1
stp,1,0,0
akva,1,0,0
kıskanç,1,1,1
büyüklen,1,1,1
literatür,1,1,1
müphem,1,1,1
tababet,1,1,1
kondisyon,1,1,1
umde,1,1,1
macit,1,0,0
kültürlen,1,1,0
sınanma,1,1,0
statüko,1,1,1
harem,1,1,1
gizlen,1,1,0
mesih,1,0,0
bağdaşık,1,1,1
gidilme,1,1,0
kaçıl,1,1,1
kapkaç,1,1,1
suret,1,1,1
vakar,1,1,1
uygu,1,0,0
düşkün,1,1,1
muharrir,1,1,1
seyyid,1,0,0
eğik,1,1,1
muvazene,1,1,1
ıstılah,1,1,1
saplan,1,1,0
kapanış,1,1,0
hakiki,1,1,1
tezkiye,1,1,1
delalet,1,1,1
sayan,1,1,0
yüks,1,1,0
alçakgönüllü,1,1,1
talimatname,1,1,1
pekçok,1,1,1
ofa,1,1,0
pedagojik,1,1,1
kolaj,1,1,1
fermuar,1,1,1
mukaddem,1,1,1
tefrika,1,1,1
bev,1,0,0
kerpiç,1,1,1
kasis,1,1,1
zed,1,0,0
lokman,1,1,0
nk,1,0,0
haşir,1,1,1
terminoloji,1,1,1
şemail,1,1,1
hta,1,0,0
cv,1,0,0
tenkidi,1,1,1
kia,1,1,0
app,1,0,0
transkripsiyon,1,1,1
özveri,1,1,1
himmet,1,1,1
vezir,1,1,1
add,1,0,0
ekstern,1,0,0
misel,1,1,1
külleme,1,1,0
gid,1,1,1
gelim,1,1,0
bağlaş,1,1,1
gede,1,1,0
gülşen,1,1,0
naz,1,1,1
ame,1,0,0
biyografik,1,1,1
topuz,1,1,1
gotik,1,1,1
fresk,1,1,1
yaldız,1,1,1
pis,1,1,1
ott,1,1,0
antoloji,1,1,1
gergi,1,1,1
nau,1,1,0
step,1,1,1
topal,1,1,1
cerrah,1,1,1
yığın,1,1,1
tercüme,1,1,1
temizleyici,1,1,0
fukara,1,1,1
incitme,1,1,0
karaca,1,1,1
bz,1,0,0
ida,1,1,0
anarşi,1,1,1
suçsuz,1,1,1
metodoloji,1,1,1
aland,1,0,0
külhan,1,1,1
sonuncu,1,1,1
olumsuzlama,1,1,0
kao,1,0,0
çim,1,1,1
gazze,1,1,0
kitabet,1,1,1
'-,1,0,0
yeg,1,1,1
pâ,1,0,0
gayet,1,1,1
pür,1,1,1
işret,1,1,1
nihayet,1,1,1
ayın,1,1,1
nib,1,0,0
şev,1,1,1
solgun,1,1,1
nekroz,1,1,1
kıt,1,1,1
bolca,1,1,1
kategorik,1,1,1
tefriş,1,1,1
döşeme,1,1,1
mihver,1,1,1
evr,1,1,1
elem,1,1,1
koleksiyon,1,1,1
eşantiyon,1,0,0
ihmalkar,1,1,1
malva,1,0,0
akdin,1,1,0
müspet,1,1,1
jus,1,0,0
vaftizhane,1,1,1
ept,1,0,0
etnograf,1,1,1
tavuğu,1,1,0
müstahsil,1,1,1
sına,1,1,1
nok,1,0,0
alarm,1,1,1
acem,1,0,0
aksiyon,1,1,1
memluk,1,1,1
sembolize,1,1,1
zia,1,0,0
eles,1,1,0
intern,1,0,0
kepçe,1,1,1
ekili,1,1,1
nac,1,0,0
daim,1,1,1
sefir,1,1,1
ineği,1,1,0
teselsül,1,1,1
vod,1,0,0
rya,1,0,0
biyolog,1,1,1
şerik,1,1,1
ünüz,1,1,1
penguen,1,1,1
ayıl,1,1,1
antilop,1,1,1
panda,1,1,1
madun,1,1,1
peder,1,1,1
seküler,1,1,1


==> results/paper_eval/trmmlu/trmmlu_tokens_unigram-64k.csv <==
token,count,is_turkish,is_pure
▁,12829,0,0
.,8056,0,0
ı,7012,1,1
?,6259,0,0
",",5287,0,0
▁ve,5114,1,1
▁aşağıdaki,4624,1,0
▁hangisi,4561,1,0
lerden,4248,1,1
▁bir,2537,1,1
’,2270,0,0
0,2049,0,0
1,2005,0,0
-,1979,0,0
dir,1961,1,1
a,1335,1,1
nin,1291,1,1
▁ile,1196,1,1
2,1168,0,0
e,1081,1,1
▁değildir,1039,1,0
in,1016,1,1
nın,986,1,1
n,973,1,1
i,932,1,1
▁için,931,1,1
▁olarak,913,1,0
9,877,0,0
▁biri,873,1,1
lı,811,1,1
de,799,1,1
5,792,0,0
▁hangi,744,1,1
▁bu,665,1,1
ler,660,1,1
3,644,0,0
da,642,1,1
den,636,1,1
),635,0,0
▁olan,634,1,0
ne,620,1,1
▁en,620,1,1
lar,609,1,1
▁ilgili,591,1,1
▁dört,587,1,1
▁olması,585,1,0
v,574,1,1
▁ne,571,1,1
nde,560,1,1
na,559,1,1
▁soru,555,1,1
▁göre,548,1,1
▁şık,548,1,1
▁“,545,0,0
k,542,0,0
4,537,0,0
▁yer,533,1,1
”,524,0,0
▁(,523,0,0
leri,517,1,1
ın,516,1,1
▁ifade,514,1,1
8,509,0,0
dan,470,1,1
▁da,465,1,1
6,462,0,0
ya,460,1,1
▁-,423,0,0
lerin,415,1,1
▁arasında,405,1,0
te,399,1,1
lik,384,1,1
▁ad,371,1,1
si,370,1,1
le,367,1,1
7,367,0,0
▁de,364,1,1
s,358,1,1
▁sosyal,353,1,1
▁daha,352,1,1
',350,0,0
li,345,1,1
▁ilk,344,1,1
t,343,1,1
ları,343,1,1
▁temel,340,1,1
▁iş,330,1,1
▁yalnız,324,1,1
▁verilir,318,1,0
ların,313,1,1
ye,306,1,1
ni,305,1,1
m,300,1,1
▁her,298,1,1
▁çok,294,1,1
dır,292,1,1
▁veya,289,1,1
nda,284,1,1
▁doğru,282,1,1
▁biridir,279,1,0
l,279,1,1
ta,275,1,1
/,273,0,0
d,267,0,0
▁tarafından,266,1,0
▁olduğu,263,1,0
▁ya,262,1,1
▁yukarıdaki,262,1,0
▁gelir,260,1,1
u,257,1,1
▁türkiye,256,1,0
▁bilgi,255,1,1
la,254,1,1
z,248,1,1
▁yanlıştır,248,1,0
▁v,246,1,1
▁genel,242,1,1
nden,233,1,1
▁içinde,232,1,1
▁eğitim,229,1,1
▁ekonomik,226,1,1
▁b,225,0,0
r,218,1,1
▁zaman,217,1,1
▁özel,217,1,1
nı,215,1,1
lık,214,1,1
▁uluslararası,212,1,1
▁ortaya,211,1,0
▁yeni,211,1,1
▁sistemi,209,1,0
▁türk,208,0,0
▁farklı,207,1,1
▁yüksek,207,1,1
▁fazla,199,1,1
▁gibi,197,1,1
▁kaç,195,1,1
▁alan,194,1,1
▁devlet,193,1,1
▁üretim,192,1,1
▁vergi,192,1,1
▁insan,190,1,1
▁kabul,190,1,1
▁kamu,189,1,1
un,189,1,1
▁karşı,188,1,1
sı,185,1,1
ndan,183,1,1
▁büyük,182,1,1
▁verilen,182,1,0
daki,181,1,1
yi,179,1,1
▁toplumsal,179,1,1
▁kullanılan,177,1,0
▁yapılan,176,1,0
▁eden,176,1,0
▁yönetim,174,1,1
▁az,174,1,1
▁önemli,174,1,1
an,174,1,1
;,173,0,0
▁sigorta,172,1,1
▁iki,172,1,1
▁şekilde,172,1,0
▁doğrudur,171,1,0
▁sonra,171,1,1
nun,168,1,1
▁gereken,167,1,0
▁–,167,0,0
f,166,0,0
▁sahip,166,1,1
▁uygun,165,1,1
▁hizmet,164,1,1
lardan,164,1,1
▁dış,163,1,1
b,163,0,0
▁tek,162,1,1
:,162,0,0
▁para,161,1,1
lerini,161,1,1
▁dünya,160,1,1
▁edilen,160,1,0
sa,159,1,1
▁kişi,157,1,1
▁o,156,1,1
▁almaz,156,1,0
▁•,156,0,0
▁olmak,154,1,0
▁aynı,154,1,1
▁ürün,154,1,1
▁satış,154,1,1
▁çalışma,153,1,1
▁tüm,153,1,1
yle,151,1,1
▁diğer,148,1,1
▁işletmenin,146,1,0
▁re,145,1,1
▁faiz,145,1,1
▁hangisinin,144,1,0
▁yönetimi,143,1,0
ten,143,1,1
▁hava,141,1,1
▁iletişim,141,1,1
▁elde,140,1,1
larını,139,1,1
▁vardır,139,1,0
▁oranı,138,1,0
▁maliyet,138,1,1
▁kontrol,137,1,1
larından,137,1,1
▁mal,137,1,1
er,137,1,1
y,137,1,1
▁ilişkin,136,1,1
▁güvenlik,136,1,1
▁kadar,136,1,1
▁sağlık,134,1,1
tan,132,1,1
larının,132,1,1
lerinden,131,1,1
▁sağlamak,131,1,0
▁ilkesi,131,1,0
▁su,130,1,1
lere,130,1,1
h,130,0,0
(,130,0,0
lerinin,129,1,1
▁avrupa,129,0,0
ma,129,1,1
▁iyi,128,1,1
tır,127,1,1
▁yöntemi,127,1,0
en,127,1,1
▁kendi,127,1,1
▁hakkı,127,1,0
▁m,127,1,1
▁ücret,127,1,1
▁sadece,126,1,1
▁verilmiştir,126,1,0
▁çevre,126,1,1
▁sermaye,126,1,1
tir,124,1,1
▁kanunu,123,1,0
▁işletme,123,1,1
▁açık,122,1,1
izm,122,1,0
▁afet,121,1,1
▁etmek,121,1,0
▁yönelik,121,1,1
▁aile,121,1,1
▁özelliklerinden,121,1,0
▁alma,121,1,0
▁osmanlı,121,0,0
▁birliği,121,1,0
▁birlikte,120,1,1
▁tam,119,1,1
▁üzerinde,118,1,0
▁%,118,0,0
▁bağlı,117,1,1
▁el,117,1,1
ce,117,1,1
▁f,117,0,0
▁alır,116,1,0
▁karar,116,1,1
yla,116,1,1
▁müşteri,116,1,1
▁neden,115,1,1
▁yılında,115,1,0
▁arasındaki,115,1,0
▁risk,114,1,1
▁hem,114,1,1
sel,114,1,1
▁abd,114,1,1
▁c,113,0,0
sini,113,1,1
▁toplam,113,1,1
▁yıl,112,1,1
lara,112,1,1
▁iç,112,1,1
yı,112,1,1
el,111,1,1
▁the,111,0,0
ş,110,1,1
▁t,110,1,1
▁pazarlama,110,1,0
î,109,0,0
▁kur,109,1,1
▁ticaret,108,1,1
▁finansal,108,1,1
dur,108,1,1
▁/,108,0,0
hz,107,0,0
▁ortak,106,1,1
▁önce,106,1,1
▁s,106,1,1
▁kurulu,106,1,1
▁bütün,105,1,1
▁olmayan,105,1,0
▁bulunan,104,1,0
▁gelen,104,1,0
▁kanun,104,1,1
ge,104,0,0
▁olur,103,1,0
me,103,1,1
▁uzun,103,1,1
▁ay,103,1,1
ti,102,1,1
▁düşük,102,1,1
▁çocuk,102,1,1
deki,102,1,1
o,101,1,1
p,100,0,0
▁yol,100,1,1
di,99,1,1
ca,99,1,1
▁türü,99,1,0
▁denetim,98,1,1
▁değeri,98,1,0
al,97,1,1
ki,97,1,1
▁pazar,97,1,1
ü,97,1,1
ci,96,1,1
▁fiyat,95,1,1
▁son,94,1,1
▁söz,94,1,1
▁kurum,94,1,1
▁sabit,94,1,1
▁eder,94,1,1
▁değer,94,1,1
▁kim,94,1,1
▁edilmesi,93,1,0
▁ana,93,1,1
▁yerine,92,1,0
lerine,92,1,1
▁sistem,92,1,1
lu,92,1,1
▁bilim,91,1,1
▁amacıyla,91,1,0
mesi,91,1,1
man,91,1,1
▁allah,91,0,0
▁açısından,90,1,0
▁yaklaşımı,90,1,0
▁düzeyi,90,1,0
▁piyasa,90,1,1
▁hakkında,89,1,0
▁savaşı,89,1,0
▁toplum,89,1,1
se,89,1,1
▁gerekli,89,1,1
▁bakanlığı,89,1,0
▁kültür,89,1,1
c,89,0,0
▁ise,89,1,1
▁olma,89,1,0
▁vergisi,89,1,0
▁kısa,88,1,1
cı,88,1,1
larla,88,1,1
ken,88,1,1
▁efendi,88,1,1
▁ait,87,1,1
▁kurumsal,87,1,0
▁hedef,87,1,1
▁satın,87,1,1
▁modeli,87,1,0
▁belirli,86,1,1
▁hizmetleri,86,1,0
▁okul,86,1,1
▁gün,85,1,1
▁yapılması,85,1,0
▁mu,85,1,1
▁bazı,85,1,1
▁geri,85,1,1
▁sağlayan,85,1,0
▁zarar,84,1,1
▁din,84,1,1
▁idare,83,1,1
miz,83,1,1
▁etkili,83,1,0
▁eski,82,1,1
▁ekonomi,82,1,1
▁çıkan,81,1,0
▁sorumluluk,81,1,1
▁araç,81,0,0
▁merkezi,81,1,1
▁dönem,81,1,1
▁p,81,0,0
ze,80,1,1
at,80,1,1
▁yargı,80,1,1
▁örgüt,80,1,1
g,80,0,0
▁alt,79,1,1
▁meydana,79,1,0
▁esas,79,1,1
▁etme,79,1,0
▁yoktur,79,1,0
▁etkisi,79,1,0
▁kalkınma,79,1,0
▁var,79,1,1
▁politika,79,1,1
▁teorisi,79,1,0
▁stok,79,1,1
▁trafik,79,1,1
▁yardım,78,1,1
x,78,1,1
▁durumunda,77,1,0
▁değerlendirme,77,1,0
▁verme,77,1,0
us,77,1,1
▁kültürel,77,1,1
▁kavram,77,1,1
▁ab,77,1,1
▁islam,77,0,0
bu,77,1,1
▁araştırma,77,1,1
▁üzere,76,1,1
ması,76,1,1
▁dayalı,76,1,1
▁gerçek,76,1,1
▁görev,76,1,1
▁öğretim,76,1,1
▁d,76,0,0
im,76,1,1
▁ali,76,1,1
▁belirlenmesi,75,1,0
▁bakım,75,1,1
▁sözleşmesi,75,1,0
▁yaklaşım,75,1,1
▁nasıl,75,1,1
▁planlama,75,1,0
▁kaynak,75,1,1
▁ülke,75,1,1
▁sürekli,74,1,1
▁yeniden,74,1,0
▁süresi,74,1,0
▁mali,74,1,1
▁dönemi,74,1,0
ün,74,1,1
▁tl,74,0,0
▁üzerine,73,1,0
▁planı,73,1,0
▁yukarıda,73,1,0
▁devletin,73,1,0
lerde,73,1,1
▁küçük,73,1,1
▁veri,73,1,1
▁doğrudan,73,1,1
▁reklam,73,1,1
▁çocukların,73,1,0
▁politikası,73,1,0
▁serbest,72,1,1
▁olmalıdır,72,1,0
▁istihdam,72,1,1
▁içerisinde,72,1,0
▁tarım,72,1,1
▁öğrenme,72,1,0
leme,72,1,1
▁bağımsız,72,1,1
▁maliyetleri,72,1,0
▁devleti,72,1,0
▁etkin,71,1,1
▁durum,71,1,1
▁sanayi,71,1,1
▁geniş,71,1,1
▁kişisel,71,1,0
▁süre,71,1,1
▁ingiltere,71,0,0
▁bin,71,1,1
▁personel,71,1,1
▁hukuk,71,1,1
sal,71,1,1
▁alınması,70,1,0
▁almanya,70,0,0
▁başka,70,1,1
▁grup,70,1,1
▁hak,70,1,1
▁bankası,70,1,0
▁eğitimi,70,1,0
▁ödeme,70,1,0
▁talep,70,1,1
▁gider,70,1,1
luk,70,1,1
▁sınıf,70,1,1
▁yaşam,69,1,1
▁yabancı,69,1,1
▁artması,69,1,0
lığı,69,1,1
liği,69,1,1
▁yatırım,69,1,1
▁kredi,69,1,1
ül,69,1,1
▁doğal,68,1,1
ir,68,1,1
▁göz,68,1,1
lama,68,1,1
▁boş,68,1,1
▁çalışan,68,1,0
▁kapsamında,68,1,0
▁ticari,68,1,1
▁kâr,68,0,0
▁güç,68,1,1
▁sırasında,67,1,0
▁analizi,67,1,0
▁konusunda,67,1,0
▁hareket,67,1,1
▁suç,67,1,1
lerle,67,1,1
▁antlaşması,67,1,0
▁üst,66,1,1
▁adı,66,1,0
▁ihtiyaç,66,1,1
▁kadın,66,1,1
▁bireyin,66,1,0
▁faaliyet,66,1,1
▁örnekleme,66,1,0
▁is,66,1,1
▁ikinci,66,1,0
▁uygulama,66,1,1
▁peygamber,66,1,1
▁bireysel,65,1,1
▁özellikleri,65,1,0
▁kan,65,1,1
ik,65,1,1
▁faktörlerden,65,1,0
▁sözleşme,65,1,1
▁x,65,1,1
▁medya,65,1,1
▁merkez,65,1,1
lü,65,1,1
▁yerel,64,1,1
▁amaç,64,1,1
▁yıllık,64,1,1
siz,64,1,1
▁alınan,64,1,0
zi,64,1,1
▁stratejisi,64,1,0
it,64,1,1
▁amacı,63,1,0
▁edilir,63,1,0
▁sayısı,63,1,0
▁oluşan,63,1,0
▁ulusal,63,1,1
▁deniz,63,1,1
▁yapı,63,1,1
▁ön,63,1,1
▁kişinin,63,1,0
yan,63,1,1
▁üç,63,1,1
▁küresel,63,1,1
mek,63,1,1
▁yapan,63,1,0
laşma,63,1,1
ndeki,63,1,1
▁envanter,63,1,1
▁öz,63,1,1
▁işveren,62,1,1
▁yapmak,62,1,0
▁tercih,62,1,1
▁altında,62,1,0
▁milli,62,1,1
ım,62,1,1
▁kuramı,62,1,0
▁sendika,62,1,1
▁döneminde,62,1,0
ter,61,1,1
▁olduğunu,61,1,0
▁bilgiler,61,1,0
▁süreci,61,1,0
▁etki,61,1,1
▁ancak,61,1,1
▁ceza,61,1,1
▁paşa,61,1,1
istan,61,1,0
▁bulunması,61,1,0
▁fiziksel,61,1,0
ch,61,0,0
▁gerekir,60,1,0
▁yakın,60,1,1
▁beş,60,1,1
▁yapısı,60,1,0
▁rekabet,60,1,1
▁siyasal,60,1,1
▁sisteminin,59,1,0
▁kent,59,1,1
leşme,59,1,1
▁tüketici,59,1,0
▁ele,59,1,1
▁türkçe,59,0,0
▁ortalama,59,1,1
tay,59,1,1
▁w,59,0,0
▁haber,59,1,1
▁biçimde,59,1,0
▁küreselleşme,59,1,0
▁kalite,59,1,1
▁fransa,59,0,0
▁gelişim,58,1,1
▁acil,58,1,1
▁meslek,58,1,1
▁nedir,58,1,1
▁etmesi,58,1,0
▁orta,58,1,1
▁borç,58,1,1
lo,58,0,0
▁ek,58,1,1
▁an,58,1,1
ar,58,1,1
lerinde,58,1,1
▁eşit,58,1,1
▁geleneksel,58,1,0
▁sanat,58,1,1
▁taşıma,58,1,0
▁yaş,58,1,1
▁batı,58,1,1
▁at,58,1,1
▁proje,58,1,1
▁görüş,58,1,1
▁büyüme,58,1,0
▁mü,58,1,1
▁adlı,58,1,0
▁sonucu,57,1,0
▁etik,57,1,1
▁g,57,0,0
ka,57,1,1
▁temsil,57,1,1
▁dikkat,57,1,1
▁savaş,57,1,1
▁miktarı,57,1,0
▁fayda,57,1,1
▁eğrisi,57,1,0
▁be,57,1,1
▁gösteren,56,1,0
▁kara,56,1,1
▁vermek,56,1,0
▁sağlanması,56,1,0
▁işçi,56,1,1
▁mi,56,1,1
▁yeri,56,1,0
▁genellikle,56,1,1
▁siyasi,56,1,1
▁maliyeti,56,1,0
▁dil,55,1,1
to,55,0,0
▁müdahale,55,1,1
▁aracı,55,1,1
▁olmuştur,55,1,0
▁olmaması,55,1,0
▁analiz,55,1,1
▁eş,55,1,1
▁muhasebe,55,1,1
▁performans,55,1,1
▁kon,55,1,1
=,55,0,0
▁ki,55,1,1
▁mar,55,0,0
ndaki,54,1,1
▁hızı,54,1,0
▁toplumun,54,1,0
▁kullanılır,54,1,0
▁to,54,0,0
larına,54,1,1
▁konu,54,1,1
▁işbirliği,54,1,0
▁sağlar,54,1,0
ve,54,1,1
▁me,54,1,1
sav,54,1,1
▁durumu,53,1,0
▁sayılı,53,1,1
▁kaynakları,53,1,0
▁turizm,53,1,1
▁tür,53,1,1
▁ilkeler,53,1,0
▁...,53,0,0
▁kurumlar,53,1,0
▁istanbul,53,0,0
▁gelişme,53,1,1
▁örnek,53,1,1
▁veren,53,1,0
▁arası,53,1,0
▁buna,53,1,1
▁sipariş,53,1,1
▁ilişki,53,1,1
▁internet,53,0,0
▁halk,53,1,1
▁he,53,1,1
▁kat,52,1,1
▁insanların,52,1,0
▁alacak,52,1,1
▁dikkate,52,1,0
▁nüfus,52,1,1
▁teknolojik,52,1,1
▁bilimsel,52,1,1
▁nedeniyle,52,1,0
▁ev,52,1,1
▁kar,52,1,1
▁enerji,52,1,1
▁ha,52,1,1
lendirme,52,1,1
▁yetki,52,1,1
▁bütçe,52,1,1
▁anayasa,52,1,1
▁şirket,52,1,1
▁tarihi,52,1,1
ine,51,1,1
mi,51,1,1
▁psikolojik,51,1,1
▁verilmesi,51,1,0
▁yasal,51,1,1
▁amaçları,51,1,0
▁sonucunda,51,1,0
▁hakları,51,1,0
▁alanı,51,1,0
lanma,51,1,1
▁belli,51,1,1
▁tüketim,51,1,1
▁modern,51,1,1
▁yoluyla,51,1,0
mak,51,1,1
▁müslüman,51,1,1
▁?,50,0,0
▁değil,50,1,1
▁gücü,50,1,0
▁plan,50,1,1
sin,50,1,1
▁net,50,1,1
▁h,50,0,0
▁programı,50,1,0
cilik,50,1,1
bi,50,1,1
▁model,50,1,1
▁ver,50,1,1
▁ilişkiler,50,1,0
ri,50,1,1
▁buz,50,1,1
▁teknik,49,1,1
▁hizmeti,49,1,0
▁sivil,49,1,1
▁konusu,49,1,0
be,49,1,1
▁kavramı,49,1,0
▁kol,49,1,1
ke,49,1,1
▁çıkar,49,1,1
▁davranış,49,1,1
▁türlerinden,49,1,0
▁ar,49,1,1
▁tipi,49,1,1
ist,49,1,0
▁ilişkileri,49,1,0
▁üye,49,1,1
▁yaptığı,49,1,0
▁rol,49,1,1
▁kazanç,49,1,1
▁dışında,49,1,0
▁am,49,0,0
▁artış,49,1,1
▁riski,48,1,0
▁kriz,48,1,1
▁destek,48,1,1
▁nedeni,48,1,0
▁günü,48,1,1
▁hale,48,1,1
▁özelliği,48,1,0
▁belirleme,48,1,0
çe,48,1,1
ra,48,1,1
ing,48,0,0
▁döviz,48,1,1
▁kemal,48,1,1
▁tarih,48,1,1
id,48,1,1
▁işletmeler,48,1,0
َ,48,0,0
▁olup,47,1,0
larda,47,1,1
▁cümleler,47,1,0
▁ileri,47,1,1
▁il,47,1,1
▁devam,47,1,1
▁güçlü,47,1,1
▁l,47,1,1
▁hasta,47,1,1
▁grubu,47,1,0
▁örgütü,47,1,0
han,47,1,1
son,47,1,1
▁strateji,47,1,1
tur,47,1,1
st,47,0,0
>,47,0,0
▁aşağıda,46,1,0
▁as,46,1,1
▁alanında,46,1,0
▁bırakılan,46,1,0
▁yazılı,46,1,1
larında,46,1,1
▁rusya,46,0,0
▁ö,46,0,0
▁müdürlüğü,46,1,0
▁talebi,46,1,0
▁kavramlar,46,1,0
il,46,1,1
is,46,1,1
▁ara,46,1,1
▁ben,46,1,1
▁pay,46,1,1
▁dağıtım,46,1,1
▁kendini,46,1,0
▁erkek,46,1,1
▁gümrük,46,1,1
▁askeri,45,1,1
▁hiçbir,45,1,1
▁kez,45,1,1
▁geçen,45,1,1
▁teknoloji,45,1,1
▁adalet,45,1,1
▁av,45,1,1
▁çocuğun,45,1,0
▁program,45,1,1
▁oluşturan,45,1,0
▁ahmet,45,0,0
▁işletmelerin,45,1,0
▁italya,44,0,0
▁yolu,44,1,0
▁gerek,44,1,1
▁yapılır,44,1,0
▁saat,44,1,1
▁maddi,44,1,1
tı,44,1,1
▁tarımsal,44,1,0
▁kurulması,44,1,0
▁yapısal,44,1,0
▁örgütsel,44,1,0
▁emek,44,1,1
▁içi,44,1,1
▁ses,44,1,1
on,44,1,1
es,44,1,1
▁olumsuz,44,1,1
▁piyasası,44,1,0
ö,44,0,0
iye,44,1,1
▁dar,44,1,1
▁başına,44,1,0
▁oyun,44,1,1
▁y,44,1,1
▁giderleri,44,1,0
▁becerileri,44,1,0
▁edebiyat,44,1,1
▁kişilerin,43,1,0
▁herhangi,43,1,1
▁yanlış,43,1,1
▁kullanılması,43,1,0
dı,43,1,1
▁çeşitli,43,1,1
▁sağ,43,1,1
▁marka,43,1,1
▁etkileyen,43,1,0
ç,43,0,0
▁arz,43,1,1
▁düşünce,43,1,1
▁ma,43,1,1
▁ahlak,43,1,1
gı,43,0,0
▁lirası,43,1,0
▁sağlaması,43,1,0
▁aittir,43,1,0
▁ilkeleri,43,1,0
▁şiir,43,1,1
▁durumda,43,1,0
▁aşırı,43,1,1
▁çalışanların,42,1,0
▁tazminat,42,1,1
lük,42,1,1
▁hazırlık,42,1,1
▁kullanımı,42,1,0
lidir,42,1,1
▁can,42,1,1
▁milletler,42,1,0
▁kitle,42,1,1
▁yardımcı,42,1,0
re,42,1,1
▁yaygın,42,1,1
▁almıştır,42,1,0
▁takip,42,1,1
öncesi,42,1,0
▁örnektir,42,1,0
▁bey,42,1,1
▁web,42,1,1
▁üçüncü,42,1,0
▁faktör,42,1,1
▁ürünün,42,1,0
▁bireylerin,42,1,0
▁almak,41,1,0
▁birinci,41,1,1
▁aşaması,41,1,0
▁değerler,41,1,0
inin,41,1,1
▁denir,41,1,1
▁şi,41,0,0
ver,41,1,1
sine,41,1,1
▁düzeyde,41,1,0
▁unsurlardan,41,1,0
▁idari,41,1,1
lan,41,1,1
▁ilgi,41,1,1
miş,41,1,1
hat,41,1,1
▁anadolu,41,0,0
▁işlem,41,1,1
▁han,41,1,1
iyye,41,0,0
▁mehmet,41,0,0
ul,40,1,1
▁çin,40,1,1
kon,40,1,1
▁görülen,40,1,0
▁halinde,40,1,0
▁bulunduğu,40,1,0
▁artar,40,1,0
▁aldığı,40,1,0
▁süt,40,1,1
▁bölge,40,1,1
▁geliştirme,40,1,0
▁artışı,40,1,0
▁yılı,40,1,0
▁stratejik,40,1,1
▁gelişmiş,40,1,0
▁of,40,1,1
▁algı,40,1,1
sen,40,1,1
nu,40,1,1
▁kişilik,40,1,1
▁yazar,40,1,1
▁olmaları,40,1,0
▁imparatorluğu,40,1,0
▁harcamaları,40,1,0
▁payı,40,1,0
▁uygulanması,40,1,0
▁artırmak,40,1,0
▁olabilir,40,1,0
ا,40,0,0
▁onun,40,1,1
▁dini,40,1,1
▁kaza,39,1,1
▁madde,39,1,1
▁olay,39,1,1
▁kırmızı,39,1,1
▁sebep,39,1,1
▁tanımı,39,1,0
▁ama,39,1,1
▁durumlarda,39,1,0
asyon,39,0,0
▁vadeli,39,1,0
ha,39,1,1
et,39,1,1
▁uyum,39,1,1
▁yağ,39,1,1
▁beyanname,39,1,1
▁denge,39,1,1
▁dağılımı,39,1,0
▁sahiptir,39,1,0
▁kariyer,39,1,1
cılık,39,1,1
▁yaşlı,39,1,1
▁tur,39,1,1
▁tip,39,1,1
▁mısır,39,1,1
▁doğum,39,1,1
▁yayın,39,1,1
▁basit,39,1,1
▁değişim,39,1,1
▁değişken,39,1,1
▁hu,39,1,1
▁yarar,39,1,1
müş,39,1,1
▁anlaşması,39,1,1
▁<,39,0,0
▁politik,38,1,1
um,38,1,1
▁yapılacak,38,1,0
▁ortadan,38,1,0
▁kişiler,38,1,0
▁içindeki,38,1,0
▁sigortası,38,1,0
▁uygulaması,38,1,0
▁birleşmiş,38,1,0
▁korunması,38,1,0
▁al,38,1,1
▁düzey,38,1,1
▁insanın,38,1,0
lıdır,38,1,1
▁kesin,38,1,1
▁kurulan,38,1,0
▁seçim,38,1,1
▁anlayışı,38,1,0
▁standart,38,1,1
su,38,1,1
mış,38,1,1
▁mah,38,0,0
▁hadis,38,1,1
],38,0,0
▁spor,38,1,1
▁beyaz,37,1,1
▁özellikle,37,1,0
▁tehlike,37,1,1
▁öncesi,37,1,0
▁sonrası,37,1,0
▁afetler,37,1,0
▁tespit,37,1,1
▁yeşil,37,1,1
▁hızlı,37,1,1
▁çalışmaları,37,1,0
▁mevcut,37,1,1
▁eylem,37,1,1
▁pozitif,37,1,1
▁çıkması,37,1,0
▁olmadığı,37,1,0
▁olumlu,37,1,1
▁dönemde,37,1,0
▁izin,37,1,1
▁sürecinde,37,1,0
▁planlaması,37,1,0
▁altına,37,1,0
▁koruma,37,1,1
▁hizmetler,37,1,0
▁tekrar,37,1,1
▁zorunlu,37,1,1
▁ürünler,37,1,0
!,37,0,0
▁ülkelerin,37,1,0
▁kadınların,37,1,0
▁hukuku,37,1,0
▁radyo,36,1,1
▁normal,36,1,1
▁üzerindeki,36,1,0
▁güvenliği,36,1,0
▁km,36,0,0
▁konut,36,1,1
▁üzerinden,36,1,0
▁doğa,36,1,1
▁ettiği,36,1,0
▁on,36,1,1
ını,36,1,1
liğe,36,1,1
▁gözlem,36,1,1
▁ak,36,1,1
▁birim,36,1,1
▁sürecinin,36,1,0
▁ba,36,1,1
▁cumhuriyet,36,1,1
muhammed,36,0,0
▁sözü,36,1,0
mm,36,0,0
▁itibaren,36,1,1
▁baş,36,1,1
▁sona,36,1,0
▁örneklem,36,1,1
▁mesleki,36,1,1
▁fark,36,1,1
▁seyahat,36,1,1
if,36,0,0
▁yoğun,36,1,1
▁işlevi,36,1,0
▁marjinal,36,1,1
▁güzel,36,1,1
▁iktisadi,36,1,1
▁cm,36,0,0
▁etkinlik,36,1,1
▁sıra,36,1,1
tü,36,1,1
sinin,36,1,1
ْ,36,0,0
▁enflasyon,36,1,1
▁tedarik,36,1,1
▁+,36,0,0
▁zamanında,35,1,0
yu,35,1,1
tür,35,1,1
▁olası,35,1,1
▁kolay,35,1,1
▁azalır,35,1,0
▁erken,35,1,1
▁önem,35,1,1
▁em,35,1,1
▁tanımlanan,35,1,0
▁hizmetlerinin,35,1,0
▁gaz,35,1,1
▁hazır,35,1,1
▁dayanan,35,1,0
▁özelliklerden,35,1,0
▁et,35,1,1
▁‘,35,0,0
▁yöntem,35,1,1
▁savunan,35,1,0
▁sisteminde,35,1,0
▁sahibi,35,1,0
liğin,35,1,1
kan,35,1,1
▁kurma,35,1,0
▁akıl,35,1,1
▁gösterir,35,1,0
çı,35,1,1
▁klasik,35,1,1
▁tahvil,35,1,1
▁azalması,35,1,0
▁nakit,35,1,1
▁borcu,35,1,0
▁fotoğraf,35,1,1
▁belgesi,35,1,0
▁anne,35,1,1
▁sü,35,1,1
▁nedenlerinden,35,1,0
+,35,0,0
▁emir,34,1,1
▁verimlilik,34,1,0
▁kötü,34,1,1
▁sağlığı,34,1,0
▁koruyucu,34,1,0
▁işe,34,1,1
gen,34,1,1
▁takım,34,1,1
▁gıda,34,1,1
▁ilgilidir,34,1,0
▁dışı,34,1,1
▁belirlenen,34,1,0
▁tamamlar,34,1,0
▁sektör,34,1,1
▁kurumu,34,1,0
▁puan,34,1,1
▁işsizlik,34,1,1
▁edilmiştir,34,1,0
▁barış,34,1,1
▁bilişsel,34,0,0
▁sağlama,34,1,0
▁yapma,34,1,1
▁bilinen,34,1,0
sız,34,1,1
▁fiyatları,34,1,0
sinde,34,1,1
yen,34,1,1
▁kullanım,34,1,1
▁negatif,34,1,1
ber,34,1,0
▁şair,34,1,1
▁olanak,34,1,1
▁raf,34,1,1
▁işaret,33,1,1
▁hasar,33,1,1
▁altı,33,1,1
▁yok,33,1,1
▁kuru,33,1,1
▁başlayan,33,1,0
▁iken,33,1,0
▁yere,33,1,0
▁yeterli,33,1,1
▁cümlede,33,1,0
▁ders,33,1,1
▁ja,33,0,0
▁evrensel,33,1,0
▁mesaj,33,1,1
▁tutum,33,1,1
▁hata,33,1,1
▁esnek,33,1,1
▁faktörler,33,1,0
▁sorunu,33,1,0
mizin,33,1,1
▁ayrı,33,1,1
▁öğrencilerin,33,1,0
fa,33,1,1
▁ilke,33,1,1
▁etkileşim,33,1,1
▁amaçlar,33,1,0
nün,33,1,1
▁savunma,33,1,1
▁do,33,1,1
▁j,33,0,0
ans,33,1,0
▁roman,33,1,1
▁teşvik,33,1,1
men,33,1,1
▁işlemler,33,1,0
ini,33,1,1
▁oluşturma,33,1,0
▁haline,33,1,0
▁akım,33,1,1
maktadır,33,1,1
rik,33,0,0
▁eser,33,1,1
▁toplu,33,1,1
▁konferansı,33,1,0
▁tekniği,33,1,0
▁malzeme,32,1,1
▁amerika,32,0,0
▁uçak,32,1,1
▁gelmesi,32,1,0
▁kendisine,32,1,0
▁süreli,32,1,0
▁yasa,32,1,1
dür,32,1,1
▁tutun,32,1,1
▁hukuki,32,1,1
▁uygulamaları,32,1,0
▁görüşme,32,1,1
▁toprak,32,1,1
▁günlük,32,1,1
lanması,32,1,1
▁yalnızca,32,1,0
▁kaynaklanan,32,1,0
▁cinsiyet,32,1,1
▁mahkemesi,32,1,0
▁kendine,32,1,0
nü,32,1,1
▁tev,32,0,0
ger,32,1,1
▁ziy,32,0,0
▁ülkeler,32,1,0
fi,32,1,1
▁karşılık,32,1,1
▁rağmen,32,1,1
▁televizyon,32,1,1
▁sayıda,32,1,0
▁kültürü,32,1,0
▁usul,32,1,1
▁mükellef,32,1,1
▁örgütler,32,1,0
▁katılım,32,1,1
ömer,32,0,0
▁zengin,32,1,1
▁karşılıklı,32,1,0
▁parçada,32,1,0
▁mustafa,32,0,0
hmed,32,0,0
▁dünyada,31,1,0
▁solunum,31,1,1
▁soğuk,31,1,1
▁sıcak,31,1,1
▁sık,31,1,1
bir,31,1,1
▁anlama,31,1,0
▁tahmin,31,1,1
▁şeklinde,31,1,0
▁düzenleme,31,1,1
▁doğu,31,1,1
▁yüz,31,1,1
▁çevresel,31,1,0
▁birey,31,1,1
▁başlamıştır,31,1,0
▁ideal,31,1,1
▁miktar,31,1,1
▁varlığı,31,1,0
br,31,0,0
▁geliştirmek,31,1,0
▁başarılı,31,1,1
▁ortaklık,31,1,1
▁sonunda,31,1,0
▁sen,31,1,1
▁bilgisayar,31,1,1
▁ro,31,0,0
▁değişme,31,1,0
▁esnekliği,31,1,0
▁meclis,31,1,1
▁hali,31,1,0
ır,31,1,1
▁karşılığı,31,1,0
ed,31,1,1
▁ahlaki,31,1,1
▁finansman,31,1,1
▁fiil,31,1,1
▁par,31,0,0
▁işgücü,31,1,0
osman,31,0,0
kar,31,1,1
▁ilköğretim,31,1,1
▁aracılığıyla,31,1,0
▁mutlak,31,1,1
▁banka,31,1,1
▁uçuş,31,1,1
▁ifadesi,31,1,0
▁ac,31,1,1
▁varlık,31,1,1
▁kitap,31,1,1
▁güneş,31,1,1
fe,31,1,1
▁süreç,31,1,1
▁=,31,0,0
▁drama,31,1,1
▁organizasyon,30,1,1
▁deprem,30,1,1
▁belirlemek,30,1,0
▁mümkün,30,1,1
▁kimyasal,30,1,1
▁verdiği,30,1,0
▁mücadele,30,1,1
▁sarı,30,1,1
▁yaşama,30,1,1
lin,30,1,1
malıdır,30,1,1
▁aşamasında,30,1,0
▁dünyanın,30,1,0
▁kalan,30,1,1
tik,30,1,1
▁canlı,30,1,1
▁aktif,30,1,1
▁geçici,30,1,1
▁amaçlı,30,1,0
▁içeren,30,1,0
▁odaklı,30,1,0
▁halkın,30,1,0
▁demir,30,1,1
▁duygusal,30,1,0
▁kamusal,30,1,0
▁ürünü,30,1,0
▁dava,30,1,1
os,30,1,0
▁sultan,30,1,1
▁anayasası,30,1,0
▁biçimi,30,1,0
iyet,30,1,0
▁sınırlı,30,1,0
▁akış,30,1,0
▁öğretmen,30,1,1
▁bakış,30,1,1
▁baba,30,1,1
hak,30,1,1
key,30,0,0
ran,30,1,1
net,30,1,1
nes,30,1,0
▁hisse,30,1,1
▁kuruluş,30,1,1
za,30,1,1
▁menkul,30,1,1
gi,30,0,0
min,30,1,1
▁yanında,30,1,1
şa,30,1,1
tal,30,1,1
▁çalışması,30,1,0
▁havacılık,30,1,0
inde,29,1,1
▁tsunami,29,1,1
▁olmaz,29,1,0
▁uzak,29,1,1
▁tamamen,29,1,1
▁vb,29,0,0
▁politikaları,29,1,0
▁hayat,29,1,1
az,29,1,1
▁asya,29,1,0
▁kayıt,29,1,1
▁belirleyen,29,1,0
▁başkanlığı,29,1,0
▁tarihsel,29,1,0
▁sistemleri,29,1,0
ecek,29,1,1
▁yan,29,1,1
▁elektronik,29,1,1
whi,29,0,0
▁teori,29,1,1
▁hücre,29,1,1
tes,29,1,0
▁içerik,29,1,1
▁konuşma,29,1,0
▁okulu,29,1,0
oğlu,29,1,0
▁ham,29,1,1
▁fiyatı,29,1,0
▁birleşik,29,1,1
▁ülkelerden,29,1,0
▁benzer,29,1,1
▁malın,29,1,1
▁hü,29,0,0
▁okuma,29,1,0
▁korumak,29,1,0
▁şu,29,1,1
▁göç,29,1,1
▁bağ,29,1,1
▁yüzde,29,1,1
▁fransız,29,0,0
▁öğrenci,29,1,1
▁mülakat,29,1,1
▁emniyet,28,1,1
▁almaktadır,28,1,0
▁ölüm,28,1,1
▁tedavi,28,1,1
▁oluşturur,28,1,0
ktan,28,0,0
▁coğrafi,28,1,1
▁noktası,28,1,0
▁sorumlu,28,1,1
▁mülkiyet,28,1,1
▁sorunları,28,1,0
▁hastanın,28,1,0
▁hesap,28,1,1
▁konseyi,28,1,0
▁endüstri,28,1,1
▁and,28,1,1
▁teminat,28,1,1
▁kalem,28,1,1
▁bağımlı,28,1,0
rak,28,0,0
▁hat,28,1,1
▁resmi,28,1,1
var,28,1,1
▁yunanistan,28,0,0
▁düzenlenmesi,28,1,0
len,28,1,1
▁bitki,28,1,1
▁beslenme,28,1,0
ret,28,1,1
▁nominal,28,1,1
▁liderlik,28,1,0
▁tahsil,28,1,1
▁şey,28,1,1
▁içsel,28,1,0
▁test,28,1,1
▁tanı,28,1,1
▁nesne,28,1,1
medi,28,1,1
▁gu,28,0,0
▁es,28,1,1
sul,28,1,0
dl,28,0,0
van,28,1,0
şe,28,1,1
▁peygamberi,28,1,0
du,28,1,1
▁felsefe,28,1,1
▁hesabı,28,1,0
▁önerme,28,1,0
▁motor,28,1,1
▁topluma,28,1,0
▁eğri,28,1,1
▁sektörü,28,1,0
▁futbol,28,1,1
▁zor,27,1,1
▁sel,27,1,1
▁olmasına,27,1,0
▁insanlar,27,1,0
▁söylenemez,27,1,0
▁geçiş,27,1,1
▁hemen,27,1,1
▁birden,27,1,0
▁kaynağı,27,1,0
▁uygulanan,27,1,0
▁yapması,27,1,0
▁ilişkisi,27,1,0
▁belge,27,1,1
▁pro,27,0,0
▁istediği,27,1,0
▁olamaz,27,1,0
▁servis,27,1,1
dığı,27,1,1
▁görevi,27,1,0
▁kullanma,27,1,0
▁unsurlarından,27,1,0
▁gerektiğini,27,1,0
▁sorun,27,1,1
▁giriş,27,1,1
▁sayı,27,1,1
▁anlamı,27,1,0
▁la,27,1,1
▁you,27,0,0
tu,27,1,1
▁gelişimi,27,1,0
▁borçlanma,27,1,0
▁kararı,27,1,0
▁ürünleri,27,1,0
▁yüzyıl,27,1,1
▁halkla,27,1,0
▁hükümet,27,1,1
▁stres,27,1,1
▁ıs,27,1,1
▁men,27,1,1
▁firmanın,27,1,0
▁ihracat,27,1,1
▁yönlü,27,1,0
▁prim,27,1,1
▁işlemleri,27,1,0
yo,27,0,0
▁ispanya,27,1,1
▁temelli,27,1,0
▁çerçevesinde,27,1,0
▁suresi,27,1,0
ur,27,1,1
ren,27,1,0
ol,27,1,1
▁dili,27,1,0
▁taşımacılığı,27,1,0
ullah,27,0,0
▁oluşturulması,26,1,0
▁maliyetler,26,1,0
▁aylık,26,1,1
lerdir,26,1,1
▁etkiler,26,1,0
▁yaklaşık,26,1,1
▁yara,26,1,1
▁gelişmeler,26,1,0
▁kurulmuştur,26,1,0
▁günümüzde,26,1,0
▁fu,26,0,0
▁açan,26,1,0
▁faaliyetleri,26,1,0
▁özellik,26,1,1
laştırılması,26,1,1
▁düzenlemeler,26,1,0
▁sıfır,26,1,1
▁der,26,1,1
▁gören,26,1,0
▁belediye,26,1,1
▁geliri,26,1,0
▁cumhurbaşkanı,26,1,1
▁özgü,26,1,1
lığa,26,1,1
▁etmektedir,26,1,0
▁di,26,1,1
▁haksız,26,1,0
cü,26,1,1
▁inceleme,26,1,0
â,26,0,0
▁balık,26,1,1
▁üretimi,26,1,0
▁tasarruf,26,1,1
▁demokrasi,26,1,1
▁yönetici,26,1,1
▁mer,26,0,0
mıştır,26,1,1
ton,26,1,1
▁ücretler,26,1,0
▁kullandığı,26,1,0
▁işi,26,1,1
▁kuralları,26,1,0
▁kamera,26,1,1
▁önünde,26,1,0
▁varlıklar,26,1,0
▁tasfiye,26,1,1
▁düşünür,26,1,1
▁gök,26,1,1
▁çıktı,26,1,1
j,26,0,0
ek,26,1,1
▁isim,26,1,1
▁ankara,26,0,0
▁olanağı,26,1,0
▁şiddet,26,1,1
teki,26,1,1
▁birlik,26,1,1
▁kullanılmıştır,26,1,0
▁ein,26,0,0
▁yoksulluk,26,1,0
▁markalı,26,1,0
▁fa,26,1,1
▁oluşturmak,25,1,0
▁alanda,25,1,0
▁vücut,25,1,1
▁kapalı,25,1,1
▁alacağı,25,1,0
▁önceden,25,1,0
▁koşullar,25,1,0
▁oluşturduğu,25,1,0
▁koşulları,25,1,0
ür,25,1,1
ad,25,1,1
▁yaşanan,25,1,0
▁bakımından,25,1,0
▁işlevleri,25,1,0
▁yaşayan,25,1,0
▁çocuklar,25,1,0
▁oluşur,25,1,0
▁vermesi,25,1,0
▁standartları,25,1,0
▁anlamda,25,1,0
▁küme,25,1,1
▁hazırlanması,25,1,0
▁nükleer,25,1,1
▁karşısında,25,1,0
▁düzenli,25,1,1
▁saygı,25,1,1
▁birisi,25,1,1
▁kararları,25,1,0
▁geliştirilmesi,25,1,0
▁başlıca,25,1,0
▁gerekçe,25,1,1
▁bilinci,25,1,0
▁hastalık,25,1,1
▁for,25,0,0
▁yetkisi,25,1,0
▁esneklik,25,1,0
▁haklar,25,1,0
▁bakanlar,25,1,0
▁tebliğ,25,1,1
▁ünlü,25,1,1
▁ağ,25,1,1
▁geçerli,25,1,1
▁görüşü,25,1,0
▁yaratıcı,25,1,0
sh,25,0,0
▁tarh,25,1,1
▁hayvan,25,1,1
▁sınır,25,1,1
ker,25,0,0
▁ülkenin,25,1,0
▁pas,25,1,1
▁senedi,25,1,0
▁maliye,25,1,1
▁fon,25,1,1
kları,25,0,0
▁fi,25,1,1
▁genç,25,1,1
▁bilinmektedir,25,1,0
ga,25,0,0
▁anlatım,25,1,1
▁ibn,25,1,0
▁söylenebilir,25,1,0
▁[,25,0,0
▁sürücü,25,1,1
▁yakıt,25,1,1
▁poliçe,25,1,1
▁yarı,25,1,1
▁divan,25,1,1
türk,25,0,0
▁çözüm,25,1,1
▁eki,25,1,0
▁işleme,25,1,0
▁die,25,0,0
▁indirim,25,1,1
▁coğrafya,25,1,1
▁dışındaki,24,1,0
laşması,24,1,1
▁bakımı,24,1,0
▁edilebilir,24,1,0
▁türlü,24,1,1
▁yönetiminin,24,1,0
▁uygunluk,24,1,0
▁asit,24,1,1
diği,24,1,1
▁cümle,24,1,1
▁sendikalar,24,1,0
san,24,1,1
arak,24,1,1
▁süren,24,1,0
▁yemek,24,1,1
▁sistematik,24,1,1
▁stratejileri,24,1,0
▁davranışlar,24,1,0
▁parça,24,1,1
▁hipotez,24,1,1
▁projesi,24,1,0
▁insanlara,24,1,0
ebilir,24,1,1
▁girmiştir,24,1,0
▁yasası,24,1,0
▁konularda,24,1,0
▁güven,24,1,1
▁başvuru,24,1,1
▁bağımsızlık,24,1,0
der,24,1,1
▁başarı,24,1,1
▁yöntemleri,24,1,0
les,24,1,0
ollow,24,0,0
am,24,0,0
▁toplama,24,1,0
lardır,24,1,1
▁tabi,24,1,1
▁fe,24,1,1
▁deneyim,24,1,1
▁londra,24,0,0
▁firma,24,1,1
▁yunan,24,1,0
▁polis,24,1,1
▁kır,24,1,1
▁katkı,24,1,1
▁ex,24,0,0
▁mobil,24,1,1
▁alıcı,24,1,1
▁şirketin,24,1,0
▁je,24,0,0
▁iman,24,1,1
▁kimse,24,1,1
▁sal,24,1,1
mus,24,1,0
▁bilginin,24,1,0
▁onu,24,1,1
▁tarihinde,24,1,0
▁taşıyan,24,1,0
▁fonksiyonu,24,1,0
▁artırılması,24,1,0
▁hicret,24,1,1
▁arzı,24,1,0
▁sınırları,24,1,0
▁kaynakların,23,1,0
▁mavi,23,1,1
▁azaltmak,23,1,0
▁ikame,23,1,1
▁biyolojik,23,1,1
▁ülkede,23,1,0
▁bilinç,23,1,1
▁gerçekleşmesi,23,1,0
▁sınıfı,23,1,0
unu,23,1,1
▁olayları,23,1,0
▁görülür,23,1,0
▁görme,23,1,0
▁ko,23,0,0
▁faaliyetlerinin,23,1,0
▁profesyonel,23,1,1
▁bar,23,1,1
ının,23,1,1
▁anda,23,1,1
▁bölgesel,23,1,1
▁yıllarda,23,1,0
leriyle,23,1,1
▁duyu,23,1,1
▁ısı,23,1,1
▁elemanları,23,1,0
▁görsel,23,1,1
laştırma,23,1,1
cu,23,1,1
▁özellikler,23,1,0
dev,23,1,1
▁örgütlenme,23,1,0
ud,23,1,1
▁kurumların,23,1,0
▁bulun,23,1,1
▁mevduat,23,1,1
▁mat,23,1,1
▁film,23,1,1
▁araştırması,23,1,0
▁raporu,23,1,0
▁istenen,23,1,0
▁kooperatif,23,1,1
▁suyu,23,1,1
▁dile,23,1,1
▁hiç,23,1,1
leşmesi,23,1,1
ko,23,0,0
▁ışık,23,1,1
lığın,23,1,1
▁kârlı,23,0,0
melidir,23,1,1
▁namaz,23,1,1
▁ülkelerde,23,1,0
▁dizi,23,1,1
dî,23,0,0
ak,23,1,1
▁fer,23,1,1
▁im,23,1,1
▁abdullah,23,0,0
▁kanalı,23,1,0
▁üretimin,23,1,0
▁basınç,23,1,1
▁ürünlerin,23,1,0
mer,23,0,0
ner,23,1,0
▁bakanı,23,1,0
▁pan,23,0,0
▁ligi,23,1,0
▁basın,23,1,1
q,23,0,0
ça,23,1,1
▁cephe,23,1,1
▁malı,23,1,1
▁bulunur,22,1,0
▁iran,22,1,0
▁temiz,22,1,1
▁yerde,22,1,0
▁olayın,22,1,0
▁oldukça,22,1,0
▁insanları,22,1,0
▁ilan,22,1,1
▁mor,22,1,1
▁bile,22,1,1
▁yerleşim,22,1,1
▁sorunlar,22,1,0
▁tepki,22,1,1
miştir,22,1,1
▁önleme,22,1,0
▁seçme,22,1,0
▁katı,22,1,1
▁üretilen,22,1,0
▁tutulması,22,1,0
▁ulaşım,22,1,1
▁zihinsel,22,1,0
▁sağladığı,22,1,0
▁yönetmelik,22,1,1
▁co,22,0,0
gar,22,1,1
▁derin,22,1,1
▁ağır,22,1,1
▁kalp,22,1,1
sına,22,1,1
▁öne,22,1,0
▁şehir,22,1,1
▁derece,22,1,1
▁bol,22,1,1
▁sabun,22,1,1
▁eşitlik,22,1,0
▁art,22,1,1
▁kız,22,1,1
▁değişkenler,22,1,0
▁yük,22,1,1
ry,22,0,0
▁başkanı,22,1,0
▁atatürk,22,0,0
acak,22,1,1
▁asıl,22,1,1
▁unsuru,22,1,0
▁sorumluluğu,22,1,0
▁ho,22,0,0
▁etmiştir,22,1,0
▁üstün,22,1,1
▁baskı,22,1,1
▁teşkilatı,22,1,0
▁zinciri,22,1,0
▁dolayı,22,1,1
▁pakt,22,1,1
▁düzeyini,22,1,0
sını,22,1,1
▁anlam,22,1,1
risto,22,0,0
▁çeşit,22,1,1
▁teslim,22,1,1
▁bürokrasi,22,1,1
▁isteyen,22,1,0
▁hızının,22,1,0
▁alması,22,1,0
▁rapor,22,1,1
▁poli,22,0,0
▁ilaç,22,1,1
▁vade,22,1,1
▁bel,22,1,1
▁metin,22,1,1
▁tarife,22,1,1
▁gücünü,22,1,0
dü,22,1,1
▁kazancı,22,1,0
▁hepsi,22,1,1
hane,22,1,1
▁önemlidir,22,1,0
▁konumu,22,1,0
▁aş,22,1,1
abilir,22,1,1
bey,22,1,1
▁ölçü,22,1,1
▁pek,22,1,1
rü,22,0,0
▁yazarı,22,1,0
▁insanı,22,1,0
▁endeksi,22,1,0
▁ithalat,22,1,1
▁ulus,22,1,1
▁dönüş,22,1,1
▁sıcaklık,22,1,1
bert,22,1,1
▁cevap,22,1,1
▁geçmiş,22,1,1
▁olduğuna,22,1,0
bilgi,22,1,1
▁felsefesi,22,1,0
dar,22,1,1
▁işletim,22,1,1
▁yatırımları,22,1,0
▁kongresi,22,1,0
▁giymiştir,22,1,0
▁rekreasyon,22,1,1
▁zamanda,21,1,0
▁telefon,21,1,1
▁dolaylı,21,1,0
▁inşa,21,1,1
▁giren,21,1,0
▁uygulanır,21,1,0
▁seçenekler,21,1,0
▁donanım,21,1,1
▁olmasının,21,1,0
▁belirlenmesinde,21,1,0
▁azaltma,21,1,0
▁fakat,21,1,1
▁hal,21,1,1
▁tıbbi,21,1,1
▁şekli,21,1,1
▁oluşması,21,1,0
▁izni,21,1,0
▁sağlanan,21,1,0
▁rehberlik,21,1,0
▁iklim,21,1,1
▁kullanan,21,1,0
iş,21,1,1
▁ölçek,21,1,1
▁birbirine,21,1,0
"),",21,0,0
▁engel,21,1,1
▁yanıt,21,1,1
▁zamanı,21,1,0
▁yağmur,21,1,1
çi,21,1,1
▁sonuçlar,21,1,0
▁işleri,21,1,1
▁çözme,21,1,0
▁seçimi,21,1,0
▁yönetimin,21,1,0
▁bilgileri,21,1,0
▁ayak,21,1,1
▁anket,21,1,1
▁istikrar,21,1,1
ley,21,1,1
▁yöneticisi,21,1,0
▁hâkim,21,0,0
▁karma,21,1,1
▁sürecine,21,1,0
gan,21,0,0
▁ah,21,1,1
▁kaldırılması,21,1,0
▁güvence,21,1,1
▁disiplin,21,1,1
▁anlamlı,21,1,0
fre,21,0,0
▁araştırmacı,21,1,1
▁beyan,21,1,1
▁sırasıyla,21,1,0
▁yaratmak,21,1,0
▁üretiminde,21,1,0
▁dahil,21,1,1
▁hane,21,1,1
▁boyunca,21,1,0
▁meşru,21,1,1
▁kendisini,21,1,0
▁saha,21,1,1
▁derecesi,21,1,0
▁ona,21,1,1
▁gerçekleşmiştir,21,1,0
▁getirilmesi,21,1,0
▁opsiyon,21,1,1
▁tanıma,21,1,0
izasyon,21,0,0
ey,21,1,1
▁sermayesi,21,1,0
▁kesinlikle,21,1,0
▁ku,21,0,0
▁kimlik,21,1,1
▁gayrimenkul,21,1,1
▁başında,21,1,0
▁demokratik,21,1,1
▁olgu,21,1,1
▁verilerin,21,1,0
▁tedarikçi,21,1,0
▁yönetmeliği,21,1,0
john,21,1,1
ss,21,0,0
▁biz,21,1,1
ân,21,0,0
▁meydan,21,1,1
▁vi,21,1,0
fer,21,1,1
▁geç,21,1,1
ِ,21,0,0
▁görevleri,21,1,0
▁yahudi,21,1,1
▁şekil,21,1,1
▁saf,21,1,1
▁çıkarılması,21,1,0
▁gizli,21,1,1
hun,21,1,1
▁roma,21,1,0
▁mamul,21,1,1
ktif,21,0,0
▁dayanışma,21,1,1
may,21,0,0
▁liberal,21,1,1
▁gol,21,1,1
▁sol,21,1,1
▁karakter,21,1,1
▁yeme,21,1,1
▁testi,21,1,1
kav,21,1,1
▁maruz,20,1,1
▁uyarı,20,1,1
▁sıvı,20,1,1
▁sağlıklı,20,1,0
▁arama,20,1,1
▁önceki,20,1,0
▁duruma,20,1,0
▁sonrasında,20,1,0
▁kalma,20,1,0
▁yılda,20,1,0
▁tehdit,20,1,1
▁haberleşme,20,1,0
▁konulardan,20,1,0
▁elektrik,20,1,1
▁yavaş,20,1,1
lenme,20,1,1
can,20,1,1
ite,20,1,0
▁hı,20,1,1
▁düzeni,20,1,0
▁kontrolü,20,1,0
▁sayısının,20,1,0
▁eksikliği,20,1,0
erek,20,1,1
▁kişiye,20,1,0
▁yaratma,20,1,0
▁getiren,20,1,0
▁sürdürülebilir,20,1,0
▁ağırlıklı,20,1,0
lenmesi,20,1,1
▁kaynaklı,20,1,0
ğerlendirilmesi,20,0,0
▁içişleri,20,1,0
▁toplumu,20,1,0
▁gerçekleştiril,20,1,0
▁alternatif,20,1,1
▁rüzgâr,20,0,0
▁tasarım,20,1,1
▁eğitimin,20,1,0
▁bay,20,1,1
▁alanlar,20,1,0
▁doğan,20,1,1
▁etkinliği,20,1,0
▁comp,20,0,0
▁çoklu,20,1,0
▁yasama,20,1,1
▁işletmesi,20,1,0
▁tasarımı,20,1,0
▁kolluk,20,1,1
yer,20,1,1
▁hakkının,20,1,0
▁kanama,20,1,0
▁teknolojileri,20,1,0
▁tüzel,20,1,1
ebilmesi,20,1,1
▁ter,20,1,1
▁bal,20,1,1
▁bilgisi,20,1,0
ap,20,0,0
▁kavramının,20,1,0
▁ödenmesi,20,1,0
▁ikna,20,1,1
▁personelin,20,1,0
▁makinesi,20,1,0
▁ün,20,1,1
▁hac,20,1,1
▁gül,20,1,1
▁değerleme,20,1,0
▁taraflar,20,1,0
▁hizmetlerin,20,1,0
▁reel,20,1,1
▁işlevsel,20,1,0
▁egemen,20,1,1
▁değişimler,20,1,0
▁duygu,20,1,1
▁tanımlayan,20,1,0
▁sünnet,20,1,1
▁bi,20,1,1
ında,20,1,1
paris,20,0,0
ت,20,0,0
▁hristiyan,20,0,0
▁haz,20,1,1
▁giden,20,1,0
%,20,0,0
▁problem,20,1,1
bil,20,1,1
▁tescil,20,1,1
▁anlaşma,20,1,1
▁birleşme,20,1,1
▁mikro,20,1,1
▁mit,20,1,1
▁no,20,0,0
▁yana,20,1,1
ici,20,1,1
sch,20,0,0
▁ingiliz,20,1,1
▁ince,20,1,1
▁şampiyonlar,20,1,0
▁reis,20,1,1
dit,20,1,1
▁âşık,20,0,0
▁emeğin,20,1,0
▁şirketler,20,1,0
osfer,20,0,0
▁>,20,0,0
▁daire,19,1,1
▁güvenli,19,1,0
▁hastalığı,19,1,0
▁tehlikeli,19,1,0
▁klinik,19,1,1
▁kaybı,19,1,0
▁dalga,19,1,1
▁belirtilen,19,1,0
▁derecede,19,1,0
▁aşamalarında,19,1,0
▁gelecek,19,1,1
▁toplumda,19,1,0
▁ikincil,19,1,1
▁afrika,19,0,0
▁yerinde,19,1,1
▁ölçülmesi,19,1,0
▁olayı,19,1,0
▁birçok,19,1,1
▁gerçekleşen,19,1,0
▁gelişen,19,1,0
▁insani,19,1,1
mar,19,0,0
▁yapılanma,19,1,0
▁tane,19,1,1
▁süreçleri,19,1,0
▁kuşak,19,1,1
▁kurallar,19,1,0
▁oranları,19,1,0
▁sözlü,19,1,1
▁gerçekleşir,19,1,0
▁olaylar,19,1,0
lanmış,19,1,1
▁koordinasyon,19,1,1
▁bölümü,19,1,0
▁aza,19,1,1
▁zayıf,19,1,1
▁maddelerin,19,1,0
▁imar,19,1,1
▁bulunmaktadır,19,1,0
▁pozisyon,19,1,1
▁doğruluk,19,1,0
▁firmaların,19,1,0
▁fırsat,19,1,1
▁değerleri,19,1,0
▁sistemler,19,1,0
▁girişimci,19,1,0
▁rekabetçi,19,1,0
▁beklenen,19,1,0
▁nesnel,19,1,1
▁davranışları,19,1,0
▁hareketi,19,1,0
sak,19,1,1
▁anonim,19,1,1
▁du,19,1,1
ov,19,1,1
▁nitelikli,19,1,0
lığını,19,1,1
▁bulma,19,1,1
▁yapılmıştır,19,1,0
▁etkinlikleri,19,1,0
▁devletlerin,19,1,0
▁tanrı,19,1,1
▁selçuk,19,1,0
▁post,19,1,1
lerdendir,19,1,1
ib,19,1,1
▁fonksiyonel,19,1,1
▁hüküm,19,1,1
▁olasılığı,19,1,0
▁önüne,19,1,0
▁aykırı,19,1,1
▁adlandırılan,19,1,0
▁kuş,19,1,1
▁arap,19,0,0
itesi,19,1,0
sir,19,1,0
larıyla,19,1,1
▁ilişkilerin,19,1,0
▁imaj,19,1,1
▁dışsal,19,1,0
▁dengesi,19,1,0
▁mekân,19,0,0
▁kıymetler,19,1,0
▁tablosu,19,1,0
leştirme,19,1,1
▁devir,19,1,1
▁yüzyılda,19,1,0
▁kapsamlı,19,1,0
▁verimliliği,19,1,0
▁düşünme,19,1,0
▁politikalar,19,1,0
▁mem,19,1,1
▁oyunlar,19,1,0
▁kurumun,19,1,0
▁mağaza,19,1,1
cr,19,0,0
▁kuruluşlarının,19,1,0
▁göstermek,19,1,0
sün,19,1,1
▁has,19,1,1
غ,19,0,0
ن,19,0,0
ah,19,1,1
▁isme,19,1,0
abı,19,1,0
▁yazma,19,1,1
▁evlilik,19,1,1
▁çalışanlar,19,1,0
beş,19,1,1
▁hormon,19,1,1
▁yöneticiler,19,1,0
▁alanları,19,1,0
▁aşağıdakiler,19,1,0
▁yolcu,19,1,1
ip,19,1,1
▁sovyet,19,0,0
▁devletleri,19,1,0
▁görevlerinden,19,1,0
▁mahalli,19,1,1
▁nitelik,19,1,1
▁bilgiye,19,1,0
▁ekonomide,19,1,0
▁özne,19,1,1
▁girdi,19,1,1
▁çekim,19,1,1
▁ikili,19,1,0
▁mod,19,0,0
▁istemiştir,19,1,0
▁sonraki,19,1,0
▁malları,19,1,0
▁etti,19,1,0
▁kullanıcı,19,1,0
<,19,0,0
▁eleştiri,19,1,1
▁olacak,18,1,0
▁ödenen,18,1,0
▁hiper,18,1,0
as,18,1,1
▁olmadan,18,1,0
▁açılması,18,1,0
▁malların,18,1,0
▁artık,18,1,1
▁yetersiz,18,1,1
▁içine,18,1,0
lim,18,1,1
▁laboratuvar,18,1,1
lak,18,1,1
▁işçilerin,18,1,1
▁deneme,18,1,1
▁ters,18,1,1
▁bölgesinde,18,1,0
▁azaltılması,18,1,0
▁yaz,18,1,1
▁kuzey,18,1,1
▁uyumlu,18,1,0
▁faaliyetler,18,1,0
▁döneminin,18,1,0
▁önlemek,18,1,0
▁esasın,18,1,0
▁hafta,18,1,1
dat,18,1,1
▁so,18,0,0
▁edinme,18,1,1
▁hazırlanan,18,1,0
▁altın,18,1,1
kleri,18,0,0
▁edilecek,18,1,0
▁süreçler,18,1,0
▁kutsal,18,1,1
▁hazine,18,1,1
▁cam,18,1,1
▁nesneler,18,1,0
▁yazı,18,1,1
▁belirlenmiş,18,1,0
▁oldukları,18,1,0
▁asa,18,1,1
vâ,18,0,0
▁yoksul,18,1,1
▁alışveriş,18,1,1
▁ölçütler,18,1,0
▁yargılama,18,1,0
▁dolar,18,1,1
▁sayısal,18,1,1
▁yetkileri,18,1,0
▁görüşleri,18,1,0
▁konular,18,1,0
▁hav,18,1,1
▁sorunun,18,1,0
▁bil,18,1,1
▁nato,18,0,0
▁sonuçları,18,1,0
▁tutma,18,1,0
▁süper,18,1,1
kâr,18,0,0
▁öncelikle,18,1,0
▁zamana,18,1,0
▁renk,18,1,1
bri,18,0,0
▁zorunludur,18,1,0
▁cezası,18,1,0
▁sistemin,18,1,0
ba,18,1,1
▁unsurları,18,1,0
▁çocuklara,18,1,0
▁kazanması,18,1,0
lis,18,0,0
▁üyeleri,18,1,0
▁uzman,18,1,1
▁depo,18,1,1
<0xE2>,18,0,0
▁kimi,18,1,1
▁araçları,18,0,0
▁bedeli,18,1,0
▁çekme,18,1,1
▁harcama,18,1,0
▁sırada,18,1,0
▁ederek,18,1,0
▁per,18,0,0
mız,18,1,1
▁değerlerin,18,1,0
▁yükümlülüğü,18,1,0
▁ödenme,18,1,0
▁piyasalar,18,1,0
tra,18,0,0
▁sahabe,18,1,1
form,18,1,1
▁müşterinin,18,1,0
▁defa,18,1,1
mas,18,1,1
hil,18,0,0
▁kitabı,18,1,0
vak,18,0,0
س,18,0,0
▁anlamına,18,1,0
▁ayıran,18,1,0
▁duyarlı,18,1,1
▁vermiştir,18,1,0
lâ,18,0,0
▁adi,18,1,1
▁dolayısıyla,18,1,0
▁öncelik,18,1,1
▁cumhuriyeti,18,1,0
▁ulaştırma,18,1,0
ab,18,1,1
bre,18,1,1
▁biçim,18,1,1
▁ciddi,18,1,1
▁korkusu,18,1,0
▁açıklama,18,1,0
▁müzik,18,1,1
yon,18,1,1
▁sey,18,0,0
▁yaşadığı,18,1,0
▁düzen,18,1,1
▁tazminatı,18,1,0
tis,18,1,0
▁inter,18,0,0
▁belirleyici,18,1,0
▁şiddetli,18,1,0
▁form,18,1,1
▁süleyman,18,0,0
fik,18,0,0
▁tekel,18,1,1
▁belirsizlik,18,1,0
name,18,1,1
▁bilgilere,18,1,0
▁menfaat,18,1,1
▁kongre,18,1,1
▁paranın,18,1,0
▁devi,18,1,0
nim,18,1,1
▁transfer,18,1,1
▁gereksinim,17,1,1
▁biçiminde,17,1,0
▁yetkili,17,1,1
▁önleyici,17,1,0
▁mikroorganizma,17,1,1
▁biyo,17,0,0
▁doku,17,1,1
▁azalma,17,1,0
▁şok,17,1,1
▁japonya,17,0,0
▁edilmelidir,17,1,0
▁lojistik,17,1,1
▁çünkü,17,1,1
▁böyle,17,1,1
▁herkes,17,1,1
▁katılan,17,1,0
▁kas,17,1,1
▁ateş,17,1,1
▁iyileştirme,17,1,0
▁pratik,17,1,1
▁bölgesi,17,1,0
▁işçinin,17,1,1
▁çıkma,17,1,1
lerindendir,17,1,1
▁güney,17,1,1
em,17,1,1
▁resim,17,1,1
▁statü,17,1,1
▁sıcaklığı,17,1,0
▁kendisi,17,1,0
▁çalışmalar,17,1,0
▁sektörler,17,1,0
▁epi,17,0,0
▁eşleştirme,17,1,0
▁dağ,17,1,1
▁büyüklüğü,17,1,0
▁hakkındaki,17,1,0
▁yönetişim,17,1,0
▁adım,17,1,1
▁parasal,17,1,0
leştirilmesi,17,1,1
▁gereği,17,1,0
▁düzeltme,17,1,0
▁beceri,17,1,1
▁yatır,17,1,1
▁ekibi,17,1,0
▁ölçme,17,1,0
▁car,17,1,1
rad,17,0,0
▁bulunmak,17,1,0
mes,17,0,0
▁boyutu,17,1,0
▁mahkemeleri,17,1,0
▁birer,17,1,1
▁amerikan,17,1,1
▁kazan,17,1,1
▁rolü,17,1,0
▁meclisi,17,1,0
▁katılma,17,1,0
▁yiyecek,17,1,1
▁aşk,17,1,1
abilmesi,17,1,1
▁edebiyatı,17,1,0
▁komisyonu,17,1,0
cari,17,1,1
▁irade,17,1,1
▁yapıldığı,17,1,0
ez,17,1,1
âr,17,0,0
▁faaliyetlerini,17,1,0
▁dergi,17,1,1
▁isteği,17,1,0
▁terk,17,1,1
ör,17,1,1
▁ödül,17,1,1
▁konusudur,17,1,0
iz,17,1,1
▁mekanik,17,1,1
▁bellek,17,1,1
bin,17,1,1
▁bireyler,17,1,0
▁varlığını,17,1,0
▁bağlantı,17,1,1
▁enformasyon,17,1,1
▁diye,17,1,1
▁birimi,17,1,0
▁sene,17,1,1
▁kaçınma,17,1,0
▁özelliklerini,17,1,0
▁dalı,17,1,0
▁alman,17,1,0
go,17,0,0
▁dinin,17,1,1
▁dikey,17,1,1
▁açıdan,17,1,0
▁yönde,17,1,0
▁adil,17,1,1
üm,17,1,1
▁olmasını,17,1,0
▁yasağı,17,1,0
▁hayal,17,1,1
▁yem,17,1,1
▁port,17,0,0
▁far,17,1,1
▁sanatçı,17,1,0
▁okur,17,1,1
▁feminist,17,1,1
▁niteliği,17,1,0
rat,17,0,0
fin,17,1,1
met,17,1,1
▁yüce,17,1,1
til,17,1,1
sında,17,1,1
▁alınır,17,1,0
▁iletişimin,17,1,0
▁örtü,17,1,1
▁ithal,17,1,1
▁sınıflama,17,1,0
tin,17,1,1
▁imza,17,1,1
uş,17,1,1
▁idaresi,17,1,0
▁yaşlılık,17,1,0
▁başlar,17,1,0
▁yanı,17,1,1
▁kullanması,17,1,0
lanır,17,1,1
▁üyesi,17,1,0
▁haş,17,1,0
▁şirketlerin,17,1,0
▁fiziki,17,1,1
▁hasan,17,1,0
▁edebi,17,1,1
▁gelişmesi,17,1,0
▁it,17,1,1
▁nazım,17,1,1
▁işin,17,1,1
▁pe,17,0,0
▁organik,17,1,1
▁oranda,17,1,0
▁girişimcilik,17,1,0
▁destekleme,17,1,0
▁sim,17,1,1
▁toplamı,17,1,0
▁balkan,17,0,0
▁rezerv,17,1,1
▁varlığın,17,1,0
spor,17,1,1
▁doktrini,17,1,0
▁ismi,17,1,0
önü,17,1,0
▁ilerleme,17,1,0
laması,17,1,1
▁bilimin,17,1,0
sta,17,0,0
wel,17,0,0
▁paydaşlar,16,1,0
▁nitelikleri,16,1,0
▁zemin,16,1,1
▁hipo,16,0,0
▁önlenmesi,16,1,0
▁belirtileri,16,1,0
▁ani,16,1,1
▁ayırma,16,1,0
▁volkan,16,1,1
▁hastalıklar,16,1,0
▁saatte,16,1,0
▁nedenleri,16,1,0
▁işyeri,16,1,0
▁park,16,1,1
▁ülkemizde,16,1,0
namesi,16,1,0
▁manevi,16,1,1
mez,16,1,1
▁sebebi,16,1,0
▁kalitesi,16,1,0
▁kentleşme,16,1,0
▁pasif,16,1,1
▁yaklaşımlar,16,1,0
va,16,1,0
▁nokta,16,1,1
▁eğer,16,1,1
▁başlaması,16,1,0
▁nüfusun,16,1,0
hang,16,0,0
leyici,16,1,1
▁ed,16,1,1
▁göstermesi,16,1,0
rasyon,16,0,0
▁hindistan,16,0,0
▁otomatik,16,1,1
▁nerede,16,1,0
▁merkezli,16,1,0
▁sonuç,16,1,1
▁düzeyleri,16,1,0
▁değişiklik,16,1,0
▁petrol,16,1,1
▁sunması,16,1,0
jo,16,0,0
▁söylemiştir,16,1,0
▁miktarda,16,1,0
▁gazete,16,1,1
▁özgürlüğü,16,1,0
▁icra,16,1,1
▁sanal,16,1,1
virus,16,0,0
▁öykü,16,1,1
▁fatih,16,1,1
▁ihale,16,1,1
▁don,16,1,1
▁dia,16,0,0
▁makro,16,1,1
▁araya,16,1,0
▁organı,16,1,0
▁somut,16,1,1
kıl,16,1,1
▁etken,16,1,1
▁toplumlar,16,1,0
▁saptanması,16,1,0
▁değerlendirilme,16,1,0
▁eseri,16,1,0
▁tuz,16,1,1
▁tanınması,16,1,0
▁incelenmesi,16,1,0
op,16,0,0
▁hakkını,16,1,0
▁yönelim,16,1,1
▁fikir,16,1,1
▁va,16,1,0
▁satışı,16,1,0
▁fiili,16,1,1
▁rakip,16,1,1
▁katkıda,16,1,0
▁bulunma,16,1,0
▁ekim,16,1,1
▁müte,16,1,0
lor,16,1,1
landırılması,16,1,1
râ,16,0,0
▁kurumlarının,16,1,0
▁bankalar,16,1,0
▁getiri,16,1,1
▁bütünleşme,16,1,0
▁dair,16,1,1
▁bilanço,16,1,1
▁yurt,16,1,1
▁inceleyen,16,1,0
▁firmalar,16,1,0
cel,16,0,0
▁faktörlerin,16,1,0
▁bas,16,1,1
▁kılan,16,1,0
▁hız,16,1,1
▁arka,16,1,1
▁eğilimi,16,1,0
▁gönüllü,16,1,1
▁seçilen,16,1,0
▁kurul,16,1,1
▁gerçeği,16,1,0
"”,",16,0,0
▁kuralı,16,1,0
▁iletişimi,16,1,0
▁tiyatro,16,1,1
[,16,0,0
▁zorundadır,16,1,0
liğini,16,1,1
▁karşılaştırma,16,1,0
▁katma,16,1,0
▁yöntemlerden,16,1,0
▁parti,16,1,1
riz,16,1,1
fâ,16,0,0
▁sit,16,1,1
▁mallar,16,1,0
▁gösterilmiştir,16,1,0
▁etek,16,1,1
▁beden,16,1,1
▁kelime,16,1,1
kabe,16,1,0
ih,16,0,0
▁edildiği,16,1,0
▁pa,16,0,0
▁niyet,16,1,1
▁edip,16,1,1
▁getirme,16,1,0
▁olanlar,16,1,0
▁cem,16,1,1
▁getirdiği,16,1,0
▁ahlakı,16,1,0
▁karmaşık,16,1,1
▁gömlek,16,1,1
▁değerinin,16,1,0
devlet,16,1,1
▁uygundur,16,1,0
co,16,0,0
▁vatandaşlık,16,1,0
▁otel,16,1,1
dik,16,1,1
▁antlaşma,16,1,1
▁müşteriler,16,1,0
▁cümlesi,16,1,0
▁siyaset,16,1,1
▁şah,16,1,1
▁plato,16,1,1
hel,16,1,0
▁unsur,16,1,1
▁sunacak,16,1,0
▁düşer,16,1,0
▁okula,16,1,0
▁oranının,16,1,0
▁çiftçi,16,1,1
▁verilebilir,16,1,0
▁istisna,16,1,1
▁çamaşır,16,1,1
▁evren,16,1,1
▁hücresi,16,1,0
▁sapma,16,1,0
▁sorumlulukları,15,1,0
▁dağıtımı,15,1,0
▁yerini,15,1,0
▁numara,15,1,1
▁bazen,15,1,1
▁oluşturulan,15,1,0
▁toz,15,1,1
▁tanımlar,15,1,0
▁bezleri,15,1,0
▁algılama,15,1,0
▁kapasitesi,15,1,0
▁sebebiyle,15,1,0
▁kapasite,15,1,1
bar,15,1,1
gel,15,1,1
▁ortamında,15,1,0
ant,15,1,1
▁yeterince,15,1,1
▁verir,15,1,0
▁esnasında,15,1,0
pa,15,0,0
▁ortamı,15,1,0
▁uyuşmazlık,15,1,0
▁etkileri,15,1,0
▁nedenle,15,1,0
▁makine,15,1,1
▁gerektiği,15,1,0
gerçekleştirilen,15,1,0
▁cihazı,15,1,0
▁bölgenin,15,1,0
▁edici,15,1,0
▁maddeler,15,1,0
▁endüstriyel,15,1,1
▁karşılama,15,1,0
▁yatay,15,1,1
▁havanın,15,1,0
▁ayırt,15,1,1
▁standartlar,15,1,0
▁eksik,15,1,1
▁masa,15,1,1
▁yapısının,15,1,0
▁itibariyle,15,1,0
▁nefes,15,1,1
▁işler,15,1,1
▁toplantı,15,1,1
▁ayrıntılı,15,1,0
▁san,15,1,1
▁fazladır,15,1,0
▁kanunlar,15,1,0
▁operasyon,15,1,1
▁bor,15,1,1
▁yapım,15,1,1
ford,15,0,0
ris,15,0,0
▁şartlar,15,1,0
ılması,15,1,1
ly,15,0,0
▁yönetmen,15,1,1
▁stratejiler,15,1,0
▁mahkeme,15,1,1
▁çekici,15,1,1
kâ,15,0,0
▁bildirgesi,15,1,0
▁piyasaların,15,1,0
▁kolektif,15,1,1
▁duyulan,15,1,0
▁arasındadır,15,1,0
gü,15,0,0
▁faktörleri,15,1,0
▁şikayet,15,1,1
ster,15,1,1
aş,15,1,1
ımı,15,1,1
▁günümüz,15,1,0
▁boğaz,15,1,1
tasyon,15,0,0
▁açığı,15,1,0
▁yöntemlerinden,15,1,0
lî,15,0,0
hen,15,1,0
▁alarak,15,1,0
▁yeterlilik,15,1,0
tor,15,1,1
▁meyve,15,1,1
▁zekâ,15,0,0
ser,15,1,1
şehir,15,1,1
▁hollanda,15,0,0
maz,15,1,1
▁bölüm,15,1,1
başı,15,1,0
▁hekim,15,1,1
▁geliştirmesi,15,1,0
ıp,15,1,1
▁önemi,15,1,0
ğ,15,0,0
▁personeli,15,1,0
muş,15,1,1
▁bunun,15,1,0
▁yatırımlar,15,1,0
▁iktisatçı,15,1,0
▁mo,15,0,0
▁eşya,15,1,1
oloji,15,0,0
▁türüne,15,1,0
▁koşulu,15,1,0
▁öğrencinin,15,1,0
▁mil,15,1,1
don,15,1,1
▁bebek,15,1,1
▁giderler,15,1,0
▁giderek,15,1,0
▁kavrama,15,1,0
▁artan,15,1,0
▁aktör,15,1,1
▁değerini,15,1,0
▁sonu,15,1,0
▁rasyonel,15,1,1
▁had,15,1,1
▁kurmak,15,1,0
▁iz,15,1,1
lanabilir,15,1,1
ku,15,0,0
▁köy,15,1,1
▁yürütme,15,1,1
▁hedefleme,15,1,0
▁gerektiren,15,1,0
▁çıkışı,15,1,0
▁aralık,15,1,0
▁ahiret,15,1,1
▁müs,15,1,0
zen,15,1,1
û,15,0,0
▁vekil,15,1,1
▁kam,15,1,1
▁bilgilendirme,15,1,0
idi,15,1,1
ık,15,1,1
▁bek,15,1,1
▁miras,15,1,1
▁denen,15,1,0
mud,15,0,0
nce,15,1,1
dim,15,1,1
▁eşyası,15,1,0
sar,15,1,1
▁piyasada,15,1,0
▁vergiler,15,1,0
rah,15,0,0
ut,15,1,1
lılar,15,1,1
▁temelinde,15,1,0
▁verimli,15,1,0
▁top,15,1,1
▁burun,15,1,1
▁toplumdaki,15,1,0
▁anti,15,1,0
▁yaptı,15,1,0
▁uygu,15,0,0
liler,15,1,1
▁yaşamın,15,1,0
yor,15,1,1
▁mekanizması,15,1,0
▁ifa,15,1,1
▁kültürün,15,1,0
amin,15,1,1
▁will,15,0,0
ms,15,0,0
▁akademik,15,1,1
▁öğrenciler,15,1,0
▁programının,15,1,0
rî,15,0,0
zade,15,1,1
▁kralı,15,1,0
▁takımı,15,1,0
▁terim,15,1,1
▁ölçüde,15,1,0
▁imajı,15,1,0
▁teşkilat,15,1,1
şi,15,0,0
▁dişi,15,1,1
▁peri,15,1,1
▁bağımlılık,15,1,0
▁fiyatlar,15,1,0
▁refah,14,1,1
▁emre,14,1,0
▁kapı,14,1,1
▁depremler,14,1,0
▁oksijen,14,1,1
▁kişiyi,14,1,0
▁kaçınmak,14,1,0
▁kurtarma,14,1,1
▁hizmetlerini,14,1,0
▁getirmek,14,1,0
▁desteği,14,1,0
▁almış,14,1,0
▁savaşa,14,1,0
▁planlanması,14,1,0
▁hayatın,14,1,0
kten,14,0,0
▁ülkeye,14,1,0
▁dalgalarının,14,1,0
▁farkı,14,1,0
▁kap,14,1,1
▁uyma,14,1,0
ast,14,1,1
ck,14,0,0
▁kuruluşları,14,1,0
▁taşır,14,1,1
▁şeyin,14,1,0
▁hazırlamak,14,1,0
▁değerlendirmek,14,1,0
▁sınıflandırma,14,1,0
▁işyerleri,14,1,0
▁birkaç,14,1,1
▁kadının,14,1,0
▁hareketler,14,1,0
▁mutlaka,14,1,1
▁ücretli,14,1,1
▁yıldan,14,1,0
▁yirmi,14,1,1
▁olayların,14,1,0
▁yola,14,1,0
▁korunma,14,1,0
▁durumuna,14,1,0
▁kullanılabilir,14,1,0
▁mevzuat,14,1,1
layıcı,14,1,1
▁birikim,14,1,1
▁meteorolojik,14,1,1
th,14,0,0
▁etmeye,14,1,0
▁baskın,14,1,1
▁başbakanlık,14,1,1
▁ekip,14,1,1
▁danışma,14,1,0
▁finans,14,1,1
▁tüketimi,14,1,0
▁sera,14,1,1
▁kurgu,14,1,1
▁kararlar,14,1,0
▁kaynaklar,14,1,0
maya,14,1,1
▁edilmektedir,14,1,0
▁af,14,1,1
▁kapsayan,14,1,0
▁üstünlük,14,1,1
▁arazi,14,1,1
▁süreçlerin,14,1,0
▁tanım,14,1,1
▁çapraz,14,1,1
▁eğitime,14,1,0
▁ödeneği,14,1,0
▁hiyerarşi,14,1,1
▁taraflı,14,1,0
▁or,14,1,0
cat,14,0,0
▁sözcükler,14,1,0
▁başbakan,14,1,1
▁yöntemler,14,1,0
▁değerlendiril,14,1,0
▁hususlar,14,1,0
▁dairesi,14,1,0
▁oy,14,1,1
▁con,14,0,0
▁adına,14,1,0
▁düzenlenen,14,1,0
▁çocuğu,14,1,0
▁çizgi,14,1,1
▁estetik,14,1,1
▁hattı,14,1,0
▁koşul,14,1,1
lılık,14,1,1
ji,14,0,0
▁çıkarma,14,1,1
▁rekabetin,14,1,0
▁soyut,14,1,1
▁kuruluşu,14,1,0
▁sorumludur,14,1,0
▁görevli,14,1,0
▁müşterilerin,14,1,0
hüseyin,14,0,0
▁işlemlerden,14,1,0
▁cemiyet,14,1,1
▁iktidar,14,1,1
▁karadeniz,14,1,0
▁trans,14,1,1
▁perakendeci,14,1,0
mektedir,14,1,1
▁kart,14,1,1
▁gerçekleştiği,14,1,0
▁akşam,14,1,1
▁lisans,14,1,1
▁beceriler,14,1,0
▁ilişkilerinin,14,1,0
▁programına,14,1,0
▁kavramını,14,1,0
▁taklit,14,1,1
bis,14,0,0
▁planları,14,1,0
▁seçilmesi,14,1,0
bra,14,0,0
▁mart,14,1,1
▁ırak,14,1,1
▁sert,14,1,1
▁zorunda,14,1,0
▁oranına,14,1,0
mis,14,1,1
iç,14,1,1
▁hanım,14,1,1
▁durumun,14,1,0
▁karması,14,1,0
▁çevresi,14,1,0
▁ortalaması,14,1,0
ği,14,0,0
rit,14,0,0
▁primi,14,1,0
▁mev,14,0,0
▁dönen,14,1,1
▁fizik,14,1,1
▁muayene,14,1,1
lerarası,14,0,0
hâ,14,0,0
ına,14,1,1
▁frank,14,1,1
▁değişik,14,1,1
▁oda,14,1,1
▁dilin,14,1,0
▁erişim,14,1,1
mâ,14,0,0
▁delil,14,1,1
▁tavsiye,14,1,1
zil,14,1,1
rük,14,0,0
▁hacc,14,0,0
▁dua,14,1,1
sidir,14,1,1
oğulları,14,1,0
▁har,14,1,1
▁metni,14,1,0
▁kul,14,1,1
▁sev,14,1,1
ram,14,0,0
▁buhar,14,1,1
▁kaynaklarından,14,1,0
leyen,14,1,1
▁dışına,14,1,0
▁çeşidi,14,1,0
▁aşı,14,1,1
▁ruh,14,1,1
▁kurucu,14,1,0
▁edilemez,14,1,0
▁doğrultusunda,14,1,0
–,14,0,0
▁tarihte,14,1,0
▁becerisi,14,1,0
▁başı,14,1,0
jon,14,0,0
▁ilişkili,14,1,0
▁aday,14,1,1
▁koma,14,1,1
▁imzalanan,14,1,0
▁röle,14,1,1
▁kural,14,1,1
▁not,14,1,1
▁katsayısı,14,1,0
▁çağ,14,1,1
▁arttığı,14,1,0
▁girişi,14,1,0
▁sektörünün,14,1,0
▁türlerinin,14,1,0
▁bo,14,0,0
▁kapitalizm,14,1,1
▁işletmeleri,14,1,0
▁fonksiyonların,14,1,0
▁protein,14,1,1
▁vaka,14,1,1
▁gelişimini,14,1,0
▁metafizik,14,1,1
▁adam,14,1,1
car,14,1,1
▁monarşi,14,1,1
▁özelliklerine,14,1,0
▁hay,14,1,1
iko,14,0,0
▁futbolcu,14,1,0
▁geçer,14,1,1
iyor,14,1,1
▁ücreti,14,1,0
▁üyelerinin,14,1,0
▁lider,14,1,1
▁programları,14,1,0
▁gerekliliği,14,1,0
&,14,0,0
▁deney,14,1,1
▁yazılan,14,1,0
▁pazarlık,14,1,1
▁olmalı,14,1,0
▁yarım,14,1,1
▁oranında,14,1,0
▁kitabın,14,1,0
▁gösterilen,14,1,0
cd,14,0,0
siyon,14,0,0
ococcus,14,0,0
▁yerlerde,13,1,0
▁olmadığını,13,1,0
▁yerleri,13,1,0
▁davranışı,13,1,0
▁yangın,13,1,1
▁süreklilik,13,1,0
vo,13,0,0
▁uygulanacak,13,1,0
▁etkilenen,13,1,0
▁çıkarmak,13,1,0
▁kişilere,13,1,0
▁sis,13,1,1
▁bölgeler,13,1,0
▁çalışanlarının,13,1,0
▁çıkış,13,1,1
▁siyah,13,1,1
▁olursa,13,1,0
▁seviyesi,13,1,0
▁aşama,13,1,1
▁potansiyel,13,1,1
▁japon,13,0,0
▁yüksektir,13,1,0
▁tatbikat,13,1,1
▁aşamaları,13,1,0
▁tanımlama,13,1,0
tri,13,0,0
▁çıkmıştır,13,1,0
▁zararı,13,1,0
▁verilerine,13,1,0
▁taş,13,1,1
▁aydınlatma,13,1,0
▁belirti,13,1,1
▁bildirme,13,1,0
▁yaparken,13,1,0
larındandır,13,1,1
▁oldu,13,1,0
▁gösterilebilir,13,1,0
▁köprü,13,1,1
▁değişimi,13,1,0
▁hareketli,13,1,0
▁dinamik,13,1,1
▁güncel,13,1,1
▁kapsamı,13,1,0
▁izlenmesi,13,1,0
▁yükselmesi,13,1,0
▁gelmiştir,13,1,0
▁düzensiz,13,1,0
▁sosyo,13,0,0
▁suyun,13,1,0
▁başa,13,1,0
▁düşüktür,13,1,0
▁kazandırma,13,1,0
▁sayesinde,13,1,0
▁nicel,13,1,1
ege,13,1,1
▁arsa,13,1,1
▁yönetsel,13,1,1
▁hammadde,13,1,1
▁katılımcı,13,1,1
lem,13,1,0
▁yılları,13,1,0
▁adli,13,1,1
▁sanayileşme,13,1,0
berg,13,1,1
din,13,1,1
▁sevgi,13,1,1
▁farklılıklar,13,1,0
▁denetçi,13,1,1
▁partisi,13,1,0
▁belirgin,13,1,1
▁tah,13,0,0
▁damga,13,1,1
▁konsey,13,1,1
stan,13,0,0
▁kesimi,13,1,0
▁türleri,13,1,0
▁reklamlar,13,1,0
atör,13,0,0
▁teker,13,1,1
lendirilmesi,13,1,1
ts,13,0,0
▁ülkesi,13,1,0
▁örgütlerin,13,1,0
nas,13,1,1
kal,13,1,1
▁konuları,13,1,0
mekte,13,1,1
▁br,13,0,0
rum,13,1,1
▁kurallara,13,1,0
▁ortam,13,1,1
▁güdü,13,1,1
▁olmaktadır,13,1,0
▁çekirdek,13,1,1
▁varsayım,13,1,1
▁sabır,13,1,1
▁bilgiyi,13,1,0
tif,13,0,0
▁bunlar,13,1,0
▁gelecekte,13,1,0
val,13,0,0
▁ağırlık,13,1,1
▁şeyi,13,1,0
▁örgütün,13,1,0
ıcı,13,1,1
▁ferdi,13,1,1
▁fiyatlandırma,13,1,0
▁aracın,13,1,0
▁çatışma,13,1,1
▁grafik,13,1,1
▁defter,13,1,1
▁ilacın,13,1,0
▁birinin,13,1,0
▁maksimum,13,1,1
uz,13,1,1
▁kıymet,13,1,1
▁seçenekleri,13,1,0
▁araçların,13,0,0
çik,13,1,1
▁bugün,13,1,1
▁özet,13,1,1
▁izleyen,13,1,0
emez,13,1,1
▁felsefi,13,1,1
kerim,13,1,1
▁demektir,13,1,0
▁azalan,13,1,0
▁kazanmıştır,13,1,0
▁sabah,13,1,1
gor,13,0,0
▁organ,13,1,1
▁tatmin,13,1,1
▁objektif,13,1,1
kin,13,1,1
▁üçlü,13,1,0
▁sürecini,13,1,0
▁türüdür,13,1,0
▁hayata,13,1,0
▁kısmen,13,1,1
▁yaygınlaşması,13,1,0
▁ailenin,13,1,0
mey,13,1,1
sâ,13,0,0
▁kullanarak,13,1,0
tho,13,0,0
▁çek,13,1,1
▁bağlıdır,13,1,0
▁anlamak,13,1,0
▁ülkelere,13,1,0
▁yaparak,13,1,0
he,13,1,1
▁mescid,13,1,1
bel,13,1,1
hi,13,0,0
▁ibrahim,13,0,0
▁muh,13,0,0
▁kişilerden,13,1,0
evî,13,0,0
▁haklı,13,1,0
▁korku,13,1,1
kur,13,1,1
zü,13,0,0
▁imam,13,1,1
vi,13,1,0
şer,13,1,1
▁ayet,13,1,1
▁kalkış,13,1,1
mü,13,1,1
▁öfke,13,1,1
sın,13,1,1
▁tutmak,13,1,0
tz,13,0,0
▁ibadet,13,1,1
zan,13,1,1
▁davet,13,1,1
▁ayetler,13,1,0
▁bul,13,1,1
çu,13,1,1
▁ettiren,13,1,0
▁çiçek,13,1,1
▁ambalaj,13,1,1
▁duran,13,1,1
rt,13,0,0
▁hesaplar,13,1,0
▁taraf,13,1,1
▁tohum,13,1,1
po,13,0,0
▁bunların,13,1,0
▁yılın,13,1,0
▁çevresinde,13,1,0
▁çevreye,13,1,0
▁varsa,13,1,0
ası,13,1,1
▁motorlu,13,1,0
▁traktör,13,1,1
▁araçlarının,13,0,0
▁sonuçlarından,13,1,0
▁aydınlanma,13,1,0
ps,13,0,0
▁dayanır,13,1,0
▁hedefi,13,1,0
▁stüdyo,13,1,1
▁iktisat,13,1,1
▁homo,13,0,0
▁biçimleri,13,1,0
▁bankaları,13,1,0
▁birbirinden,13,1,0
▁ölçüsü,13,1,0
▁görmüş,13,1,0
▁was,13,0,0
▁sözleşmeleri,13,1,0
▁millet,13,1,1
▁yetişkin,13,1,1
▁programlarının,13,1,0
niz,13,1,1
▁değişikliği,13,1,0
▁bütçesi,13,1,0
▁analitik,13,1,1
▁kaydı,13,1,0
▁yapıtı,13,1,0
glu,13,0,0
▁feodal,13,1,1
▁programlar,13,1,0
▁ortamları,13,1,0
▁uefa,13,0,0
leman,13,1,0
▁dönüşüm,13,1,1
▁ölçümü,13,1,0
▁istikrarı,13,1,0
▁içe,13,1,0
▁tablo,13,1,1
▁ilişkilerini,13,1,0
▁havayolu,13,1,0
▁kutu,13,1,1
▁hoca,13,1,1
▁grev,13,1,1
▁oğlu,13,1,0
▁kira,13,1,1
cing,13,0,0
▁klor,13,1,1
enter,13,0,0
▁yeteneği,13,1,0
▁dahi,13,1,1
▁kalitesini,13,1,0
ct,13,0,0
▁hotel,13,0,0
▁sözleşmesinin,13,1,0
enta,13,1,0
▁düzeyine,12,1,0
▁maddesi,12,1,0
▁kazası,12,1,0
▁sendromu,12,1,0
▁üstü,12,1,0
▁olabilecek,12,1,0
▁alanlarda,12,1,0
▁boyun,12,1,1
▁çoğunlukla,12,1,0
▁durumlar,12,1,0
▁kayıp,12,1,1
lanmalıdır,12,1,1
▁bina,12,1,1
▁arada,12,1,0
▁kalır,12,1,0
▁önlemleri,12,1,0
▁bulguları,12,1,0
part,12,0,0
▁yaşamı,12,1,0
▁getirilme,12,1,0
▁barınma,12,1,0
ro,12,0,0
▁yürütülmesi,12,1,0
leridir,12,1,1
▁etkenler,12,1,0
▁gerçeğe,12,1,0
▁gece,12,1,1
▁kullanmak,12,1,0
▁başlayarak,12,1,0
ay,12,1,1
▁haziran,12,1,1
▁çocuklarda,12,1,0
▁düşmesi,12,1,0
▁ölçüm,12,1,1
▁düzenlemek,12,1,0
▁daima,12,1,1
▁yönetiminde,12,1,0
▁kuruluşlar,12,1,0
▁sekiz,12,1,1
▁bugünkü,12,1,0
▁süresinin,12,1,0
▁hatalı,12,1,0
▁uğraması,12,1,0
bit,12,1,1
▁katılımcılar,12,1,0
▁birliğinin,12,1,0
sto,12,0,0
▁asli,12,1,1
▁yapısını,12,1,0
▁saptan,12,1,0
▁kalın,12,1,1
▁grupları,12,1,0
▁fiyatlarının,12,1,0
▁yerli,12,1,1
▁üretiminin,12,1,0
▁başladığı,12,1,0
▁yürürlüğ,12,1,1
▁acı,12,1,1
▁ekolojik,12,1,1
▁üreten,12,1,0
▁toplumlarda,12,1,0
ev,12,1,1
ron,12,0,0
▁with,12,0,0
▁tra,12,0,0
▁müdürü,12,1,0
▁emin,12,1,1
▁tayin,12,1,1
▁zamanlı,12,1,0
▁kal,12,1,1
▁ölç,12,1,1
▁meşrutiyet,12,1,1
oid,12,0,0
est,12,1,0
▁au,12,0,0
▁üretici,12,1,1
▁devletler,12,1,0
▁geçmesi,12,1,0
▁itiraz,12,1,1
▁incelemek,12,1,0
▁geliştirilen,12,1,0
▁şekilleri,12,1,0
hab,12,1,1
▁tanzim,12,1,1
▁fırka,12,1,1
▁isyanı,12,1,0
▁euro,12,1,1
mu,12,1,1
▁kısmi,12,1,1
▁yüzyılın,12,1,0
▁farklılık,12,1,0
▁rezervasyon,12,1,1
▁açıklanması,12,1,0
▁kuram,12,1,1
▁kuvvet,12,1,1
▁çağdaş,12,1,1
▁işlemi,12,1,0
▁alkol,12,1,1
▁beraber,12,1,1
▁içerir,12,1,0
sının,12,1,1
▁iddia,12,1,1
▁düşüncesi,12,1,0
▁kamuoyu,12,1,1
▁van,12,1,0
▁öğretici,12,1,0
hır,12,1,1
▁kullanılacak,12,1,0
▁tutar,12,1,1
▁tamamlayıcı,12,1,0
▁limit,12,1,1
ric,12,0,0
▁karşılaştırmalı,12,1,0
▁evde,12,1,0
▁yöntemine,12,1,0
▁tanımlanır,12,1,0
▁direkt,12,1,1
▁egemenlik,12,1,0
▁kırsal,12,1,0
stre,12,0,0
▁izleme,12,1,0
▁kapsama,12,1,0
▁boy,12,1,1
▁hesaplanması,12,1,0
▁für,12,0,0
kat,12,1,1
▁geldiği,12,1,0
▁satışları,12,1,0
▁getirir,12,1,0
▁gelişmekte,12,1,0
rek,12,0,0
▁kaba,12,1,1
▁duygusu,12,1,0
kara,12,1,1
▁yenilik,12,1,0
fried,12,0,0
▁doğrusal,12,1,0
▁kayıtları,12,1,0
lardandır,12,1,1
▁eksen,12,1,1
▁eleştirel,12,1,1
▁toplanması,12,1,0
▁dördüncü,12,1,0
eyn,12,1,0
ep,12,0,0
▁inanç,12,1,1
zu,12,0,0
▁taşınması,12,1,0
▁günah,12,1,1
▁olmuş,12,1,0
▁başlama,12,1,0
▁oluşu,12,1,0
▁düşen,12,1,0
vat,12,1,1
▁namazı,12,1,0
▁anlaşılması,12,1,0
▁şeyleri,12,1,0
âm,12,0,0
▁israil,12,0,0
▁bakan,12,1,1
evi,12,1,0
hid,12,1,1
amaz,12,1,1
▁yapmıştır,12,1,0
▁alış,12,1,1
▁ulaşmak,12,1,0
▁yönelt,12,1,0
▁güvenilirlik,12,1,0
▁güvenilir,12,1,1
▁nisan,12,1,1
her,12,1,1
▁şüpheli,12,1,0
▁rejimi,12,1,0
▁bireye,12,1,0
com,12,0,0
hall,12,1,0
alis,12,1,0
▁yapılmasına,12,1,0
we,12,0,0
▁üniversitesi,12,1,0
▁ob,12,0,0
▁öznel,12,1,1
▁ajansı,12,1,0
▁duyarlılık,12,1,0
▁alınacak,12,1,0
▁yani,12,1,1
▁fonu,12,1,0
▁beklenir,12,1,0
▁kalması,12,1,0
▁yardımı,12,1,0
▁hâlinde,12,0,0
▁kazazede,12,1,1
▁sez,12,1,1
▁imalat,12,1,1
▁deri,12,1,1
▁paylaşma,12,1,0
▁özgürlük,12,1,0
yse,12,1,1
par,12,0,0
▁real,12,0,0
▁örneği,12,1,0
iv,12,1,1
▁verimi,12,1,0
▁filozof,12,1,1
▁eğimli,12,1,0
▁bölümleri,12,1,0
şir,12,1,1
▁zevk,12,1,1
▁devri,12,1,1
▁kararname,12,1,1
sing,12,0,0
▁yedek,12,1,1
sunu,12,1,1
▁vitamin,12,1,1
sis,12,1,1
▁ürettiği,12,1,0
▁matematik,12,1,1
▁başarısı,12,1,0
▁tarzı,12,1,0
▁eylemi,12,1,0
▁arttırılması,12,1,0
▁uzmanlık,12,1,0
▁beyit,12,1,1
ırım,12,1,1
▁protestan,12,0,0
gu,12,0,0
▁bak,12,1,1
▁dizge,12,1,1
sk,12,0,0
▁özgün,12,1,1
bet,12,1,1
▁ödenir,12,1,0
▁mm,12,0,0
▁işlerini,12,1,1
▁bölümünde,12,1,0
sie,12,1,0
▁söylem,12,1,1
▁yapıları,12,1,0
▁öğrencilere,12,1,0
▁kullanır,12,1,0
ata,12,1,1
mahmut,12,0,0
▁vardı,12,1,0
▁filmi,12,1,0
▁salonda,12,1,0
▁değiştirmesi,12,1,0
▁sunulması,12,1,0
▁koyan,12,1,0
▁alanının,12,1,0
che,12,0,0
▁işleyişi,12,1,0
▁bozukluğu,12,1,0
▁yaşındaki,12,1,0
▁politikalarının,12,1,0
▁tanımlanması,12,1,0
▁arttıkça,12,1,0
▁size,12,1,1
ort,12,0,0
▁eleme,12,1,0
▁arteri,12,1,0
oksi,12,1,0
▁sefa,12,1,1
▁kök,12,1,1
cht,12,0,0
▁parkur,12,1,1
▁üçgen,11,1,1
▁düş,11,1,1
▁işareti,11,1,0
▁akut,11,1,1
▁ağrı,11,1,1
▁silah,11,1,1
▁alanların,11,1,0
liz,11,0,0
▁özen,11,1,1
▁teorik,11,1,1
yü,11,1,1
▁düzeyinde,11,1,0
▁kaldırmak,11,1,0
▁katılması,11,1,0
kre,11,0,0
▁çalışmalarına,11,1,0
▁verilmektedir,11,1,0
▁ardı,11,1,1
▁inşaat,11,1,1
▁hep,11,1,1
▁hiyerarşik,11,1,1
▁ağustos,11,1,1
▁işyerinde,11,1,0
▁eline,11,1,0
▁çeşitleri,11,1,0
eti,11,1,0
▁çıktığı,11,1,0
▁dönemlerinde,11,1,0
▁sağlamıştır,11,1,0
▁şiddete,11,1,0
▁faaliyetlerin,11,1,0
▁karbon,11,1,1
▁olsa,11,1,0
▁ihtiyaçlarını,11,1,0
▁verileri,11,1,0
▁adet,11,1,1
▁kalk,11,1,1
▁dönük,11,1,1
▁asgari,11,1,1
▁kalıcı,11,1,0
▁değerlendirmesi,11,1,0
▁harita,11,1,1
baş,11,1,1
▁tazmin,11,1,1
▁q,11,0,0
▁katılımı,11,1,0
▁birimler,11,1,0
▁içeriği,11,1,0
▁taşıyıcı,11,1,0
▁izmir,11,0,0
▁yukarı,11,1,1
▁nihai,11,1,1
lamaz,11,1,1
▁olanakları,11,1,0
▁ilaçlar,11,1,0
▁tekil,11,1,1
▁hukukun,11,1,0
▁hakem,11,1,1
▁yapıda,11,1,0
▁çeşitlilik,11,1,0
▁bağlanması,11,1,0
▁are,11,1,0
▁öncelikli,11,1,0
▁sembolik,11,1,1
▁çözümleme,11,1,0
▁atan,11,1,0
▁bağımsızlığı,11,1,0
▁hukukunun,11,1,0
▁ölçülebilir,11,1,0
▁bulunmaz,11,1,0
▁psiko,11,0,0
▁ilişkilidir,11,1,0
▁kişiliği,11,1,0
▁olduğundan,11,1,0
▁faktörü,11,1,0
▁your,11,0,0
tar,11,1,1
per,11,0,0
▁yıllarında,11,1,0
▁havaalanı,11,1,0
▁pazarı,11,1,0
▁zamanın,11,1,0
ould,11,0,0
▁by,11,0,0
▁uzmanlaşma,11,1,0
▁paket,11,1,1
▁sunma,11,1,0
▁açılan,11,1,0
▁sonsuz,11,1,1
▁fikri,11,0,0
the,11,0,0
▁mantık,11,1,1
▁homojen,11,1,1
ers,11,1,0
log,11,1,1
▁gerçeklik,11,1,0
▁etiği,11,1,0
▁mes,11,0,0
▁sınıflandırılma,11,1,0
▁şart,11,1,1
▁öge,11,1,1
▁uygulamak,11,1,0
▁bilgilerin,11,1,0
▁şeker,11,1,1
▁çocuğa,11,1,0
▁molla,11,1,1
eddin,11,1,0
▁memurları,11,1,0
sü,11,1,1
▁gruplar,11,1,0
▁rızası,11,1,0
▁uygulamalar,11,1,0
▁gelişmelerin,11,1,0
▁formu,11,1,0
sek,11,1,1
▁ülkeleri,11,1,0
▁yorum,11,1,1
▁ödenek,11,1,1
▁suretiyle,11,1,0
▁yatırımcı,11,1,0
▁değerli,11,1,0
▁dağılım,11,1,1
▁histo,11,0,0
▁raporları,11,1,0
▁fonksiyon,11,1,1
▁müşterilere,11,1,0
▁gelirleri,11,1,0
▁nur,11,1,1
▁tutarı,11,1,0
▁kredisi,11,1,0
▁aldıkları,11,1,0
▁satıcı,11,1,1
rılması,11,0,0
▁dayanması,11,1,0
▁gelecekteki,11,1,0
▁dağılımının,11,1,0
▁yolculuk,11,1,0
▁kut,11,1,1
▁kuran,11,1,0
▁telgraf,11,1,1
▁plana,11,1,0
lanan,11,1,1
▁gitmesi,11,1,0
▁berlin,11,0,0
▁özgür,11,1,1
ılmalıdır,11,1,1
▁kullanılarak,11,1,0
▁testler,11,1,0
wal,11,0,0
▁katkısı,11,1,0
lanarak,11,1,1
▁alınmıştır,11,1,0
▁çatışması,11,1,0
▁gereksiz,11,1,0
ac,11,1,1
▁yardımlaşma,11,1,0
▁yapılar,11,1,0
▁batılı,11,1,0
▁etkileme,11,1,0
▁müşteriye,11,1,0
▁topluluğu,11,1,0
▁ilişkinin,11,1,0
▁yaşı,11,1,0
▁farkında,11,1,1
▁renkli,11,1,0
▁pozisyonu,11,1,0
▁tüketicilerin,11,1,0
▁veteriner,11,1,1
▁unvanı,11,1,0
▁tabloları,11,1,0
▁halde,11,1,0
▁dayandığı,11,1,0
▁kod,11,1,1
▁yapının,11,1,0
▁ardından,11,1,0
▁yurtiçi,11,1,1
▁bulunmaması,11,1,0
▁terfi,11,1,1
▁şerif,11,1,1
alp,11,1,1
gus,11,0,0
let,11,1,1
▁ailesi,11,1,0
insan,11,1,1
▁mac,11,1,1
▁kendisinden,11,1,0
▁bayram,11,1,1
sından,11,1,1
▁kazanma,11,1,0
▁ihtiyacı,11,1,0
mizi,11,1,1
ment,11,1,0
yah,11,0,0
yusuf,11,0,0
ي,11,0,0
rir,11,0,0
leh,11,1,1
yken,11,1,1
▁şer,11,1,1
▁benzerlik,11,1,1
▁medrese,11,1,1
▁dünyayı,11,1,0
▁çalışır,11,1,0
▁zamanla,11,1,1
▁vurgu,11,1,1
▁diğerlerinden,11,1,0
▁tutumu,11,1,0
sun,11,1,1
▁husus,11,1,1
▁etmeleri,11,1,0
muştur,11,1,1
▁ağız,11,1,1
▁noktada,11,1,0
ward,11,0,0
oğ,11,1,1
▁perakendeciler,11,1,0
▁borsa,11,1,1
mun,11,1,1
▁denetimi,11,1,0
▁ajans,11,1,1
▁sayısını,11,1,0
▁üreme,11,1,0
▁uyar,11,1,1
▁aritmetik,11,1,1
▁gelirler,11,1,0
▁görevini,11,1,0
tak,11,1,1
▁neo,11,0,0
alizm,11,0,0
▁değiştirilmesi,11,1,0
▁durağan,11,1,1
▁sürücülerin,11,1,0
▁dirsek,11,1,1
▁anlaşılır,11,1,0
inden,11,1,1
▁tutan,11,1,0
▁empati,11,1,1
▁boyu,11,1,0
▁karın,11,1,1
▁tesis,11,1,1
▁beyin,11,1,1
▁yaptıkları,11,1,0
▁diplomasi,11,1,1
▁istatistik,11,1,1
▁politikasının,11,1,0
çok,11,1,1
▁ağrısı,11,1,0
▁namı,11,1,0
▁ayın,11,1,1
▁dağılma,11,1,0
▁görüşünü,11,1,0
▁almaya,11,1,0
▁onunla,11,1,0
▁eren,11,1,1
mon,11,0,0
▁paradigma,11,1,1
▁rus,11,0,0
▁toplanan,11,1,0
▁davranışsal,11,1,0
lam,11,1,1
▁max,11,0,0
▁servet,11,1,1
▁yüklem,11,1,1
ıyor,11,1,1
ham,11,1,1
▁yalın,11,1,1
▁koşma,11,1,0
ras,11,0,0
▁başlangıç,11,1,1
▁anlamında,11,1,0
▁nitelikte,11,1,0
chel,11,0,0
okrasi,11,1,0
▁yön,11,1,1
▁alanlarından,11,1,0
▁yazdığı,11,1,0
fran,11,0,0
▁ettikleri,11,1,0
▁odak,11,1,1
rim,11,1,1
▁sorunlardan,11,1,0
▁ayrılma,11,1,1
▁menüsü,11,1,0
▁tahmini,11,1,1
▁oluşturması,11,1,0
▁kupası,11,1,0
▁fenerbahçe,11,0,0
gs,11,0,0
ting,11,0,0
▁gözden,11,1,0
▁afyon,11,1,1
▁unsurlar,11,1,0
▁kağan,11,1,1
▁liberalizm,11,1,1
how,11,0,0
▁bilet,11,1,1
▁turistik,11,1,1
▁gitmek,11,1,0
▁öğretmeni,11,1,0
ag,11,1,1
▁gelişimine,11,1,0
▁millî,11,0,0
▁maliyetinin,11,1,0
▁uç,11,1,1
▁devrimi,11,1,0
▁gam,11,1,1
▁gizem,11,1,1
▁ırk,11,1,1
▁yazmıştır,11,1,0
▁danış,11,1,1
▁tımar,11,1,1
vey,11,1,0
▁dev,11,1,1
▁temmuz,11,1,1
▁sunduğu,11,1,0
▁grubun,11,1,0
▁sayfası,11,1,0
▁miktarının,11,1,0
▁oranlı,11,1,0
▁otelin,11,1,0
▁psikoloji,11,1,1
tion,11,0,0
▁von,11,0,0
oz,11,1,0
▁edebiyatında,11,1,0
bend,11,1,1
▁isteğe,11,1,0
▁sığır,11,1,1
besi,11,1,1
▁hece,11,1,1
▁kategori,11,1,1
▁fatura,11,1,1
▁kaside,11,1,1
▁müslümanlar,11,1,0
ā,11,0,0
▁hâli,11,0,0
▁bankacılık,11,1,0
▁düz,10,1,1
ogram,10,0,0
▁önlemler,10,1,0
larındaki,10,1,1
▁yasak,10,1,1
acağı,10,1,1
▁üretimde,10,1,0
▁hareketleri,10,1,0
▁cilt,10,1,1
▁koyma,10,1,0
▁levha,10,1,1
▁müdür,10,1,1
▁hayır,10,1,1
▁görülebilir,10,1,0
▁çevrenin,10,1,0
▁çalışanlara,10,1,0
▁sinir,10,1,1
▁gelmektedir,10,1,0
▁eylemler,10,1,0
▁memnuniyeti,10,1,0
▁hızını,10,1,0
▁kavramdır,10,1,0
▁tehlikeler,10,1,0
▁dolaşım,10,1,1
▁şiddeti,10,1,0
▁bunu,10,1,0
▁konularında,10,1,0
▁günden,10,1,0
▁getiril,10,1,0
eceği,10,1,1
▁çağrı,10,1,1
▁umumi,10,1,1
▁nizam,10,1,1
▁sembol,10,1,1
▁gerektiğinde,10,1,0
▁hastalıkların,10,1,0
▁kaldığı,10,1,0
▁tedbirleri,10,1,0
▁sistemlerinin,10,1,0
vin,10,1,0
▁canlıların,10,1,0
▁akışı,10,1,0
▁açar,10,1,1
▁yeterlidir,10,1,0
▁ayrıca,10,1,1
▁olacaktır,10,1,0
▁gereksinimleri,10,1,0
▁değişmesi,10,1,0
▁cinsinden,10,1,0
▁uygulamaya,10,1,0
▁yollarından,10,1,0
▁farkındalık,10,1,0
▁değişimin,10,1,0
▁değişimini,10,1,0
▁mesajın,10,1,0
▁kişiden,10,1,0
▁sözel,10,1,1
▁basılı,10,1,0
▁hitap,10,1,1
▁temas,10,1,1
ış,10,1,1
▁planda,10,1,0
▁yumuşak,10,1,1
▁öngörülen,10,1,0
▁bildirim,10,1,1
▁odaklanma,10,1,0
▁çalışmalarında,10,1,0
landığı,10,1,1
°,10,0,0
▁vali,10,1,1
▁sebeplerinden,10,1,0
abilecek,10,1,1
▁kişileri,10,1,0
▁bağlantılı,10,1,0
▁bit,10,1,1
▁mani,10,1,1
▁ayrılan,10,1,0
▁birbirlerine,10,1,0
▁yönetmek,10,1,0
▁nedenlerden,10,1,0
▁hızla,10,1,0
▁ulaşması,10,1,0
▁ulaşma,10,1,0
▁turu,10,1,0
▁sıklıkla,10,1,0
▁kader,10,1,1
▁üstünlüğü,10,1,0
▁depolama,10,1,0
ja,10,0,0
war,10,0,0
▁birincil,10,1,1
▁dünyadaki,10,1,0
▁zihin,10,1,1
▁medeni,10,1,1
kültürel,10,1,1
▁çorbası,10,1,0
▁çift,10,1,1
▁pat,10,1,1
▁apo,10,0,0
essen,10,1,0
chen,10,0,0
▁mahkemeler,10,1,0
▁sözünü,10,1,0
▁bileşenleri,10,1,0
▁hürriyet,10,1,1
▁yöneticilerin,10,1,0
▁açıkça,10,1,0
▁edilmiş,10,1,0
ilmesi,10,1,1
▁ilkesinin,10,1,0
▁dengeli,10,1,0
▁sw,10,0,0
atif,10,0,0
▁uyumu,10,1,0
eğe,10,1,1
▁özelliğini,10,1,0
▁edebilme,10,1,0
▁yanılgı,10,1,1
▁toplantıları,10,1,0
▁sözcüklerin,10,1,0
▁üyelik,10,1,0
▁etkisini,10,1,0
▁davranışlarını,10,1,0
▁gerçekleşme,10,1,0
para,10,1,1
lüğe,10,1,1
süz,10,1,1
▁istekleri,10,1,0
bbe,10,0,0
▁saray,10,1,1
îr,10,0,0
mî,10,0,0
▁ata,10,1,1
bay,10,1,1
▁mutfak,10,1,1
▁nem,10,1,1
▁arzu,10,1,1
▁ilkesini,10,1,0
hl,10,0,0
âl,10,0,0
▁markanın,10,1,0
▁görevlisi,10,1,0
▁yıla,10,1,0
▁rakipleri,10,1,0
▁blok,10,1,1
▁faydası,10,1,0
▁hayr,10,1,0
▁yükümlü,10,1,1
▁kesme,10,1,1
▁radikal,10,1,1
▁gruba,10,1,0
▁çıkaran,10,1,0
?”,10,0,0
▁gerçekleştirmek,10,1,0
▁dersi,10,1,0
▁kirliliği,10,1,0
▁benim,10,1,0
▁adamı,10,1,0
cılığı,10,1,1
▁araştırmaları,10,1,0
▁alınarak,10,1,0
▁ameliyat,10,1,1
▁bunlardan,10,1,0
▁istemesi,10,1,0
▁komisyon,10,1,1
▁ücretleri,10,1,0
lt,10,0,0
isti,10,1,0
▁fethi,10,1,0
▁yönünde,10,1,0
▁yetersizlik,10,1,0
lanacak,10,1,1
▁devamlı,10,1,0
▁operatörü,10,1,0
▁ödemesi,10,1,0
▁ihraç,10,1,1
▁kazandı,10,1,0
▁ağaç,10,1,1
ememesi,10,1,1
▁fonları,10,1,0
▁bileşenlerinden,10,1,0
▁tat,10,1,1
ön,10,1,1
▁işletmeye,10,1,0
▁çarpan,10,1,1
▁amaca,10,1,1
▁bulundurulması,10,1,0
ril,10,0,0
▁temsilcisi,10,1,0
▁isimleri,10,1,0
▁kaldıraç,10,1,1
▁bono,10,1,1
▁senetleri,10,1,0
nak,10,0,0
▁metnin,10,1,0
▁veriler,10,1,0
▁açıklık,10,1,0
▁benzeri,10,1,1
▁realizm,10,1,1
▁icadı,10,1,0
▁açması,10,1,0
▁artırması,10,1,0
▁liderin,10,1,0
▁değişkenin,10,1,0
hizmet,10,1,1
▁belirlenir,10,1,0
▁sınıflar,10,1,0
▁araçlarından,10,0,0
▁yönünden,10,1,0
▁hâl,10,0,0
▁itibar,10,1,1
ington,10,0,0
eb,10,0,0
▁uygulanma,10,1,0
▁tartışma,10,1,1
meli,10,1,1
eau,10,0,0
▁demografik,10,1,1
▁ayette,10,1,0
);,10,0,0
âyet,10,0,0
▁kelimeler,10,1,0
ğı,10,0,0
nan,10,1,1
allah,10,0,0
mı,10,1,1
şı,10,0,0
bah,10,0,0
<0xD8>,10,0,0
<0xA1>,10,0,0
▁düşme,10,1,0
▁ikisi,10,1,0
▁işleyen,10,1,0
nis,10,0,0
▁kelimesinin,10,1,0
▁üretme,10,1,0
▁bulunmayan,10,1,0
▁çalışmak,10,1,0
▁vakıf,10,1,1
▁boşanma,10,1,1
▁şeyler,10,1,0
taki,10,1,1
kaf,10,0,0
▁ru,10,0,0
ıdır,10,1,1
▁farklıdır,10,1,0
▁sever,10,1,0
▁sıfat,10,1,1
üç,10,1,1
▁konuda,10,1,0
▁zira,10,1,1
▁denk,10,1,1
▁birisidir,10,1,0
▁bölümlerinden,10,1,0
▁böylece,10,1,1
▁aygıt,10,1,1
tör,10,1,1
lüğü,10,1,1
▁dijital,10,1,1
▁vakıflar,10,1,0
çilik,10,1,1
▁sorgulama,10,1,0
ef,10,0,0
▁kral,10,1,1
▁tu,10,1,1
▁görüşlerini,10,1,0
▁ticaretin,10,1,0
▁emlak,10,1,1
smith,10,0,0
▁adıyla,10,1,0
▁akımı,10,1,0
kullanılmaktadır,10,1,0
mark,10,1,1
▁içermesi,10,1,0
▁yapılmalıdır,10,1,0
▁seviyesinin,10,1,0
▁belirler,10,1,0
▁birbirleriyle,10,1,0
▁kırık,10,1,1
▁yaralı,10,1,1
unun,10,1,1
▁metre,10,1,1
▁güvenliğini,10,1,0
▁sağlanır,10,1,0
▁gerilim,10,1,1
▁tali,10,1,1
▁kurallarına,10,1,0
▁geriye,10,1,0
▁modernleşme,10,1,0
yol,10,1,1
▁erk,10,1,1
▁garanti,10,1,1
▁ısınma,10,1,0
▁kalori,10,1,1
▁öğretmenin,10,1,0
▁açıklayan,10,1,0
▁topluluk,10,1,1
nca,10,1,1
▁divanı,10,1,0
▁çocukları,10,1,0
▁olgun,10,1,1
ât,10,0,0
▁hazırlama,10,1,0
▁kuramlar,10,1,0
heim,10,1,0
▁değişmeyen,10,1,0
▁verildiği,10,1,0
▁kıbrıs,10,0,0
▁kriterleri,10,1,0
tma,10,1,1
▁yapmış,10,1,0
▁mutluluk,10,1,0
▁davranma,10,1,0
▁ortağı,10,1,0
telekomünikasyon,10,1,1
▁kendiliğinden,10,1,0
▁eylül,10,1,1
▁ordu,10,1,1
▁sözcük,10,1,1
yal,10,1,1
▁ey,10,1,1
mp,10,0,0
▁milletvekili,10,1,0
▁tri,10,0,0
▁alımı,10,1,0
▁turlar,10,1,1
▁meta,10,1,1
▁marksist,10,0,0
▁yapıt,10,1,1
▁bulmak,10,1,0
▁koşullarının,10,1,0
▁latin,10,1,0
▁beni,10,1,0
▁karşıt,10,1,1
▁başından,10,1,0
▁öyle,10,1,1
hr,10,0,0
▁uygulanabilir,10,1,0
▁süreçlerinin,10,1,0
▁bagaj,10,1,1
▁temizlik,10,1,0
▁devrim,10,1,1
gil,10,0,0
kla,10,0,0
▁standardı,10,1,0
▁faaliyeti,10,1,0
▁eserinde,10,1,0
▁görüntü,10,1,1
▁tim,10,1,1
kol,10,1,1
rea,10,1,0
ju,10,0,0
▁galatasaray,10,0,0
layan,10,1,1
▁kg,10,0,0
▁ilişkilerde,10,1,0
fra,10,0,0
▁sat,10,1,1
kent,10,1,1
kas,10,1,1
▁teklif,10,1,1
▁tel,10,1,1
▁denetlenmesi,10,1,0
▁#,10,0,0
dt,10,0,0
▁yönlendirme,10,1,0
▁anlatı,10,1,1
luğu,10,1,1
vaz,10,0,0
▁ruhsal,10,1,0
raj,10,0,0
▁alım,10,1,1
▁gösteri,10,1,1
▁ittifak,10,1,1
▁kaydol,10,1,1
▁şunlar,10,1,0
▁tavuk,10,1,1
▁denetleme,10,1,0
luğun,10,1,1
▁satıyor,10,1,0
cere,10,1,0
▁himaye,10,1,1
▁parası,10,1,0
▁çar,10,1,1
▁onları,10,1,0
.(,10,0,0
▁onay,10,1,1
▁oranıdır,10,1,0
▁eşgüdüm,10,1,1
yum,10,1,1
▁mark,10,1,1
▁karşılamak,10,1,0
▁gerekmektedir,10,1,0
▁yükseklik,10,1,0
mayı,10,1,1
▁amor,10,0,0
▁kota,10,1,1
▁vatandaş,10,1,1
ise,10,1,1
▁mag,10,0,0
▁karşılığında,10,1,0
▁hipotezi,10,1,0
igen,10,1,0
rl,10,0,0
sti,10,0,0
▁ekstremite,10,0,0
mıs,10,1,0
▁yöneticilerinin,9,1,0
▁pik,9,1,1
▁kare,9,1,1
▁öncesinde,9,1,0
zin,9,1,1
▁sinyal,9,1,1
▁ortamda,9,1,0
▁durumların,9,1,0
▁tedavisi,9,1,0
▁eliyle,9,1,0
▁sayılan,9,1,0
▁lenf,9,1,1
▁çalışanları,9,1,0
▁gereklidir,9,1,0
▁zamanlarda,9,1,0
▁kayıplara,9,1,0
▁insana,9,1,0
▁teftiş,9,1,1
▁tamamı,9,1,0
▁anında,9,1,1
▁plazma,9,1,1
▁trombosit,9,0,0
▁tehlikesi,9,1,0
▁kullanıldığı,9,1,0
▁yıldır,9,1,0
▁yapılmış,9,1,0
▁geleceğe,9,1,0
lerdeki,9,1,1
▁duyulması,9,1,0
▁ofisi,9,1,0
▁akdeniz,9,1,0
▁organize,9,1,1
▁oluşmuştur,9,1,0
zlar,9,0,0
▁çatı,9,1,1
▁kaçın,9,1,1
▁yapıların,9,1,0
▁oranla,9,1,1
▁tespiti,9,1,0
▁hint,9,1,0
▁kül,9,1,1
▁ayında,9,1,0
▁idrar,9,1,1
▁sağlam,9,1,1
iti,9,1,0
▁mega,9,1,1
▁olağan,9,1,1
▁ihtiyaçları,9,1,0
▁monte,9,1,1
▁davranışların,9,1,0
▁değiştirme,9,1,0
▁geçim,9,1,1
ünü,9,1,1
▁bakteri,9,1,1
▁bitkiler,9,1,0
▁semboller,9,1,0
▁içecek,9,1,1
▁bütünleşik,9,1,0
▁neyi,9,1,0
▁yöneticileri,9,1,0
▁görevlileri,9,1,0
▁sorumlusu,9,1,0
▁kategorisi,9,1,0
▁yönleri,9,1,0
▁mutabakat,9,1,1
▁destekler,9,1,0
▁yarattığı,9,1,0
▁yararlanıl,9,1,0
▁onur,9,1,1
▁iskân,9,0,0
▁araçlardan,9,0,0
▁mübadele,9,1,1
▁bakma,9,1,0
▁aydın,9,1,1
▁düzenlemesi,9,1,0
▁yüzü,9,1,0
▁dünyaya,9,1,0
luğa,9,1,1
▁gerçekleştirme,9,1,0
▁görevlilerinin,9,1,0
▁tabanlı,9,1,0
▁olmaksızın,9,1,0
▁yayınları,9,1,0
▁özelliklerinin,9,1,0
w,9,0,0
org,9,1,1
bon,9,0,0
▁açmak,9,1,0
▁denetlemek,9,1,0
▁imkân,9,0,0
ot,9,1,1
▁evlenme,9,1,0
▁öngören,9,1,0
char,9,0,0
▁gösterilmesi,9,1,0
▁askerlik,9,1,0
cer,9,1,1
▁takvim,9,1,1
▁teşkil,9,1,1
▁parlamento,9,1,1
▁göreve,9,1,0
▁çekilme,9,1,0
▁dinleme,9,1,0
▁boşluğu,9,1,0
▁diz,9,1,1
▁sayılır,9,1,0
▁kurulmuş,9,1,0
▁tatil,9,1,1
▁artırır,9,1,0
ebilmek,9,1,1
▁anlatan,9,1,0
▁harekete,9,1,0
▁öğeler,9,1,0
▁gündeme,9,1,0
ai,9,0,0
cho,9,0,0
qui,9,0,0
▁go,9,0,0
ph,9,0,0
▁pul,9,1,1
▁erer,9,1,0
▁mekan,9,1,1
▁üyeliğini,9,1,0
logue,9,0,0
▁eğlence,9,1,1
▁fas,9,1,0
tizm,9,1,0
▁işlemlerin,9,1,0
▁bankaların,9,1,0
▁bilinir,9,1,0
kül,9,1,1
ros,9,0,0
▁açıklar,9,1,0
eller,9,1,0
ling,9,1,1
▁ifadeler,9,1,0
▁pre,9,0,0
▁girişim,9,1,1
▁vergilendirme,9,1,0
▁uyguladığı,9,1,0
▁eğitmek,9,1,0
▁işten,9,1,1
▁hapis,9,1,1
▁erkeklerin,9,1,0
▁üzüm,9,1,1
▁medyanın,9,1,0
▁sorunların,9,1,0
af,9,1,1
masını,9,1,1
▁ço,9,0,0
▁suçu,9,1,0
▁birimleri,9,1,0
▁alanına,9,1,0
▁mimari,9,1,1
▁ot,9,1,1
▁aldı,9,1,0
▁konum,9,1,1
▁kuramları,9,1,0
▁tarafın,9,1,0
▁sunum,9,1,1
▁algılanması,9,1,0
▁hukuka,9,1,0
▁anlayışını,9,1,0
▁mayıs,9,1,1
▁alanındaki,9,1,0
▁erzurum,9,0,0
▁girer,9,1,0
isa,9,1,0
by,9,0,0
bük,9,1,1
▁batıya,9,1,0
▁sisteme,9,1,0
▁etkisiyle,9,1,0
▁sır,9,1,1
▁hafif,9,1,1
▁duyma,9,1,0
▁uygulan,9,1,0
nız,9,1,1
▁güçlük,9,1,1
ebileceği,9,1,1
▁elverişli,9,1,1
gram,9,1,1
▁tıp,9,1,1
▁satılması,9,1,0
▁geçerlidir,9,1,0
▁haklarının,9,1,0
▁ihtiyat,9,1,1
▁tedbir,9,1,1
▁erdem,9,1,1
▁oyuncu,9,1,1
▁hacmi,9,1,0
▁gösterdiği,9,1,0
▁oran,9,1,1
▁ekonomisinin,9,1,0
▁belgeler,9,1,0
▁başvuran,9,1,0
▁reklamları,9,1,0
▁meteoroloji,9,1,1
▁isviçre,9,0,0
▁etkilerini,9,1,0
▁vah,9,1,1
▁varlıkların,9,1,0
▁işbirliğine,9,1,0
▁dinlemek,9,1,0
malı,9,1,1
▁oluşum,9,1,1
▁sunulacak,9,1,0
▁bedel,9,1,1
▁buluş,9,1,1
▁bürokratik,9,1,1
▁karara,9,1,0
▁uygulamasının,9,1,0
▁yaklaşımın,9,1,0
▁yerleşme,9,1,0
▁ilmi,9,1,1
▁sorumluluğunu,9,1,0
▁ailede,9,1,0
▁değişiklikler,9,1,0
▁yaratılması,9,1,0
▁odası,9,1,0
▁zihnin,9,1,0
▁metafor,9,1,1
▁çocuklarının,9,1,0
▁deliller,9,1,0
▁verdikleri,9,1,0
▁norveç,9,0,0
tab,9,1,1
âb,9,0,0
wi,9,0,0
▁krizin,9,1,0
▁sür,9,1,1
▁tava,9,1,1
lâm,9,0,0
▁küt,9,1,1
cc,9,0,0
▁yolunda,9,1,0
▁inancı,9,1,0
▁onların,9,1,0
▁kılın,9,1,0
▁arapça,9,0,0
▁hadisler,9,1,0
îm,9,0,0
▁buyruk,9,1,1
uf,9,1,1
▁rabbi,9,1,0
▁ayetleri,9,1,0
▁tak,9,1,1
şan,9,1,1
▁kime,9,1,0
gin,9,0,0
bekir,9,1,0
zer,9,1,1
▁edecek,9,1,0
▁şahıs,9,1,1
▁önemini,9,1,0
▁aşağı,9,1,1
▁sıkı,9,1,1
pur,9,0,0
kü,9,1,1
▁dinler,9,1,0
▁toplumların,9,1,0
▁anlayışına,9,1,0
▁beklenme,9,1,0
ebi,9,0,0
tec,9,0,0
▁devredil,9,1,0
mini,9,1,1
lenmiş,9,1,1
ice,9,1,1
▁benimseme,9,1,0
▁ulu,9,1,1
▁bağış,9,1,1
▁dayanarak,9,1,0
▁olgunlaşma,9,1,0
▁müdahalesi,9,1,0
▁paragraf,9,1,1
▁yerinden,9,1,0
▁laiklik,9,1,0
ia,9,1,0
▁engeller,9,1,0
▁cu,9,1,1
▁bölgesine,9,1,0
▁ihtiyacını,9,1,0
▁turist,9,1,1
▁mesafe,9,1,1
▁ekonomisi,9,1,0
▁iştirak,9,1,1
▁ülkedeki,9,1,0
serva,9,0,0
▁evi,9,1,0
▁mili,9,1,0
▁bağdaş,9,1,1
mat,9,1,1
tem,9,1,1
▁sağlayacak,9,1,0
▁getirilen,9,1,0
▁atama,9,1,0
▁mesajları,9,1,0
▁anlayış,9,1,1
▁gecekondu,9,1,1
▁sistemini,9,1,0
▁yine,9,1,1
▁edilmesine,9,1,0
▁eşitsizliği,9,1,0
▁dikkatini,9,1,0
▁bırakılması,9,1,0
ok,9,1,1
▁geçtiği,9,1,0
▁kullanılmasına,9,1,0
▁hâle,9,0,0
▁yoldan,9,1,0
▁gidiş,9,1,0
▁izlemek,9,1,0
▁cisim,9,1,1
▁fren,9,1,1
▁iptal,9,1,1
▁kokusu,9,1,0
▁etmiş,9,1,0
_,9,0,0
▁ortamlarda,9,1,0
▁kararlarına,9,1,0
▁yıkılması,9,1,0
▁üretilmesi,9,1,0
▁kendilerini,9,1,0
▁buharı,9,1,0
▁bulut,9,1,1
▁ekoloji,9,1,1
ağa,9,1,1
▁mikrofon,9,1,1
▁kampanyası,9,1,0
▁yetersizliği,9,1,0
▁belgesel,9,1,1
▁hacim,9,1,1
▁gönderilen,9,1,0
▁yaşlılar,9,1,0
▁ismail,9,0,0
rı,9,1,1
▁sınıfta,9,1,0
▁usulü,9,1,0
▁kanıt,9,1,1
▁sami,9,1,0
yapı,9,1,1
▁genişleme,9,1,0
▁süs,9,1,1
▁organizasyonlar,9,1,0
▁cinsel,9,1,1
laştırıcı,9,1,1
▁iade,9,1,1
▁eşittir,9,1,0
▁tarafların,9,1,0
▁dönemlerde,9,1,0
▁yurttaş,9,1,1
▁hükmünde,9,0,0
▁gönüllülük,9,1,0
▁fesih,9,1,1
▁düşünürler,9,1,0
▁örgütlenmesi,9,1,0
▁cuma,9,1,1
ûn,9,0,0
▁planlanan,9,1,0
▁bilgisayarın,9,1,0
▁perspektif,9,1,1
▁sunmak,9,1,0
gem,9,1,1
▁servisi,9,1,0
▁vasıtasıyla,9,1,0
mut,9,1,0
▁şubat,9,1,1
▁enstitüleri,9,1,0
▁kadınlar,9,1,0
▁tarihin,9,1,0
▁öğeleri,9,1,0
▁belirlendiği,9,1,0
rin,9,1,1
yy,9,0,0
▁bana,9,1,0
▁bütünlük,9,1,0
▁sayfa,9,1,1
▁şiiri,9,1,0
▁kör,9,1,1
pozit,9,0,0
▁etkinlikler,9,1,0
▁önde,9,1,0
bs,9,0,0
▁temsilcileri,9,1,0
rich,9,0,0
cus,9,0,0
▁etkinliklerin,9,1,0
▁satır,9,1,1
▁parlamenter,9,1,1
▁destinasyon,9,0,0
▁dönemin,9,1,0
▁toprağa,9,1,0
▁magazin,9,1,1
▁bağımlılığı,9,1,0
▁por,9,0,0
nam,9,1,1
▁arda,9,1,0
▁ağırlığı,9,1,0
res,9,1,0
pol,9,0,0
▁kö,9,0,0
▁popüler,9,1,1
▁ekonominin,9,1,0
▁sunumu,9,1,0
sizlik,9,1,1
lilik,9,1,1
▁satılan,9,1,0
gon,9,0,0
tos,9,1,1
▁zorunluluğu,9,1,0
cılığın,9,1,1
},9,0,0
▁tahrik,9,1,1
▁geçirme,9,1,0
▁bilgisayarlar,9,1,0
▁piyasaya,9,1,0
▁hikâye,9,0,0
▁başarısız,9,1,0
con,9,0,0
▁şiirler,9,1,0
klüzyon,9,0,0
▁sürece,9,1,0
▁burcu,9,1,0
▁sınıfa,9,1,0
▁çıkardığı,9,1,0
▁israf,9,1,1
▁temsilci,9,1,1
dal,9,1,1
lendirilme,9,1,1
▁komedi,9,1,1
▁bakanlık,9,1,1
▁aleyhine,9,1,0
▁asansör,9,1,1
▁cumartesi,9,1,1
ettin,9,1,0
ier,9,1,0
▁orijinal,9,1,1
kab,9,1,1
▁keçe,9,1,1
▁kahve,9,1,1
▁gösterisini,9,1,0
▁seviyesinde,9,1,0
▁doğası,9,1,0
▁edilmeyen,9,1,0
▁mono,9,0,0
ks,9,0,0
hem,9,1,1
▁sunulan,9,1,0
laz,9,1,0
miye,9,1,0
▁motivasyon,9,1,1
▁hasılat,9,1,1
▁gerekçesi,9,1,0
<0xCC>,9,0,0
▁idarî,9,0,0
kı,9,1,1
▁aralığı,9,1,0
▁bos,9,0,0
tr,9,0,0
line,9,1,1
fî,9,0,0
▁olasılık,9,1,1
sur,9,1,1
▁med,9,1,1
gas,9,0,0
▁elemanı,9,1,0
▁bildirisi,9,1,0
bas,9,1,1
▁uğraş,9,1,1
▁virüs,9,1,1
glise,9,0,0
olus,9,0,0
▁dâhil,8,0,0
▁riskler,8,1,0
▁tahsis,8,1,1
▁verici,8,1,1
▁araba,8,1,1
▁volkanik,8,1,1
▁kazaları,8,1,0
▁ser,8,1,1
▁yapay,8,1,1
▁hastane,8,1,1
▁böbrek,8,1,1
mik,8,0,0
▁nemli,8,1,0
▁rüzgar,8,1,1
▁gördüğü,8,1,0
▁tesadüf,8,1,1
▁şoku,8,1,0
▁önlem,8,1,1
▁süreçtir,8,1,0
▁koşullarda,8,1,0
▁yönetimini,8,1,0
▁gerektirir,8,1,0
▁depremi,8,1,0
▁etkilerinden,8,1,0
▁salgın,8,1,1
▁karşılanması,8,1,0
▁özelliklerin,8,1,0
▁ayrılır,8,1,0
▁alınmalıdır,8,1,0
▁olmamalıdır,8,1,0
syon,8,0,0
▁yoğunluğu,8,1,0
▁gösterge,8,1,1
▁adeno,8,0,0
▁yapılabilir,8,1,0
▁zarara,8,1,0
▁gönderilmesi,8,1,0
▁olsun,8,1,0
▁çalışmaya,8,1,0
ısı,8,1,1
▁sağlığını,8,1,0
▁ölü,8,1,1
veya,8,1,1
▁erg,8,1,1
▁muhtemel,8,1,1
▁marmara,8,0,0
▁görüldüğü,8,1,0
▁körfez,8,1,1
▁endo,8,0,0
▁değişiklikleri,8,1,0
▁eğilim,8,1,1
▁korkma,8,1,0
▁tedbirler,8,1,0
sed,8,1,1
▁yerlere,8,1,0
veriş,8,1,0
tro,8,0,0
▁bölgede,8,1,0
▁olsaydı,8,1,0
▁yapmaya,8,1,0
▁noktaya,8,1,0
▁santral,8,1,1
des,8,1,0
▁alet,8,1,1
abilme,8,1,1
▁devre,8,1,1
▁desteklenmesi,8,1,0
ize,8,1,1
▁ikiye,8,1,0
▁akımının,8,1,0
riye,8,0,0
▁bozulmaya,8,1,0
▁sorular,8,1,0
▁müsteşar,8,1,1
▁alıp,8,1,0
▁kentsel,8,1,0
▁komuta,8,1,1
▁bireyleri,8,1,0
▁yoğunlaşma,8,1,0
finans,8,1,1
▁çalışmalardan,8,1,0
▁sar,8,1,1
▁kontrollü,8,1,0
▁sıcaklığının,8,1,0
▁suya,8,1,1
ekonomik,8,1,1
▁yardımcısı,8,1,0
▁modelinin,8,1,0
▁enerjisi,8,1,0
▁alındığında,8,1,0
▁koordinasyonu,8,1,0
▁döneme,8,1,0
▁etrafında,8,1,0
▁gelin,8,1,1
▁nitel,8,1,1
mizde,8,1,1
landırma,8,1,1
▁bundan,8,1,0
leştirilmiştir,8,1,1
▁kentin,8,1,0
▁olmanın,8,1,0
▁notu,8,1,0
ion,8,0,0
▁ton,8,1,1
▁verebilir,8,1,0
▁şeffaflık,8,1,0
▁hakkına,8,1,0
▁etmemesi,8,1,0
▁artırma,8,1,0
▁olabilmesi,8,1,0
▁yükün,8,1,1
ste,8,0,0
▁savaşları,8,1,0
hur,8,1,0
bili,8,1,1
tek,8,1,1
▁mezhep,8,1,1
▁kemik,8,1,1
▁cafe,8,0,0
up,8,1,1
kit,8,1,1
▁akıllı,8,1,1
▁kanunun,8,1,0
▁olduğunda,8,1,0
▁düşünülen,8,1,0
▁aktivite,8,1,1
mal,8,1,1
▁başlık,8,1,1
▁kritik,8,1,1
▁şema,8,1,1
▁ideolojik,8,1,1
▁kuramının,8,1,0
lemez,8,1,1
▁alışverişi,8,1,0
▁hi,8,0,0
▁des,8,1,0
▁desteklemek,8,1,0
▁muhafaza,8,1,1
▁anı,8,1,1
▁yazılmış,8,1,0
buz,8,1,1
▁günümüze,8,1,0
▁savaşlar,8,1,0
▁kültürünün,8,1,0
▁dışarıdan,8,1,0
abilen,8,1,1
▁düzeltilmesi,8,1,0
▁çabası,8,1,0
▁operatörleri,8,1,0
▁yoluna,8,1,0
▁rehabilitasyon,8,1,1
▁öte,8,1,1
tarak,8,1,1
▁harç,8,1,1
iyat,8,0,0
▁şeyh,8,1,1
▁doğması,8,1,0
▁talepleri,8,1,0
▁doğruluğu,8,1,0
do,8,1,1
abi,8,1,1
▁merkezleri,8,1,0
mil,8,1,1
rez,8,1,0
▁stabil,8,1,1
▁vermeye,8,1,0
and,8,1,1
▁sad,8,1,1
jen,8,0,0
▁anemi,8,1,1
▁emeği,8,1,0
raz,8,0,0
▁denizcilik,8,1,0
▁mercimek,8,1,1
▁sivas,8,0,0
▁acente,8,1,1
▁tanınan,8,1,0
psi,8,0,0
geliştirilmiştir,8,1,0
▁tümüyle,8,1,0
▁gelişmiştir,8,1,0
leyip,8,1,1
cesi,8,1,1
▁tarla,8,1,1
lması,8,1,1
mize,8,1,1
▁saptama,8,1,0
▁yapısına,8,1,0
▁hemşirelik,8,1,0
vers,8,1,0
▁değiştirmek,8,1,0
gir,8,1,1
▁hoşgörü,8,1,1
▁elinde,8,1,0
metri,8,1,0
▁antik,8,1,1
or,8,1,0
mber,8,0,0
▁haklarını,8,1,0
▁tanıtım,8,1,1
▁sosyalleşme,8,1,0
şeb,8,1,1
▁bilin,8,1,0
▁usta,8,1,1
▁dokusu,8,1,0
▁gram,8,1,1
▁kartı,8,1,0
▁fiş,8,1,1
▁açıklamak,8,1,0
▁evrenin,8,1,0
▁temelini,8,1,0
▁sandık,8,1,1
▁kanunla,8,1,0
▁kullanımının,8,1,0
▁üstünde,8,1,0
▁ürettikleri,8,1,0
aj,8,0,0
▁konulması,8,1,0
▁sağlamaya,8,1,0
▁şeması,8,1,0
▁beyanı,8,1,0
▁örgütleme,8,1,0
art,8,1,1
▁misyon,8,1,1
▁emeklilik,8,1,0
▁hastaya,8,1,0
▁rejim,8,1,1
▁programın,8,1,0
▁sosyoloji,8,1,1
▁bileşik,8,1,1
▁anlayışının,8,1,0
▁olmayı,8,1,0
‘,8,0,0
▁blog,8,1,1
▁büyümesi,8,1,0
lit,8,0,0
clo,8,0,0
stri,8,0,0
▁rutin,8,1,1
▁taahhüt,8,1,1
▁şirketleri,8,1,0
▁özelleştirme,8,1,0
▁destanı,8,1,0
▁günde,8,1,0
üs,8,1,1
▁alınmasını,8,1,0
▁sunan,8,1,0
▁karakteristik,8,1,1
nâ,8,0,0
ûr,8,0,0
▁hukukunda,8,1,0
şım,8,1,1
fol,8,1,1
▁duyarsız,8,1,1
▁sevk,8,1,1
▁gizlilik,8,1,0
▁hedefleri,8,1,0
▁yönetimine,8,1,0
▁yetkin,8,1,1
▁düşünceleri,8,1,0
▁şiirin,8,1,0
▁ünitesi,8,1,0
▁yapılandırma,8,1,0
▁seçilme,8,1,0
▁modeline,8,1,0
▁uygulamasında,8,1,0
▁ilişkisel,8,1,0
▁kurallarının,8,1,0
▁postmodern,8,1,1
▁planın,8,1,0
lock,8,0,0
av,8,1,1
▁pi,8,1,1
keş,8,1,1
▁merkezinin,8,1,0
▁yasalar,8,1,0
▁düzenleyici,8,1,0
▁politikalarını,8,1,0
▁mekanizma,8,1,1
▁kasım,8,1,1
▁beşinci,8,1,0
▁kronik,8,1,1
dâ,8,0,0
▁ayeti,8,1,0
▁öğretisi,8,1,0
“,8,0,0
▁grubuna,8,1,0
▁kemiği,8,1,0
müz,8,1,1
▁sıralanmıştır,8,1,0
zar,8,1,1
ından,8,1,1
mür,8,1,0
▁düşüncenin,8,1,0
▁getir,8,1,1
vet,8,1,0
▁dünyasında,8,1,0
▁م,8,0,0
▁gayret,8,1,1
▁adını,8,1,0
ünün,8,1,1
▁renkte,8,1,0
▁sulama,8,1,0
▁sakınca,8,1,1
muz,8,1,1
▁tasdik,8,1,1
▁kimsenin,8,1,0
ali,8,1,1
▁domuz,8,1,1
▁ayakta,8,1,0
▁kasa,8,1,1
las,8,1,0
▁selam,8,1,1
ışı,8,1,1
▁seçenek,8,1,1
▁hizmetlerinde,8,1,0
▁kullanılmaz,8,1,0
▁kana,8,1,1
▁yalan,8,1,1
lerindeki,8,1,1
▁bütünlüğü,8,1,0
▁kaynaklardan,8,1,0
▁cay,8,1,1
▁harici,8,1,1
▁bildirmek,8,1,0
▁farklılaşma,8,1,0
bâ,8,0,0
▁komşu,8,1,1
▁yaratan,8,1,0
▁hariç,8,1,1
▁değin,8,1,1
sam,8,1,1
*,8,0,0
▁kitapları,8,1,0
taş,8,1,1
kulu,8,1,0
▁otorite,8,1,1
asyonu,8,0,0
eto,8,0,0
▁diyafram,8,1,1
▁suçun,8,1,0
▁sıralama,8,1,0
▁uygulayan,8,1,0
▁statüsü,8,1,0
▁yakınlık,8,1,0
▁arabistan,8,0,0
▁yazarın,8,1,0
▁taban,8,1,1
▁politikalarına,8,1,0
▁yapıya,8,1,0
nus,8,0,0
▁yaratıcılık,8,1,0
▁geliştiren,8,1,0
▁önermesi,8,1,0
▁hormonlar,8,1,0
▁çatışmaları,8,1,0
▁anılan,8,1,0
▁kore,8,1,0
mel,8,1,1
▁iletişime,8,1,0
▁ihtiyaçlarına,8,1,0
▁öder,8,1,0
▁hareketlerin,8,1,0
▁yağı,8,1,1
▁aracını,8,1,0
▁kutup,8,1,1
▁kulak,8,1,1
▁kenarları,8,1,0
▁gövde,8,1,1
▁sırası,8,1,0
▁diğerlerine,8,1,0
▁atardamar,8,1,1
▁bulundurma,8,1,0
▁kutusu,8,1,0
▁kısmı,8,1,0
▁koymak,8,1,0
▁tasarrufu,8,1,0
▁yoksa,8,1,1
▁edilebilmesi,8,1,0
▁etmeme,8,1,0
▁kolaylığı,8,1,0
▁basıncı,8,1,0
▁maddeleri,8,1,0
▁parçası,8,1,0
▁koyar,8,1,1
▁kampa,8,1,0
lardaki,8,1,1
▁kampanya,8,1,1
▁küçülme,8,1,0
ent,8,1,0
▁yıllar,8,1,0
▁hizmetlerine,8,1,0
ilmelidir,8,1,1
kle,8,0,0
yev,8,0,0
win,8,0,0
▁varlıkları,8,1,0
tt,8,0,0
▁sahası,8,1,0
▁oluşma,8,1,0
▁türkler,8,0,0
▁işlemlerinin,8,1,0
▁sirkülasyon,8,1,1
▁diyerek,8,0,0
▁gücüne,8,1,0
sem,8,1,1
▁sanatçılar,8,1,0
▁kitleler,8,1,0
▁piyasasında,8,1,0
▁vergileri,8,1,0
▁koşullarında,8,1,0
▁öğrenim,8,1,1
▁cumhuriyetin,8,1,0
▁benlik,8,1,1
₺,8,0,0
sik,8,1,1
▁sec,8,1,1
▁katılır,8,1,0
▁sahipleri,8,1,0
▁bileşim,8,1,1
▁olmaktan,8,1,0
onik,8,1,0
▁kadınlara,8,1,0
▁benimsenmesi,8,1,0
▁yenilikler,8,1,0
mont,8,1,1
▁durumunu,8,1,0
▁borsası,8,1,0
mos,8,0,0
kova,8,1,1
lanamaz,8,1,1
▁güçlendirmek,8,1,0
▁düşünen,8,1,0
▁dinsel,8,1,0
▁etkileşimi,8,1,0
▁yükselir,8,1,0
▁federasyonu,8,1,0
▁safha,8,1,1
▁sözde,8,1,1
▁ordusu,8,1,0
▁sistemli,8,1,0
▁birikimi,8,1,0
▁biçimsel,8,1,0
▁soruları,8,1,0
bî,8,0,0
jan,8,0,0
▁tez,8,1,1
▁yuvarlak,8,1,1
▁çalıştığı,8,1,0
pt,8,0,0
stein,8,0,0
▁anayasal,8,1,1
▁bizim,8,1,0
▁ala,8,1,1
hir,8,0,0
▁güneydoğu,8,1,1
sit,8,1,1
▁araçlar,8,0,0
▁içeriğe,8,1,0
▁eserleri,8,1,0
▁parlamentosu,8,1,0
▁padişah,8,1,1
▁özerk,8,1,1
▁ayarı,8,1,0
▁hücreler,8,1,0
▁destekli,8,1,0
▁flaş,8,1,1
▁çekilen,8,1,0
▁avantajları,8,1,0
▁kimin,8,1,1
▁görünüm,8,1,1
▁dosya,8,1,1
▁notları,8,1,0
tonik,8,1,1
ânî,8,0,0
lendiği,8,1,1
▁kurulunun,8,1,0
sosyal,8,1,1
▁programında,8,1,0
▁paylaşımı,8,1,0
▁hızlanması,8,1,0
pl,8,0,0
▁gülme,8,1,0
▁messi,8,0,0
▁pu,8,0,0
▁yılmaz,8,1,1
▁forma,8,1,1
▁barcelona,8,0,0
lion,8,0,0
▁gür,8,1,1
▁madrid,8,0,0
▁kazanan,8,1,0
▁ülkeyi,8,1,0
▁teknikleri,8,1,0
▁indeksi,8,1,0
▁gönderen,8,1,0
▁üretime,8,1,0
▁aracının,8,1,0
tim,8,1,1
▁hizmetlerinden,8,1,0
▁kurtuluş,8,1,0
mur,8,1,0
▁göçün,8,1,0
▁araplar,8,0,0
trum,8,0,0
▁suçlar,8,1,0
▁beklentileri,8,1,0
▁eğrileri,8,1,0
gut,8,1,1
▁sorunlarının,8,1,0
▁tüketicilere,8,1,0
▁silahlı,8,1,0
▁yeteneğini,8,1,0
▁değişikliklerin,8,1,0
▁zorunluluk,8,1,1
▁rolünü,8,1,0
bilim,8,1,1
çılık,8,1,1
▁âdet,8,0,0
▁frekans,8,1,1
▁kuvveti,8,1,0
▁paralel,8,1,1
eceğini,8,1,1
▁papatya,8,1,1
▁içecekler,8,1,0
▁makale,8,1,1
▁göstermektedir,8,1,0
wil,8,0,0
▁faaliyetlerde,8,1,0
▁arasından,8,1,0
▁suriye,8,0,0
▁yemekleri,8,1,0
▁kurutma,8,1,0
▁çeyiz,8,1,1
ian,8,1,0
<0x94>,8,0,0
<0x82>,8,0,0
▁başlangıçta,8,1,0
▁düştüğü,8,1,0
▁yaşında,8,1,0
mızda,8,1,1
▁organlarında,8,1,0
▁operasyonel,8,1,1
▁ölçüt,8,1,1
pon,8,0,0
▁oluşumu,8,1,0
▁etkinliğinin,8,1,0
âli,8,0,0
▁onarım,8,1,1
▁sodyum,8,1,1
▁odaları,8,1,0
▁operasyonu,8,1,0
illa,8,1,1
▁tv,8,0,0
tom,8,1,1
ft,8,0,0
▁maddenin,8,1,0
rom,8,1,1
▁hatası,8,1,0
▁membran,8,0,0
▁birleştirme,8,1,0
▁tetkik,8,1,1
▁hastalıklardan,8,1,0
phy,8,0,0
visi,8,0,0
▁reseptörleri,8,1,0
trop,8,0,0
<0xA7>,8,0,0
▁teknolojisi,8,1,0
▁durumları,8,1,0
▁istisnası,8,1,0
▁harcaması,8,1,0
▁değişkeni,8,1,0
▁tespitinde,8,1,0
▁konaklama,8,1,0
▁tabaka,8,1,1
▁hücreli,8,1,0
▁maliyetini,8,1,0
▁kolaylaştırma,8,1,0
▁becerilerini,8,1,0
sc,8,0,0
furt,8,0,0
gal,8,0,0
▁inkar,8,1,1
suzluk,8,1,1
göz,8,1,1
▁testleri,8,1,0
fahr,8,0,0
▁und,8,0,0
lug,8,0,0
ges,8,0,0
ches,8,0,0
tag,8,1,1
▁yansıması,8,1,0
stal,8,0,0
nci,8,1,1
ec,8,0,0
▁ediliyor,8,1,0
biye,8,1,1
▁teorileri,8,1,0
▁peyzaj,8,1,1
▁artacağı,8,1,0
▁kisi,8,1,0
▁arter,8,1,1
lateral,8,0,0
oslav,8,0,0
nik,8,1,1
▁bulunulan,8,1,0
▁karayolu,8,1,0
▁turizmi,8,1,0
▁dikdörtgen,7,1,1
▁geldiğini,7,1,0
▁tahliye,7,1,1
ebilecek,7,1,1
emi,7,1,0
▁dönüşmesi,7,1,0
▁bahsedilen,7,1,0
▁döngüsü,7,1,0
▁savaşında,7,1,0
▁kaynaktan,7,1,0
▁sorunlara,7,1,0
▁kusursuz,7,1,0
bü,7,0,0
▁görülmesi,7,1,0
▁travması,7,1,0
▁yapımı,7,1,0
▁botu,7,1,0
▁sakin,7,1,1
▁çalışmaların,7,1,0
▁boyutları,7,1,0
▁seçiminde,7,1,0
▁temizliği,7,1,0
▁mekanizmaları,7,1,0
ucu,7,1,1
▁etkilerinin,7,1,0
▁tablolar,7,1,0
hal,7,1,1
▁besin,7,1,1
▁ziyaret,7,1,1
▁iyileşme,7,1,0
▁merkezinde,7,1,0
▁vereceği,7,1,0
▁deneyimleri,7,1,0
▁kıyı,7,1,1
▁metal,7,1,1
üp,7,1,1
ilecek,7,1,1
▁yapmayı,7,1,0
▁sürede,7,1,0
▁kayıpları,7,1,0
▁yaşanması,7,1,0
▁tüzüğü,7,1,0
▁geometrik,7,1,1
▁danışmanlık,7,1,0
▁kanunların,7,1,0
▁tanımlanmıştır,7,1,0
▁yoksun,7,1,1
▁ölen,7,1,0
▁uyku,7,1,1
▁çapında,7,1,0
▁besleme,7,1,1
▁yapılacağı,7,1,0
▁yenilenmesi,7,1,0
▁dayanıklı,7,1,1
▁gereksinimi,7,1,0
▁altındadır,7,1,0
▁olacağı,7,1,0
▁etkilenme,7,1,0
▁korunmak,7,1,0
şu,7,1,1
▁belirlenme,7,1,0
▁hidro,7,0,0
▁elemanlarının,7,1,0
abileceği,7,1,1
ura,7,1,0
ometre,7,0,0
layabilme,7,1,1
▁planlar,7,1,0
▁büyüklüğüne,7,1,0
▁tabanı,7,1,0
▁yaşantı,7,1,1
▁ölçekte,7,1,0
▁görünür,7,1,1
▁görüşmenin,7,1,0
ğa,7,0,0
▁hayatı,7,1,0
▁kalmıştır,7,1,0
rag,7,0,0
ebilme,7,1,1
▁hassasiyet,7,1,1
▁belirteç,7,1,1
▁gazı,7,1,0
▁mez,7,1,1
lay,7,1,0
▁esaslı,7,1,0
▁açığa,7,1,0
▁altyapı,7,1,1
▁sonuçlarını,7,1,0
▁yaşaması,7,1,0
▁yürütülen,7,1,0
▁kontak,7,1,1
▁edilmesinde,7,1,0
▁tipleri,7,1,0
▁birimlerin,7,1,0
▁karşılaştıkları,7,1,0
▁maden,7,1,1
▁güçlendirme,7,1,0
▁dürüstlük,7,1,0
▁örgütlü,7,1,0
▁yükselme,7,1,0
▁uygulamalarının,7,1,0
▁alanlarının,7,1,0
▁ark,7,1,1
ic,7,1,1
▁nitelikler,7,1,0
▁gerçekliği,7,1,0
▁kurumları,7,1,0
▁yetenek,7,1,1
▁özürlü,7,1,1
▁pri,7,0,0
led,7,0,0
rec,7,0,0
▁uzmanlaşmış,7,1,0
▁cetvel,7,1,1
vel,7,1,0
▁yay,7,1,1
▁inovasyon,7,0,0
dis,7,0,0
▁tercüman,7,1,1
▁işkence,7,1,1
▁düşüklüğü,7,1,0
eceğine,7,1,1
▁sürme,7,1,1
▁suçları,7,1,0
▁maddelerden,7,1,0
▁yararlı,7,1,1
▁kullanabilme,7,1,0
▁uydu,7,1,1
▁vir,7,1,0
▁problemleri,7,1,0
▁eylemleri,7,1,0
▁yönlendiren,7,1,0
▁comm,7,0,0
▁cevabı,7,1,0
lov,7,0,0
▁my,7,0,0
▁müsadere,7,1,1
▁garip,7,1,1
▁çocukluk,7,1,0
▁defteri,7,1,0
▁fakir,7,1,1
▁ok,7,1,1
▁rekabete,7,1,0
▁paralar,7,1,0
▁kazanım,7,1,1
dığını,7,1,1
▁boru,7,1,1
▁ermeni,7,1,0
tık,7,1,1
▁entegrasyon,7,1,1
▁kâğıdı,7,0,0
cro,7,0,0
▁emri,7,1,0
▁hediye,7,1,1
▁oranlarının,7,1,0
▁referans,7,1,1
▁posta,7,1,1
kî,7,0,0
▁ol,7,1,1
▁banyo,7,1,1
▁ada,7,1,1
▁önermeler,7,1,0
▁sesle,7,1,1
modern,7,1,1
▁şartı,7,1,0
şova,7,1,0
▁gelirinin,7,1,0
▁buğday,7,1,1
▁hastalıkları,7,1,0
▁tara,7,1,1
▁artmıştır,7,1,0
▁aydan,7,1,0
▁çözülmesi,7,1,0
▁ilgilenme,7,1,0
▁beklentisi,7,1,0
▁menü,7,1,1
▁çorba,7,1,1
▁basınçlı,7,1,0
▁alıcılar,7,1,0
▁davranışçı,7,1,0
▁gelenek,7,1,1
vid,7,0,0
▁girmesi,7,1,0
tıcı,7,1,1
güm,7,1,1
▁yasaları,7,1,0
gli,7,0,0
america,7,0,0
▁olacağını,7,1,0
▁yatırımcılar,7,1,0
▁kurulacak,7,1,0
▁asi,7,1,1
▁lise,7,1,1
▁enstitüsü,7,1,0
cılar,7,1,1
▁yaratacağı,7,1,0
▁süreyle,7,1,0
▁işlerin,7,1,1
emeyeceği,7,1,1
▁zeka,7,1,1
▁vücutta,7,1,0
▁edildiğinde,7,1,0
kaz,7,1,1
▁tren,7,1,1
▁giderken,7,1,0
▁yönü,7,1,0
▁ilişkiyi,7,1,0
▁birini,7,1,0
hü,7,0,0
pro,7,0,0
ming,7,1,1
siniz,7,1,1
▁bitkilerin,7,1,0
ardo,7,0,0
▁belirlen,7,1,0
▁lüks,7,1,1
▁spo,7,0,0
▁yatırımların,7,1,0
▁ekonomiye,7,1,0
arist,7,0,0
▁tarz,7,1,1
▁diyagramı,7,1,0
klinik,7,1,1
▁işbirlikçi,7,1,1
yet,7,1,1
▁kanalları,7,1,0
▁rejimler,7,1,0
▁nispi,7,1,1
▁bilge,7,1,1
▁karakterler,7,1,0
▁kaynağıdır,7,1,0
▁bilimi,7,1,0
dro,7,0,0
▁uygulanmasını,7,1,0
▁efektif,7,1,1
▁kolaylık,7,1,0
▁sosyolog,7,1,1
▁dal,7,1,1
mo,7,0,0
▁işçilik,7,1,1
lat,7,1,1
▁oynama,7,1,0
▁dağılımını,7,1,0
fung,7,0,0
▁günün,7,1,0
▁olanaklı,7,1,0
▁yetenekler,7,1,0
▁alın,7,1,1
lenilen,7,1,1
▁artma,7,1,0
▁ilahi,7,1,1
▁vakit,7,1,1
▁gözetilme,7,1,0
▁kaldır,7,1,1
▁yapısında,7,1,0
▁artmasına,7,1,0
▁içeriğinin,7,1,0
kes,7,1,1
▁yılların,7,1,0
▁po,7,0,0
▁borçları,7,1,0
▁sahne,7,1,1
▁bilgilerini,7,1,0
▁monopol,7,1,1
▁birleştirilmiş,7,1,0
▁mektup,7,1,1
nos,7,0,0
▁ticareti,7,1,0
▁durması,7,1,1
▁temeli,7,1,0
▁destekleyen,7,1,0
▁düşüncesinin,7,1,0
▁departman,7,1,1
▁girmek,7,1,0
▁sanatçının,7,1,0
▁bekleme,7,1,1
▁kalmak,7,1,0
▁boyut,7,1,1
▁işlev,7,1,1
▁protokol,7,1,1
▁görmek,7,1,0
▁yetiştirilmesi,7,1,0
▁selim,7,1,1
▁içerisindeki,7,1,0
▁uzantısı,7,1,0
▁ehli,7,1,1
▁raporunda,7,1,0
▁geleneği,7,1,0
▁kullanımını,7,1,0
kişi,7,1,1
▁ayrım,7,1,1
▁mümin,7,1,1
vana,7,1,1
▁onlara,7,1,0
umu,7,1,1
ndi,7,1,1
▁makam,7,1,1
▁sûre,7,0,0
▁bakar,7,1,0
▁ekolü,7,1,0
▁dilde,7,1,0
▁kaleme,7,1,0
tasavvufî,7,0,0
▁farz,7,1,1
▁vakti,7,0,0
ğe,7,0,0
▁meş,7,0,0
▁çıkarılan,7,1,0
imi,7,1,1
kul,7,1,1
▁ilim,7,1,1
idir,7,1,1
▁helal,7,1,1
▁gözet,7,1,1
▁esir,7,1,1
çar,7,1,1
file,7,1,1
▁ayrılması,7,1,0
bab,7,1,1
▁hikmet,7,1,1
▁yansıtan,7,1,0
▁şarttır,7,1,0
▁etmeyen,7,1,0
▁kurucusu,7,1,0
▁kendilerine,7,1,0
▁göğüs,7,1,1
▁çözümler,7,1,0
▁olaya,7,1,0
▁büyüklük,7,1,0
▁görüşmesi,7,1,0
▁özgürlükler,7,1,0
▁edinen,7,1,0
...”,7,0,0
▁iniş,7,1,1
▁otoritesi,7,1,0
âlî,7,0,0
lular,7,1,1
baba,7,1,1
▁kullanmıştır,7,1,0
▁emirleri,7,1,0
dem,7,1,1
▁evlat,7,1,1
▁rıza,7,1,1
▁bilme,7,1,0
▁işlenen,7,1,0
▁biat,7,1,1
▁hendek,7,1,1
▁özelliğine,7,1,0
▁ilkelerine,7,1,0
▁yaratıcısı,7,1,0
▁şeref,7,1,1
▁hizmetlerden,7,1,0
card,7,1,1
▁kalbin,7,1,0
▁optimum,7,1,1
▁seçici,7,1,0
▁bütünü,7,1,0
▁kesim,7,1,1
▁işlerinde,7,1,1
▁yayılması,7,1,0
▁fiyata,7,1,0
▁hasıla,7,1,1
lip,7,1,1
kuk,7,0,0
▁kırım,7,1,1
gio,7,0,0
oğu,7,1,0
▁azaltır,7,1,0
▁kaybetmesi,7,1,0
▁çeşitliliği,7,1,0
no,7,0,0
▁kurmay,7,1,1
▁sosyolojisi,7,1,0
▁mevzuatı,7,1,0
▁öneriler,7,1,0
▁şiirleri,7,1,0
▁gerçekçi,7,1,0
▁isten,7,1,0
▁koşulların,7,1,0
▁başlanmıştır,7,1,0
▁yüze,7,1,0
▁teklifi,7,1,0
▁derecesini,7,1,0
▁ağı,7,1,1
▁idi,7,1,1
tre,7,0,0
▁işletilmesi,7,1,0
▁bireyi,7,1,0
▁açısı,7,1,0
▁gerçekte,7,1,0
▁seyir,7,1,1
▁sola,7,1,0
▁marş,7,1,1
▁arıza,7,1,1
▁kullanırken,7,1,0
▁kesik,7,1,1
▁kapağı,7,1,0
▁toplardamar,7,1,1
▁manevra,7,1,1
▁yerler,7,1,0
▁taşıması,7,1,0
▁cep,7,1,1
▁atık,7,1,1
liğinin,7,1,1
▁hızda,7,1,0
▁araçlara,7,0,0
▁yolda,7,1,0
sızlık,7,1,1
▁fır,7,1,1
▁vermeyi,7,1,0
▁devamlılığı,7,1,0
▁dere,7,1,1
▁eleman,7,1,1
▁gürültü,7,1,1
▁uzunluğu,7,1,0
siyle,7,1,1
▁dağıtıcı,7,1,0
▁azaltması,7,1,0
▁lan,7,1,1
▁ihtiyacının,7,1,0
▁çıkarlarını,7,1,0
▁ısıtma,7,1,0
▁yaşamsal,7,1,0
▁yün,7,1,1
▁macera,7,1,1
▁empedans,7,0,0
got,7,0,0
▁rotor,7,1,1
▁boşluk,7,1,1
▁edilebildiği,7,1,0
▁özelliğidir,7,1,0
▁komitesi,7,1,0
▁olguların,7,1,0
▁aşısı,7,1,0
▁tok,7,1,1
▁yararlanma,7,1,0
del,7,1,1
cev,7,0,0
▁yemeği,7,1,0
gün,7,1,1
▁ödemeleri,7,1,0
▁ucuz,7,1,1
▁sanatın,7,1,0
▁itibari,7,1,1
▁ekrem,7,0,0
▁finanse,7,1,1
▁ulaşılabilir,7,1,0
▁oranını,7,1,0
▁istatistiksel,7,1,0
▁mağazalar,7,1,0
▁bulundurul,7,1,0
▁istenmesi,7,1,0
▁patates,7,1,1
▁şirketi,7,1,0
list,7,0,0
▁fen,7,1,1
▁nicelik,7,1,1
▁reform,7,1,1
▁polonya,7,0,0
▁uyaran,7,1,1
▁alex,7,0,0
eksiyon,7,0,0
▁süreçte,7,1,0
▁new,7,0,0
sburg,7,0,0
▁sanatlar,7,1,0
keli,7,1,0
▁yoğunluk,7,1,0
▁genetik,7,1,1
▁vitamini,7,1,0
▁oluşmasında,7,1,0
▁kaliteli,7,1,0
▁konya,7,1,0
bla,7,0,0
▁yapılmasını,7,1,0
▁dönüm,7,1,1
▁yaşamında,7,1,0
▁bağlantısı,7,1,0
▁optik,7,1,1
▁yüzey,7,1,1
▁isveç,7,0,0
▁toplamak,7,1,0
▁modelinde,7,1,0
▁görüşüne,7,1,0
▁düşünsel,7,1,0
▁arttırmak,7,1,0
▁gösterme,7,1,0
▁hakların,7,1,0
▁geliş,7,1,1
▁kapitalist,7,1,1
▁çaba,7,1,1
▁modelde,7,1,0
▁kurulma,7,1,0
kah,7,1,1
▁köken,7,1,1
▁sezgi,7,1,1
▁sınırsız,7,1,1
▁felsefeci,7,1,0
▁kavramıyla,7,1,0
▁yakından,7,1,0
▁pembe,7,1,1
▁açıları,7,1,0
▁gezegen,7,1,1
▁otoriter,7,1,1
▁evli,7,1,1
ket,7,1,1
▁kavramsal,7,1,0
▁aklı,7,1,0
▁mantıksal,7,1,0
▁anahtar,7,1,1
▁uzmanı,7,1,0
▁bunalım,7,1,1
▁yararı,7,1,0
bc,7,0,0
yazı,7,1,1
eme,7,1,1
▁türde,7,1,0
▁gri,7,1,1
▁makineleri,7,1,0
chi,7,0,0
▁süresince,7,1,0
▁üyelerinden,7,1,0
▁ishal,7,1,1
▁sadakat,7,1,1
▁reseptör,7,1,1
▁reseptörler,7,1,0
▁izo,7,0,0
▁termal,7,1,1
▁yararlanmak,7,1,0
▁koyduğu,7,1,0
pınar,7,1,1
▁arşiv,7,1,1
▁paydaş,7,1,1
▁yönelmesi,7,1,0
▁ağa,7,1,1
▁söyler,7,1,0
▁köle,7,1,1
▁bağımsızlığını,7,1,0
▁hijyen,7,1,1
▁disiplinler,7,1,0
wind,7,0,0
ow,7,0,0
▁inançlar,7,1,0
▁belki,7,1,1
▁kupa,7,1,1
pir,7,1,1
sanız,7,1,1
▁giydiği,7,1,0
▁beşiktaş,7,0,0
▁koşu,7,1,1
micro,7,0,0
▁günlerde,7,1,0
▁sir,7,1,0
zo,7,0,0
▁taraftar,7,1,1
slav,7,0,0
▁hit,7,1,1
içi,7,1,1
▁edin,7,1,1
▁sürdüğü,7,1,0
▁propaganda,7,1,1
▁örtülü,7,1,0
▁sponsorluk,7,1,0
bür,7,0,0
▁hükümdar,7,1,1
▁isimli,7,1,0
▁yetenekleri,7,1,0
▁taşra,7,1,1
▁renkleri,7,1,0
▁müracaat,7,1,1
▁yüzyıllarda,7,1,0
▁krallığı,7,1,0
▁fiyatların,7,1,0
▁hükümleri,7,1,0
▁bulundukları,7,1,0
▁salı,7,1,1
for,7,0,0
▁sefer,7,1,1
▁oranlarını,7,1,0
▁örnekler,7,1,0
▁oluşmasını,7,1,0
▁boyutlu,7,1,0
▁pazara,7,1,0
▁durgunluk,7,1,0
▁ayrıntı,7,1,1
▁farklılıkları,7,1,0
nâme,7,0,0
fet,7,0,0
▁haberciliği,7,1,0
▁yanıltıcı,7,1,0
▁değişmez,7,1,0
ato,7,0,0
▁yaklaşma,7,1,0
▁ilişkilerinde,7,1,0
▁gelebilecek,7,1,0
▁kazanılması,7,1,0
▁savunul,7,1,0
suz,7,1,1
▁seviye,7,1,1
▁tepe,7,1,1
▁yükseltilmesi,7,1,0
lanışı,7,1,1
krates,7,0,0
▁benzetme,7,1,0
▁federal,7,1,1
▁yayılmacı,7,1,0
bül,7,0,0
▁bat,7,1,1
▁askerî,7,0,0
▁dağı,7,1,0
dos,7,1,0
▁okumuştur,7,1,0
▁romanını,7,1,0
▁okuyan,7,1,0
▁eserin,7,1,0
cül,7,0,0
▁kullanılma,7,1,0
▁kararın,7,1,0
ydi,7,1,1
▁işçiler,7,1,1
▁başta,7,1,0
▁altındaki,7,1,0
▁algısı,7,1,0
▁dışişleri,7,1,0
▁zenginliği,7,1,0
▁sorunlarını,7,1,0
▁devalüasyon,7,1,1
▁tahta,7,1,1
▁indirilmesi,7,1,0
▁alanlara,7,1,0
tük,7,1,1
uzun,7,1,1
▁diyarbakır,7,0,0
dışı,7,1,1
▁maliyetli,7,1,0
▁safi,7,1,1
▁halkının,7,1,0
rel,7,1,0
chard,7,0,0
nor,7,0,0
mann,7,0,0
▁saptır,7,1,0
▁amaçla,7,1,1
▁hasılatı,7,1,0
gö,7,0,0
▁kahramanı,7,1,0
▁sesi,7,1,0
▁yetiştirme,7,1,0
▁keşif,7,1,1
▁kaynağını,7,1,0
▁yetiştiril,7,1,0
▁gücün,7,1,1
py,7,0,0
▁bölünme,7,1,0
▁yollarla,7,1,0
rna,7,0,0
ozis,7,0,0
▁olmakla,7,1,0
num,7,1,1
▁diplomatik,7,1,1
▁kuramcı,7,1,0
▁evreni,7,1,0
▁akciğer,7,1,1
▁alandaki,7,1,0
▁kaydedilir,7,1,0
▁vagon,7,1,1
▁şeffaf,7,1,1
▁dönemine,7,1,0
ilen,7,1,1
▁bölüş,7,1,1
▁kabahat,7,1,1
▁mülk,7,1,1
▁hesabına,7,1,0
▁liste,7,1,1
gt,7,0,0
▁problemi,7,1,0
▁birbirlerini,7,1,0
▁yazısı,7,1,0
▁özgürlüğün,7,1,0
▁yaşadıkları,7,1,0
▁yönetilmesi,7,1,0
gini,7,0,0
▁gs,7,0,0
▁grafiği,7,1,0
▁seçmek,7,1,0
▁yoksulluğu,7,1,0
bolu,7,1,0
▁halka,7,1,1
▁mektuplar,7,1,0
▁gelişimsel,7,1,0
▁yeter,7,1,1
two,7,0,0
▁şemaları,7,1,0
obi,7,1,0
cke,7,0,0
▁jandarma,7,1,1
▁eğitimci,7,1,0
▁endüstrileri,7,1,0
gg,7,0,0
kom,7,1,1
▁çözümü,7,1,0
▁kutuplu,7,1,0
▁teknolojinin,7,1,0
▁okurken,7,1,0
▁imtihan,7,1,1
▁kişiyle,7,1,0
▁ister,7,1,0
yr,7,0,0
hey,7,1,1
hicri,7,1,1
▁normlar,7,1,0
▁örgütleri,7,1,0
▁mülteciler,7,1,0
▁orijin,7,1,1
▁sektörün,7,1,0
▁like,7,0,0
▁tezkire,7,1,1
string,7,0,0
▁yenileme,7,1,0
▁apse,7,1,1
jun,7,0,0
tiroid,7,1,1
rid,7,0,0
▁etkilemesi,7,1,0
<0x7C>,7,0,0
▁sorgular,7,1,0
▁mesnevi,7,1,1
▁seçimleri,7,1,0
görü,7,1,1
▁eğitimine,6,1,0
▁organizasyonun,6,1,0
▁çığ,6,1,1
▁uymak,6,1,0
▁taşımak,6,1,0
▁belirtiler,6,1,0
▁öğrenmek,6,1,0
▁depremin,6,1,0
▁tehlikeye,6,1,0
aktif,6,1,1
▁kısmının,6,1,0
▁asker,6,1,1
▁girişimleri,6,1,0
▁açıklığı,6,1,0
▁derhal,6,1,1
▁destekleyici,6,1,0
▁verilmelidir,6,1,0
minasyon,6,0,0
▁pil,6,1,1
▁binalar,6,1,0
▁olabileceği,6,1,0
▁kökenli,6,1,0
▁travma,6,1,1
▁bütünüdür,6,1,0
▁kapsar,6,1,0
▁yaralanma,6,1,0
▁karışık,6,1,1
▁işlerde,6,1,1
▁süreleri,6,1,0
isi,6,1,0
▁unsurların,6,1,0
▁dalgası,6,1,0
▁zordur,6,1,0
▁bozulma,6,1,0
▁panik,6,1,1
▁yapılarının,6,1,0
▁depremde,6,1,0
▁tanımlamaktadır,6,1,0
▁psikolojisi,6,1,0
▁bileşimi,6,1,0
iller,6,1,0
izmi,6,1,0
▁amino,6,1,1
▁yel,6,1,1
▁yüksekliği,6,1,0
▁kömür,6,1,1
▁sayılmaz,6,1,0
▁vermeleri,6,1,0
▁yerlerden,6,1,0
▁işle,6,1,1
doğu,6,1,1
ciler,6,1,1
▁hayvanlar,6,1,0
▁kontrolünün,6,1,0
▁bağlamında,6,1,0
onomi,6,0,0
▁ahşap,6,1,1
▁girmez,6,1,0
lenmelidir,6,1,1
▁gruplara,6,1,0
▁vererek,6,1,0
▁girdiği,6,1,0
▁çıkarılmıştır,6,1,0
mışlardır,6,1,1
▁okyanus,6,1,1
eli,6,1,1
▁olmamıştır,6,1,0
▁tümü,6,1,1
▁yaklaşımları,6,1,0
▁hayatını,6,1,0
▁kaybına,6,1,0
▁ağlama,6,1,0
▁avantaj,6,1,1
terör,6,1,1
▁ap,6,0,0
▁yerin,6,1,1
▁fay,6,1,1
▁toplanma,6,1,0
sat,6,1,1
▁iri,6,1,1
dium,6,0,0
▁dakika,6,1,1
leştirilme,6,1,1
leştiren,6,1,1
▁demiryolu,6,1,0
▁dağıtılması,6,1,0
▁eserlerin,6,1,0
oh,6,1,1
▁verecek,6,1,0
▁kayması,6,1,0
▁atış,6,1,1
▁planının,6,1,0
▁açıklanır,6,1,0
▁tesisleri,6,1,0
▁öğrenilmesi,6,1,0
▁süreksiz,6,1,0
▁heyet,6,1,1
▁kolaylıkla,6,1,0
▁bakıldığında,6,1,0
▁çalışmalarını,6,1,0
▁girerek,6,1,0
▁bölünmesi,6,1,0
lenir,6,1,1
kir,6,1,1
▁mı,6,1,1
▁kir,6,1,1
▁taşınabilir,6,1,0
lenmemiş,6,1,1
▁kazalar,6,1,0
▁kuruma,6,1,0
ılabilir,6,1,1
▁bölgeden,6,1,0
▁bölgesinin,6,1,0
▁muhtar,6,1,1
▁yerleştirilmesi,6,1,0
▁yerden,6,1,0
▁ekseni,6,1,0
una,6,1,1
şit,6,0,0
▁haritası,6,1,0
▁taşınmaz,6,1,1
▁kararlarının,6,1,0
▁bilen,6,1,0
▁bileği,6,1,1
▁koltuk,6,1,1
▁krizi,6,1,0
yarak,6,1,1
▁fabrika,6,1,1
▁dışarı,6,1,1
▁oturma,6,1,1
▁bilişim,6,1,1
▁statik,6,1,1
▁memurlar,6,1,0
▁forum,6,1,1
▁hol,6,1,1
wood,6,0,0
▁yükseköğretim,6,1,1
▁malzemelerden,6,1,0
▁domates,6,1,1
lenebilir,6,1,1
opati,6,0,0
▁sp,6,0,0
▁cor,6,0,0
▁cümleyi,6,1,0
iniz,6,1,1
▁gruplarına,6,1,0
▁sulh,6,1,1
▁inanma,6,1,0
▁dönüştürme,6,1,0
▁hoş,6,1,1
▁isyan,6,1,1
▁çözülme,6,1,0
▁meşruiyet,6,1,1
▁savcı,6,1,1
▁uygunluğu,6,1,0
zaman,6,1,1
▁örf,6,1,1
▁lökosit,6,1,1
▁amacını,6,1,0
▁çerçeve,6,1,1
gat,6,0,0
▁yolları,6,1,0
▁değişikliğe,6,1,0
▁karbonhidrat,6,1,1
radi,6,0,0
▁simülasyon,6,1,1
▁eşzamanlı,6,1,1
▁bölümlerinin,6,1,0
▁çalışmasını,6,1,0
vre,6,1,0
que,6,0,0
nt,6,0,0
wer,6,0,0
ping,6,0,0
bank,6,1,1
▁deposu,6,1,0
▁gençlik,6,1,0
▁romanı,6,1,0
▁tutulur,6,1,0
▁öğrenmesi,6,1,0
▁kararsız,6,1,0
▁aracılığı,6,1,0
rest,6,1,1
▁anketi,6,1,0
▁araştırmanın,6,1,0
▁kesit,6,1,1
▁sistemde,6,1,0
leyerek,6,1,1
dri,6,0,0
▁parazit,6,1,1
▁ima,6,1,1
▁belediyenin,6,1,0
▁tercihi,6,1,0
cis,6,0,0
▁peşin,6,1,1
▁kusur,6,1,1
▁tarama,6,1,1
▁döner,6,1,1
▁ilkesine,6,1,0
▁düzenleyen,6,1,0
▁kel,6,1,1
▁savaşın,6,1,0
▁yerleşik,6,1,1
▁varış,6,1,0
▁yükseltmek,6,1,0
▁saldırının,6,1,0
▁sade,6,1,1
▁ortamın,6,1,0
▁kitleye,6,1,0
▁diyalog,6,1,1
▁işlemine,6,1,0
▁yetişen,6,1,0
▁kompresör,6,1,1
▁kayseri,6,1,0
▁pap,6,0,0
▁geçmek,6,1,0
▁kesilmesi,6,1,0
lenebilen,6,1,1
kültür,6,1,1
▁azınlık,6,1,1
▁gelişigüzel,6,1,1
▁genelde,6,1,0
▁yedi,6,1,1
▁gününde,6,1,0
of,6,1,1
peri,6,1,1
gül,6,1,1
▁okulun,6,1,0
▁duyduğu,6,1,0
▁yetiştirmek,6,1,0
▁etkileyecek,6,1,0
ilk,6,1,1
okul,6,1,1
▁ag,6,1,1
▁kararını,6,1,0
▁satışa,6,1,0
▁hissedar,6,1,1
▁şefi,6,1,0
tme,6,1,1
▁bilinmesi,6,1,0
▁geçme,6,1,0
▁fasulye,6,1,1
stral,6,0,0
▁bakır,6,1,1
▁amaçlarına,6,1,0
▁gücünün,6,1,0
▁dilinde,6,1,0
▁açı,6,1,1
yas,6,1,1
rev,6,0,0
ılan,6,1,1
▁yansıtma,6,1,0
je,6,0,0
<0x88>,6,0,0
▁adlandırma,6,1,0
▁memleket,6,1,1
▁telefonu,6,1,0
▁kurulur,6,1,0
▁hükmü,6,0,0
▁gir,6,1,1
▁taksit,6,1,1
▁uzlaşma,6,1,1
▁yürütmek,6,1,0
▁satması,6,1,0
▁raporlar,6,1,0
▁patoloji,6,1,1
▁ultrason,6,1,1
▁dalgalı,6,1,0
▁etkinliğin,6,1,0
▁programlama,6,1,0
▁yenilikçi,6,1,0
ula,6,1,1
▁yaprağı,6,1,0
▁derviş,6,1,1
▁geliştirilmiş,6,1,0
kaynak,6,1,1
▁takdir,6,1,1
▁emekli,6,1,1
▁maaş,6,1,1
▁etmesine,6,1,0
▁sek,6,1,1
▁evrak,6,1,1
rma,6,0,0
▁kodlama,6,1,0
▁söyleme,6,1,0
▁kodlar,6,1,0
▁prosedürleri,6,1,0
▁gruplardan,6,1,0
▁konusundaki,6,1,0
glia,6,0,0
▁gor,6,0,0
▁yönünü,6,1,0
▁artırmaya,6,1,0
gâh,6,0,0
▁aktiviteleri,6,1,0
▁edil,6,1,0
▁gelip,6,1,0
gens,6,1,0
bes,6,1,0
▁disiplini,6,1,0
▁ölçümleri,6,1,0
▁iletilmesi,6,1,0
▁doğmasına,6,1,0
▁imtiyaz,6,1,1
ız,6,1,1
▁kulağı,6,1,0
▁eğitiminin,6,1,0
▁duyguları,6,1,0
▁trend,6,1,1
▁kapsamına,6,1,0
▁türünün,6,1,0
▁cennet,6,1,1
▁örneğin,6,1,1
▁mas,6,1,1
üfür,6,1,1
▁gerekse,6,1,1
▁kelimelerin,6,1,0
▁öngörü,6,1,1
▁yaşının,6,1,0
▁takas,6,1,1
▁egzersiz,6,1,1
amaması,6,1,1
▁yetisi,6,1,0
▁türlerine,6,1,0
▁istenmeyen,6,1,0
▁engellenmesi,6,1,0
▁değişkenlik,6,1,0
▁hukuksal,6,1,0
▁olaylara,6,1,0
▁merak,6,1,1
sip,6,0,0
▁ailelerin,6,1,0
▁saç,6,1,1
▁anlamlar,6,1,0
▁öğrenmeyi,6,1,0
▁itici,6,1,0
▁yönlendirmek,6,1,0
▁bilinçli,6,1,0
▁bozulması,6,1,0
▁sorununun,6,1,0
▁yılından,6,1,0
▁memuru,6,1,0
▁değerlere,6,1,0
▁öteki,6,1,1
▁açıklanabilir,6,1,0
▁kuvvetler,6,1,0
ques,6,0,0
rou,6,0,0
▁organlar,6,1,0
▁sayısına,6,1,0
▁öneri,6,1,1
▁aklın,6,1,0
▁ilerlemesi,6,1,0
▁kötülük,6,1,1
▁ekonomisinde,6,1,0
▁ettir,6,1,0
▁problemler,6,1,0
dil,6,1,1
▁who,6,0,0
▁örneklerden,6,1,0
▁güler,6,1,0
stom,6,0,0
▁boyutlarında,6,1,0
▁fizyolojik,6,1,1
tav,6,1,1
▁cezalandırılma,6,1,0
▁tevhid,6,1,1
▁hic,6,1,1
har,6,1,1
▁siz,6,1,1
▁kazandığı,6,1,0
fat,6,1,0
life,6,1,0
▁telkin,6,1,1
cip,6,1,1
zı,6,1,1
▁erkekler,6,1,0
▁gönderi,6,1,1
▁üs,6,1,1
hind,6,0,0
▁kad,6,1,1
▁sure,6,1,1
ج,6,0,0
▁ال,6,0,0
bû,6,0,0
duğu,6,1,1
▁aralarında,6,1,0
abba,6,1,0
istik,6,1,0
fir,6,0,0
▁gününe,6,1,0
▁sayma,6,1,0
▁yürürlükte,6,1,0
likte,6,1,1
▁fena,6,1,1
▁vahiy,6,1,1
▁gölü,6,1,0
▁inci,6,1,1
▁yaklaşımını,6,1,0
▁işlediği,6,1,0
▁gidecek,6,1,0
▁kılma,6,1,0
şin,6,1,1
▁kapatılması,6,1,0
ime,6,1,1
▁etmelerini,6,1,0
hu,6,1,1
vî,6,0,0
▁bozul,6,1,1
▁yazının,6,1,0
▁şüphe,6,1,1
mayan,6,1,1
ilme,6,1,1
▁diya,6,0,0
▁rahat,6,1,1
▁imkanı,6,1,0
▁sınırlarını,6,1,0
▁faydalı,6,1,0
▁prensipleri,6,1,0
▁yaratır,6,1,0
▁mana,6,1,1
▁yunus,6,1,1
▁hükümler,6,1,0
▁duygular,6,1,0
▁kav,6,1,1
▁anlatmak,6,1,0
▁elinden,6,1,0
liktir,6,1,1
▁tasavvuf,6,1,1
▁peygamberlerin,6,1,0
tiği,6,1,1
▁üzerindedir,6,1,0
▁isimdir,6,1,0
▁göçü,6,1,1
sina,6,1,0
▁akraba,6,1,1
▁şartları,6,1,0
▁adaleti,6,1,0
▁başkalarına,6,1,0
▁ihtiyar,6,1,1
▁doğurma,6,1,0
ktadır,6,0,0
▁ilah,6,1,1
bb,6,0,0
liğine,6,1,1
▁hakim,6,1,1
▁şeyden,6,1,0
▁etmediği,6,1,0
▁açıklamalar,6,1,0
lev,6,0,0
▁işlevlerini,6,1,0
▁anlamını,6,1,0
▁atım,6,1,1
▁hareketlerinin,6,1,0
▁poz,6,1,1
▁algoritma,6,1,1
▁ithalatı,6,1,0
▁sübvansiyon,6,1,1
▁tarihli,6,1,0
▁ipek,6,1,1
▁dernek,6,1,1
▁ödenecek,6,1,0
▁şimdi,6,1,1
udi,6,1,1
▁civarında,6,1,0
▁verimliliğini,6,1,0
▁epistemoloji,6,1,1
▁parçalanma,6,1,0
bru,6,0,0
kri,6,0,0
▁araştırmalar,6,1,0
kor,6,1,1
▁gözetimi,6,1,0
▁cebe,6,1,1
yâ,6,0,0
▁hayvanların,6,1,0
▁çabaları,6,1,0
▁işçileri,6,1,1
▁araçlarını,6,0,0
▁düşürmek,6,1,0
değer,6,1,1
▁tatar,6,1,1
▁vaat,6,1,1
▁nedenler,6,1,0
▁kısmını,6,1,0
▁kazanır,6,1,0
klasik,6,1,1
▁rahatsız,6,1,1
▁kullanılmalıdır,6,1,0
▁çabuk,6,1,1
▁sürücünün,6,1,0
▁trafikte,6,1,0
▁yetişkinler,6,1,0
▁kor,6,1,1
▁kablo,6,1,1
▁kısmına,6,1,0
▁donma,6,1,0
▁bedensel,6,1,0
▁metodu,6,1,0
▁bilmek,6,1,0
▁yaya,6,1,1
meye,6,1,1
▁refleks,6,1,1
▁filtresi,6,1,0
▁boşa,6,1,1
▁hastaneye,6,1,0
▁hiza,6,1,1
▁noktasına,6,1,0
▁yaklaş,6,1,1
▁şeridi,6,1,0
▁kaybeden,6,1,0
▁kanununa,6,1,0
▁alındığı,6,1,0
▁tarihten,6,1,0
▁organların,6,1,0
▁atılması,6,1,0
▁öğrenil,6,1,0
▁görgü,6,1,1
▁mesafeli,6,1,0
▁güçlenmesi,6,1,0
▁düzeltmek,6,1,0
▁alana,6,1,0
▁olaylardan,6,1,0
▁nehir,6,1,1
▁gecikme,6,1,0
▁tapınağı,6,1,0
▁ihbar,6,1,1
▁ışığın,6,1,1
▁cihaz,6,1,1
▁soba,6,1,1
▁kom,6,1,1
▁düşünmesi,6,1,0
▁doğuştan,6,1,0
▁sayılar,6,1,0
▁damla,6,1,1
▁sac,6,1,1
ky,6,0,0
▁gelişiminin,6,1,0
▁takibi,6,1,0
yoloji,6,0,0
▁bölümünün,6,1,0
rika,6,0,0
şar,6,0,0
▁zeytin,6,1,1
▁doğduğu,6,1,0
▁şam,6,0,0
ralı,6,0,0
▁nüfusu,6,1,0
yl,6,0,0
▁parmak,6,1,1
▁daimi,6,1,1
▁yatan,6,1,0
▁sertlik,6,1,1
▁foto,6,1,1
▁fenomenoloji,6,1,1
▁kaygı,6,1,1
▁ulaşabilme,6,1,0
▁olağanüstü,6,1,1
▁takdirde,6,1,0
▁uzaktan,6,1,0
▁akşamı,6,1,0
dıkları,6,1,1
trich,6,0,0
▁getirisi,6,1,0
▁metropolitan,6,1,0
▁perakende,6,1,1
▁planlarının,6,1,0
▁antalya,6,0,0
▁taşınır,6,1,0
organizasyonları,6,1,0
▁maks,6,0,0
▁devletinin,6,1,0
idea,6,1,1
▁özdeş,6,1,1
▁aksiyom,6,1,1
▁süreçlerini,6,1,0
▁kitaplarında,6,1,0
▁burjuva,6,1,1
pe,6,0,0
▁tüzük,6,1,1
▁müşterek,6,1,1
ofil,6,1,0
▁termo,6,0,0
landırılır,6,1,1
▁yurtdışında,6,1,0
dam,6,1,1
nen,6,1,1
▁fesh,6,1,1
▁meme,6,1,1
▁kilisenin,6,1,0
lıklar,6,1,1
lib,6,0,0
▁modeller,6,1,0
sınız,6,1,1
geliş,6,1,1
▁şeklidir,6,1,0
▁mülkiyeti,6,1,0
▁ziyade,6,1,1
▁teoriler,6,1,0
lap,6,1,1
▁boncuk,6,1,1
▁fındık,6,1,1
▁ölçmek,6,1,0
müşteri,6,1,1
▁olgunluk,6,1,0
▁hiçbiri,6,1,1
▁bitkisel,6,1,1
▁kalsiyum,6,1,1
▁bitkilerde,6,1,0
▁beta,6,1,1
▁arttırır,6,1,0
▁evlenmesi,6,1,0
gami,6,1,0
▁kentler,6,1,0
stem,6,0,0
▁cephesi,6,1,0
▁edebilir,6,1,0
▁aktarma,6,1,0
▁çağı,6,1,0
▁akla,6,1,1
▁ilkelerini,6,1,0
▁gözleri,6,1,0
▁oto,6,1,1
▁adıdır,6,1,0
▁şiddetin,6,1,0
▁yenidoğan,6,0,0
vy,6,1,0
▁hareketinin,6,1,0
▁mektep,6,1,1
▁lale,6,1,1
▁benimsemesi,6,1,0
▁gerektirme,6,1,0
▁çalıştırılması,6,1,0
▁deneyimi,6,1,0
▁kapak,6,1,1
zum,6,1,1
▁şiirinin,6,1,0
▁bizi,6,1,0
▁almaları,6,1,0
▁keder,6,1,1
▁durumdur,6,1,0
▁alçak,6,1,1
▁mutasyon,6,1,1
▁etkiye,6,1,0
lıkla,6,1,1
bölümü,6,1,0
▁nedensel,6,1,0
likler,6,1,1
laş,6,1,1
▁yaşamda,6,1,0
istler,6,0,0
öz,6,1,1
▁bütünüyle,6,1,0
larım,6,1,1
▁hikâyeleri,6,0,0
şah,6,1,1
▁amaçlayan,6,1,0
▁uluslar,6,1,0
▁sistemine,6,1,0
yıl,6,1,1
▁hedeflere,6,1,0
▁kılavuz,6,1,1
▁ilişkisini,6,1,0
▁karsinom,6,0,0
pus,6,1,1
▁gerçekliğin,6,1,0
▁belirten,6,1,0
▁albümleri,6,1,0
▁devlete,6,1,0
dor,6,1,0
ova,6,1,1
▁kafa,6,1,1
diz,6,1,1
▁türünden,6,1,0
▁sapta,6,1,1
▁mümkündür,6,1,0
▁dayanak,6,1,1
▁potasyum,6,1,1
▁büyükşehir,6,1,1
erjik,6,0,0
tip,6,1,1
▁gazeteciliği,6,1,0
▁ışığı,6,1,1
▁yansıtıcı,6,1,1
▁gözetim,6,1,1
▁uzaklık,6,1,1
▁verilecek,6,1,0
▁fırsatları,6,1,0
sey,6,0,0
ıl,6,1,1
▁basım,6,1,1
▁etmenler,6,1,0
alım,6,1,1
sky,6,0,0
▁derinliği,6,1,0
▁kurumlarında,6,1,0
▁onayı,6,1,0
▁kata,6,1,0
▁şeyhülislam,6,1,1
▁kardeş,6,1,1
▁tekniklerinin,6,1,0
▁saatleri,6,1,0
▁tasarlanmış,6,1,0
▁liginde,6,1,0
ney,6,1,1
▁fal,6,1,1
onya,6,1,0
▁lakabı,6,1,0
▁topu,6,1,0
mund,6,0,0
▁juventus,6,0,0
▁tarafsız,6,1,0
gre,6,0,0
ore,6,1,0
▁bülent,6,0,0
ald,6,1,1
▁oyuncular,6,1,0
▁denilen,6,1,0
▁görüşmeler,6,1,0
▁video,6,1,1
soft,6,1,0
▁ulaşıl,6,1,0
▁oluş,6,1,1
▁mektebi,6,1,0
▁samsun,6,1,1
▁çoğulcu,6,1,0
muk,6,0,0
▁detaylı,6,1,0
▁geçirmek,6,1,0
▁ideoloji,6,1,1
iler,6,1,1
▁krallık,6,1,0
▁şansı,6,1,0
▁materyalleri,6,1,0
▁aralıklarla,6,1,0
▁karşın,6,1,1
▁başkası,6,1,0
▁endüstrisinde,6,1,0
▁sınırı,6,1,0
jak,6,0,0
memesi,6,1,1
▁check,6,0,0
▁harbi,6,1,1
▁vadi,6,1,1
küler,6,1,1
▁kurallarını,6,1,0
▁matbaa,6,1,1
▁kimliği,6,1,0
▁konumlandırma,6,1,0
cek,6,0,0
▁hatta,6,1,1
▁{,6,0,0
▁kısıt,6,1,1
▁varlığa,6,1,0
▁hırsızlık,6,1,0
▁beklediği,6,1,0
▁azalmasına,6,1,0
▁uçağın,6,1,0
▁bulutlar,6,1,0
▁özelliklere,6,1,0
▁tarafına,6,1,0
▁kuvvetli,6,1,1
▁türbülans,6,0,0
▁biçimine,6,1,0
▁yıkama,6,1,0
▁süreyi,6,1,0
▁çoğul,6,1,1
fred,6,0,0
▁işlemlerini,6,1,0
lanabilmesi,6,1,1
▁kanı,6,1,1
▁açılmıştır,6,1,0
▁sektöre,6,1,0
▁kadı,6,1,1
cey,6,0,0
▁karanfil,6,1,1
▁zambak,6,1,1
▁müzakere,6,1,1
▁önerisi,6,1,0
▁hükümeti,6,1,0
▁öğleden,6,1,0
lardı,6,1,1
▁çoğu,6,1,1
▁kola,6,1,1
tül,6,1,1
▁türden,6,1,0
▁zayıflaması,6,1,0
▁sipahi,6,1,1
▁gitme,6,1,0
▁kopuk,6,1,1
▁kendinden,6,1,0
▁numaralı,6,1,0
gaz,6,1,1
▁muharebesi,6,1,0
▁karesi,6,1,0
▁konak,6,1,1
▁pin,6,1,0
▁eteği,6,1,0
▁perşembe,6,1,1
▁günleri,6,1,0
▁katta,6,1,0
nev,6,0,0
▁yemin,6,1,1
▁gitmiş,6,1,0
▁büyüktür,6,1,0
▁ülkelerinden,6,1,0
▁bunları,6,1,0
▁işgali,6,1,0
▁ceviz,6,1,1
▁diş,6,1,1
eri,6,1,1
▁geçmişi,6,1,0
▁dayanmaktadır,6,1,0
▁başkanının,6,1,0
▁uzanan,6,1,0
▁artmaktadır,6,1,0
▁mehdi,6,1,1
▁uğrar,6,1,0
▁olmaya,6,1,0
▁balta,6,1,1
flasyon,6,0,0
▁yönetme,6,1,0
▁seni,6,1,0
gerçekleştirdiği,6,1,0
▁ermesi,6,1,0
▁verdi,6,1,1
cen,6,0,0
▁konuştu,6,1,0
▁çizil,6,1,0
▁yükseldiği,6,1,0
▁alanlardan,6,1,0
▁indeks,6,1,1
▁enflasyonun,6,1,0
▁reaktif,6,0,0
alist,6,0,0
▁vie,6,0,0
▁sağlayıcı,6,1,0
▁hazırlanırken,6,1,0
▁hareketin,6,1,0
▁önerileri,6,1,0
▁benimsenmiştir,6,1,0
▁harcamalarını,6,1,0
▁vücuda,6,1,0
▁sevgili,6,1,1
▁türkü,6,1,1
▁sitesi,6,1,0
iter,6,1,0
▁sınıfının,6,1,0
▁boya,6,1,1
▁basamak,6,1,1
▁yapılma,6,1,0
▁oyuncağı,6,1,0
▁mağara,6,1,1
▁hayvanı,6,1,0
▁ihtilal,6,1,1
▁planlamak,6,1,0
▁uluslu,6,1,0
▁noktaları,6,1,0
▁tutarlı,6,1,0
▁dersler,6,1,0
▁faaliyetine,6,1,0
▁fizyo,6,0,0
▁bulunmamaktadır,6,1,0
▁sürü,6,1,1
thor,6,0,0
▁fosforilasyon,6,0,0
▁fotosentez,6,1,1
▁ucu,6,1,1
▁gübre,6,1,1
▁faaliyetlere,6,1,0
ebilen,6,1,1
yeni,6,1,1
bak,6,1,1
▁muaf,6,1,1
yalım,6,1,1
▁taşıdığı,6,1,0
▁direniş,6,1,0
▁minimum,6,1,1
▁düzgün,6,1,1
▁etmelidir,6,1,0
▁bozan,6,1,0
▁eğilimleri,6,1,0
▁işlemin,6,1,0
▁kullanılırlar,6,1,0
▁taşınan,6,1,0
▁arpa,6,1,1
sup,6,1,1
▁artıran,6,1,0
▁marjı,6,1,0
▁temsili,6,1,1
ira,6,1,0
▁çizmek,6,1,0
▁hayatta,6,1,0
▁araştırmaya,6,1,0
▁atmosfer,6,1,1
sp,6,0,0
▁müşavir,6,1,1
stra,6,0,0
▁seçilecek,6,1,0
▁kurumunun,6,1,0
▁vol,6,0,0
▁olabilmektedir,6,1,0
▁vaadi,6,1,0
siyonu,6,0,0
▁personelinin,6,1,0
ümlü,6,1,1
▁bağlanma,6,1,0
▁zararlı,6,1,0
▁logo,6,1,1
▁deve,6,1,1
▁vadede,6,1,0
▁arttırması,6,1,0
abilmek,6,1,1
levi,6,0,0
▁destan,6,1,1
▁komut,6,1,1
▁alfa,6,1,1
▁baz,6,1,1
▁hacı,6,1,1
trik,6,0,0
▁genişliği,6,1,0
▁kadro,6,1,1
zet,6,0,0
▁belirsiz,6,1,1
▁mezo,6,0,0
potam,6,1,0
▁saatten,6,1,0
▁sözleşmeli,6,1,0
▁dinlenme,6,1,0
▁saydam,6,1,1
▁kalmaktadır,6,1,0
▁tadı,6,1,0
▁yönlendirilmesi,6,1,0
▁bulgular,6,1,0
▁matematiksel,6,1,0
▁olmamalı,6,1,0
zur,6,0,0
flu,6,0,0
▁yönelen,6,1,0
▁teması,6,1,0
▁barbar,6,1,1
▁kabin,6,1,1
zî,6,0,0
cim,6,1,1
▁şairler,6,1,0
▁seh,6,0,0
▁konsol,6,1,1
▁karaciğer,6,1,1
▁banyosu,6,1,0
▁steroid,6,0,0
▁regresyon,6,1,1
<0x80>,6,0,0
▁gazel,6,1,1
▁papağan,6,1,1
▁ortadoğu,6,0,0
▁davası,6,1,0
ara,6,1,1
▁yapılandırılmış,6,1,0
▁mg,6,0,0
pos,6,1,1
▁kapsamındaki,6,1,0
mistir,6,1,0
▁büro,6,1,1
▁yükümlülükleri,6,1,0
▁arttır,6,1,0
▁hükümdarı,6,1,0
▁ağası,6,1,0
▁gidemedi,6,1,0
los,6,0,0
▁tüketiciler,6,1,0
pes,6,1,1
virüs,6,1,1
mikro,6,1,1
▁lipaz,6,0,0
▁oral,6,1,1
▁sil,6,1,1
oglo,6,0,0
▁canım,6,1,0
tour,6,0,0
▁yetiştir,6,1,0
▁hazırlanmış,6,1,0
▁görevinde,6,1,0
å,6,0,0
gören,6,1,0
▁kukla,6,1,1
▁etkisinin,6,1,0
▁teoloji,6,1,1
▁milliyetçilik,6,1,0
▁ml,6,0,0
regülasyon,6,0,0
▁milyar,6,1,1
▁işleyiş,5,1,0
▁üzeri,5,1,1
▁kursları,5,1,0
▁duvar,5,1,1
▁heyelan,5,1,1
lma,5,1,1
▁savaşlarda,5,1,0
lenen,5,1,1
▁karşılaş,5,1,1
▁masrafları,5,1,0
▁oluştur,5,1,0
▁sağlanmalıdır,5,1,0
▁çamur,5,1,1
▁nadir,5,1,1
bo,5,0,0
▁kızarıklık,5,1,0
▁masası,5,1,0
▁tümünün,5,1,0
▁yüzünden,5,1,0
▁dönüşür,5,1,0
▁aşamasıdır,5,1,0
▁sosyolojik,5,1,1
toksin,5,1,1
lop,5,1,1
▁ortamının,5,1,0
▁akışını,5,1,0
▁halidir,5,1,0
▁yönetiminden,5,1,0
▁kendileri,5,1,0
▁proses,5,1,1
▁ettirme,5,1,0
▁alınma,5,1,0
▁inf,5,0,0
▁bırakan,5,1,0
tat,5,1,1
hidro,5,0,0
low,5,0,0
▁odaklanıl,5,1,0
mızı,5,1,1
▁kurarak,5,1,0
▁önlemlerin,5,1,0
▁asla,5,1,1
sg,5,0,0
▁kolu,5,1,0
▁mesafede,5,1,0
▁‘’,5,0,0
▁edim,5,1,1
▁sıkıntılar,5,1,0
ho,5,0,0
iri,5,1,1
▁sur,5,1,1
mental,5,0,0
▁davalar,5,1,0
▁krater,5,1,1
▁sınıfına,5,1,0
▁planında,5,1,0
▁habersiz,5,1,0
▁sağlamaktır,5,1,0
▁kullanmaktan,5,1,0
▁malzemeler,5,1,0
▁yapılardan,5,1,0
▁ekipleri,5,1,0
▁çıkarmaya,5,1,0
▁koca,5,1,1
▁intihar,5,1,1
▁iğne,5,1,1
▁etkilenmiştir,5,1,0
▁kaya,5,1,1
▁binaların,5,1,0
▁donanımları,5,1,0
▁kullanılmasının,5,1,0
▁dağın,5,1,0
▁başlangıcında,5,1,0
▁yılına,5,1,0
▁başladı,5,1,0
▁iyileştirilmesi,5,1,0
▁aşamalar,5,1,0
▁halindeki,5,1,0
▁anlatılan,5,1,0
lojik,5,0,0
▁termometre,5,1,1
metre,5,1,1
▁kaynaklarını,5,1,0
▁düzeninin,5,1,0
▁uygulamaların,5,1,0
▁hatır,5,1,1
lanmasını,5,1,1
▁yasalara,5,1,0
▁azami,5,1,1
▁virüsler,5,1,0
yuvar,5,1,1
▁beşeri,5,1,1
▁canlandırma,5,1,0
▁ölçeği,5,1,0
lenebilmesi,5,1,1
▁nüfusunun,5,1,0
▁orman,5,1,1
▁durumlara,5,1,0
▁kesintiy,5,1,0
cha,5,0,0
▁materyal,5,1,1
▁kalmış,5,1,0
▁davran,5,1,1
▁emisyon,5,1,1
▁adlandırılır,5,1,0
▁aşamalı,5,1,0
▁konferans,5,1,1
▁atom,5,1,1
▁birleşim,5,1,1
▁tipik,5,1,1
▁birimlerinden,5,1,0
▁kiralama,5,1,0
▁nakliye,5,1,1
▁büyüklükte,5,1,0
▁başlanır,5,1,0
▁kuruluşların,5,1,0
▁kılınmıştır,5,1,0
▁güce,5,1,0
▁üstesinden,5,1,0
▁nükleik,5,0,0
▁rica,5,1,1
▁görmüştür,5,1,0
▁edilmemiş,5,1,0
▁yukarda,5,0,0
▁oluşturulma,5,1,0
▁toplantıda,5,1,0
▁mağdur,5,1,1
▁kitlesel,5,1,0
▁fırsatlar,5,1,0
▁grupta,5,1,0
▁kurduğu,5,1,0
▁konması,5,1,0
▁açılır,5,1,0
▁sınıflandırması,5,1,0
▁paylaşım,5,1,1
▁gereklilikleri,5,1,0
ven,5,1,0
▁yıldız,5,1,1
▁zihni,5,1,1
▁geliştirici,5,1,0
▁erişimi,5,1,0
▁yaygınlaştı,5,1,0
racak,5,0,0
küre,5,1,1
▁tereyağı,5,1,0
▁istif,5,1,1
▁kırılma,5,1,0
ding,5,1,1
▁kalkan,5,1,1
fiz,5,0,0
▁cal,5,0,0
▁dayanılarak,5,1,0
▁eyleme,5,1,0
▁beklentilerini,5,1,0
▁ediyor,5,1,0
▁özerklik,5,1,0
ayet,5,1,1
eş,5,1,1
▁eşitliği,5,1,0
ale,5,1,0
▁eritrosit,5,1,1
▁neyin,5,1,0
▁iplik,5,1,1
▁cok,5,0,0
▁rassal,5,0,0
▁cezaları,5,1,0
▁enzimler,5,1,0
▁mebus,5,1,1
▁itti,5,1,0
laşmış,5,1,1
▁ögelerin,5,1,0
cular,5,1,1
▁bölüme,5,1,0
▁elden,5,1,0
▁azdır,5,1,0
she,5,0,0
out,5,0,0
▁play,5,0,0
▁organizasyonu,5,1,0
▁romancı,5,1,0
▁yürüten,5,1,0
▁mutlu,5,1,1
bal,5,1,1
▁kâğıt,5,0,0
▁edinmesi,5,1,0
▁başvurusu,5,1,0
▁bildirmiş,5,1,0
▁üyeliği,5,1,0
well,5,0,0
day,5,1,0
rib,5,0,0
▁merkezlerinin,5,1,0
pass,5,1,0
ıldığında,5,1,1
port,5,0,0
▁aç,5,1,1
▁yazılım,5,1,1
▁yükleme,5,1,0
▁etmenin,5,1,0
▁kastedilen,5,1,0
▁koyu,5,1,1
▁ihmal,5,1,1
▁aksa,5,1,1
▁yapıyı,5,1,0
▁yapılamaz,5,1,0
perver,5,0,0
▁suikast,5,1,1
▁kabulü,5,1,0
▁manda,5,1,1
▁şehzade,5,1,1
▁gelişiminde,5,1,0
▁olmasıdır,5,1,0
▁mahal,5,1,1
▁tacir,5,1,1
▁çay,5,1,1
bos,5,0,0
▁heykel,5,1,1
▁görüntüleri,5,1,0
▁yansıtıl,5,1,0
âbî,5,0,0
▁işlevini,5,1,0
▁eleştirme,5,1,0
▁direktif,5,1,1
▁ülkesinin,5,1,0
▁içermektedir,5,1,0
mir,5,1,1
cık,5,1,1
▁malign,5,1,0
likle,5,1,1
▁çeşididir,5,1,0
▁yemekler,5,1,0
▁iradesi,5,1,0
▁yayılım,5,1,0
▁seri,5,1,1
▁şikâyet,5,0,0
▁kapsamaktadır,5,1,0
▁tatlı,5,1,1
hri,5,0,0
▁soğutma,5,1,0
▁ortama,5,1,0
▁ünite,5,1,1
▁şehri,5,0,0
▁kaçakçılığı,5,1,0
▁ayrımcılık,5,1,0
▁laktik,5,1,1
▁etmemek,5,1,0
▁cenaze,5,1,1
▁tesisat,5,1,1
▁milyondan,5,1,0
▁şevk,5,1,1
resi,5,1,0
▁uzmanlar,5,1,0
▁kazanmak,5,1,0
▁duyum,5,1,1
▁sistemidir,5,1,0
lus,5,0,0
▁rolleri,5,1,0
▁arena,5,1,1
▁belgedir,5,1,0
▁adımı,5,1,0
▁sıradan,5,1,1
▁gündem,5,1,1
▁tutması,5,1,0
▁mizah,5,1,1
▁kültürünü,5,1,0
▁söyleyen,5,1,0
▁sağlayacağı,5,1,0
▁promosyon,5,1,1
▁tutulma,5,1,1
▁arzusu,5,1,0
▁değerine,5,1,0
▁istikrarsızlık,5,1,0
▁anayasaya,5,1,0
▁hareketliliği,5,1,0
▁otomobil,5,1,1
▁bağıl,5,1,1
▁söylenen,5,1,0
▁yap,5,1,1
▁torba,5,1,1
▁ayaklanması,5,1,0
▁düzenlenmiş,5,1,0
▁açtığı,5,1,0
mıştı,5,1,1
▁numarası,5,1,0
▁düzenlemelerin,5,1,0
▁ray,5,1,1
▁olduğunun,5,1,0
▁istih,5,0,0
▁dayandı,5,1,1
matik,5,1,0
▁hastaların,5,1,0
ılma,5,1,1
▁sunulduğu,5,1,0
▁halefi,5,1,0
▁vizyon,5,1,1
▁doz,5,1,1
ildiği,5,1,1
▁giyim,5,1,1
▁sınav,5,1,1
▁konumları,5,1,0
▁değere,5,1,0
▁borçlu,5,1,0
▁anlatma,5,1,0
▁akımları,5,1,0
▁dışından,5,1,0
▁henüz,5,1,1
▁kullandı,5,1,0
▁kıymetli,5,1,0
▁değerin,5,1,0
hra,5,0,0
▁dilsel,5,1,0
▁süresini,5,1,0
▁kalıp,5,1,1
▁dinlerin,5,1,0
▁birleşmesi,5,1,0
▁standard,5,1,1
so,5,0,0
▁bağlam,5,1,1
▁cihazlar,5,1,0
altı,5,1,1
▁görülmektedir,5,1,0
▁bakteriler,5,1,0
yin,5,1,1
▁sok,5,1,1
▁yaralanmaları,5,1,0
▁satışlar,5,1,0
▁etkinliğini,5,1,0
▁rüşvet,5,1,1
▁zam,5,1,1
▁olun,5,1,0
▁seride,5,1,0
▁yöntemle,5,1,0
leştirici,5,1,1
lanamaması,5,1,1
▁öyküler,5,1,0
▁modelleri,5,1,0
▁kayıtsız,5,1,1
▁kullanımından,5,1,0
▁başkasına,5,1,0
▁kiracı,5,1,1
▁yaptırım,5,1,1
▁teorisinin,5,1,0
▁düzyazı,5,1,1
▁idaresine,5,1,0
▁arasına,5,1,0
▁kişilerce,5,1,0
▁lif,5,1,1
▁görüşmeleri,5,1,0
lenemez,5,1,1
▁güne,5,1,0
▁gere,5,1,0
▁sorunlarından,5,1,0
▁müc,5,0,0
▁yerleştir,5,1,0
▁yapacağı,5,1,0
▁omuz,5,1,1
▁duyar,5,1,1
ru,5,0,0
▁çalışılan,5,1,0
▁analizleri,5,1,0
▁düşünceler,5,1,0
▁işlevler,5,1,0
kuru,5,1,1
▁tanımlamak,5,1,0
▁teknisyeni,5,1,0
▁işlerine,5,1,1
▁düzenlenmiştir,5,1,0
▁suçlardan,5,1,0
iyeti,5,1,0
▁ayrılığı,5,1,0
▁temellerini,5,1,0
elli,5,1,1
▁içer,5,1,1
▁egemenliği,5,1,0
▁anahtarı,5,1,0
▁tecrübe,5,1,1
▁savaştan,5,1,0
▁moral,5,1,1
esco,5,0,0
▁güvenir,5,1,0
▁inançları,5,1,0
grafik,5,1,1
mato,5,0,0
âf,5,0,0
▁haram,5,1,1
▁prensibi,5,1,0
▁ettirmek,5,1,0
izmin,5,1,0
▁dilim,5,1,1
nir,5,1,1
üb,5,0,0
cami,5,1,1
▁yat,5,1,1
mina,5,1,0
ölünün,5,1,0
asil,5,1,1
▁kudret,5,1,1
has,5,1,1
▁uydurma,5,1,1
emeyen,5,1,1
▁gönderme,5,1,0
▁nasihat,5,1,1
had,5,1,1
atlı,5,1,0
▁örtüsü,5,1,0
▁kitapların,5,1,0
▁öğretmek,5,1,0
üri,5,0,0
▁kanaat,5,1,1
▁öldü,5,1,0
▁kast,5,1,1
▁varlığına,5,1,0
▁del,5,1,1
dus,5,0,0
ûs,5,0,0
<0xC2>,5,0,0
▁buyur,5,1,1
▁gelerek,5,1,0
▁ihtilaf,5,1,1
fil,5,1,1
▁tefsir,5,1,1
▁tanesi,5,1,0
▁hani,5,1,1
▁sig,5,1,1
▁kil,5,1,1
▁kendisinin,5,1,0
üşü,5,1,1
▁ihtiv,5,0,0
▁katolik,5,1,1
▁ölümle,5,1,0
▁bununla,5,1,0
▁şahsın,5,1,0
▁all,5,1,0
âh,5,0,0
sinden,5,1,1
▁kıl,5,1,1
▁ilhak,5,1,1
▁sakar,5,1,1
hî,5,0,0
▁ehliyeti,5,1,0
▁veraset,5,1,1
▁ifadeleri,5,1,0
▁yeti,5,1,1
pey,5,1,1
▁tefsiri,5,1,0
▁vatan,5,1,1
▁kavray,5,1,0
▁hadi,5,1,1
▁çifte,5,1,1
▁bağlılığı,5,1,0
diğinde,5,1,1
▁zorluk,5,1,0
▁sessiz,5,1,1
▁hükümetin,5,1,0
▁geliştirir,5,1,0
haf,5,1,1
dirler,5,1,1
▁müste,5,0,0
ciliği,5,1,1
▁adamlarının,5,1,0
▁teorisini,5,1,0
▁muamele,5,1,1
▁söylediği,5,1,0
leştirir,5,1,1
ffe,5,0,0
ilmemiş,5,1,1
▁durulma,5,1,1
▁yaratması,5,1,0
▁vakası,5,1,0
▁külliye,5,1,1
▁fikrini,5,0,0
▁gösterici,5,1,0
▁düzenin,5,1,0
▁mükemmel,5,1,1
▁kıyamet,5,1,1
▁olurdu,5,1,0
▁geçirdiği,5,1,0
▁bildiği,5,1,0
▁vermiş,5,1,0
▁istihbarat,5,1,1
▁şirketinin,5,1,0
▁yolunun,5,1,0
▁olabileceğini,5,1,0
▁düzelt,5,1,1
▁terminal,5,1,1
phi,5,0,0
▁kökleri,5,1,0
▁merci,5,1,1
bat,5,1,1
▁saptanmıştır,5,1,0
▁nötr,5,1,1
baum,5,0,0
▁sonuna,5,1,0
▁getirmesi,5,1,0
▁sergi,5,1,1
▁muhalefet,5,1,1
od,5,1,1
▁haberler,5,1,0
▁yurtdışı,5,1,0
laştırması,5,1,1
▁çıkarması,5,1,0
▁uyarıcı,5,1,0
▁hepatit,5,1,1
▁çiçeği,5,1,0
▁taşıt,5,1,1
▁raporlama,5,1,0
leşen,5,1,1
▁açma,5,1,1
▁etmişlerdir,5,1,0
▁zoo,5,0,0
▁eğit,5,1,1
şt,5,0,0
▁oynanan,5,1,0
▁kanada,5,1,0
▁sürdürmek,5,1,0
▁mesajı,5,1,0
▁ödemek,5,1,0
▁olasıdır,5,1,0
▁ekonomiyi,5,1,0
▁sağa,5,1,0
▁sigara,5,1,1
▁sayıları,5,1,0
▁motoru,5,1,0
▁bez,5,1,1
▁pamuk,5,1,1
▁damar,5,1,1
▁davranışlarının,5,1,0
▁sıvısı,5,1,0
▁oluşumunu,5,1,0
▁tarafında,5,1,0
▁konuşmak,5,1,0
▁çalışılması,5,1,0
▁zayıflama,5,1,0
▁göstergesi,5,1,0
▁yollar,5,1,0
▁seçilir,5,1,0
▁kapatılır,5,1,0
▁yetkiler,5,1,0
▁sürülmesi,5,1,0
▁tırmanma,5,1,0
leştirmek,5,1,1
▁karşılaşılan,5,1,0
▁zorluğu,5,1,0
▁güçlüğü,5,1,0
▁düşünerek,5,1,0
▁görülme,5,1,0
▁sebeple,5,1,0
▁sırtüstü,5,1,1
koyun,5,1,1
▁kanın,5,1,0
▁kaldırım,5,1,1
▁etmez,5,1,0
▁yapar,5,1,0
▁kum,5,1,1
▁içeriğini,5,1,0
▁önerilen,5,1,0
yapılandırılması,5,1,0
ıh,5,1,1
▁abonelik,5,1,0
▁öngörülme,5,1,0
▁bağlandığı,5,1,0
▁miktarına,5,1,0
sor,5,1,1
▁liderliği,5,1,0
▁etmeyi,5,1,0
▁süsleme,5,1,0
glas,5,0,0
▁etkisine,5,1,0
▁dalına,5,1,0
▁uzay,5,1,1
any,5,1,0
▁liderlerin,5,1,0
▁elektro,5,1,1
▁indirimi,5,1,0
▁evresi,5,1,0
ografi,5,0,0
▁belirtir,5,1,0
▁göstergeler,5,1,0
▁bolluğu,5,1,0
▁toprağın,5,1,0
▁olunan,5,1,0
rlar,5,1,1
▁çavuş,5,1,1
▁zeytinyağı,5,1,0
▁format,5,1,1
zof,5,0,0
▁sana,5,1,1
▁mekânlar,5,0,0
rig,5,0,0
▁gasp,5,1,1
ensis,5,0,0
hei,5,1,0
▁niş,5,1,1
▁kütüphane,5,1,1
▁hâkimiyeti,5,0,0
top,5,1,1
▁alacağını,5,1,0
▁yöneten,5,1,0
▁yorumlama,5,1,0
▁kavramları,5,1,0
▁demokrat,5,1,1
▁beklenti,5,1,1
▁moda,5,1,1
▁eşlik,5,1,0
▁hipertansiyon,5,1,1
uk,5,1,1
zâde,5,0,0
▁tamamının,5,1,0
▁yansıtmaktadır,5,1,0
▁evre,5,1,1
▁karmaşa,5,1,1
iyi,5,1,1
▁zirve,5,1,1
▁arkeolojik,5,1,1
mızdan,5,1,1
amayan,5,1,1
▁aracılık,5,1,0
▁imzaladığı,5,1,0
▁rolünün,5,1,0
kullanılabilecek,5,1,0
▁ihracatı,5,1,0
▁olabilmek,5,1,0
▁kilise,5,1,1
▁metinde,5,1,0
▁ilanı,5,1,0
▁geçersiz,5,1,0
ach,5,0,0
▁bakımdan,5,1,0
▁alacaklı,5,1,0
▁kıdem,5,1,1
▁durumdan,5,1,0
▁afganistan,5,0,0
▁hazırladığı,5,1,0
rem,5,1,0
▁çoğunluk,5,1,1
▁hataları,5,1,0
▁gelirlerinin,5,1,0
▁evinde,5,1,0
tâ,5,0,0
▁indirmek,5,1,0
▁york,5,0,0
▁müzesi,5,1,0
tanımlanmaktadır,5,1,0
▁harcamalar,5,1,0
▁gö,5,0,0
▁tanık,5,1,1
▁ayrımı,5,1,0
▁gemi,5,1,1
▁izle,5,1,1
▁ölçer,5,1,1
▁malzemelerin,5,1,0
▁erkeğin,5,1,0
▁erişilebilir,5,1,0
▁portföy,5,1,1
▁yardımıyla,5,1,0
▁hayvansal,5,1,0
▁aktivitesi,5,1,0
▁tartışmaları,5,1,0
▁yasalarına,5,1,0
▁akrabaları,5,1,0
▁ortaçağ,5,1,1
▁bulaşıcı,5,1,1
▁tümünü,5,1,0
mor,5,1,1
▁turuncu,5,1,1
▁yitirmesi,5,1,0
▁tarafa,5,1,0
▁kafiye,5,1,1
▁kavga,5,1,1
ori,5,1,0
▁ekspres,5,1,1
istanbul,5,0,0
▁elçi,5,1,1
pert,5,0,0
▁ayağı,5,1,0
hre,5,0,0
▁suçluları,5,1,0
▁bileşen,5,1,1
▁alanlarına,5,1,0
▁kılıç,5,1,1
▁kahverengi,5,1,1
▁düşürülmesi,5,1,0
gerçek,5,1,1
▁yanlı,5,1,1
▁yönteminin,5,1,0
▁yetkisini,5,1,0
ârî,5,0,0
▁beklenmedik,5,1,0
▁töre,5,1,1
▁kamuoyunun,5,1,0
▁öğrencileri,5,1,0
end,5,0,0
▁sömürü,5,1,1
▁salt,5,1,1
▁imge,5,1,1
▁modelini,5,1,0
▁açıklanan,5,1,0
▁olgular,5,1,0
▁çirkin,5,1,1
▁düşmanı,5,1,0
▁sesleri,5,1,0
▁tanır,5,1,0
▁bilir,5,1,0
âsı,5,0,0
▁romantizm,5,1,1
▁sıçrama,5,1,0
▁tık,5,1,1
▁gösterim,5,1,1
▁rejiminin,5,1,0
▁bahçe,5,1,1
▁nesnelerin,5,1,0
▁resimli,5,1,0
▁eve,5,1,0
▁niçin,5,1,1
▁pic,5,1,1
▁burada,5,1,0
ty,5,0,0
çık,5,1,1
▁çalma,5,1,0
▁öncüsü,5,1,0
uel,5,0,0
acağına,5,1,1
▁ilkel,5,1,1
▁eserler,5,1,0
▁sistemlerinden,5,1,0
▁üretmek,5,1,0
▁bütünlüğünü,5,1,0
▁nesnenin,5,1,0
▁keyfi,5,1,1
▁dönme,5,1,1
▁yürüme,5,1,0
▁saldırı,5,1,1
ianus,5,0,0
▁herkese,5,1,0
▁şan,5,1,1
▁göze,5,1,1
▁yayıncılık,5,1,0
▁taraması,5,1,0
▁ağıt,5,1,1
▁söyle,5,1,1
▁geçmişte,5,1,0
▁oynamıştır,5,1,0
▁kızıl,5,1,1
halk,5,1,1
ruh,5,1,1
▁sanatı,5,1,0
▁sempatik,5,1,1
tipi,5,1,1
▁turistler,5,1,0
▁orada,5,1,0
▁olum,5,1,0
▁sepet,5,1,1
▁antibiyotik,5,1,1
▁alınmaz,5,1,0
▁faruk,5,1,0
▁dedi,5,1,1
▁tarihçi,5,1,0
în,5,0,0
tter,5,0,0
▁ilkokul,5,1,1
mond,5,1,1
▁yaratılan,5,1,0
▁şampiyon,5,1,1
▁sahiptirler,5,1,0
▁sizin,5,1,1
▁vur,5,1,1
▁atılmıştır,5,1,0
▁attığı,5,1,0
▁bursa,5,1,0
▁trabzonspor,5,0,0
tefan,5,1,0
▁ayı,5,1,1
ff,5,0,0
oviç,5,0,0
▁oynadığı,5,1,0
sıyla,5,1,1
▁gr,5,0,0
▁semi,5,1,1
▁gala,5,1,1
▁kulübü,5,1,0
▁atılan,5,1,0
pal,5,1,1
rdi,5,1,1
ich,5,0,0
▁gen,5,1,1
▁ju,5,0,0
▁mülki,5,1,1
▁kararına,5,1,0
▁kararlı,5,1,1
▁kelimesi,5,1,0
▁sahasında,5,1,0
▁çıkarları,5,1,0
▁endeks,5,1,1
▁ülkelerinin,5,1,0
▁make,5,0,0
▁nesnesi,5,1,0
▁vermemiştir,5,1,0
▁gitmeyi,5,1,0
▁yönlendirici,5,1,0
▁zincir,5,1,1
▁esnaf,5,1,1
ffer,5,0,0
▁zincirinin,5,1,0
▁sonuçlara,5,1,0
▁alırlar,5,1,0
▁karakteri,5,1,0
▁değerlendirilir,5,1,0
büyük,5,1,1
hay,5,1,1
▁insanlık,5,1,0
▁içindedir,5,1,0
▁etnik,5,1,1
▁istikrarlı,5,1,0
▁dışa,5,1,0
▁yansıtır,5,1,0
kale,5,1,1
▁celal,5,1,1
▁hazırlanmasında,5,1,0
▁taşı,5,1,1
▁aralığında,5,1,0
▁artacaktır,5,1,0
▁aşılama,5,1,0
▁edat,5,1,1
▁eşyalar,5,1,0
▁kurmuştur,5,1,0
▁oligo,5,0,0
lig,5,1,1
▁kaydedilmesi,5,1,0
▁kuralların,5,1,0
▁kontrolleri,5,1,0
▁genelge,5,1,1
▁*,5,0,0
print,5,0,0
▁betimleme,5,1,1
▁tema,5,1,1
meleri,5,1,1
rze,5,0,0
▁tarzında,5,1,0
sındaki,5,1,1
çılar,5,1,1
▁maliyetlerini,5,1,0
▁faaliyette,5,1,0
▁duyması,5,1,0
▁sergilemesi,5,1,0
▁seslerin,5,1,0
▁ayarlanması,5,1,0
doğal,5,1,1
▁sesler,5,1,0
sonik,5,1,0
▁çöl,5,1,1
▁havaalanları,5,1,0
▁dolaşımı,5,1,0
▁kaynaklarının,5,1,0
▁değişir,5,1,0
▁yıldırım,5,1,1
işlet,5,1,0
▁yükseğe,5,1,0
▁akışları,5,1,0
▁durumlarını,5,1,0
▁işbirliğinin,5,1,0
▁izlenim,5,1,1
▁izlenen,5,1,0
▁çalış,5,1,1
▁yukarıya,5,1,0
▁gökyüzü,5,1,1
▁bilmediği,5,1,0
kli,5,0,0
▁köyler,5,1,0
▁şehirler,5,1,0
▁çağrıştır,5,1,0
ble,5,0,0
ben,5,1,1
▁şefkat,5,1,1
▁pazarlar,5,1,0
▁hayvanları,5,1,0
▁değişen,5,1,0
▁kuzeybatı,5,1,1
▁tanınmıştır,5,1,0
▁market,5,1,1
▁birinde,5,1,0
▁→,5,0,0
▁sag,5,1,1
▁turunçgil,5,0,0
▁verilmiş,5,1,0
boy,5,1,1
▁dokuz,5,1,1
▁ordunun,5,1,0
▁oluyor,5,1,0
▁zamanlar,5,1,0
▁türe,5,1,1
▁yaşamış,5,1,0
▁gömleği,5,1,0
▁verebil,5,1,0
▁kaçıncı,5,1,0
▁ortalamasının,5,1,0
▁gösterildiği,5,1,0
▁başkent,5,1,1
şem,5,0,0
▁solu,5,1,1
▁sancak,5,1,1
ağı,5,1,1
▁topraklar,5,1,0
▁resmen,5,1,1
▁kronolojik,5,1,1
▁uşak,5,1,1
▁yarısında,5,1,0
▁istenir,5,1,0
▁dediği,5,1,1
▁rehber,5,1,1
▁ustası,5,1,0
▁gündüz,5,1,1
▁vesayet,5,1,1
▁ili,5,1,0
▁havuz,5,1,1
▁izlediği,5,1,0
▁öncülük,5,1,0
leniyor,5,1,1
lıyız,5,1,1
▁yüzyıllar,5,1,0
▁düşüncelerini,5,1,0
▁şato,5,1,1
▁başkanlık,5,1,0
▁konuyu,5,1,0
ales,5,0,0
▁parçaya,5,1,0
▁üstüne,5,1,0
▁ardışık,5,1,1
▁bakılarak,5,1,0
▁verildi,5,1,0
▁sayfaları,5,1,0
▁yükü,5,1,0
▁dert,5,1,1
▁yayımlanan,5,1,0
▁etkilediği,5,1,0
▁duyusu,5,1,0
▁itaat,5,1,1
▁geçti,5,1,0
▁konuya,5,1,0
gent,5,1,0
▁teşekkül,5,1,1
▁kurmaya,5,1,0
▁programların,5,1,0
cher,5,0,0
▁uyulması,5,1,0
▁verilmemesi,5,1,0
▁safhası,5,1,0
▁oteller,5,1,0
▁enflasyonu,5,1,0
▁projelerinin,5,1,0
▁desteklemiştir,5,1,0
dio,5,0,0
▁anılır,5,1,0
mid,5,1,1
▁kek,5,1,1
▁böcek,5,1,1
▁tut,5,1,1
▁harf,5,1,1
uta,5,1,0
yar,5,1,1
▁fıkra,5,1,1
▁amca,5,1,1
lah,5,0,0
▁bölü,5,1,1
▁ederken,5,1,0
▁deneysel,5,1,0
anlar,5,1,1
▁başarıları,5,1,0
▁sınırlar,5,1,0
▁varsayımı,5,1,0
agoras,5,1,0
ides,5,1,0
fetti,5,0,0
▁amaçlarını,5,1,0
ll,5,0,0
alı,5,1,1
▁insülin,5,1,1
ağ,5,1,1
▁görünümü,5,1,0
▁gerçekçilik,5,1,0
▁nabız,5,1,1
▁müşterileri,5,1,0
▁bant,5,1,1
▁yazması,5,1,0
▁bedelsiz,5,1,0
▁formlar,5,1,0
▁fermentasyon,5,0,0
▁dolu,5,1,1
▁komp,5,0,0
▁koku,5,1,1
▁teşebbüs,5,1,1
osis,5,0,0
ure,5,1,0
▁zıt,5,1,1
▁optimal,5,1,1
▁aşan,5,1,0
skop,5,0,0
▁teşhis,5,1,1
▁sentezi,5,1,0
▁sonuca,5,1,0
▁enfeksiyon,5,1,1
▁vazife,5,1,1
▁parçaları,5,1,0
▁motivasyonu,5,1,0
layabilmek,5,1,1
▁taşımacılık,5,1,0
tit,5,1,0
▁verirken,5,1,0
▁pirinç,5,1,1
▁araştırmak,5,1,0
▁oluşturulmasına,5,1,0
▁yükseltme,5,1,0
▁bölünmüş,5,1,0
▁sözcüğü,5,1,0
▁belirtilme,5,1,0
▁terimler,5,1,0
▁pr,5,0,0
▁ortaklığı,5,1,0
▁geçirilmesi,5,1,0
▁fazlası,5,1,0
▁mallarını,5,1,0
▁yapıcı,5,1,0
▁atmosferin,5,1,0
▁geçerlilik,5,1,0
▁kaçakçılık,5,1,0
▁rast,5,1,1
▁imzalanması,5,1,0
▁kuramsal,5,1,0
▁denek,5,1,1
nsiyel,5,0,0
▁babası,5,1,0
▁kes,5,1,1
▁op,5,0,0
▁farkındalığı,5,1,0
▁olayla,5,1,0
▁tanıması,5,1,0
▁küb,5,1,1
lemek,5,1,1
▁bilimci,5,1,0
hib,5,1,1
▁dağıtma,5,1,0
▁korur,5,1,0
▁col,5,0,0
▁tomurcuk,5,1,1
▁yaprak,5,1,1
▁uydular,5,1,1
▁basamağı,5,1,0
▁açıklamaya,5,1,0
▁mücadelesi,5,1,0
▁tedavisinde,5,1,0
▁agonist,5,0,0
olitik,5,0,0
▁bölümlere,5,1,0
▁sentez,5,1,1
▁high,5,0,0
ronik,5,0,0
dr,5,0,0
▁arkadaşlarının,5,1,0
▁başkan,5,1,1
▁normatif,5,1,1
▁ilerleyen,5,1,0
uch,5,0,0
▁gel,5,1,1
▁sanayileşmiş,5,1,0
class,5,0,0
laştır,5,1,1
▁yönetmelikler,5,1,0
▁fazlasını,5,1,0
▁yılını,5,1,0
▁hesabında,5,1,0
▁olanların,5,1,0
ük,5,1,1
▁neoklasik,5,1,1
leştirilmiş,5,1,1
düğü,5,1,1
▁bakmak,5,1,0
▁kolaylaştırır,5,1,0
eç,5,0,0
▁tümevarım,5,1,1
▁geliştirdiği,5,1,0
ous,5,0,0
cop,5,1,1
▁bütünleşmesi,5,1,0
▁daralması,5,1,0
fen,5,1,1
▁dem,5,1,1
▁şairi,5,1,0
tern,5,1,0
▁soyunma,5,1,0
▁sportif,5,1,1
▁sektörüne,5,1,0
▁ulaşılması,5,1,0
▁off,5,1,1
▁köşesi,5,1,0
▁aşamasına,5,1,0
sub,5,1,1
çıların,5,1,1
sizliği,5,1,1
▁uyuşma,5,1,0
glo,5,0,0
▁görüntüleme,5,1,0
grafi,5,0,0
▁deneyler,5,1,0
▁damlası,5,1,0
▁atı,5,1,0
▁diğeri,5,1,0
iyle,5,1,1
▁bize,5,1,0
▁kay,5,1,1
▁hile,5,1,1
ame,5,0,0
▁görünce,5,1,0
ume,5,1,0
▁vefatı,5,1,0
▁vesika,5,1,1
▁yolculuğu,5,1,0
▁defterleri,5,1,0
▁nisb,5,0,0
▁ölümü,5,1,0
öv,5,1,1
ehl,5,1,0
dım,5,1,1
▁korelasyon,5,1,1
tte,5,0,0
alite,5,1,0
▁yönelme,5,1,0
dağ,5,1,1
▁edebî,5,0,0
ette,5,1,0
▁talebini,5,1,0
▁kültüre,5,1,0
▁öyküsü,5,1,0
▁mol,5,0,0
▁kaftan,5,1,1
▁karışıklıklar,5,1,0
▁senedir,5,1,0
▁nasip,5,1,1
▁eylesin,5,1,0
▁nostalji,5,1,1
▁kralların,5,1,0
▁krallarının,5,1,0
▁sabittir,5,1,0
▁proto,5,0,0
▁konjenital,5,0,0
▁anterior,5,0,0
▁spin,5,0,0
▁influenza,5,0,0
yel,5,1,1
▁atak,5,1,1
faz,5,1,1
▁fazı,5,1,0
▁hm,5,0,0
▁oksidatif,5,0,0
llen,5,0,0
ilebilir,5,1,1
eren,5,1,1
▁yöntemlerin,5,1,0
jus,5,0,0
▁that,5,0,0
fferent,5,0,0
cy,5,0,0
ning,5,0,0
▁faktörlere,5,1,0
sağ,5,1,1
▁nm,5,0,0
▁oluşturacak,5,1,0
▁işlemiş,5,1,0
^,5,0,0
▁muhatap,5,1,1
▁dalıdır,5,1,0
▁devletlerinin,5,1,0
▁kaybedilmesi,5,1,0
->,5,0,0
kg,5,0,0
▁parabol,5,1,1
▁özgüven,5,1,1
▁bağlayıcı,5,1,0
▁air,5,0,0
▁method,5,0,0
▁duyarlılığı,4,1,0
▁kademe,4,1,1
▁neler,4,1,1
▁söndürme,4,1,0
▁bulunup,4,1,0
▁gevşek,4,1,1
▁tavan,4,1,1
▁periyodik,4,1,1
rush,4,0,0
▁çevrim,4,1,1
▁halindedir,4,1,0
▁kütle,4,1,1
▁hemşire,4,1,1
▁gözler,4,1,0
▁suyla,4,1,1
▁durmak,4,1,1
▁azından,4,1,0
▁jeolojik,4,1,1
▁evet,4,1,1
▁sınırlama,4,1,1
▁olmamaları,4,1,0
▁askerler,4,1,0
▁gözlenen,4,1,0
▁yangınlar,4,1,0
▁krizler,4,1,0
▁hasara,4,1,0
▁aşamada,4,1,0
▁liman,4,1,1
▁hassas,4,1,1
▁çıkmak,4,1,0
▁hipoksi,4,0,0
▁ödem,4,1,1
▁vazo,4,1,1
▁önler,4,1,0
yüksek,4,1,1
toplum,4,1,1
hop,4,1,1
▁ayakları,4,1,0
▁çalışmalarından,4,1,0
fosfat,4,1,1
dh,4,0,0
▁yapılmaktadır,4,1,0
▁kaynağa,4,1,0
▁aslında,4,1,0
▁ettiğimiz,4,1,0
▁almadan,4,1,0
▁ajanlar,4,1,0
▁vermez,4,1,0
zir,4,1,1
▁çocuklarına,4,1,0
▁inme,4,1,1
▁üstlendiği,4,1,0
▁tamamlanması,4,1,0
▁sesli,4,1,1
▁bağışı,4,1,0
▁memur,4,1,1
▁eşi,4,1,0
▁kazasında,4,1,0
▁zehirlenme,4,1,0
▁çarpması,4,1,0
▁filtre,4,1,1
▁cihazları,4,1,0
▁almalıdır,4,1,0
▁kalmasını,4,1,0
▁baca,4,1,1
▁etkilenmez,4,1,0
▁güvenilirliği,4,1,0
▁yeterliliği,4,1,0
▁kullanılmak,4,1,0
cük,4,1,1
▁çarpık,4,1,1
▁yararlanabil,4,1,0
▁kamuoyunda,4,1,0
▁tepkiler,4,1,0
▁gelmeden,4,1,0
▁volt,4,1,1
▁çalışmalarda,4,1,0
▁plastik,4,1,1
▁yaşamına,4,1,0
▁kaynakta,4,1,0
bora,4,1,1
▁patlama,4,1,0
masına,4,1,1
▁jeotermal,4,1,1
▁göl,4,1,1
▁uygulamalı,4,1,0
▁gözle,4,1,1
▁bölgelerinde,4,1,0
▁herkesin,4,1,0
▁işini,4,1,1
▁serbestçe,4,1,0
▁gezme,4,1,0
▁çıkarılma,4,1,0
▁kentlerde,4,1,0
oku,4,1,1
▁yerinin,4,1,0
▁kaçış,4,1,0
lanmaya,4,1,1
▁bölgeye,4,1,0
▁tabloya,4,1,0
▁dahilinde,4,1,0
▁yapılandırıl,4,1,0
▁global,4,1,1
▁yarayan,4,1,0
▁imkanları,4,1,0
▁hedefler,4,1,0
▁oluşturuldu,4,1,0
▁mesajların,4,1,0
▁bırakmak,4,1,0
▁sergilenen,4,1,0
lenerek,4,1,1
▁tasarlan,4,1,0
▁artmasını,4,1,0
▁silahlar,4,1,0
▁küf,4,1,1
▁ekipler,4,1,0
▁mekanı,4,1,0
▁katılımcıların,4,1,0
▁kolayca,4,1,0
▁istendiğinde,4,1,0
▁kolon,4,1,1
▁korozyon,4,0,0
▁fırtına,4,1,1
▁kurumdur,4,1,0
▁vücudun,4,1,0
▁tansiyon,4,1,1
▁sektörlerde,4,1,0
▁öğretilmesi,4,1,0
▁açılımı,4,1,0
uluslararası,4,1,1
leşmiş,4,1,1
lacak,4,1,1
▁sakın,4,1,1
▁sarma,4,1,1
kaç,4,1,1
▁yollarının,4,1,0
▁hedefleyen,4,1,0
▁düşey,4,1,1
mece,4,1,1
▁bilirkişi,4,1,1
▁enerjiye,4,1,0
▁radyasyon,4,1,1
dığında,4,1,1
roz,4,0,0
▁donatı,4,1,1
▁yanıtı,4,1,0
▁aranan,4,1,0
▁olayına,4,1,0
▁kanunen,4,1,1
▁koşullarına,4,1,0
▁başkanları,4,1,0
▁yaşan,4,1,0
▁hortum,4,1,1
▁gaza,4,1,1
kta,4,0,0
▁sırt,4,1,1
▁kaybetme,4,1,1
▁yazmak,4,1,0
▁krize,4,1,0
▁listesi,4,1,0
▁yayınlanan,4,1,0
hy,4,0,0
▁protokolü,4,1,0
▁belirleyerek,4,1,0
▁çıkarmıştır,4,1,0
uğra,4,1,1
▁sınavı,4,1,0
▁yayınlar,4,1,0
▁siteleri,4,1,0
▁paylaşılması,4,1,0
spiel,4,0,0
▁şekliyle,4,1,0
▁kademesi,4,1,0
▁düğün,4,1,1
▁biber,4,1,1
▁liyakat,4,1,1
▁halkası,4,1,0
▁restaurant,4,0,0
ces,4,0,0
▁tamamlamak,4,1,0
▁deli,4,1,1
▁adliye,4,1,1
▁müfettiş,4,1,1
▁beğeni,4,1,1
▁resmî,4,0,0
▁gazetede,4,1,0
▁önemsenme,4,1,0
▁zorla,4,1,1
▁amerikalı,4,0,0
▁tabidir,4,1,0
▁dokunulmazlığı,4,1,0
▁yaşlanma,4,1,0
▁devamlılık,4,1,0
▁performansı,4,1,0
▁ihlal,4,1,1
▁olmama,4,1,0
▁polise,4,1,0
▁devriye,4,1,1
▁tanımlanabilir,4,1,0
▁eğilimler,4,1,0
mah,4,0,0
▁ocak,4,1,1
▁başvurma,4,1,0
▁durdurulması,4,1,0
▁imparatorluğun,4,1,0
▁burjuvazi,4,1,1
▁özgürlüklerin,4,1,0
▁almayı,4,1,0
▁kartları,4,1,0
stro,4,0,0
ılacak,4,1,1
▁uğrama,4,1,0
▁iflas,4,1,1
▁organları,4,1,0
▁ömürlü,4,1,0
▁partili,4,1,0
▁seçimler,4,1,0
▁ayrılmıştır,4,1,0
▁özellikleriyle,4,1,0
▁kullanılamaz,4,1,0
▁talebinde,4,1,0
▁bağlılık,4,1,1
▁alınıp,4,1,0
▁dakikada,4,1,0
▁aktiviteler,4,1,0
ache,4,0,0
▁les,4,1,0
ienne,4,0,0
ls,4,0,0
gui,4,0,0
▁sınıfları,4,1,0
▁hayatına,4,1,0
▁sunar,4,1,0
▁birliğine,4,1,0
▁özelliktir,4,1,0
▁yapıtları,4,1,0
▁dille,4,1,0
▁bırakma,4,1,0
▁halen,4,1,1
take,4,1,0
▁istemektedir,4,1,0
▁serisi,4,1,0
▁çalıştır,4,1,0
▁gelmesine,4,1,0
▁öğretmenliği,4,1,0
▁doğuran,4,1,0
▁çevirme,4,1,1
▁alanlarında,4,1,0
▁kalkınması,4,1,0
▁hukukuna,4,1,0
▁işlemlerinde,4,1,0
▁yargıç,4,1,1
zab,4,1,1
▁ziraat,4,1,1
âd,4,0,0
▁eğitiminden,4,1,0
▁bağı,4,1,1
hes,4,1,0
abilmeleri,4,1,1
ban,4,1,1
ina,4,1,0
pia,4,1,0
▁dönüştürülmesi,4,1,0
▁izolasyon,4,1,1
abat,4,1,1
▁halkı,4,1,0
▁diyo,4,0,0
mec,4,1,1
▁silinmesi,4,1,0
füzyon,4,1,1
▁sınırlandırma,4,1,0
▁stajyer,4,1,1
▁faktördür,4,1,0
▁miktarları,4,1,0
ana,4,1,1
▁atma,4,1,0
▁yapılmaması,4,1,0
land,4,0,0
▁dokunma,4,1,0
▁yemeğin,4,1,0
sıdır,4,1,1
▁ödevi,4,1,0
▁cezalar,4,1,0
▁isteme,4,1,0
▁dönemler,4,1,0
▁girecek,4,1,0
▁yöntemidir,4,1,0
▁gitti,4,1,0
▁sezgisel,4,1,0
üre,4,1,1
▁yararlandığı,4,1,0
▁edilebilecek,4,1,0
▁sunmaktadır,4,1,0
ora,4,1,1
▁yasaların,4,1,0
▁mezunu,4,1,0
▁sözünün,4,1,0
▁zeki,4,1,1
▁savunanlar,4,1,0
▁faaliyetlerinde,4,1,0
▁eklemek,4,1,0
▁kuruluşun,4,1,0
▁bölümünü,4,1,0
▁aşçı,4,1,1
▁şef,4,1,1
▁yönlerini,4,1,0
▁aktar,4,1,1
▁gücüyle,4,1,0
▁işletmeciliği,4,1,0
azı,4,1,1
▁atanması,4,1,0
▁inanır,4,1,0
▁sevda,4,1,1
▁safra,4,1,1
▁merkezlerinde,4,1,0
▁öğretmenleri,4,1,0
▁değilse,4,1,0
▁melek,4,1,1
▁bayramı,4,1,0
leş,4,1,1
▁iste,4,1,1
▁seferi,4,1,1
▁yapmamak,4,1,0
▁düşünü,4,1,0
▁hor,4,1,1
ction,4,0,0
natural,4,1,0
<0x8B>,4,0,0
▁çoğal,4,1,1
sağlık,4,1,1
▁hareketlilik,4,1,0
▁sonucudur,4,1,0
gerçekleştirilir,4,1,0
▁açıklamaları,4,1,0
▁çarşı,4,1,1
▁pasta,4,1,1
▁kesinti,4,1,1
şık,4,1,1
▁gruplarının,4,1,0
▁hesaba,4,1,0
▁muayenehane,4,1,1
▁bitkilerden,4,1,0
▁tasvir,4,1,1
▁sinema,4,1,1
▁mum,4,1,1
▁hesaplanan,4,1,0
▁dallarından,4,1,0
▁pasaport,4,1,1
▁sağladı,4,1,0
ring,4,1,1
▁sıkıntısı,4,1,0
▁giderilmesi,4,1,0
▁şeklinin,4,1,0
yazma,4,1,1
▁kodu,4,1,0
▁artırdığı,4,1,0
▁edildi,4,1,0
▁örgütlerinin,4,1,0
▁çıkmaktadır,4,1,0
▁sınıftaki,4,1,0
▁verilere,4,1,0
▁endüstrisinin,4,1,0
▁topluluklar,4,1,0
▁yapabilmek,4,1,0
▁seçerken,4,1,0
▁belirtme,4,1,0
▁yaşa,4,1,1
▁akran,4,1,1
▁aynıdır,4,1,0
toplazma,4,0,0
▁kutlanması,4,1,0
fr,4,0,0
▁sorununu,4,1,0
▁büyüyen,4,1,0
▁hızlandırma,4,1,0
▁karizmatik,4,1,1
▁nitelendiril,4,1,0
▁müessese,4,1,1
▁onaylama,4,1,0
▁sıkça,4,1,1
▁edilme,4,1,0
▁potansiyeli,4,1,0
▁araştırmada,4,1,0
▁dalgalanma,4,1,0
leştir,4,1,1
▁işgücünün,4,1,0
medya,4,1,1
▁kılmak,4,1,0
acı,4,1,1
▁belirsizliği,4,1,0
▁nakli,4,1,1
▁çevresinin,4,1,0
▁sayıl,4,1,0
▁fotoğrafçılığı,4,1,0
▁eşitsizlik,4,1,1
▁artı,4,1,1
ılır,4,1,1
▁online,4,1,0
▁ailesinin,4,1,0
▁feminizm,4,1,1
▁modellerinden,4,1,0
şâ,4,0,0
ony,4,1,0
▁edilmeye,4,1,0
laşmaktadır,4,1,1
▁yeteneğine,4,1,0
▁bünyesinde,4,1,0
▁duvarı,4,1,0
▁çoktan,4,1,0
▁seçmeli,4,1,0
▁isteksiz,4,1,0
▁ihtimali,4,1,0
▁google,4,0,0
▁yetkisine,4,1,0
▁milletlerin,4,1,0
▁öğretme,4,1,1
▁uyması,4,1,0
▁tarafsızlık,4,1,0
▁yayma,4,1,0
▁dayanağı,4,1,0
ıklı,4,1,1
▁oluştuğu,4,1,0
pan,4,0,0
▁katmak,4,1,0
▁salonu,4,1,0
lenip,4,1,1
lanılan,4,1,1
ys,4,0,0
▁sonuçların,4,1,0
▁göstergeleri,4,1,0
▁oluşturdukları,4,1,0
▁getirmiştir,4,1,0
▁toplantısı,4,1,0
▁güveni,4,1,0
▁oyuncak,4,1,1
▁biyoloji,4,1,1
machi,4,0,0
ıstı,4,1,0
▁sıralaması,4,1,0
▁içerikli,4,1,0
▁aylarında,4,1,0
rar,4,0,0
▁kaynağın,4,1,0
▁olmamak,4,1,0
▁aileye,4,1,0
▁gelme,4,1,0
îd,4,0,0
▁üstlenmiştir,4,1,0
▁yağdır,4,1,0
rama,4,0,0
ıklık,4,1,1
▁niteleme,4,1,0
lerimiz,4,1,1
larımız,4,1,1
▁fiiller,4,1,0
▁latince,4,1,0
▁zenginlik,4,1,0
▁hutbe,4,1,1
▁kılınan,4,1,0
▁laf,4,1,1
▁sadık,4,1,1
▁güneşin,4,1,0
▁aslı,4,1,0
liş,4,1,1
▁yaratılış,4,1,0
▁başkenti,4,1,0
▁neresi,4,1,0
ع,4,0,0
ة,4,0,0
م,4,0,0
▁neticesinde,4,1,0
▁göster,4,1,1
▁miktarını,4,1,0
▁şeklini,4,1,0
▁içinden,4,1,0
▁sahih,4,1,1
▁meşhur,4,1,1
▁sözlük,4,1,1
ani,4,1,1
▁bunlarla,4,1,0
▁peygamberler,4,1,0
km,4,0,0
klar,4,0,0
lir,4,1,1
▁doğar,4,1,0
▁ifadesiyle,4,1,0
▁sayılması,4,1,0
▁ilham,4,1,1
ari,4,1,0
▁oku,4,1,1
mura,4,1,0
▁seçkin,4,1,1
▁ergen,4,1,1
▁yıkanma,4,1,0
▁halife,4,1,1
▁secde,4,1,1
▁konularını,4,1,0
ther,4,0,0
kh,4,0,0
▁yolun,4,1,0
▁vasıf,4,1,1
▁ettiğinden,4,1,0
▁ruhsat,4,1,1
uh,4,0,0
fak,4,1,1
▁kale,4,1,1
▁cehennem,4,1,1
▁isimlerinden,4,1,0
kip,4,1,1
▁doldurmak,4,1,0
itik,4,1,0
masının,4,1,1
▁gündür,4,1,0
▁etmektir,4,1,0
▁gönül,4,1,1
▁değerlerini,4,1,0
lenmesini,4,1,1
▁müdafaa,4,1,1
▁yorumlamak,4,1,0
▁okuyup,4,1,0
▁anlamaya,4,1,0
▁oruç,4,1,1
▁inanmak,4,1,0
▁gönlü,4,1,0
▁gelişmeleri,4,1,0
mamak,4,1,1
▁devamı,4,1,0
▁katında,4,1,0
hadi,4,1,1
sî,4,0,0
hov,4,0,0
▁temizlemek,4,1,0
▁çevresindeki,4,1,0
▁biten,4,1,0
▁korunmasına,4,1,0
▁göndermesi,4,1,0
▁tövbe,4,1,1
reş,4,1,0
lanmaktadır,4,1,1
▁hafız,4,1,1
▁hakikat,4,1,1
▁kimseler,4,1,0
▁bağışlama,4,1,0
▁merhamet,4,1,1
dünya,4,1,1
▁yorumlar,4,1,0
▁nedenlerini,4,1,0
▁herşey,4,0,0
rö,4,0,0
▁medreseler,4,1,0
ahit,4,1,1
▁kitaplar,4,1,0
vud,4,0,0
meden,4,1,1
▁dengesini,4,1,0
▁ihsan,4,1,1
cran,4,0,0
▁sözler,4,1,0
▁zammı,4,1,0
▁huzur,4,1,1
▁duyan,4,1,0
▁annesi,4,1,0
▁tanınmış,4,1,0
▁astronomi,4,1,1
üt,4,1,1
übü,4,0,0
▁bildiren,4,1,0
▁tekke,4,1,1
▁yasaklanmıştır,4,1,0
!”,4,0,0
lığına,4,1,1
▁anlamsız,4,1,0
▁açıklamaktadır,4,1,0
set,4,1,1
vv,4,0,0
▁kutlu,4,1,1
tığı,4,1,1
▁kullanabileceği,4,1,0
▁aktarılması,4,1,0
▁karşılamaktadır,4,1,0
flam,4,0,0
▁dönemleri,4,1,0
▁kutuplaşma,4,1,0
▁monitör,4,1,1
▁tele,4,1,0
▁fikre,4,0,0
▁çalıştırma,4,1,0
▁giysi,4,1,1
▁bağları,4,1,0
▁edilmez,4,1,0
▁kullanıcılara,4,1,0
▁güzergâh,4,0,0
▁nereden,4,1,0
ert,4,1,0
▁istisnai,4,1,1
▁firmaları,4,1,0
▁bildirilmesi,4,1,0
▁havayı,4,1,0
▁çeken,4,1,0
kapı,4,1,1
▁çokuluslu,4,1,1
▁geçmişe,4,1,0
▁dengesizlik,4,1,0
▁yapıdır,4,1,0
toryum,4,1,1
▁planlı,4,1,0
▁hazırlayan,4,1,0
▁gerçekleştiren,4,1,0
▁kurumlara,4,1,0
hum,4,1,1
▁görüşmeye,4,1,0
▁başlatma,4,1,0
bağ,4,1,1
▁başlarında,4,1,0
▁yükselen,4,1,0
▁simge,4,1,1
▁ılımlı,4,1,1
ümü,4,1,1
▁suni,4,1,1
▁haklarına,4,1,0
▁noktasında,4,1,0
lemeyeceğini,4,1,1
▁derneği,4,1,0
▁fethedilen,4,1,0
▁yerlerin,4,1,0
▁camii,4,1,0
▁rakam,4,1,1
landi,4,1,0
▁dinleyici,4,1,0
▁tutulan,4,1,0
▁kuruluşlarına,4,1,0
▁gelişir,4,1,0
▁üretken,4,1,1
▁koyarak,4,1,0
mişlerdir,4,1,1
▁sürer,4,1,0
▁motorunun,4,1,0
lıyor,4,1,1
▁dik,4,1,1
▁kesilen,4,1,0
▁sürükleme,4,1,0
▁süresiz,4,1,0
fri,4,0,0
▁taşınma,4,1,0
▁durdurma,4,1,0
▁ağızdan,4,1,0
▁makineler,4,1,0
▁vites,4,1,1
▁bastırma,4,1,0
▁şerit,4,1,1
▁elindeki,4,1,0
▁çıkık,4,1,1
▁düzeltil,4,1,0
▁kabloları,4,1,0
▁azalt,4,1,0
▁yöntemdir,4,1,0
▁oluşabilir,4,1,0
▁gevşeme,4,1,0
▁konfor,4,1,1
▁kilometre,4,1,1
▁sınırlaması,4,1,0
▁çevreyi,4,1,0
▁akar,4,1,1
▁belgeleri,4,1,0
▁çıkacak,4,1,0
▁engelleme,4,1,0
ilir,4,1,1
▁yerleştirilen,4,1,0
▁başkalarının,4,1,0
▁değiştirerek,4,1,0
▁içeri,4,1,1
▁oysa,4,1,1
▁sorumsuz,4,1,1
▁şeylerin,4,1,0
▁erişme,4,1,0
▁olabilme,4,1,0
▁musluk,4,1,1
▁giysiler,4,1,0
▁etkilemek,4,1,0
▁yoğunluğunun,4,1,0
por,4,0,0
pi,4,1,1
▁geçişi,4,1,0
▁las,4,1,0
▁sınıflandırıl,4,1,0
▁ulaşımı,4,1,0
▁vazgeçil,4,1,0
▁sağlanmıştır,4,1,0
▁üreticileri,4,1,0
▁toplayıcı,4,1,0
▁baraj,4,1,1
▁jeneratör,4,1,1
▁kuruluşuna,4,1,0
▁geliştirmeye,4,1,0
erler,4,1,1
▁dedektörleri,4,1,0
▁noktaların,4,1,0
▁sıcaklıkta,4,1,0
▁etkilenmesi,4,1,0
▁ışın,4,1,1
▁karşılayan,4,1,0
▁doğalgaz,4,1,1
▁temeline,4,1,0
▁gelmesini,4,1,0
sıra,4,1,1
▁engelleri,4,1,0
▁deneyimler,4,1,0
lou,4,0,0
▁duygularını,4,1,0
▁palet,4,1,1
▁parçadan,4,1,0
▁döl,4,1,1
▁aksaklıklar,4,1,0
▁derleme,4,1,0
▁kıtlığı,4,1,0
▁iletim,4,1,1
▁malzemesi,4,1,0
▁seramik,4,1,1
▁adımlar,4,1,0
▁istediğini,4,1,0
▁kapısı,4,1,0
▁konur,4,1,1
▁geçerek,4,1,0
▁olabildiğince,4,1,0
▁sürün,4,1,1
▁antikor,4,1,1
▁gebe,4,1,1
▁reklamı,4,1,0
gıl,4,0,0
▁kapsamda,4,1,0
▁yönelimli,4,1,0
gazi,4,1,1
▁kaldı,4,1,0
▁tarafı,4,1,0
▁uygarlık,4,1,0
▁sab,4,1,1
▁sanatta,4,1,0
ander,4,1,0
▁kullanılabil,4,1,0
▁rastgele,4,1,1
fl,4,0,0
telli,4,1,0
thro,4,0,0
pen,4,0,0
▁sonuçlarına,4,1,0
▁görmez,4,1,0
▁yapılabilmesi,4,1,0
ğu,4,0,0
bl,4,0,0
▁ruhu,4,1,0
▁karakterli,4,1,0
▁gar,4,1,1
kel,4,1,1
▁erki,4,1,0
▁tanımak,4,1,0
▁saptamak,4,1,0
▁şarkı,4,1,1
▁genişletme,4,1,0
▁anlaşılabilir,4,1,0
▁tanımladığı,4,1,0
▁noktasından,4,1,0
paşa,4,1,1
▁aktarılır,4,1,0
▁valilik,4,1,0
▁mülkü,4,1,0
▁ödemeyi,4,1,0
▁yapanlar,4,1,0
▁maas,4,0,0
▁etrafındaki,4,1,0
▁osteo,4,0,0
▁birbiriyle,4,1,0
▁nişasta,4,1,1
▁kurulum,4,1,0
▁kağıt,4,1,1
▁fabrikası,4,1,0
▁sektöründeki,4,1,0
izasyonu,4,0,0
▁konuların,4,1,0
▁atıkların,4,1,0
▁zehirli,4,1,0
▁uygulanmıştır,4,1,0
▁benzeş,4,1,1
lon,4,0,0
▁başarısızlık,4,1,0
▁yazın,4,1,1
▁seçtiği,4,1,0
▁hukuken,4,1,1
▁esen,4,1,1
cumhurbaşkanlığı,4,1,1
▁temelde,4,1,0
▁tarihini,4,1,0
aziz,4,1,1
şid,4,0,0
▁pişirme,4,1,0
leştirilmesini,4,1,1
▁koordine,4,1,1
▁stokları,4,1,0
▁girdiğinde,4,1,0
▁çıktığında,4,1,0
▁duyusal,4,1,0
▁ödülünü,4,1,0
itis,4,0,0
▁ulaştırılması,4,1,0
▁üstlenen,4,1,0
▁gideceği,4,1,0
good,4,0,0
▁işlenir,4,1,0
▁işlenmesi,4,1,0
▁koro,4,1,1
▁konulan,4,1,0
▁bedenin,4,1,0
▁besinler,4,1,0
▁doymuş,4,1,0
▁damarlar,4,1,0
termin,4,1,0
▁indirgeme,4,1,0
▁merkezlerinden,4,1,0
▁gelenekler,4,1,0
▁ayrışma,4,1,0
▁ticaretinin,4,1,0
▁çizgiler,4,1,0
▁kaynaklarda,4,1,0
▁genelinde,4,1,0
nka,4,0,0
▁merkezlerine,4,1,0
▁tükürük,4,1,1
▁olunması,4,1,0
▁aktarmak,4,1,0
▁alıcıya,4,1,0
▁reddedilmesi,4,1,0
▁biliminin,4,1,0
▁tutumları,4,1,0
▁talebe,4,1,1
▁geldi,4,1,0
arte,4,1,0
▁gruplarından,4,1,0
▁matriks,4,0,0
▁fo,4,0,0
▁çocuklardan,4,1,0
▁gezdir,4,1,0
▁söylemek,4,1,0
▁balon,4,1,1
▁terapi,4,1,1
▁zarı,4,1,0
▁yorumlanması,4,1,0
▁çalışacak,4,1,0
▁sosyalist,4,1,1
▁sektörde,4,1,0
▁tartışıl,4,1,0
▁olgusu,4,1,0
▁taze,4,1,1
▁niteliğinde,4,1,0
▁bakıcı,4,1,0
âmî,4,0,0
rır,4,0,0
söz,4,1,1
ksızın,4,0,0
▁kuşlar,4,1,0
▁dilini,4,1,0
▁makamdan,4,1,0
▁toplumunda,4,1,0
tig,4,1,1
▁ayarlama,4,1,0
▁dışlama,4,1,0
gereksinimlerini,4,1,0
▁adapte,4,1,1
▁gelmek,4,1,0
▁canlılar,4,1,0
lmaz,4,1,1
bad,4,1,1
▁sınıfın,4,1,0
▁akılcı,4,1,0
olmayan,4,1,0
laşarak,4,1,1
laştırabilir,4,1,1
▁yöneliktir,4,1,0
▁yönetime,4,1,0
▁farkına,4,1,0
vah,4,1,1
▁dağların,4,1,0
▁emer,4,1,0
▁çıkarlar,4,1,0
▁matematiğin,4,1,0
▁içerisindedir,4,1,0
▁durumunun,4,1,0
▁pleb,4,0,0
üş,4,1,1
▁uzlaştırma,4,1,0
yacak,4,1,1
etz,4,1,0
▁normları,4,1,0
ius,4,0,0
▁kazandırılması,4,1,0
▁işlevsellik,4,1,0
▁epitel,4,1,1
▁dis,4,0,0
▁benzet,4,1,1
▁ağacın,4,1,0
▁ikram,4,1,1
ere,4,1,1
▁vasi,4,1,1
▁imparatoru,4,1,0
▁iktidarı,4,1,0
▁politikaların,4,1,0
▁karşıtı,4,1,0
▁açıklaması,4,1,0
gay,4,1,1
▁niteliğindeki,4,1,0
▁istatistikler,4,1,0
▁büyüklükleri,4,1,0
▁aydınlatıl,4,1,0
▁bağlar,4,1,0
aria,4,1,1
▁kus,4,1,1
▁kültürlerin,4,1,0
▁imparatorluk,4,1,0
laştıkça,4,1,1
▁diller,4,1,0
▁ağları,4,1,0
▁tunç,4,1,1
▁birbirleri,4,1,0
▁kaynaklara,4,1,0
▁zorlayıcı,4,1,0
▁işlerden,4,1,1
▁tekstil,4,1,1
aç,4,1,1
▁gönderildiği,4,1,0
▁ayrıntıları,4,1,0
▁toplulukları,4,1,0
▁mineral,4,1,1
▁kültüründe,4,1,0
▁ögeleri,4,1,0
▁dosyası,4,1,0
▁çekimler,4,1,0
sco,4,0,0
▁varoluş,4,1,1
▁anlamındaki,4,1,0
▁genelleme,4,1,0
zâ,4,0,0
▁harca,4,1,1
▁çekmek,4,1,0
▁dereceli,4,1,0
▁kameraman,4,1,1
▁toplaması,4,1,0
▁değişebilir,4,1,0
▁işte,4,1,1
▁adamlarından,4,1,0
▁emtia,4,1,1
▁çalışabilme,4,1,0
▁hipotezler,4,1,0
cal,4,0,0
▁kullanılabilen,4,1,0
▁akışının,4,1,0
▁defterdar,4,1,1
tti,4,1,1
tın,4,1,1
loji,4,0,0
wan,4,0,0
▁takımlar,4,1,0
aldo,4,0,0
ary,4,1,0
▁tarihinin,4,1,0
▁uçan,4,1,0
▁vuruş,4,1,0
ado,4,0,0
ysa,4,1,1
▁kupasını,4,1,0
nat,4,1,0
▁ronaldo,4,0,0
▁prof,4,0,0
ano,4,0,0
▁şampiyonluk,4,1,0
düzenlenmektedir,4,1,0
▁takımının,4,1,0
▁gerçekleştir,4,1,0
fo,4,0,0
▁vuruşu,4,1,0
▁sezon,4,1,1
▁üste,4,1,1
▁onlar,4,1,1
ctor,4,0,0
▁cesur,4,1,1
ona,4,1,1
ax,4,0,0
ola,4,1,0
▁oyunu,4,1,0
▁seminerler,4,1,0
▁dizayn,4,1,1
▁seçeneği,4,1,0
▁dönüşü,4,1,0
▁analizinde,4,1,0
▁kıyasla,4,1,1
▁savaşan,4,1,0
▁görünen,4,1,0
▁animasyon,4,1,1
▁başkaları,4,1,0
▁denetleyen,4,1,0
▁kullanılacağı,4,1,0
politik,4,1,1
▁bölgelere,4,1,0
▁yapmaları,4,1,0
▁maksimize,4,0,0
▁vazgeçilmez,4,1,0
▁savunduğu,4,1,0
▁ücretlendirme,4,1,0
▁izleyici,4,1,0
▁konuşan,4,1,0
▁olanlara,4,1,0
▁yüzbaşı,4,1,1
köy,4,1,1
▁uygulamada,4,1,0
▁kurması,4,1,0
çak,4,1,1
▁oluşumlar,4,1,0
▁özbek,4,0,0
▁baskıcı,4,1,0
▁bileşenler,4,1,0
▁pekiştirme,4,1,0
▁savunmuştur,4,1,0
▁faşizm,4,1,1
▁hâkimiyet,4,0,0
▁çerçevesi,4,1,0
tun,4,1,1
laştırmaya,4,1,1
▁alay,4,1,1
tol,4,1,1
yecek,4,1,1
▁kalabalık,4,1,1
▁fail,4,1,1
▁lehine,4,1,0
▁koşullu,4,1,0
▁çanak,4,1,1
▁sinyali,4,1,0
▁dönemdeki,4,1,0
▁tepesinde,4,1,0
▁araştırmalarda,4,1,0
▁tesisler,4,1,0
box,4,0,0
lacaktır,4,1,1
▁kazandıran,4,1,0
▁tüpü,4,1,0
▁öğrenir,4,1,0
▁çözümüne,4,1,0
▁uygulanmalıdır,4,1,0
▁yapabilme,4,1,0
▁savcılar,4,1,0
dığımız,4,1,1
▁rejimin,4,1,0
▁gibidir,4,1,0
▁beylik,4,1,1
uklu,4,1,1
▁korunmasını,4,1,0
▁hükümdarın,4,1,0
▁yıllara,4,1,0
▁duru,4,1,1
▁yönleriyle,4,1,0
▁hareketle,4,1,0
▁mantar,4,1,1
▁alüminyum,4,1,1
▁örnekleri,4,1,0
mesinin,4,1,1
▁derinlemesine,4,1,1
tus,4,0,0
▁zanaat,4,1,1
güç,4,1,1
▁soylu,4,1,1
é,4,0,0
unda,4,1,1
▁yazım,4,1,1
▁dörtgen,4,1,1
▁kullanmayı,4,1,0
▁ömrü,4,0,0
▁rota,4,1,1
▁oluşmuş,4,1,0
▁müziğin,4,1,0
leyebilme,4,1,1
nal,4,1,1
▁bulunmasını,4,1,0
▁boşluğa,4,1,0
▁sistemlerin,4,1,0
▁ölçümlerin,4,1,0
▁sürdürü,4,1,0
▁uzaklıkta,4,1,0
▁ithalatçı,4,1,0
▁sağlanacak,4,1,0
▁etkileşimli,4,1,0
▁hastalar,4,1,0
▁dayanma,4,1,0
▁buhran,4,1,1
▁uçaklar,4,1,0
▁çarpışma,4,1,0
▁kütlesinin,4,1,0
▁şartlarında,4,1,0
▁kayma,4,1,0
▁anlayışla,4,1,0
▁etkinliğe,4,1,0
▁çiğ,4,1,1
▁dizeler,4,1,0
▁dünyasına,4,1,0
▁kasabalar,4,1,0
saba,4,1,1
▁uyak,4,1,1
ons,4,1,1
▁masal,4,1,1
▁olasılıkla,4,1,0
▁güneybatı,4,1,1
▁telafi,4,1,1
▁edememesi,4,1,0
▁düşüşü,4,1,0
▁gelişmelere,4,1,0
▁başlıklı,4,1,0
▁etkisinden,4,1,0
▁harflerinin,4,1,0
▁set,4,1,1
▁politikasını,4,1,0
▁piri,4,1,0
▁makarna,4,1,1
▁istemiş,4,1,0
▁patrik,4,1,1
▁ortanca,4,1,1
▁gazetesinde,4,1,0
▁yayımlanmış,4,1,0
▁merkeziyetçi,4,1,0
zam,4,1,1
▁istemediği,4,1,0
▁yazarları,4,1,0
▁yönüyle,4,1,0
▁yazıldığı,4,1,0
▁taarruz,4,1,1
▁sefil,4,1,1
▁yaban,4,1,1
▁okunan,4,1,0
▁dinozor,4,1,1
▁milyon,4,1,1
▁fosil,4,1,1
▁sivri,4,1,1
▁maddesinin,4,1,0
▁kapitülasyon,4,1,1
▁işgal,4,1,1
▁edirne,4,0,0
▁kışın,4,1,1
▁almamıştır,4,1,0
▁ürünlerinin,4,1,0
▁derya,4,1,1
soma,4,1,1
▁filmlerin,4,1,0
▁hayvancılık,4,1,0
▁iklimi,4,1,0
▁makamlar,4,1,0
▁akarsuların,4,1,0
▁plankton,4,1,1
▁ecevit,4,0,0
▁bulunuyor,4,1,0
▁sınırının,4,1,0
▁varılan,4,1,0
▁fırsatı,4,1,0
▁bilmeyen,4,1,0
▁benzin,4,1,1
▁katıdır,4,1,0
▁eğimi,4,1,0
▁rehberliği,4,1,0
▁merkezî,4,0,0
▁tamam,4,1,1
▁kümesi,4,1,0
▁dolduru,4,1,0
xy,4,1,0
▁uyan,4,1,1
▁tc,4,0,0
▁işlemiştir,4,1,0
▁fan,4,1,0
▁tutarsız,4,1,0
rey,4,1,1
▁gözü,4,1,0
▁gergin,4,1,1
▁heves,4,1,1
▁koyun,4,1,1
▁istenilen,4,1,0
▁yardımcıları,4,1,0
▁özür,4,1,1
oyun,4,1,1
▁murat,4,1,1
▁dağlar,4,1,0
▁mevsim,4,1,1
▁bahar,4,1,1
rıl,4,0,0
▁kedi,4,1,1
▁kimsesiz,4,1,1
▁çektiği,4,1,0
▁yerleşmiş,4,1,0
▁gelenleri,4,1,0
▁ehliyet,4,1,1
▁nazi,4,1,0
▁takma,4,1,1
asım,4,1,1
▁galip,4,1,1
▁gruptaki,4,1,0
▁gazetelerin,4,1,0
▁dul,4,1,1
▁yoktu,4,1,0
▁düşündüğü,4,1,0
▁yayıncılığı,4,1,0
▁sürekliliği,4,1,0
▁uğrayan,4,1,0
▁yüzden,4,1,0
▁sistemle,4,1,0
ebilecekleri,4,1,1
▁şöyle,4,1,1
▁süngü,4,1,1
▁vasıtası,4,1,0
▁kurtul,4,1,1
▁yanına,4,1,1
▁ünsüz,4,1,1
▁gösterimi,4,1,0
▁politikasına,4,1,0
▁yayılma,4,1,1
▁kesimler,4,1,0
▁hibe,4,1,1
▁tasarımında,4,1,0
▁engelle,4,1,1
lebilir,4,1,1
▁tehdidi,4,1,0
▁doları,4,1,0
▁aşkın,4,1,1
▁uyumludur,4,1,0
▁sponsorluğu,4,1,0
▁irtifa,4,1,1
▁tesisi,4,1,0
▁desteğini,4,1,0
▁yüzdesi,4,1,0
▁ilgilendiği,4,1,0
▁dolaysız,4,1,0
rio,4,0,0
laşan,4,1,1
rme,4,0,0
▁emperyalizm,4,1,1
▁birbirlerinden,4,1,0
▁projenin,4,1,0
▁eklenmesi,4,1,0
▁oranlarında,4,1,0
▁gelirli,4,1,0
▁bot,4,1,1
▁yazılır,4,1,0
▁direktör,4,1,1
park,4,1,1
▁böceği,4,1,0
iyo,4,0,0
▁hayret,4,1,1
▁keman,4,1,1
▁kabağı,4,1,0
▁kolları,4,1,0
spira,4,0,0
▁kestane,4,1,1
▁yetiştiren,4,1,0
▁zorundadırlar,4,1,0
▁kere,4,1,1
fle,4,0,0
▁psikolog,4,1,1
▁kurşun,4,1,1
ınca,4,1,1
üz,4,1,1
▁ekler,4,1,0
fel,4,0,0
▁kahramanların,4,1,0
▁anıtlar,4,1,0
aire,4,0,0
▁gib,4,0,0
▁fotoğrafları,4,1,0
ulus,4,1,1
▁keşfi,4,1,0
ell,4,1,0
né,4,1,1
▁geliştirilme,4,1,0
▁düşünürü,4,1,0
▁nöro,4,0,0
▁dayanıklılık,4,1,0
▁mitokondri,4,1,1
▁granül,4,1,1
▁tohumlu,4,1,0
▁şeklindedir,4,1,0
▁kararların,4,1,0
▁şekline,4,1,0
ûl,4,0,0
▁kalkması,4,1,0
▁katkılarından,4,1,0
▁haftalık,4,1,0
▁programlarına,4,1,0
ören,4,1,1
▁orantı,4,1,1
letici,4,1,1
▁evrendeki,4,1,0
olojik,4,0,0
turan,4,1,1
▁interaktif,4,1,1
▁genişlemesi,4,1,0
▁düzeyindeki,4,1,0
▁kurumda,4,1,0
▁göreli,4,1,1
öğrenme,4,1,0
▁darlığı,4,1,0
▁hesaplanır,4,1,0
▁antropoloji,4,1,1
▁tükenme,4,1,0
▁sikke,4,1,1
▁koşullara,4,1,0
▁kolesterol,4,1,1
▁harfler,4,1,0
▁sıralanan,4,1,0
▁açısını,4,1,0
fosfo,4,0,0
nard,4,0,0
▁kazanmaya,4,1,0
▁seti,4,1,0
▁sahibinin,4,1,0
rif,4,0,0
▁hip,4,1,1
▁mantığı,4,1,0
▁rektum,4,1,1
time,4,1,1
▁toplamıdır,4,1,0
ria,4,0,0
ello,4,0,0
▁kayak,4,1,1
▁temalı,4,1,0
ish,4,0,0
▁ağırlığının,4,1,0
inci,4,1,1
▁bölgelerden,4,1,0
▁felsefesinin,4,1,0
▁oluşmaktadır,4,1,0
▁kodları,4,1,0
ometri,4,0,0
▁muayenesi,4,1,0
▁bikarbonat,4,1,1
▁oksidaz,4,0,0
▁kediler,4,1,0
▁iyileşmesi,4,1,0
▁stand,4,1,1
▁harflerle,4,1,0
▁direnç,4,1,1
▁bozukluklar,4,1,0
▁tanısı,4,1,0
▁mikrobiyoloji,4,1,1
patoloji,4,1,1
▁motifler,4,1,0
leşir,4,1,1
▁hastaneler,4,1,0
▁neye,4,1,0
▁yönetmeni,4,1,0
▁teknolojiler,4,1,0
▁öğrenilmiş,4,1,0
▁karlı,4,1,0
▁projeye,4,1,0
▁bazal,4,1,1
▁kapsam,4,1,1
▁tanımlanmış,4,1,0
▁bahsi,4,0,0
<0xC8>,4,0,0
<0x83>,4,0,0
▁görevlendirilen,4,1,0
aka,4,1,1
▁kayıtlarında,4,1,0
▁istekli,4,1,0
▁düşül,4,1,0
▁refahını,4,1,0
scher,4,0,0
▁yüklerin,4,1,0
jektif,4,0,0
▁yükler,4,1,0
▁orantılı,4,1,0
ozom,4,0,0
▁come,4,0,0
self,4,0,0
▁kavramların,4,1,0
▁konser,4,1,1
atlar,4,1,0
haz,4,1,1
▁oluşturmuştur,4,1,0
▁kok,4,1,1
▁hücreleri,4,1,0
▁gözlemler,4,1,0
▁katmanlı,4,1,0
▁sapkın,4,1,1
▁reddi,4,1,0
▁sıfatı,4,1,0
labilecek,4,1,1
▁çıkardıkları,4,1,0
▁kayıtlı,4,1,0
▁yoğunlaştığı,4,1,0
▁aracıdır,4,1,0
sonuç,4,1,1
▁alanını,4,1,0
sfer,4,0,0
▁edeceği,4,1,0
▁münferit,4,1,1
▁gamet,4,1,1
▁olaylarından,4,1,0
▁oturum,4,1,1
ht,4,0,0
alan,4,1,1
▁uygulandığı,4,1,0
▁bağlama,4,1,1
▁işbirliğini,4,1,0
▁açısına,4,1,0
lemesi,4,1,1
▁problemin,4,1,0
▁bg,4,0,0
▁parametre,4,1,1
▁iktidarın,4,1,0
▁sağlayabilmek,4,1,0
▁seyahati,4,1,0
▁doktora,4,1,1
▁dergilerde,4,1,0
▁durduğu,4,1,1
opa,4,0,0
▁edilerek,4,1,0
otto,4,0,0
▁parklar,4,1,0
▁noktalara,4,1,0
heimer,4,0,0
auss,4,0,0
rgen,4,0,0
▁kullanıcının,4,1,0
gov,4,0,0
mb,4,0,0
▁evresinde,4,1,0
▁şartsız,4,1,0
▁ayrıldığı,4,1,0
▁birleştirilmesi,4,1,0
▁tükenmiş,4,1,0
▁kaybettiği,4,1,0
▁alışkanlıkları,4,1,0
▁hükümlerine,4,1,0
▁alanlardır,4,1,0
▁dek,4,1,1
ılım,4,1,1
▁kişiliğini,4,1,0
▁kesiminin,4,1,0
▁ikramiye,4,1,1
▁ekosistem,4,1,1
▁çıkarak,4,1,0
▁suçluluk,4,1,1
▁düzenlenebilir,4,1,0
▁toplantılar,4,1,0
▁hacmini,4,1,0
▁tarafları,4,1,0
▁karşılıksız,4,1,0
mamış,4,1,1
▁kasıtlı,4,1,0
▁araştırıl,4,1,0
ama,4,1,1
▁yükseltir,4,1,0
▁kestirim,4,1,1
▁ölçülen,4,1,0
▁yetiştirilen,4,1,0
▁istemi,4,1,0
▁yolla,4,1,1
▁alabilen,4,1,0
▁dersin,4,1,1
▁yakalama,4,1,0
▁okuryazarlık,4,1,0
▁atlama,4,1,0
▁öğretmenler,4,1,0
▁eşitliğini,4,1,0
laştırmak,4,1,1
▁sarmal,4,1,1
▁çevresini,4,1,0
▁uçlu,4,1,0
▁ip,4,1,1
▁hasarı,4,1,0
▁düşürme,4,1,0
yanlış,4,1,1
▁yordam,4,1,1
▁sanatsal,4,1,0
för,4,0,0
gha,4,0,0
▁best,4,0,0
▁servi,4,1,1
▁birbirini,4,1,0
▁komutanlık,4,1,0
▁pnömoni,4,0,0
▁uzmanları,4,1,0
▁ayar,4,1,1
▁tas,4,1,1
uter,4,1,0
▁teoriye,4,1,0
▁sendikası,4,1,0
▁kullandıkları,4,1,0
▁site,4,1,1
▁tuzağı,4,1,0
▁feshedil,4,1,0
vis,4,0,0
▁sosyalizm,4,1,1
ılamaz,4,1,1
▁kızı,4,1,0
▁edilmesini,4,1,0
▁yayılan,4,1,0
▁referandum,4,1,1
▁kablolar,4,1,0
▁vatandaşların,4,1,0
▁sürecin,4,1,0
▁kirlet,4,1,1
▁mini,4,1,1
tine,4,1,0
▁uzmanlığı,4,1,0
meyi,4,1,1
▁karmaşıklık,4,1,0
ral,4,0,0
▁intravenöz,4,0,0
▁giderme,4,1,0
▁depresyon,4,1,1
▁kategorilerden,4,1,0
▁sertifikası,4,1,0
bellum,4,1,0
edilen,4,1,0
▁faydaları,4,1,0
▁bulundu,4,1,0
far,4,1,1
▁tomografi,4,1,1
▁&,4,0,0
<0xB0>,4,0,0
▁öngör,4,1,1
▁testinin,4,1,0
▁zat,4,1,1
▁özelliğiyle,4,1,0
▁iftira,4,1,1
▁ümmet,4,1,1
▁sema,4,1,1
▁yatağı,4,1,0
▁hele,4,1,1
▁ulaştı,4,1,0
▁göndermiştir,4,1,0
affa,4,1,0
raf,4,1,1
▁eziyet,4,1,1
▁isimler,4,1,0
▁daveti,4,1,0
▁edilecektir,4,1,0
▁toplanmıştır,4,1,0
▁amcası,4,1,0
are,4,1,0
▁kendilerinin,4,1,0
▁maaşları,4,1,0
▁muhasebeci,4,1,0
▁menenjit,4,1,1
▁varyans,4,0,0
fiil,4,1,1
▁sürmesi,4,1,0
▁tasavvur,4,1,1
▁anlaşmaya,4,1,0
▁mutluluğu,4,1,0
▁gelişmesine,4,1,0
▁eyalet,4,1,1
▁teorinin,4,1,0
▁muhtaç,4,1,1
▁güvencesi,4,1,0
▁görüntülenir,4,1,0
▁hop,4,1,1
▁yükümlülük,4,1,1
▁işsiz,4,1,1
▁mesleği,4,1,0
▁hızlandı,4,1,0
▁sav,4,1,1
bahattin,4,1,0
▁kaş,4,1,1
▁milliyetçi,4,1,0
▁cumhuriyetçi,4,1,0
tist,4,0,0
▁savunur,4,1,0
▁miktarlarda,4,1,0
ştırma,4,1,1
âlâ,4,0,0
nizin,4,1,1
patik,4,1,1
▁imkânsız,4,0,0
wa,4,0,0
▁long,4,0,0
▁antagonist,4,0,0
▁kızamık,4,1,1
▁adrenal,4,0,0
media,4,0,0
tuvar,4,0,0
▁nöron,4,1,1
astro,4,0,0
oko,4,0,0
▁kerat,4,0,0
▁hücrenin,4,1,0
thi,4,0,0
▁posterior,4,0,0
rol,4,1,1
▁lipoprotein,4,0,0
genes,4,1,0
▁ilacı,4,1,0
▁görür,4,1,0
▁partileri,4,1,0
▁hakimiyet,4,1,1
▁tap,4,1,1
âni,4,0,0
öyle,4,1,1
▁konuşmada,4,1,0
ong,4,0,0
tions,4,0,0
▁yerdeki,4,1,0
▁from,4,0,0
▁yüzeylerin,4,1,0
▁silme,4,1,1
thing,4,0,0
▁piyasadaki,4,1,0
ø,4,0,0
not,4,1,1
ight,4,0,0
way,4,0,0
cour,4,0,0
mmer,4,0,0
cre,4,0,0
▁klasör,4,1,1
stor,4,1,1
ity,4,1,0
▁birbirlerinin,4,1,0
▁lideri,4,1,0
▁durumlarına,4,1,0
▁yoğunlaşması,4,1,0
qa,4,0,0
köse,4,1,1
▁biyografi,4,1,1
ibi,4,1,0
ux,4,0,0
▁kullanıcıların,4,1,0
▁sekreterliği,4,1,0
▁sistemlerini,4,1,0
▁nakliyat,4,1,1
gr,4,0,0
▁barkod,4,0,0
▁ağacı,4,1,0
▁geçerken,4,1,0
▁baska,4,1,0
▁öyküleri,4,1,0
▁aşığı,4,1,0
▁barışı,4,1,0
▁aidiyet,4,1,1
rp,4,0,0
▁sektöründe,4,1,0
▁düşeceği,4,1,0
▁anayasanın,4,1,0
▁hükmünü,4,0,0
▁satar,4,1,0
▁kanalının,4,1,0
▁kriterler,4,1,0
gua,4,0,0
yacaksın,4,1,1
▁katkıları,3,1,0
▁bulundurmak,3,1,0
▁bölgelerde,3,1,0
▁pencereleri,3,1,0
▁bireylere,3,1,0
▁denize,3,1,0
zon,3,0,0
▁yasaklayan,3,1,0
▁lokal,3,1,1
▁yetmezliği,3,1,0
▁hipotansiyon,3,1,1
pot,3,1,1
▁periferik,3,0,0
▁atmosferik,3,1,1
▁ajan,3,1,1
silah,3,1,1
savaş,3,1,1
▁ölümler,3,1,0
▁sıkışmış,3,1,0
▁hastalığının,3,1,0
▁havalandırma,3,1,0
▁uygulamalarını,3,1,0
▁servikal,3,0,0
▁sınırlarında,3,1,0
▁masasında,3,1,0
▁çalışabilir,3,1,0
▁bomba,3,1,1
▁yerleşime,3,1,0
▁odaklanması,3,1,0
▁olduktan,3,1,0
▁otonom,3,1,1
▁mekanda,3,1,0
▁oluşacak,3,1,0
▁güvensizlik,3,1,1
▁eylemlerin,3,1,0
▁ortamına,3,1,0
▁bitti,3,1,0
▁ülkeden,3,1,0
▁değişmektedir,3,1,0
▁döngü,3,1,1
konstrüksiyon,3,1,1
▁agrega,3,0,0
▁depreminde,3,1,0
▁faaliyetlerine,3,1,0
▁silahların,3,1,0
▁yürütülür,3,1,0
▁çıkarımlar,3,1,0
▁abart,3,1,1
liyiz,3,1,1
▁kapat,3,1,1
ılıp,3,1,1
▁çalışmalarının,3,1,0
▁ışığında,3,1,1
▁verirler,3,1,0
▁beton,3,1,1
▁binaları,3,1,0
▁otomotiv,3,1,1
▁madenciliği,3,1,0
▁araçlarda,3,0,0
▁madenler,3,1,0
▁ocakları,3,1,0
▁girmeleri,3,1,0
▁ofis,3,1,1
▁getirilmiş,3,1,0
▁ışıklı,3,1,1
▁edebilecek,3,1,0
kem,3,1,1
▁bakılmaksızın,3,1,0
▁vekili,3,1,0
▁gazların,3,1,0
▁maske,3,1,1
▁donanımı,3,1,0
▁türevleri,3,1,0
▁binalarda,3,1,0
▁güçlendirilmesi,3,1,0
▁aniden,3,1,0
▁işçilere,3,1,1
▁zamandan,3,1,0
▁düşürül,3,1,0
▁çalışmış,3,1,0
kuş,3,1,1
▁denizi,3,1,1
▁yapılmaz,3,1,0
▁yaralanması,3,1,0
▁iletken,3,1,1
▁patlaması,3,1,0
▁düşmüştür,3,1,0
▁lav,3,1,1
▁kaydedilmiş,3,1,0
▁bertaraf,3,1,1
▁vermesine,3,1,0
▁önlemeye,3,1,0
▁dioksit,3,0,0
▁kuluçka,3,1,1
▁görülmeye,3,1,0
▁gelmeli,3,1,0
aile,3,1,1
▁ölmesi,3,1,0
▁evler,3,1,0
▁olacaktı,3,1,0
▁kaderi,3,1,0
▁adayı,3,1,0
▁nar,3,1,1
gis,3,0,0
▁aerosol,3,0,0
▁profili,3,1,0
▁haritalar,3,1,0
▁çökme,3,1,0
▁uzakta,3,1,0
▁belirlemesi,3,1,0
▁seviyesine,3,1,0
▁operasyonun,3,1,0
▁iletmek,3,1,0
star,3,1,1
▁edilmesiyle,3,1,0
kron,3,1,1
▁kaldırma,3,1,0
▁karşılayacak,3,1,0
▁eşdeğer,3,1,1
▁toplulukların,3,1,0
▁etmelerine,3,1,0
▁baştan,3,1,0
▁yoludur,3,1,0
yolu,3,1,0
▁kampanyaları,3,1,0
▁değişimine,3,1,0
▁dolap,3,1,1
▁binada,3,1,0
▁terör,3,1,1
▁zehir,3,1,1
▁gazlar,3,1,0
▁öğrendiği,3,1,0
▁gezileri,3,1,0
▁resimler,3,1,0
▁aşınma,3,1,0
▁rehberi,3,1,0
▁hatırlatma,3,1,0
▁istemek,3,1,0
▁gelişmeyi,3,1,0
▁otomasyon,3,1,1
▁ulaşmayı,3,1,0
▁çevresine,3,1,0
▁üyelerine,3,1,0
▁kısaltma,3,1,1
▁süreçlerinde,3,1,0
▁sağlamakla,3,1,0
▁operasyonlar,3,1,0
▁riskleri,3,1,0
▁etkilerine,3,1,0
▁kabiliyeti,3,1,0
▁dirençli,3,1,0
▁engelli,3,1,0
▁tüketimini,3,1,0
▁indirme,3,1,0
▁incelendiğinde,3,1,0
▁konferanslar,3,1,0
▁konan,3,1,0
tkin,3,0,0
▁eylemlere,3,1,0
▁mahremiyet,3,1,1
▁dönüştüren,3,1,0
▁itfaiye,3,1,1
▁birleştiği,3,1,0
▁rakamlar,3,1,0
▁jeo,3,0,0
düz,3,1,1
▁sıklığı,3,1,0
maması,3,1,1
▁öğrendikleri,3,1,0
▁aktardı,3,1,0
▁seçimini,3,1,0
▁dayan,3,1,1
▁iller,3,1,0
▁dayanıksız,3,1,1
▁aranması,3,1,0
büs,3,0,0
▁bulutları,3,1,0
▁tr,3,0,0
▁sürmüştür,3,1,0
▁bırak,3,1,1
▁toprakları,3,1,0
mızın,3,1,1
▁yıkanır,3,1,0
▁taşıyarak,3,1,0
▁oluşumuna,3,1,0
▁evrelerinde,3,1,0
▁örgüte,3,1,0
▁sitem,3,1,1
▁belirtmek,3,1,0
▁derecelendirme,3,1,0
▁alınmaktadır,3,1,0
▁şanslı,3,1,0
yerek,3,1,1
▁firmasının,3,1,0
▁pes,3,1,1
▁atması,3,1,0
▁katlı,3,1,0
▁kapsayıcı,3,1,0
▁yapılara,3,1,0
▁parçasıdır,3,1,0
▁arkadaşlık,3,1,0
▁uzlaş,3,1,1
▁los,3,0,0
▁pen,3,0,0
berk,3,1,1
▁algılayan,3,1,0
ndedir,3,1,1
▁nesneleri,3,1,0
▁kurumlarını,3,1,0
mesini,3,1,1
▁kesimleri,3,1,0
▁katılımını,3,1,0
şim,3,1,1
klit,3,0,0
▁elle,3,1,0
▁etkileyebilecek,3,1,0
spond,3,0,0
▁restoran,3,1,1
▁seç,3,1,1
▁denetiminde,3,1,0
▁başsavcı,3,1,1
▁kanuna,3,1,0
▁düzenlemeye,3,1,0
▁tekli,3,1,0
▁şeye,3,1,0
▁ondan,3,1,0
lanım,3,1,1
▁silahtır,3,1,0
▁politikacı,3,1,1
aktivite,3,1,1
▁agresif,3,1,1
▁görüşler,3,1,0
▁ilerlemeler,3,1,0
▁kaybolma,3,1,0
lararası,3,0,0
▁makroekonomi,3,1,1
▁kaynaklanmakta,3,1,0
şik,3,1,1
suç,3,1,1
\,3,0,0
▁adlandırılmakta,3,1,0
▁mahkemede,3,1,0
▁yargılanma,3,1,0
▁makul,3,1,1
▁dilekçe,3,1,1
▁eozinofil,3,0,0
▁işlemeye,3,1,0
▁bittiği,3,1,0
lamış,3,1,1
▁iktidarını,3,1,0
▁bacak,3,1,1
▁ağlar,3,1,0
bara,3,1,0
▁anlat,3,1,1
▁infaz,3,1,1
▁reaksiyonların,3,1,0
▁savcısı,3,1,0
▁mensupları,3,1,0
▁örgütünün,3,1,0
▁boyutlarda,3,1,0
▁ekran,3,1,1
feksiyöz,3,0,0
▁silahlanma,3,1,0
▁bilinçdışı,3,0,0
▁tamamını,3,1,0
▁alınabilir,3,1,0
▁mazeret,3,1,1
▁açabilir,3,1,0
▁soluk,3,1,1
▁metabolik,3,1,1
isse,3,1,0
▁betim,3,1,1
shop,3,0,0
jos,3,0,0
▁öncülüğünü,3,1,0
▁sütunlar,3,1,0
▁çarpıcı,3,1,0
▁başlıklar,3,1,0
▁gazeteler,3,1,0
▁durur,3,1,1
▁kesilir,3,1,0
▁uzatıl,3,1,0
▁emanet,3,1,1
cülük,3,1,1
▁eserlerinde,3,1,0
▁serüven,3,1,1
rık,3,0,0
▁açmış,3,1,0
▁ödünç,3,1,1
▁törenler,3,1,0
mesine,3,1,1
head,3,0,0
some,3,1,0
▁mahalle,3,1,1
▁avm,3,1,0
▁mahallede,3,1,0
▁seçmiş,3,1,0
▁açıldı,3,1,0
▁panel,3,1,1
▁etkilere,3,1,0
▁virüsleri,3,1,0
▁tüketilmesi,3,1,0
▁imal,3,1,1
tica,3,1,0
ium,3,1,0
▁pseudo,3,0,0
▁halkların,3,1,0
yip,3,1,1
▁odaklanan,3,1,0
mani,3,1,1
▁içlerinde,3,1,0
▁laik,3,1,1
dâr,3,0,0
▁düzenler,3,1,0
▁alem,3,1,1
▁gönderdiği,3,1,0
▁öğelerin,3,1,0
▁nedensellik,3,1,0
▁yapılabilmekte,3,1,0
ttiği,3,1,1
▁açılacak,3,1,0
▁değiştirici,3,1,0
▁borusu,3,1,0
▁ikmal,3,1,1
▁edilmesidir,3,1,0
▁boşalması,3,1,0
▁isminin,3,1,0
▁kıyas,3,1,1
sser,3,0,0
ies,3,0,0
▁özenli,3,1,0
▁kullanmaya,3,1,0
▁yasaklanması,3,1,0
▁ülkesinde,3,1,0
▁ansiklopedi,3,1,1
▁yayımlandığı,3,1,0
▁muhbir,3,1,1
▁mecmua,3,1,1
▁kaldıran,3,1,0
▁yararlanır,3,1,0
▁çırak,3,1,1
▁bulunurlar,3,1,0
▁sebzeler,3,1,0
▁gözde,3,1,1
▁salata,3,1,1
▁baharat,3,1,1
leşmiştir,3,1,1
▁ataerkil,3,1,1
▁denetlen,3,1,0
▁sistemdir,3,1,0
▁elma,3,1,1
▁basamaklı,3,1,0
▁sahiplerinin,3,1,0
hit,3,1,1
▁bahriye,3,1,1
▁çevrimi,3,1,0
▁sıkıştırıl,3,1,0
▁akışkanın,3,1,0
▁genleşme,3,1,1
bro,3,0,0
▁toptancı,3,1,0
▁birtakım,3,1,1
▁suçların,3,1,0
litik,3,0,0
▁organizmanın,3,1,0
nett,3,1,0
▁rekabeti,3,1,0
▁glikol,3,1,1
▁zamanlaması,3,1,0
▁ruhsatı,3,1,0
▁otopark,3,1,1
▁otu,3,1,0
otu,3,1,0
▁çakı,3,1,1
▁filme,3,1,0
anne,3,1,1
halkı,3,1,0
tepe,3,1,1
▁sirke,3,1,1
▁limon,3,1,1
▁kökü,3,1,0
▁badem,3,1,1
▁süzülür,3,1,0
layıcısı,3,1,1
▁merkezine,3,1,0
▁okullar,3,1,0
▁sürdürebilme,3,1,0
▁içerikleri,3,1,0
▁brüt,3,1,1
layabilmesi,3,1,1
▁arar,3,1,0
▁yayınlanmıştır,3,1,0
▁katkılar,3,1,0
▁kurulmasına,3,1,0
▁oluşturarak,3,1,0
▁hastayı,3,1,0
▁yaralama,3,1,0
▁öde,3,1,1
▁geçmişteki,3,1,0
bütün,3,1,1
▁kültürüne,3,1,0
▁yavaşlaması,3,1,0
▁tartışmalar,3,1,0
▁vurgulanan,3,1,0
ive,3,1,0
▁başlamadan,3,1,0
▁unvan,3,1,1
▁müjde,3,1,1
▁kalınlığı,3,1,0
▁istek,3,1,1
▁doğuya,3,1,0
▁getirmeye,3,1,0
▁kuvvetleri,3,1,0
▁olmuşlardır,3,1,0
▁halifesi,3,1,0
▁bitiş,3,1,1
▁bağlanmış,3,1,0
▁santrali,3,1,0
▁üretimine,3,1,0
▁vazgeçme,3,1,0
▁rant,3,1,1
▁ayda,3,1,0
▁partiler,3,1,0
▁lobi,3,1,1
▁ödün,3,1,1
▁değerlerinin,3,1,0
lendirildiği,3,1,1
▁limitleri,3,1,0
▁edilmediği,3,1,0
▁duydukları,3,1,0
▁defne,3,1,1
biz,3,1,1
▁uygunsuz,3,1,0
▁getirildiği,3,1,0
yön,3,1,1
lendi,3,1,1
▁ampul,3,1,1
▁flora,3,1,1
▁fotokopi,3,1,1
▁onaylı,3,1,0
▁mağazaları,3,1,0
▁arkadaşlar,3,1,0
▁portföyü,3,1,0
▁facto,3,0,0
optik,3,1,1
▁doğmuş,3,1,0
▁sömürge,3,1,1
▁oluşturama,3,1,0
giz,3,1,1
▁dine,3,1,1
▁tabiat,3,1,1
▁ekonomist,3,1,1
▁üreticiler,3,1,0
▁konfederasyon,3,1,1
▁niteliğindedir,3,1,0
▁örgüttür,3,1,0
tner,3,0,0
▁oranlarda,3,1,0
▁mısra,3,1,1
▁eriş,3,1,1
▁yorumları,3,1,0
▁ilişkilendiril,3,1,0
▁yaşta,3,1,0
▁rasyonaliz,3,0,0
▁anılması,3,1,0
▁infeksiyon,3,0,0
▁tırnak,3,1,1
▁ödüller,3,1,0
▁gözlemleri,3,1,0
▁birine,3,1,0
▁büyümeyi,3,1,0
▁yaklaşması,3,1,0
▁bankanın,3,1,0
▁asimetrik,3,1,1
mıza,3,1,1
▁duymak,3,1,0
▁vermektir,3,1,0
▁gençlerin,3,1,0
▁kurabilme,3,1,0
▁gençlere,3,1,0
▁öğüt,3,1,1
▁verilmeli,3,1,0
▁ruhunu,3,1,0
▁gösteriyor,3,1,0
▁serebel,3,0,0
▁döküntü,3,1,1
▁olurken,3,1,0
lıkları,3,1,1
▁grubunda,3,1,0
▁seviyesini,3,1,0
▁artırarak,3,1,0
▁reddetme,3,1,0
▁yaşını,3,1,0
▁vurgulamak,3,1,0
▁kopya,3,1,1
▁çoğaltılması,3,1,0
▁parametresi,3,1,0
▁eksi,3,1,1
araştırmalarında,3,1,0
▁bizzat,3,1,1
▁irrasyonel,3,1,1
▁adaletsiz,3,1,0
sos,3,1,1
▁bilinmez,3,1,0
▁tanıdık,3,1,1
▁yerleştirmek,3,1,0
▁iradesini,3,1,0
▁kullanama,3,1,0
▁kurumlarından,3,1,0
▁dernekler,3,1,0
▁paylaşır,3,1,0
nd,3,0,0
▁kalıntısı,3,1,0
oran,3,1,1
dum,3,1,1
▁toplumunun,3,1,0
▁kazançlı,3,1,0
özü,3,1,0
▁yapmaması,3,1,0
posta,3,1,1
sn,3,0,0
▁devletten,3,1,0
▁öneme,3,1,0
▁beklenmeyen,3,1,0
leşmesini,3,1,1
▁etkilemiştir,3,1,0
▁çabalar,3,1,0
▁seyirci,3,1,1
▁oyunun,3,1,0
▁sürpriz,3,1,1
▁almaması,3,1,0
▁yapıp,3,1,0
▁kitleleri,3,1,0
▁aziz,3,1,1
▁insanlardan,3,1,0
▁çelik,3,1,1
▁bilezik,3,1,1
▁portakal,3,1,1
▁kuruluşlarında,3,1,0
▁öğrenen,3,1,0
ladıkları,3,1,1
▁evvel,3,1,1
▁anlamsal,3,1,0
cker,3,0,0
▁kazanılan,3,1,0
▁geliştiği,3,1,0
▁durgun,3,1,1
▁istifa,3,1,1
▁şirkette,3,1,0
▁hedeflenen,3,1,0
▁sağlanabilir,3,1,0
▁aygıtları,3,1,0
▁olmasından,3,1,0
üst,3,1,1
▁danışman,3,1,1
bor,3,1,1
▁kötüye,3,1,0
kap,3,1,1
▁oynaması,3,1,0
▁roller,3,1,0
▁kelam,3,1,1
▁bilindiği,3,1,0
▁sorumluluğunda,3,1,0
▁kuvvetlerinin,3,1,0
▁dürüst,3,1,1
▁çıkışını,3,1,0
▁ciro,3,1,1
▁aygıtların,3,1,0
▁paylaşmak,3,1,0
▁sürecindeki,3,1,0
▁üstlenmesi,3,1,0
▁siyaseti,3,1,0
▁oynamak,3,1,0
ilmeyen,3,1,1
▁ilanından,3,1,0
âmet,3,0,0
▁çalışıyor,3,1,0
vr,3,1,0
otik,3,1,0
▁çıkmaya,3,1,0
ruf,3,1,1
sef,3,0,0
fal,3,1,1
▁savaşta,3,1,0
▁melekler,3,1,0
▁denildiği,3,1,0
▁dirilt,3,1,0
leceği,3,1,1
▁kuyruk,3,1,1
▁etmekten,3,1,0
ktedir,3,0,0
▁tanrının,3,1,0
ekli,3,1,1
uka,3,0,0
▁öğle,3,1,1
▁birleştirilerek,3,1,0
▁hürriyeti,3,1,0
▁benimseyen,3,1,0
▁eldeki,3,1,0
▁incil,3,1,0
▁kâfir,3,0,0
▁sah,3,1,1
▁söylen,3,1,1
▁vaaz,3,1,1
▁istiyor,3,1,0
▁okuması,3,1,0
▁namazının,3,1,0
▁şimşek,3,1,1
▁kılı,3,1,0
ska,3,0,0
▁mezhebine,3,1,0
îler,3,0,0
▁kolundan,3,1,0
▁ruhun,3,1,0
ح,3,0,0
ل,3,0,0
▁dinine,3,1,1
▁dindar,3,1,1
▁binek,3,1,1
<0xAC>,3,0,0
▁etmemiz,3,1,0
▁korkarak,3,1,0
▁yücelt,3,1,0
▁fetva,3,1,1
▁abdest,3,1,1
zem,3,1,1
▁vaftiz,3,1,1
riv,3,0,0
▁cami,3,1,1
▁zikredil,3,1,0
▁ruhuna,3,1,0
▁kırk,3,1,1
maları,3,1,1
▁yarısı,3,1,0
▁küfür,3,1,1
▁inek,3,1,1
▁düşünülmesi,3,1,0
▁mucize,3,1,1
vik,3,1,0
<0xD9>,3,0,0
▁acele,3,1,1
▁etmeden,3,1,0
kuyu,3,1,1
▁başlayıp,3,1,0
▁geleneğine,3,1,0
▁münazara,3,1,1
▁kelimesini,3,1,0
dıkça,3,1,1
avi,3,1,0
▁mezhebinin,3,1,0
▁mescit,3,1,1
▁yapmalarını,3,1,0
▁koruyan,3,1,0
▁terimi,3,1,0
sana,3,1,1
▁cemaat,3,1,1
▁çağırma,3,1,0
lenmek,3,1,1
etli,3,1,0
▁uyarak,3,1,0
geç,3,1,1
▁eserlerine,3,1,0
haber,3,1,1
▁mahkûm,3,0,0
▁nefsi,3,0,0
▁kötülüğü,3,1,0
▁olanı,3,1,0
▁dininin,3,1,0
▁dinî,3,0,0
lana,3,1,1
gur,3,0,0
▁samimiyet,3,1,1
▁davranmak,3,1,0
▁medresesi,3,1,0
▁kalbi,3,1,1
▁çıkarır,3,1,0
▁adem,3,1,1
▁demiş,3,1,1
▁tutumunu,3,1,0
▁kin,3,1,1
▁kibir,3,1,1
▁kurban,3,1,1
▁doğuşu,3,1,0
▁bulunmaya,3,1,0
▁içeriğinde,3,1,0
▁pişmanlık,3,1,0
vit,3,0,0
▁panayır,3,1,1
fu,3,0,0
▁özü,3,1,0
▁nerde,3,0,0
ılsın,3,1,1
▁eli,3,1,1
bih,3,0,0
▁evin,3,1,0
▁çökmesi,3,1,0
▁mahkum,3,1,1
▁ederler,3,1,0
▁dinleri,3,1,0
▁vurgulamaktadır,3,1,0
▁onayladığı,3,1,0
ash,3,0,0
▁öldüğü,3,1,0
▁cariye,3,1,1
kim,3,1,1
▁hazırlamıştır,3,1,0
▁yaşat,3,1,0
▁dalında,3,1,0
▁meclisin,3,1,0
▁kazma,3,1,0
▁cansız,3,1,0
▁bereketli,3,1,0
dd,3,0,0
▁demek,3,1,1
tas,3,1,1
▁iyilik,3,1,0
▁yolunu,3,1,0
▁iyiliği,3,1,0
lanmak,3,1,1
▁merhametli,3,1,0
▁tarif,3,1,1
▁tahsili,3,1,0
▁çeliş,3,1,1
▁teriminin,3,1,0
▁şüphesi,3,1,0
▁uyandırma,3,1,0
▁büyü,3,1,1
▁istenildiği,3,1,0
▁adımları,3,1,0
▁sırayla,3,1,0
▁ticaretinde,3,1,0
cap,3,0,0
dört,3,1,1
▁akrabalık,3,1,0
▁fiilen,3,1,1
▁görebilme,3,1,0
▁molekül,3,1,1
▁kısaltması,3,1,0
▁geminin,3,1,0
▁kitabında,3,1,0
▁bölgesini,3,1,0
▁sonlarında,3,1,0
▁şeklindeki,3,1,0
guin,3,0,0
xi,3,1,0
▁ayrılmış,3,1,0
▁bozma,3,1,0
▁nedenidir,3,1,0
ticaret,3,1,1
▁belgelere,3,1,0
▁götür,3,1,1
orta,3,1,1
zim,3,1,1
▁kapıdan,3,1,0
▁ayırdığı,3,1,0
▁siber,3,1,1
zy,3,0,0
▁kültürleri,3,1,0
▁bulması,3,1,0
coğrafya,3,1,1
▁fakültesi,3,1,0
▁yaratabil,3,1,0
▁sonuçlarının,3,1,0
▁anlaşmalar,3,1,0
▁işçiliği,3,1,1
▁materyalist,3,1,1
▁işlemesi,3,1,0
▁etkisinde,3,1,0
▁zirvesi,3,1,0
▁hastalığın,3,1,0
▁salma,3,1,0
press,3,1,0
laştığı,3,1,1
▁geçirerek,3,1,0
▁duyurma,3,1,0
▁yakınlaşma,3,1,0
xx,3,0,0
▁emperyalist,3,1,1
hong,3,0,0
▁olaylarının,3,1,0
▁azalmıştır,3,1,0
▁çoğalma,3,1,0
▁gerçekleştiğini,3,1,0
altın,3,1,1
▁internete,3,0,0
▁kategorilerinde,3,1,0
ilemez,3,1,1
▁soya,3,1,1
▁formül,3,1,1
ural,3,0,0
▁kadir,3,1,1
▁dağınık,3,1,1
▁ilginç,3,1,1
▁inandırıcı,3,1,0
▁borcunu,3,1,0
▁depoları,3,1,0
▁tarihe,3,1,0
▁vermektedir,3,1,0
▁ekipman,3,1,1
▁gereğinden,3,1,0
▁mecaz,3,1,1
▁patern,3,0,0
▁değişimlere,3,1,0
▁yavaşlama,3,1,0
ememe,3,1,1
▁yalnızlık,3,1,0
▁sürücüsü,3,1,0
▁değiştirilme,3,1,0
▁çalışmasına,3,1,0
tmak,3,1,1
▁yapmadan,3,1,0
külü,3,1,0
▁turunda,3,1,0
▁masaj,3,1,1
▁bağlantıları,3,1,0
▁arkasında,3,1,0
▁yükselti,3,1,1
▁indirilme,3,1,0
lanıyor,3,1,1
▁yaralanmalar,3,1,0
▁dök,3,1,1
▁çıkartılır,3,1,0
▁kaldırılır,3,1,0
▁somun,3,1,1
▁sö,3,0,0
▁lastiği,3,1,0
▁sökülme,3,1,0
▁motorlar,3,1,0
ılarak,3,1,1
▁kılcal,3,1,1
▁eğilimli,3,1,0
▁saldırgan,3,1,1
elle,3,1,0
▁kireç,3,1,1
▁trafiğin,3,1,0
▁duraklama,3,1,0
▁durak,3,1,1
▁ikaz,3,1,1
ern,3,1,0
▁diferansiyel,3,1,1
▁turnike,3,1,1
▁vermesini,3,1,0
▁almasını,3,1,0
▁sürücüler,3,1,0
▁saygılı,3,1,0
▁üzüntü,3,1,1
lanmamış,3,1,1
▁zamanının,3,1,0
▁yapılırken,3,1,0
▁alkollü,3,1,0
▁zabıt,3,1,1
▁müdürlüğüne,3,1,0
▁ögeler,3,1,0
▁erozyon,3,1,1
­,3,0,0
▁araca,3,1,0
▁sahibine,3,1,0
▁konuma,3,1,0
▁müdürlüğünü,3,1,0
▁zemini,3,1,0
▁üretmesi,3,1,0
▁masraf,3,1,1
▁yarası,3,1,0
▁suyunun,3,1,0
▁girişine,3,1,0
▁enjektör,3,1,1
▁pompası,3,1,0
▁üstlenerek,3,1,0
lom,3,0,0
▁yerlerini,3,1,0
▁yasaktır,3,1,0
▁kavşak,3,1,1
▁eğim,3,1,1
▁otobüs,3,1,1
▁lastik,3,1,1
▁tekerlekli,3,1,0
▁bebeklerin,3,1,0
▁egzoz,3,1,1
▁delici,3,1,0
▁seyreder,3,1,0
▁durumundaki,3,1,0
▁yatış,3,1,1
▁yapmaktan,3,1,0
▁kaçınılması,3,1,0
▁yapacak,3,1,0
▁bayıl,3,1,1
ladığı,3,1,1
▁akan,3,1,0
▁akması,3,1,0
kullanıcılarının,3,1,0
▁kullanmasına,3,1,0
▁kullanıcısı,3,1,0
▁bencil,3,1,1
▁kopmuş,3,1,0
▁çık,3,1,1
▁kaçması,3,1,0
▁tıkan,3,1,0
▁yapmalı,3,1,0
▁trafiği,3,1,0
▁temin,3,1,1
▁feda,3,1,1
▁durdurmak,3,1,0
▁süspansiyon,3,1,1
▁kusma,3,1,0
▁yapmaktadır,3,1,0
▁yeteneğinin,3,1,0
▁kesici,3,1,0
sy,3,0,0
▁tüketme,3,1,0
▁cumhuriyetlerin,3,1,0
termik,3,1,1
▁hp,3,0,0
▁sargı,3,1,1
omik,3,1,0
▁işkolu,3,0,0
▁merkezden,3,1,0
▁ilgisini,3,1,0
▁riskini,3,1,0
daş,3,1,1
▁yapılarından,3,1,0
▁duman,3,1,1
▁sistemlerde,3,1,0
▁sonradan,3,1,0
▁kavimler,3,1,0
▁etkinliklerini,3,1,0
▁köpük,3,1,1
▁göller,3,1,0
▁paleo,3,0,0
ust,3,1,0
where,3,0,0
▁konumda,3,1,0
oto,3,1,1
▁karbondioksit,3,1,1
▁fetüs,3,0,0
▁mikser,3,1,1
ose,3,1,0
▁dikkatli,3,1,0
▁birleşen,3,1,0
▁kafes,3,1,1
▁yöntemlerini,3,1,0
▁tarımı,3,1,0
▁eşyaları,3,1,0
▁bacakları,3,1,0
▁izini,3,1,0
▁olgunlaşır,3,1,0
▁saymak,3,1,0
▁kayıtlarının,3,1,0
▁difteri,3,1,1
yağı,3,1,1
▁satıldığı,3,1,0
▁toy,3,1,1
▁ayva,3,1,1
▁geni,3,1,1
▁bilgin,3,1,1
▁kaynar,3,1,1
▁cadde,3,1,1
▁tipidir,3,1,0
▁ışığa,3,1,0
▁ıslak,3,1,1
▁merdiven,3,1,1
▁edebiyatının,3,1,0
▁konulara,3,1,0
▁şekillenmesi,3,1,0
thal,3,0,0
bilis,3,1,0
tuna,3,1,0
▁atanan,3,1,0
▁gradyan,3,0,0
▁çelişki,3,1,1
dül,3,0,0
▁primer,3,1,0
▁genom,3,1,1
▁sn,3,0,0
▁kocası,3,1,0
aydın,3,1,1
ugh,3,0,0
▁sonuçlanması,3,1,0
▁dönüşümü,3,1,0
▁önyargı,3,1,1
▁eklem,3,1,1
▁erimesi,3,1,0
▁sistemdeki,3,1,0
▁zamanlama,3,1,0
▁özellikli,3,1,0
▁incelemeye,3,1,0
▁ulaşılabil,3,1,0
▁soylular,3,1,0
▁yanlısı,3,1,0
▁çevredeki,3,1,0
▁ritmik,3,1,1
▁geleneğini,3,1,0
menin,3,1,1
▁bulanık,3,1,1
▁resepsiyon,3,1,1
▁şirketlerden,3,1,0
▁ziyafet,3,1,1
laştırılabilir,3,1,1
▁yönerge,3,1,1
▁kısımları,3,1,0
▁vatandaşlara,3,1,0
▁say,3,1,1
▁ölçülü,3,1,0
doğa,3,1,1
▁sekreter,3,1,1
▁faydalanmak,3,1,0
▁konuk,3,1,1
▁edilmesinin,3,1,0
▁avantajı,3,1,0
▁adamları,3,1,0
▁oluşturabilme,3,1,0
▁farklılığı,3,1,0
▁avukatlık,3,1,0
▁kaplan,3,1,1
▁gelmeleri,3,1,0
▁vatandaşı,3,1,0
▁yazıda,3,1,0
▁özetleme,3,1,0
▁biçimlerinin,3,1,0
▁tanıklık,3,1,0
▁temsilciler,3,1,0
▁eğitimli,3,1,0
▁gündemi,3,1,0
▁işlemidir,3,1,0
▁edebileceği,3,1,0
▁finansmanı,3,1,0
rahman,3,1,1
▁pişirilir,3,1,0
▁değme,3,1,0
▁tutabil,3,1,0
▁nötrofil,3,0,0
▁kasası,3,1,0
▁annesine,3,1,0
▁söylüyor,3,1,0
▁babasının,3,1,0
lacağı,3,1,1
▁ermiş,3,1,1
nic,3,0,0
colo,3,0,0
▁mast,3,1,0
▁senatosu,3,1,0
▁felsefesini,3,1,0
ûm,3,0,0
▁kazanarak,3,1,0
▁dans,3,1,1
sarı,3,1,1
ful,3,1,1
▁aileyi,3,1,0
▁sistemik,3,1,1
▁etmesini,3,1,0
▁kimliğini,3,1,0
▁kurgusal,3,1,0
▁pozitivizm,3,1,1
▁ekipmanlar,3,1,0
▁hormonları,3,1,0
▁kodlanmış,3,1,0
▁hırs,3,1,1
▁bireyci,3,1,0
▁düşüncesini,3,1,0
▁manastır,3,1,1
▁gereksinimler,3,1,0
lly,3,0,0
▁benzerlikler,3,1,0
▁düşüş,3,1,0
▁antioksidan,3,1,1
▁hareketsiz,3,1,0
▁almakla,3,1,0
▁patojen,3,1,1
logos,3,1,1
▁görüşmek,3,1,0
▁olmamış,3,1,0
▁viral,3,1,1
▁nikah,3,1,1
ribo,3,0,0
▁döngüsel,3,1,0
▁hissedilen,3,1,0
▁kontrast,3,1,1
kırmızı,3,1,1
yeşil,3,1,1
▁tanrısal,3,1,0
▁egemenliğini,3,1,0
▁hoşgörülü,3,1,0
▁herkesi,3,1,0
▁çalışmalara,3,1,0
▁çatışmalar,3,1,0
▁beraberinde,3,1,0
▁olurlar,3,1,0
▁sevdiği,3,1,0
▁düştü,3,1,0
bilecek,3,1,0
▁korunur,3,1,0
▁düşünmeden,3,1,0
▁tekrarlayan,3,1,0
▁alınmasının,3,1,0
▁kavran,3,1,0
elson,3,0,0
right,3,0,0
▁mevsimlik,3,1,0
laştırılarak,3,1,1
▁edebiyatını,3,1,0
▁şük,3,0,0
▁ekstra,3,1,1
▁iletimi,3,1,0
▁dünyası,3,1,0
▁olduklarını,3,1,0
▁plasenta,3,1,1
▁lokalize,3,1,0
▁görülmüştür,3,1,0
▁uyuşturucu,3,1,1
▁ocağı,3,1,0
▁yeniçeriler,3,1,0
▁turları,3,1,1
ence,3,1,0
▁mantıkçı,3,1,0
▁birbiri,3,1,0
▁tanımını,3,1,0
▁lezzet,3,1,1
▁büyümeye,3,1,0
▁gerileme,3,1,0
▁ölçekli,3,1,0
lıktan,3,1,1
▁ayrılarak,3,1,0
oma,3,1,1
▁ilave,3,1,1
▁konsantre,3,1,1
▁ilavesi,3,1,0
▁simgeler,3,1,0
▁emil,3,1,0
kari,3,1,1
▁sıralı,3,1,0
▁uyu,3,1,1
mayacak,3,1,1
▁barut,3,1,1
etik,3,1,1
▁pop,3,1,1
sorumluluklarını,3,1,0
▁eti,3,1,0
▁anlatılmak,3,1,0
▁ayrılmak,3,1,0
▁isteğiyle,3,1,0
▁jeopolitik,3,1,1
▁sıcaklığın,3,1,0
▁kutuplar,3,1,0
▁değiştiren,3,1,0
irler,3,1,1
kadın,3,1,1
▁boyutunun,3,1,0
one,3,1,0
nah,3,1,1
iza,3,1,0
▁çıkmasıyla,3,1,0
▁açmıştır,3,1,0
▁oluşmasına,3,1,0
▁eşitsizlikler,3,1,0
▁özünü,3,1,0
▁yükümlülükler,3,1,0
▁bereket,3,1,1
▁sürdürme,3,1,0
sama,3,1,0
▁konulur,3,1,0
▁bölünebilir,3,1,0
▁white,3,0,0
▁karşılaşması,3,1,0
▁dolduğu,3,1,0
▁sembollerin,3,1,0
▁almamış,3,1,0
▁keşfedilmesi,3,1,0
▁mantığa,3,1,0
▁tıklama,3,1,0
▁sentetik,3,1,1
▁çimen,3,1,1
▁üçgenin,3,1,0
▁atar,3,1,0
▁ulaşır,3,1,0
green,3,0,0
▁uydusu,3,1,0
▁hayatından,3,1,0
▁grevi,3,1,0
▁yitirmiş,3,1,0
itt,3,1,0
▁düşüncesinde,3,1,0
sche,3,0,0
▁yöntemin,3,1,0
mill,3,1,0
▁tekrarlanan,3,1,0
▁bulunul,3,1,0
▁taktik,3,1,1
bek,3,1,1
bant,3,1,1
▁görüştür,3,1,0
▁programlarında,3,1,0
leştirilebilir,3,1,1
champ,3,0,0
▁kanser,3,1,1
plastik,3,1,1
zyon,3,0,0
▁gövdesi,3,1,0
▁kabile,3,1,1
▁sembolleri,3,1,0
▁diyen,3,1,0
▁idealist,3,1,1
▁ekipmanları,3,1,0
▁itme,3,1,0
▁modernizm,3,1,1
▁hobi,3,1,1
sanat,3,1,1
▁makalesi,3,1,0
▁görmektedir,3,1,0
ksen,3,0,0
▁demokrasinin,3,1,0
▁görmesini,3,1,0
▁iktidara,3,1,0
ita,3,1,1
bik,3,0,0
yük,3,1,1
iği,3,1,1
▁manzara,3,1,1
▁edenler,3,1,0
▁duyarlıdır,3,1,0
sayı,3,1,1
▁çevirici,3,1,0
▁bezelye,3,1,1
rmak,3,0,0
▁ayna,3,1,1
kçe,3,0,0
▁oynamaya,3,1,0
▁yerleşmesi,3,1,0
▁büyüklüğünü,3,1,0
▁temettü,3,1,1
▁kapladığı,3,1,0
▁gözlemci,3,1,0
▁insanlarının,3,1,0
▁uğraşan,3,1,0
▁fosfor,3,1,1
▁günümüzdeki,3,1,0
▁fotoğraflar,3,1,0
▁balıkçılık,3,1,0
▁ekmek,3,1,1
▁β,3,0,0
▁yöneltilen,3,1,0
▁eleştiriler,3,1,0
bul,3,1,1
▁gazeteci,3,1,0
▁gidip,3,1,0
▁cisimlerin,3,1,0
▁temyiz,3,1,1
▁olanaksız,3,1,0
▁gelmiş,3,1,0
▁isimlerden,3,1,0
▁toplayan,3,1,0
üvey,3,1,1
▁tersine,3,1,0
▁yayım,3,1,1
▁küçül,3,1,1
▁hesapları,3,1,0
▁dergisinin,3,1,0
verdi,3,1,1
ġ,3,0,0
▁parlama,3,1,0
câ,3,0,0
▁hızları,3,1,0
▁sanatında,3,1,0
arka,3,1,1
▁birliklerinin,3,1,0
igne,3,0,0
▁denemeler,3,1,0
▁dekor,3,1,1
▁otuz,3,1,1
▁çizim,3,1,1
▁parametrik,3,1,1
sion,3,0,0
▁saati,3,1,0
▁içermez,3,1,0
▁metinlerin,3,1,0
▁sorgu,3,1,1
▁topluluğun,3,1,0
▁uzaklığı,3,1,0
▁metreye,3,1,0
▁oluşturulmasını,3,1,0
▁tar,3,1,1
▁insanlığın,3,1,0
▁ortamını,3,1,0
▁vinç,3,1,1
▁kule,3,1,1
lift,3,1,1
▁eczane,3,1,1
▁televizyonda,3,1,0
▁türler,3,1,1
▁dilimleri,3,1,0
▁futbolcunun,3,1,0
teri,3,1,0
▁bırakmıştır,3,1,0
yaz,3,1,1
▁beşiktaşlı,3,0,0
▁pel,3,0,0
▁toplamda,3,1,0
sil,3,1,1
▁lig,3,1,1
▁finali,3,1,0
▁reyting,3,1,1
pat,3,1,1
hani,3,1,1
sia,3,1,0
▁maçı,3,1,0
gul,3,0,0
▁direktörü,3,1,0
ved,3,0,0
▁uçar,3,1,1
▁çalı,3,1,1
▁oynamaktadır,3,1,0
▁telekom,3,1,1
fon,3,1,1
▁uğur,3,1,1
tai,3,1,0
▁step,3,1,1
▁prens,3,1,1
▁harry,3,0,0
uza,3,1,1
dol,3,1,1
▁sezonunda,3,1,0
▁takımın,3,1,0
▁şükür,3,1,1
real,3,0,0
liver,3,0,0
pool,3,0,0
ino,3,0,0
▁giydi,3,1,0
▁şenol,3,0,0
▁çizgili,3,1,0
▁atmıştır,3,1,0
▁bileti,3,1,0
▁dakikadır,3,1,0
▁gitmiştir,3,1,0
▁bahsedilir,3,1,0
▁verilmemiştir,3,1,0
ug,3,0,0
aktivasyon,3,0,0
▁grupların,3,1,0
▁tanıtma,3,1,0
▁yaparlar,3,1,0
▁sağlarlar,3,1,0
▁radar,3,1,1
▁fonksiyonunu,3,1,0
▁eserlere,3,1,0
kos,3,0,0
▁kitlesi,3,1,0
▁filminin,3,1,0
▁müzikal,3,1,1
uygula,3,1,1
▁sorusu,3,1,0
▁sohbet,3,1,1
▁misin,3,1,0
▁teşkilatının,3,1,0
▁kılınması,3,1,0
▁beğenme,3,1,0
dış,3,1,1
mem,3,1,1
▁kimlikleri,3,1,0
▁fikirler,3,1,0
▁verip,3,1,0
▁çabalarının,3,1,0
▁başvurulan,3,1,0
▁sürecidir,3,1,0
▁sırasına,3,1,0
▁ayırarak,3,1,0
▁uygulamasına,3,1,0
▁simetrik,3,1,1
ske,3,0,0
my,3,0,0
▁soy,3,1,1
▁adana,3,1,0
▁tanımları,3,1,0
▁tekno,3,0,0
▁beylerbeyi,3,1,1
gun,3,0,0
▁birimlerinde,3,1,0
▁alınmaması,3,1,0
▁kurultayı,3,1,0
▁hatun,3,1,1
▁yaşandığı,3,1,0
▁yayı,3,1,0
▁kurumlarına,3,1,0
▁buradaki,3,1,0
▁çatışmaların,3,1,0
▁arkadaş,3,1,1
▁canlısı,3,1,0
say,3,1,1
▁anlaşmasının,3,1,0
▁sterilizasyon,3,1,1
▁düzenlemeleri,3,1,0
▁işlenmiş,3,1,0
▁verilmesini,3,1,0
link,3,1,1
▁devrimin,3,1,0
▁atatürkçü,3,0,0
▁kullanmaları,3,1,0
rb,3,0,0
▁tabanına,3,1,0
▁bilgisine,3,1,0
▁fiyatlarını,3,1,0
yeri,3,1,0
▁mıdır,3,1,1
▁tabanları,3,1,0
çülük,3,1,1
▁geceyi,3,1,0
▁gecesi,3,1,0
▁mikroskobu,3,1,0
era,3,1,0
▁tasarımının,3,1,0
▁tabanının,3,1,0
diğer,3,1,1
▁sınıflandır,3,1,0
▁özeti,3,1,0
▁afiş,3,1,1
▁oluşturmaya,3,1,0
▁kısıtlanması,3,1,0
▁kesiminde,3,1,0
▁ettiğini,3,1,0
▁opera,3,1,1
▁konsolosluk,3,1,0
▁odaklanır,3,1,0
▁benimsedi,3,1,0
▁sürdürülmesi,3,1,0
▁voi,3,0,0
tch,3,0,0
▁yaratılma,3,1,0
▁yükselirken,3,1,0
▁arttıran,3,1,0
birinci,3,1,1
bridge,3,0,0
▁açılma,3,1,0
▁düzenlenir,3,1,0
▁kuyumcu,3,1,1
▁yapmakta,3,1,0
▁etkisiz,3,1,0
▁cezai,3,1,1
▁dondurulmuş,3,1,0
▁makinası,3,1,0
▁koruyabil,3,1,0
▁saygın,3,1,1
▁sanatları,3,1,0
▁keçi,3,1,1
▁saadet,3,1,1
▁piramit,3,1,1
altay,3,0,0
▁dağıtıl,3,1,0
▁seçilmiş,3,1,0
▁katar,3,1,1
▁isteklerini,3,1,0
▁uzunluk,3,1,1
▁okullarının,3,1,0
▁evrimsel,3,1,0
▁nesiller,3,1,0
▁penta,3,0,0
▁toplumdan,3,1,0
▁engelleyecek,3,1,0
▁yükümlüdür,3,1,0
▁rezervleri,3,1,0
▁değiştiği,3,1,0
wei,3,0,0
▁işleminde,3,1,0
▁garantör,3,1,1
▁tepeleri,3,1,0
▁uygulamalarında,3,1,0
▁göçmenler,3,1,0
▁uçaklara,3,1,0
his,3,1,1
▁ilgisiz,3,1,0
▁durarak,3,1,1
▁görüntüsü,3,1,0
▁durumdadır,3,1,0
▁kep,3,1,1
▁lens,3,1,1
▁sevgisi,3,1,0
▁uçakların,3,1,0
▁uçuşların,3,1,0
▁ılık,3,1,1
▁ucundan,3,1,1
▁öncesinden,3,1,0
▁etkinliğinde,3,1,0
▁etkinliklere,3,1,0
▁cümleleri,3,1,0
▁sıcaklığında,3,1,0
▁dörtlük,3,1,0
▁örüntü,3,1,1
▁kulağa,3,1,0
▁düşüncelerin,3,1,0
▁mezra,3,1,1
▁metropol,3,1,1
pet,3,1,1
▁hizmete,3,1,0
▁soluma,3,1,0
▁köpek,3,1,1
▁doğaçlama,3,1,1
▁önderliğinde,3,1,0
▁çözümleri,3,1,0
▁hibrit,3,1,1
▁katarak,3,1,0
▁dünyasının,3,1,0
ydı,3,1,1
▁gidildiği,3,1,0
▁yaşanmıştır,3,1,0
landırılmış,3,1,1
oş,3,1,0
▁sadrazam,3,1,1
▁sınıflara,3,1,0
▁savunulması,3,1,0
▁numaralandırıl,3,1,0
▁rafa,3,1,0
▁çam,3,1,1
▁beylikleri,3,1,0
▁istikrarını,3,1,0
▁erkeklerle,3,1,0
▁kızlar,3,1,0
▁adaylar,3,1,0
▁yirminci,3,1,0
▁sayıca,3,1,1
▁dağılışı,3,1,0
▁yemekten,3,1,0
▁kanal,3,1,1
▁filistin,3,0,0
▁satan,3,1,0
▁vitrin,3,1,1
leştirmiştir,3,1,1
▁sığ,3,1,1
dadır,3,1,1
▁ortasında,3,1,0
ksizin,3,0,0
▁yarışmaya,3,1,0
▁endişe,3,1,1
▁departmanının,3,1,0
▁gittikçe,3,1,0
▁dışarıya,3,1,0
▁doktor,3,1,1
▁otelde,3,1,0
▁pal,3,1,1
▁beyliği,3,1,0
▁programa,3,1,0
▁televizyonu,3,1,0
▁kiralık,3,1,0
▁bilinmeyen,3,1,0
▁dişleri,3,1,0
▁parçalara,3,1,0
▁çarşamba,3,1,1
▁geçilmesi,3,1,0
▁yönetilme,3,1,0
▁yayımlanması,3,1,0
▁şekeri,3,1,0
▁satmaktadır,3,1,0
hisar,3,1,1
▁partinin,3,1,0
▁milletvekilleri,3,1,0
▁katılmıştır,3,1,0
▁koç,3,1,1
▁sokakta,3,1,0
▁sattığı,3,1,0
mıyor,3,1,1
▁yağış,3,1,1
▁ermiştir,3,1,0
▁düzenini,3,1,0
calı,3,0,0
▁kına,3,1,1
▁kalemi,3,1,0
▁sefere,3,1,0
dikleri,3,1,1
▁filmin,3,1,0
▁ekonomisine,3,1,0
▁cav,3,0,0
▁hikâyeler,3,0,0
▁yapılı,3,1,0
▁buralarda,3,1,0
▁onlarla,3,1,0
▁tansu,3,1,0
▁çiller,3,1,0
▁mesut,3,1,1
▁toprağı,3,1,0
▁tarıma,3,1,0
▁kurdu,3,1,0
halil,3,1,0
layabilir,3,1,1
zeri,3,1,0
ös,3,0,0
▁kavramından,3,1,0
yıp,3,1,1
▁aylarda,3,1,0
çalışma,3,1,1
▁çalışmasının,3,1,0
▁seçildiği,3,1,0
▁öğretmenlerin,3,1,0
▁gelişip,3,1,0
▁litre,3,1,1
▁bağlayan,3,1,0
▁tanınma,3,1,0
▁düşünüldüğünde,3,1,0
tl,3,0,0
▁kümeleri,3,1,0
▁tuzlu,3,1,0
tılan,3,1,1
▁almamaktadır,3,1,0
▁baro,3,1,1
▁yazılar,3,1,0
▁olmasa,3,1,0
▁tavır,3,1,1
cil,3,0,0
▁dostluk,3,1,1
▁imzalanmıştır,3,1,0
▁kattığı,3,1,0
▁yürüyüşü,3,1,0
▁dokuma,3,1,1
▁kusuru,3,1,0
▁görülmüş,3,1,0
▁tuttuğu,3,1,0
▁yapamaz,3,1,0
▁izinsiz,3,1,0
▁milletvekilliği,3,1,0
▁birlikler,3,1,0
▁dereceye,3,1,0
▁kalmasına,3,1,0
▁havası,3,1,0
▁padişahın,3,1,0
▁alınmak,3,1,0
▁kıvrımlı,3,1,0
▁cümlenin,3,1,0
tum,3,1,1
▁yarın,3,1,1
▁doğuş,3,1,0
shi,3,0,0
▁eskiden,3,1,0
▁ödülü,3,1,0
▁gerçekleşebil,3,1,0
▁taşımaktadır,3,1,0
▁kapatma,3,1,1
▁yolların,3,1,0
▁iskelesi,3,1,0
▁tarihleri,3,1,0
muh,3,0,0
▁direnişin,3,1,0
▁başarıya,3,1,0
▁ulaşacağı,3,1,0
şad,3,1,1
▁yaşları,3,1,0
▁haklarından,3,1,0
▁hâlâ,3,0,0
▁tahtta,3,1,0
▁doğup,3,1,0
▁biriyle,3,1,0
▁evlilikten,3,1,0
▁eserini,3,1,0
▁bayrak,3,1,1
▁ilçe,3,1,1
▁düşmektedir,3,1,0
▁etrafı,3,1,0
▁kaynağından,3,1,0
▁yaşarlar,3,1,0
▁balıkları,3,1,0
▁sonbahar,3,1,1
▁trabzon,3,0,0
▁eserlerinden,3,1,0
▁yurdu,3,1,0
hiç,3,1,1
lerdi,3,1,1
liyordu,3,1,1
▁öldürmek,3,1,0
▁askere,3,1,0
▁söyledi,3,1,0
▁dön,3,1,1
▁asil,3,1,1
gür,3,1,1
dot,3,1,0
▁gizleme,3,1,0
▁anlatıyor,3,1,0
▁derdi,3,1,1
lamak,3,1,1
▁partilerin,3,1,0
mde,3,1,1
▁kalıyor,3,1,0
▁büyüdüğü,3,1,0
wall,3,0,0
▁ülkelerine,3,1,0
▁kolloid,3,0,0
▁meselesi,3,1,0
▁elit,3,1,1
▁genişletilmesi,3,1,0
▁sahte,3,1,1
▁erit,3,1,0
▁gümüş,3,1,1
▁şartlarına,3,1,0
stag,3,0,0
fonksiyonlarının,3,1,0
▁başkanlarından,3,1,0
xon,3,0,0
▁zayıftır,3,1,0
▁olmamakla,3,1,0
burg,3,1,1
▁aileleri,3,1,0
▁ıslah,3,1,1
▁spekülasyon,3,1,1
▁kamuoyunu,3,1,0
▁altıncı,3,1,1
▁mobilya,3,1,1
▁imkânları,3,0,0
▁ilgilendiren,3,1,0
▁muafiyet,3,1,1
▁reformu,3,1,0
▁sağlamayı,3,1,0
▁gerektirmez,3,1,0
▁değerlendirilen,3,1,0
▁garantisi,3,1,0
▁sağlayarak,3,1,0
▁ileriye,3,1,0
▁diplomat,3,1,1
aldırma,3,1,0
▁plakaları,3,1,0
▁çekip,3,1,0
▁çevirmek,3,1,0
▁yuva,3,1,1
tta,3,0,0
▁çınar,3,1,1
leştirdiği,3,1,1
ıldı,3,1,1
rc,3,0,0
▁pancarı,3,1,0
▁çilek,3,1,1
▁kolonya,3,1,1
▁rock,3,0,0
▁kastedil,3,1,0
▁yumurta,3,1,1
▁oyununda,3,1,0
kür,3,1,1
▁kasaba,3,1,1
sten,3,1,1
beck,3,0,0
▁ürünlerini,3,1,0
ie,3,1,0
▁bob,3,0,0
▁michael,3,0,0
ışma,3,1,1
▁temizleme,3,1,1
işte,3,1,1
cor,3,0,0
▁kumaştan,3,1,0
▁anlatırken,3,1,0
▁direk,3,1,1
▁sars,3,1,1
▁çiftlik,3,1,1
▁kümes,3,1,1
▁mezun,3,1,1
zel,3,0,0
▁taksi,3,1,1
▁mimar,3,1,1
▁görüp,3,1,0
▁tarihteki,3,1,0
▁kavim,3,1,1
kanat,3,1,1
▁barınak,3,1,1
▁geliştirmiştir,3,1,0
vier,3,0,0
▁kahraman,3,1,1
▁etkilenir,3,1,0
▁yayımlamıştır,3,1,0
▁bağımsızdır,3,1,0
▁belediyeler,3,1,0
▁sorununa,3,1,0
ontoloji,3,1,1
▁başlamasının,3,1,0
▁gecikmesi,3,1,0
sitler,3,1,0
▁çiçekler,3,1,0
able,3,1,0
lığının,3,1,1
▁imgeler,3,1,0
▁okullarda,3,1,0
▁varlıklarını,3,1,0
▁değerlendirmeye,3,1,0
▁hatırla,3,1,1
▁ortodoks,3,1,1
▁sperm,3,1,1
▁oluştuğunu,3,1,0
▁okut,3,1,0
lanacağı,3,1,1
▁hareketine,3,1,0
▁yetişmesi,3,1,0
▁penceresi,3,1,0
âhi,3,0,0
▁emrine,3,1,0
▁belirtisi,3,1,0
▁olmayıp,3,1,0
▁punto,3,1,1
▁aktarılma,3,1,0
▁hızlıdır,3,1,0
▁metafiziğ,3,1,1
tüğü,3,1,1
▁içerisine,3,1,0
vic,3,0,0
▁abdominal,3,0,0
hut,3,1,0
▁yemini,3,1,0
▁girişinde,3,1,0
▁mukozası,3,1,0
vul,3,1,0
▁suda,3,1,1
▁olayının,3,1,0
▁hidroksit,3,1,1
▁hayvanlarda,3,1,0
▁uzatmak,3,1,0
noz,3,0,0
kok,3,1,1
zis,3,0,0
▁kedilerin,3,1,0
opla,3,0,0
smo,3,0,0
▁oluşturulmuş,3,1,0
▁kervansaray,3,1,1
▁yanma,3,1,0
▁cevheri,3,1,0
▁nüfuz,3,1,1
▁aldatıcı,3,1,0
▁elin,3,1,0
▁enzimin,3,1,0
▁tetra,3,0,0
▁ilişkisinin,3,1,0
▁bilimleri,3,1,0
▁kargo,3,1,1
itleri,3,1,0
▁italyan,3,0,0
lum,3,1,1
foto,3,1,1
▁pankreas,3,1,1
▁serotonin,3,0,0
kış,3,1,1
▁hastaneleri,3,1,0
▁esad,3,0,0
ns,3,0,0
▁güçleri,3,1,0
▁işitme,3,1,0
▁diplomasisi,3,1,0
▁spe,3,0,0
oni,3,1,0
▁fibr,3,0,0
oblast,3,0,0
▁gran,3,0,0
lasyon,3,0,0
▁hareketlerini,3,1,0
▁çözmeye,3,1,0
▁anksiyete,3,0,0
▁eylemin,3,1,0
▁diploması,3,1,0
▁üyeler,3,1,0
▁dikkatle,3,1,0
▁yapılabilecek,3,1,0
▁tamamlanma,3,1,0
odor,3,0,0
▁kuruluşunun,3,1,0
▁sahipliği,3,1,0
▁müzeler,3,1,0
▁işleminin,3,1,0
▁terapisi,3,1,0
▁koordinatörü,3,1,0
kişisel,3,1,0
▁inşası,3,1,0
▁yayılmıştır,3,1,0
▁düzeydeki,3,1,0
▁izlenecek,3,1,0
▁müsait,3,1,1
▁yanıcı,3,1,0
▁yaşından,3,1,0
▁mağduru,3,1,0
▁kartlar,3,1,0
▁aort,3,1,1
▁spesifik,3,1,1
▁ücretsiz,3,1,0
▁kullanmaktadır,3,1,0
▁isteyebilir,3,1,0
▁alamaz,3,1,0
▁belgelerin,3,1,0
▁başlamasıyla,3,1,0
▁sağlandığı,3,1,0
▁memnuniyet,3,1,1
▁imkânı,3,0,0
▁noktalardan,3,1,0
▁başlı,3,1,1
▁misyonu,3,1,0
▁vizyonu,3,1,0
model,3,1,1
▁yataklı,3,1,0
▁kesiştiği,3,1,0
ray,3,1,1
▁gelişmesini,3,1,0
▁güdümlü,3,1,0
üne,3,1,1
▁kısımlar,3,1,0
arası,3,1,0
▁nitelikteki,3,1,0
▁savaşının,3,1,0
▁değiştirir,3,1,0
▁çalışırken,3,1,0
▁bulguların,3,1,0
▁şirketlerinin,3,1,0
▁devrinde,3,1,0
▁anlaşarak,3,1,0
▁niyetli,3,1,0
▁uygulamıştır,3,1,0
▁oransal,3,1,0
▁kademeli,3,1,0
▁lineer,3,1,1
▁değişikliklere,3,1,0
▁tecrübesi,3,1,0
▁kayıtların,3,1,0
▁şirin,3,1,1
▁yazılması,3,1,0
▁indiril,3,1,0
▁belirlediği,3,1,0
▁tutarlılık,3,1,0
▁kesintisiz,3,1,0
krom,3,1,1
▁kapsadığı,3,1,0
▁tutulmuş,3,1,0
▁hazırlıkları,3,1,0
yalılar,3,1,0
off,3,1,1
▁çapı,3,1,0
▁duyulur,3,1,0
▁desteklemesi,3,1,0
▁doküman,3,1,1
▁alabilirler,3,1,0
▁yapmanın,3,1,0
▁hissini,3,1,0
▁mecra,3,1,1
tton,3,0,0
▁başar,3,1,1
▁öncü,3,1,1
kut,3,1,1
ambar,3,1,1
▁entelektüel,3,1,1
▁gölge,3,1,1
▁taslak,3,1,1
▁kullanışlı,3,1,1
▁eklenme,3,1,0
▁olmalarına,3,1,0
nomi,3,0,0
▁aşması,3,1,0
▁neredeyse,3,1,0
▁odaklanmış,3,1,0
▁gazeteleri,3,1,0
▁antep,3,0,0
terapi,3,1,1
▁sürgün,3,1,1
soy,3,1,1
▁oluşturulur,3,1,0
▁amblem,3,1,1
▁alıkoy,3,1,1
▁newton,3,0,0
▁cisimler,3,1,0
▁sistemindeki,3,1,0
cıların,3,1,1
▁terörizm,3,1,1
▁boz,3,1,1
leşmek,3,1,1
▁uyarlama,3,1,1
{,3,0,0
dizi,3,1,1
▁strat,3,0,0
aba,3,1,1
▁değiş,3,1,1
▁karmaşıklığı,3,1,0
▁sıraya,3,1,0
ds,3,0,0
▁hesaplamak,3,1,0
▁altyapısı,3,1,0
▁çalıştıkları,3,1,0
▁elini,3,1,0
▁güvenme,3,1,0
▁görüşün,3,1,0
▁düşerek,3,1,0
▁kurala,3,1,0
▁senin,3,1,0
▁kuşku,3,1,1
culuk,3,1,1
▁reçete,3,1,1
▁başlanan,3,1,0
load,3,0,0
sman,3,0,0
roll,3,1,0
▁restoranlar,3,1,0
▁yönelimi,3,1,0
him,3,0,0
eh,3,1,1
▁haberci,3,1,0
▁yöntemlerinin,3,1,0
str,3,0,0
▁yüzyıldan,3,1,0
▁hissettikleri,3,1,0
▁savunmak,3,1,0
▁soruşturma,3,1,1
amir,3,1,1
▁klavye,3,1,1
het,3,1,0
▁okutul,3,1,0
▁yorumu,3,1,0
ıyordu,3,1,1
▁yorgunluk,3,1,0
▁fonksiyonları,3,1,0
▁komutu,3,1,0
▁başlarına,3,1,0
▁diyalektik,3,1,1
▁öğe,3,1,1
▁delege,3,1,1
▁özgül,3,1,1
▁satımı,3,1,0
paşazade,3,1,1
▁icat,3,1,1
▁açlık,3,1,1
ound,3,0,0
▁yaramaz,3,1,1
üstü,3,1,0
▁çalışmaktadır,3,1,0
▁modele,3,1,0
ath,3,0,0
▁biçimlendirme,3,1,0
▁muhit,3,1,1
▁şairlerinden,3,1,0
tmek,3,1,1
▁okulları,3,1,0
▁parayı,3,1,0
amazlar,3,1,1
▁tezi,3,1,0
▁avukat,3,1,1
▁muafiyeti,3,1,0
▁operasyonları,3,1,0
▁unsurlarının,3,1,0
▁arttırma,3,1,0
sizliğin,3,1,1
▁kurulumu,3,1,0
▁olmadığına,3,1,0
trofik,3,0,0
▁kuvvetinin,3,1,0
▁doçent,3,1,1
▁polen,3,1,1
▁yapabilir,3,1,0
▁kökeni,3,1,0
▁gelişi,3,1,0
▁harp,3,1,1
▁ölçütü,3,1,0
▁müşavirliği,3,1,0
▁gösterirler,3,1,0
▁işlemini,3,1,0
bus,3,1,0
▁araştırmacılar,3,1,0
▁eleştirisi,3,1,0
▁gözüm,3,1,0
çek,3,1,1
geliştirilmesine,3,1,0
▁yürüyüş,3,1,1
lmesi,3,1,1
▁alabilme,3,1,0
▁harfi,3,1,0
▁tematik,3,1,1
▁yaratıcılığı,3,1,0
▁kazandırır,3,1,0
▁alanlarını,3,1,0
▁karı,3,1,1
▁meşrulaştırma,3,1,0
▁verildiğinde,3,1,0
▁eğitimini,3,1,0
▁mizaç,3,1,1
rişim,3,0,0
▁çiz,3,1,1
▁kılmaktadır,3,1,0
▁alanıyla,3,1,0
▁alışkanlık,3,1,1
▁buluşması,3,1,0
iel,3,0,0
get,3,0,0
öğretim,3,1,1
▁başlamış,3,1,0
▁numuneler,3,1,0
▁ortamdan,3,1,0
▁düşündükleri,3,1,0
▁görüntüler,3,1,0
▁polisin,3,1,0
▁alfabetik,3,1,1
▁çalan,3,1,0
vatan,3,1,1
lendirilmiş,3,1,1
▁müze,3,1,1
schaft,3,0,0
▁pazarda,3,1,0
▁geçiren,3,1,0
leben,3,1,0
▁verilebilecek,3,1,0
▁türlerini,3,1,0
▁gözlük,3,1,1
▁ayarları,3,1,0
▁değişimleri,3,1,0
▁materyalizm,3,1,1
▁sistemden,3,1,0
io,3,0,0
▁alanıdır,3,1,0
▁gereklilik,3,1,0
gest,3,0,0
▁kaydetme,3,1,0
▁aksi,3,1,1
eg,3,1,1
▁auf,3,0,0
▁iştah,3,1,1
ktır,3,0,0
▁barışçıl,3,1,1
▁dizin,3,1,1
▁derecesine,3,1,0
▁insanlarla,3,1,0
▁yasaklama,3,1,0
▁çalıştırmak,3,1,0
rk,3,0,0
▁über,3,0,0
gren,3,0,0
tel,3,1,1
rick,3,0,0
▁çoban,3,1,1
▁eseridir,3,1,0
▁verilmesine,3,1,0
yacağı,3,1,1
▁disk,3,1,1
▁formunun,3,1,0
acaktır,3,1,1
▁bülteni,3,1,0
▁röportaj,3,1,1
▁amiri,3,1,0
▁röportajlar,3,1,0
▁ötesi,3,1,0
▁niteliğini,3,1,0
▁göstermiş,3,1,0
▁güçtür,3,1,0
▁oynayan,3,1,0
▁imkansız,3,1,0
▁başkanlığında,3,1,0
▁talimat,3,1,1
aralarındaki,3,1,0
▁şebeke,3,1,1
▁uykusuzluk,3,1,0
▁saygısı,3,1,0
▁kullanımında,3,1,0
tham,3,0,0
▁desteklenen,3,1,0
diğini,3,1,1
▁türbin,3,1,1
▁helikopterler,3,1,0
mili,3,1,0
ilmiştir,3,1,1
▁terapist,3,1,1
▁benimsenme,3,1,0
▁diyabet,3,1,1
▁bozuklukları,3,1,0
amama,3,1,1
▁bitecek,3,1,0
askıya,3,1,0
▁ellerinde,3,1,0
▁karışma,3,1,0
▁odadan,3,1,0
▁görüşür,3,1,0
şır,3,1,1
▁cinsiyete,3,1,0
▁gama,3,1,1
▁non,3,0,0
▁hesaplaması,3,1,0
▁toksik,3,1,1
ülmüş,3,1,1
▁sürdü,3,1,0
▁devletlere,3,1,0
▁mühendislik,3,1,0
▁çözücü,3,1,0
▁işlerinin,3,1,1
arşi,3,1,0
▁değerlendiren,3,1,0
▁ispanyol,3,0,0
▁hamisi,3,1,0
▁noter,3,1,1
çil,3,1,1
ût,3,0,0
▁kötüdür,3,1,0
▁amatör,3,1,1
▁hadise,3,1,1
ref,3,0,0
nizden,3,1,1
hira,3,0,0
▁yada,3,1,0
▁ganimet,3,1,1
▁katliamı,3,1,0
▁oldular,3,1,0
rab,3,1,1
▁asır,3,1,1
▁dizinin,3,1,0
▁biraz,3,1,1
ğr,3,0,0
▁seferinde,3,1,0
ruk,3,0,0
viz,3,1,0
▁meşgul,3,1,1
▁yetmiş,3,1,1
▁beri,3,1,1
▁sıkıntı,3,1,1
▁kaz,3,1,1
fan,3,1,0
▁keser,3,1,1
▁affed,3,1,1
▁durma,3,1,1
▁katıldı,3,1,0
▁tanıtır,3,1,0
▁geçmektedir,3,1,0
▁savaşından,3,1,0
▁yağma,3,1,1
▁cahil,3,1,1
▁muhacirler,3,1,0
▁lisan,3,1,1
▁akıcı,3,1,0
▁miladi,3,1,1
▁hilal,3,1,1
▁yöne,3,1,0
bib,3,0,0
▁isterler,3,1,0
▁çeker,3,1,1
▁sınırını,3,1,0
▁dersleri,3,1,0
▁kapağında,3,1,0
▁aynen,3,1,1
▁sorma,3,1,0
▁edebilmek,3,1,0
▁yerindeki,3,1,0
▁sonundaki,3,1,0
ŋ,3,0,0
▁yaptırma,3,1,0
▁parlamentoda,3,1,0
wen,3,0,0
▁gebelik,3,1,0
▁büyüklüğünün,3,1,0
ān,3,0,0
hh,3,0,0
▁enfeksiyonu,3,1,0
▁kente,3,1,0
▁şişlik,3,1,0
tam,3,1,1
▁zamir,3,1,1
▁kayısı,3,1,1
ektomi,3,0,0
tarih,3,1,1
▁bilimler,3,1,0
▁yapmakla,3,1,0
▁kaydedilen,3,1,0
▁kış,3,1,1
▁göçmen,3,1,1
▁his,3,1,1
avut,3,1,1
amayacak,3,1,1
▁girişimlerde,3,1,0
▁bulunulması,3,1,0
▁merkeze,3,1,0
▁koyucu,3,1,0
▁taburcu,3,1,0
▁mistik,3,1,1
▁gidermek,3,1,0
▁komiser,3,1,1
▁anomali,3,1,1
▁seçime,3,1,0
▁bütçeli,3,1,0
▁denetleyici,3,1,0
oksan,3,1,0
▁sinek,3,1,1
▁sınırlarının,3,1,0
▁etkilendiği,3,1,0
▁kavuşması,3,1,0
▁kıvrıl,3,1,1
▁bireylerde,3,1,0
▁uygulayarak,3,1,0
▁müzakerelerin,3,1,0
▁aradığı,3,1,0
laus,3,0,0
▁eğriler,3,1,0
abileceğini,3,1,1
▁romandır,3,1,0
▁kanıtlar,3,1,0
▁norm,3,1,1
blo,3,0,0
▁suçluların,3,1,0
larsa,3,1,1
▁hızında,3,1,0
cıoğlu,3,0,0
▁otoritesini,3,1,0
▁vereme,3,1,0
▁fonksiyonunun,3,1,0
▁subjektif,3,1,1
tova,3,0,0
▁değişkendir,3,1,0
▁komitesinin,3,1,0
▁alabilmek,3,1,0
lanamayan,3,1,1
▁yazılımı,3,1,0
▁şifre,3,1,1
bec,3,0,0
lûk,3,0,0
▁komün,3,1,0
▁şairleri,3,1,0
yye,3,0,0
▁artrit,3,1,1
▁pars,3,1,1
▁medulla,3,0,0
▁serum,3,1,1
▁erişkin,3,1,1
▁atrofi,3,0,0
skleroz,3,1,1
▁drene,3,1,0
illo,3,0,0
ophilus,3,0,0
mega,3,1,1
▁biyopsi,3,1,1
▁sitoplazma,3,1,1
▁makrofajlar,3,0,0
▁tifo,3,1,1
▁öksürük,3,1,1
▁bronko,3,0,0
▁titreme,3,1,0
▁başvurduğu,3,1,0
▁bozukluk,3,1,0
lot,3,0,0
▁nodül,3,1,0
▁saptanan,3,1,0
▁enzim,3,1,1
ozin,3,1,0
pnöm,3,0,0
trans,3,1,1
asetil,3,0,0
non,3,0,0
▁pigment,3,1,1
camp,3,0,0
globulin,3,0,0
▁yıkımı,3,1,0
onia,3,0,0
miyo,3,0,0
▁medial,3,0,0
▁arkası,3,1,0
rug,3,0,0
▁proteinlerin,3,1,0
ichi,3,0,0
bacillus,3,0,0
▁asidi,3,1,0
apsid,3,0,0
▁sap,3,1,1
reus,3,0,0
▁sentezinde,3,1,0
▁sik,3,1,1
stat,3,1,1
bol,3,1,1
▁kataliz,3,1,1
pers,3,0,0
▁tarzları,3,1,0
▁ötürü,3,1,1
▁gelişmesinde,3,1,0
yumu,3,1,1
▁statüsünü,3,1,0
âzım,3,0,0
elles,3,0,0
▁yılındaki,3,1,0
ağan,3,1,0
▁intikal,3,1,1
▁girişimi,3,1,0
child,3,0,0
▁telsiz,3,1,1
inus,3,0,0
▁cha,3,0,0
▁sağlayıcıları,3,1,0
▁sahra,3,1,1
guchi,3,0,0
▁arkadaşları,3,1,0
▁kereste,3,1,1
▁menfaatleri,3,1,0
▁ayni,3,1,1
ė,3,0,0
▁oluşturmaktadır,3,1,0
▁nefret,3,1,1
▁makinaları,3,1,0
mda,3,1,1
▁zarf,3,1,1
▁yapraklar,3,1,0
▁grubudur,3,1,0
▁haçlı,3,1,0
▁doksan,3,1,1
▁haddi,3,1,0
▁korteks,3,1,1
bei,3,1,0
▁rönesans,3,0,0
bout,3,0,0
▁ödediği,3,1,0
▁paraya,3,1,0
staff,3,0,0
walk,3,0,0
tici,3,1,1
pc,3,0,0
group,3,0,0
▁dosyaların,3,1,0
▁ağının,3,1,0
▁yararlanarak,3,1,0
▁trip,3,0,0
▁pazarlarda,3,1,0
▁segment,3,0,0
▁öngörme,3,1,0
▁dezavantajları,3,1,0
▁sağlayama,3,1,0
▁dürbün,3,1,1
▁getirilmesini,3,1,0
likleri,3,1,1
▁dalgalanmaları,3,1,0
▁türünde,3,1,0
▁geçecek,3,1,0
ñ,3,0,0
ydu,3,1,1
▁şiirlerini,3,1,0
▁engelleyen,3,1,0
rahmi,3,0,0
zat,3,1,1
▁necip,3,1,1
▁isyanları,3,1,0
edebiyat,3,1,1
▁transferi,3,1,0
▁kavramına,3,1,0
▁doyum,3,1,1
▁sınırlıdır,3,1,0
▁sembolizm,3,1,1
▁perde,3,1,1
▁oyunundaki,3,1,0
▁alınmış,3,1,0
▁romanın,3,1,0
▁incelenir,3,1,0
poly,3,0,0
▁anten,3,1,1
▁indüksiyon,3,1,1
▁hatları,3,1,0
▁gerekmez,3,1,0
▁şaşkınlık,3,1,0
▁sınavlar,3,1,0
▁bakıma,3,1,0
kali,3,1,0
▁satıcılar,3,1,0
▁işlemdir,3,1,0
▁ettiğinde,3,1,0
▁projesinin,3,1,0
morf,3,0,0
▁şartlı,3,1,0
▁temelleri,3,1,0
ire,3,1,0
▁çekmesi,3,1,0
tung,3,0,0
▁tabir,3,1,1
▁meslektaşları,3,1,0
▁alışma,3,1,0
▁hızından,3,1,0
▁sözleşmesini,3,1,0
▁edileceği,3,1,0
▁düzlemde,3,1,0
▁romanında,3,1,0
ücü,3,1,1
mese,3,1,1
▁yaşar,3,1,1
▁yararlanması,3,1,0
üsü,3,1,0
kütle,3,1,1
▁eleştirmenler,3,1,0
▁eleştirmen,3,1,1
▁romanlarında,3,1,0
▁karşılaştığı,3,1,0
▁romantik,3,1,1
▁yorgun,3,1,1
▁affetme,3,1,0
▁doğruya,3,1,0
▁bitkisinin,3,1,0
çelik,3,1,1
▁kitabını,3,1,0
▁ispat,3,1,1
karşı,3,1,1
▁örtüsünün,3,1,0
▁fiyatını,3,1,0
▁bozulur,3,1,0
ig,3,0,0
▁şekillerini,3,1,0
cl,3,0,0
▁artarak,3,1,0
▁nutuk,3,1,1
▁okunmuştur,3,1,0
▁verisi,3,1,0
▁kumanda,3,1,1
▁bazında,3,1,0
▁değişime,3,1,0
▁özgürlükçü,3,1,0
▁aktarım,3,1,1
▁özgürlükleri,3,1,0
▁ebeveyn,3,1,1
▁ısısı,3,1,0
▁eko,3,0,0
▁parazitler,3,1,0
▁sureti,3,1,0
▁hazırlanma,3,1,0
worth,3,0,0
▁şube,3,1,1
seksüel,3,1,1
▁prosedürler,3,1,0
etti,3,1,0
▁ışıkları,2,1,1
▁bulunmadığını,2,1,0
▁evdeki,2,1,0
▁ezber,2,1,1
letme,2,1,1
▁odada,2,1,0
▁denizlerde,2,1,0
▁patlamalar,2,1,0
▁kaçınılmaz,2,1,0
▁maddelere,2,1,0
▁radyoaktif,2,1,1
▁çıkmasına,2,1,0
▁birliklere,2,1,0
mekanik,2,1,1
▁ajanı,2,1,0
▁maruziyet,2,0,0
▁tutulmalıdır,2,1,0
▁havaya,2,1,0
▁sakat,2,1,1
▁standartlarını,2,1,0
▁kasık,2,1,1
▁görülürler,2,1,0
▁nedenlerle,2,1,0
▁riskli,2,1,0
▁olacağına,2,1,0
▁işaretleri,2,1,0
▁dip,2,1,1
▁kaos,2,1,1
▁insandan,2,1,0
▁tahrip,2,1,1
▁bozar,2,1,1
▁oluşabilecek,2,1,0
üdür,2,1,1
leyebilir,2,1,1
▁kısır,2,1,1
▁difüzyon,2,0,0
▁mesafesi,2,1,0
▁planına,2,1,0
▁yollarına,2,1,0
▁bakteriyel,2,1,1
▁zehirlenmesi,2,1,0
▁bölgeyi,2,1,0
kurtarma,2,1,1
▁yapılmamaktadır,2,1,0
stone,2,0,0
▁parkı,2,1,0
▁devasa,2,1,1
▁göründüğü,2,1,0
tıkları,2,1,1
▁ziyarete,2,1,0
▁planlarını,2,1,0
▁yaşanacak,2,1,0
lanabilecek,2,1,1
▁mortalite,2,0,0
bid,2,1,1
▁dalgalar,2,1,0
▁dalgaların,2,1,0
▁kıyıya,2,1,0
▁çarpma,2,1,1
▁kazanın,2,1,0
▁sırf,2,1,1
▁götürül,2,1,0
▁belirt,2,1,1
▁yahut,2,1,1
▁yerlerine,2,1,0
▁işlere,2,1,1
sürekli,2,1,1
▁tanımlanabil,2,1,0
uro,2,0,0
▁renkler,2,1,0
▁levhası,2,1,0
▁bölgesindeki,2,1,0
▁güvenliğinin,2,1,0
▁yakalanması,2,1,0
▁şebekesi,2,1,0
▁sızan,2,1,0
▁kıyılarında,2,1,0
▁derinliklerinde,2,1,0
▁meteor,2,1,1
▁şahit,2,1,1
▁makbul,2,1,1
▁duyuru,2,1,1
▁yangının,2,1,0
▁odun,2,1,1
▁dallar,2,1,0
▁ağaçları,2,1,0
▁psikologlar,2,1,0
▁ebeveynler,2,1,0
▁ileride,2,1,0
▁kaybının,2,1,0
▁depreminden,2,1,0
ima,2,1,1
riya,2,1,1
▁vermemesi,2,1,0
▁sınıfında,2,1,0
cin,2,1,1
▁yalıtkan,2,1,1
▁buzullar,2,1,0
▁atmosfere,2,1,0
▁düşürmüş,2,1,0
▁ölüme,2,1,0
▁katları,2,1,0
▁tepelerin,2,1,0
▁kaynağında,2,1,0
▁dönüşümlü,2,1,0
▁görülebilen,2,1,0
▁suların,2,1,1
▁kükürt,2,1,1
▁üniforma,2,1,1
▁günler,2,1,0
▁sonuçlanır,2,1,0
bilir,2,1,0
hon,2,0,0
▁çıkarıldı,2,1,0
▁seferberlik,2,1,0
▁depremden,2,1,0
▁başlatıl,2,1,0
madı,2,1,1
▁kargaşa,2,1,1
pak,2,1,1
▁kasırga,2,1,1
▁enerjisinin,2,1,0
▁klima,2,1,1
toloji,2,0,0
▁başlandığı,2,1,0
▁görevlendirme,2,1,0
▁projesini,2,1,0
▁kadran,2,1,1
▁dinamo,2,1,1
▁spontan,2,0,0
▁harcanma,2,1,0
▁müzelerde,2,1,0
▁saklanan,2,1,0
▁asma,2,1,1
▁engellemeye,2,1,0
▁yangından,2,1,0
▁oluşturulacak,2,1,0
şek,2,1,1
▁hücrelerinin,2,1,0
▁dokular,2,1,0
▁bloke,2,1,1
▁imkan,2,1,1
▁büyüklüğe,2,1,0
▁detayları,2,1,0
▁katmanları,2,1,0
lüğünü,2,1,1
▁yaşamaktadır,2,1,0
▁derecelik,2,1,0
▁metallerin,2,1,0
▁girdikleri,2,1,0
▁reaksiyon,2,1,1
▁görüşmelerde,2,1,0
hayır,2,1,1
▁sormak,2,1,0
▁başarmak,2,1,0
hedeflenmektedir,2,1,0
▁verdiğimiz,2,1,0
▁yangını,2,1,0
▁insanoğlunun,2,1,0
▁uğratan,2,1,0
▁fabrikada,2,1,0
▁sızıntısı,2,1,0
▁yaşamını,2,1,0
▁binden,2,1,1
bang,2,1,1
▁oluşumların,2,1,0
▁adlarıyla,2,1,0
▁dönüştü,2,1,0
▁göstermesine,2,1,0
ılacağı,2,1,1
▁kenti,2,1,0
▁senaryo,2,1,1
▁teşkilatlanma,2,1,0
▁denilmektedir,2,1,0
▁barındıran,2,1,0
▁toplantıya,2,1,0
▁rastlanır,2,1,0
▁azaltmaya,2,1,0
▁konusuna,2,1,0
▁dönebil,2,1,0
▁dalgaları,2,1,0
▁mümkünse,2,1,0
▁kitaplardan,2,1,0
▁zorlaştır,2,1,0
▁ibaret,2,1,1
▁tabu,2,1,1
▁enerjiyi,2,1,0
▁sistemlere,2,1,0
aktör,2,1,1
▁aranma,2,1,0
▁rahatsızlık,2,1,0
▁protez,2,1,1
▁arttırıl,2,1,0
▁dökümü,2,1,0
rülmesi,2,0,0
▁kaçak,2,1,1
▁noktalarından,2,1,0
▁soruların,2,1,0
▁eğitici,2,1,0
▁fazlalığı,2,1,0
▁hipoglisemi,2,1,1
gör,2,1,1
▁kaybolan,2,1,0
▁sonundan,2,1,0
▁kümül,2,0,0
onim,2,1,0
▁silindir,2,1,1
▁yıkıcı,2,1,0
▁videonun,2,1,0
▁kurtarmak,2,1,0
▁sentezleme,2,1,0
ampa,2,0,0
▁tüp,2,1,1
raş,2,0,0
▁radyolojik,2,0,0
▁parsel,2,1,1
▁vücudu,2,1,0
▁yüzme,2,1,1
▁kurtarıcı,2,1,0
▁uygulayacağı,2,1,0
▁saçı,2,1,1
▁çekerek,2,1,0
▁tutunma,2,1,0
▁yeteneklerini,2,1,0
▁planını,2,1,0
liklerini,2,1,1
▁pozisyonunu,2,1,0
▁düşmeye,2,1,0
▁doygun,2,1,1
▁önemse,2,1,1
▁yanlışlıkla,2,1,0
▁metil,2,1,1
▁binlerce,2,1,1
▁kiriş,2,1,1
▁tasarlanan,2,1,0
▁atıfta,2,1,0
görev,2,1,1
▁sayılmaktadır,2,1,0
▁siteler,2,1,0
▁sevkiyat,2,1,1
▁kazanımları,2,1,0
▁sinemasının,2,1,0
nie,2,0,0
landıkları,2,1,1
▁açılmasına,2,1,0
▁niteliklerini,2,1,0
▁programlarını,2,1,0
▁kolaylaştıran,2,1,0
▁çekmektedir,2,1,0
▁kültürlü,2,1,0
▁sahiplerine,2,1,0
▁maaşı,2,1,0
▁kümeler,2,1,0
shin,2,0,0
oliz,2,1,0
serve,2,0,0
food,2,0,0
▁free,2,0,0
type,2,0,0
toria,2,0,0
teria,2,0,0
▁unvanlar,2,1,0
▁tablet,2,1,1
▁nişan,2,1,1
▁mansur,2,0,0
▁ibret,2,1,1
▁kaybolması,2,1,0
▁insanlığa,2,1,0
▁denetimine,2,1,0
▁oyu,2,1,0
▁ihanet,2,1,1
▁bölgedeki,2,1,0
tia,2,1,0
kov,2,1,1
uştur,2,1,1
▁istatistikleri,2,1,0
rız,2,1,1
▁dokümantasyon,2,1,1
▁köşk,2,1,1
▁lenfositler,2,1,0
▁uzar,2,1,0
tılmış,2,1,1
▁skor,2,1,1
▁zayıflık,2,1,0
▁patika,2,1,1
basi,2,1,0
▁alındı,2,1,1
▁hükümlü,2,1,0
▁proteinler,2,1,0
▁mecliste,2,1,0
▁giyilebilir,2,1,0
▁kamp,2,1,1
▁benimsemiş,2,1,0
▁dürtü,2,1,1
▁geliştirilir,2,1,0
▁toplantılarında,2,1,0
▁temsilen,2,1,1
▁toplantılarda,2,1,0
▁toplantılara,2,1,0
▁üyesinin,2,1,0
▁cc,2,0,0
spi,2,0,0
▁super,2,1,0
▁boşlukları,2,1,0
usu,2,1,0
▁piano,2,0,0
works,2,0,0
▁gazetecilik,2,1,0
▁tarafsızlığı,2,1,0
▁bıçağı,2,1,0
▁sokağı,2,1,0
▁tadında,2,1,0
laştırır,2,1,1
▁mahalleleri,2,1,0
▁şahıslar,2,1,0
▁haiz,2,1,1
▁sloganlar,2,1,0
▁buluştu,2,1,0
lendirerek,2,1,1
▁sanatçıların,2,1,0
▁yarat,2,1,1
▁yönlendirmesi,2,1,0
lendirilmiştir,2,1,1
▁başlamıştı,2,1,0
▁konuşmayı,2,1,0
▁uygulamış,2,1,0
▁incelemiştir,2,1,0
laştırmıştır,2,1,1
▁kohort,2,0,0
▁projelerinden,2,1,0
▁truva,2,0,0
bağı,2,1,1
kendi,2,1,1
ticum,2,1,0
▁enfekte,2,0,0
▁multi,2,0,0
▁gidebilme,2,1,0
▁üstlenme,2,1,0
▁medikal,2,1,1
ila,2,1,0
▁ihtisas,2,1,1
▁davaları,2,1,0
▁yoklama,2,1,0
kub,2,1,1
▁girişilen,2,1,0
▁halifeliği,2,1,0
▁uy,2,1,1
laşım,2,1,1
▁sarayın,2,1,0
▁merasim,2,1,1
▁önceleri,2,1,0
▁piyasasına,2,1,0
▁çalınması,2,1,0
▁matbaacı,2,1,0
bayev,2,0,0
yok,2,1,1
▁hataların,2,1,0
ym,2,0,0
phe,2,0,0
andros,2,0,0
▁perdeye,2,1,0
▁görüntüsünü,2,1,0
▁elektriksel,2,1,0
▁yarımada,2,1,1
▁yağlar,2,1,0
▁short,2,0,0
▁start,2,1,1
▁konuşmaya,2,1,0
▁başlarken,2,1,0
▁ikamet,2,1,1
▁yazıların,2,1,0
▁dergiler,2,1,0
▁sınıfını,2,1,0
▁edemez,2,1,0
▁jinekoloji,2,1,1
▁sonlarından,2,1,0
▁girmeye,2,1,0
▁mutfağında,2,1,0
▁mutfağı,2,1,0
gedik,2,1,1
▁göstermez,2,1,0
▁muz,2,1,1
▁şeftali,2,1,1
▁kürtaj,2,1,1
▁ölme,2,1,0
▁ılıman,2,1,1
▁kakao,2,1,1
▁düzeltmesi,2,1,0
▁meyveler,2,1,0
▁piramidin,2,1,0
▁soğutucu,2,1,0
▁yoğuş,2,1,0
▁valf,2,1,1
▁yozgat,2,0,0
ua,2,0,0
▁üstlendi,2,1,0
▁satanlar,2,1,0
▁davranan,2,1,0
▁bilgilerinin,2,1,0
ilmektedir,2,1,1
pop,2,1,1
cülüğü,2,1,1
▁anaerobik,2,1,1
▁aerobik,2,1,1
▁lipo,2,0,0
▁seçimle,2,1,0
▁konunun,2,1,0
▁tabut,2,1,1
▁bayrağı,2,1,0
▁kızar,2,1,1
▁giyen,2,1,0
▁sanatçıları,2,1,0
▁projeler,2,1,0
eci,2,0,0
rgan,2,0,0
bostan,2,1,1
bör,2,0,0
▁güvenini,2,1,0
▁genişletmek,2,1,0
▁depolandığı,2,1,0
▁galon,2,1,1
▁gay,2,1,1
▁öğrencilerden,2,1,0
şeker,2,1,1
▁etmeli,2,1,0
▁işlevsiz,2,1,0
▁yerdir,2,1,0
▁gerektiğine,2,1,0
▁güçlendirir,2,1,0
▁kolaydır,2,1,0
▁pekiştir,2,1,0
▁sihirli,2,1,0
▁hazinesi,2,1,0
▁civ,2,0,0
▁kapama,2,1,1
▁uyarlanmış,2,1,0
zak,2,0,0
▁reşit,2,1,1
▁duyurmak,2,1,0
▁kasten,2,1,1
▁suçundan,2,1,0
lanabilen,2,1,1
▁kıyaslama,2,1,0
▁anıları,2,1,0
▁unutulma,2,1,0
▁hayatının,2,1,0
▁kıtalar,2,1,0
▁ordusunun,2,1,0
▁magnezyum,2,1,1
▁çinko,2,1,1
▁kapatılmasına,2,1,0
▁civil,2,0,0
▁peyniri,2,1,0
▁verilerinin,2,1,0
▁insancıl,2,1,1
lenebileceği,2,1,1
▁dengeyi,2,1,0
▁balgam,2,1,1
▁yapabilirler,2,1,0
▁yayınlandığı,2,1,0
lediği,2,1,1
▁anısına,2,1,0
som,2,1,1
annon,2,0,0
▁tarzını,2,1,0
▁değiştir,2,1,0
▁içermeyen,2,1,0
▁göndererek,2,1,0
▁isimlendirilen,2,1,0
▁dönüşünde,2,1,0
▁yıktır,2,1,0
▁otomobilin,2,1,0
▁izlemiştir,2,1,0
▁durdurul,2,1,0
amamıştır,2,1,1
▁rastlanan,2,1,0
nızı,2,1,1
▁çalışarak,2,1,0
▁hatalar,2,1,0
▁idam,2,1,1
▁birimlere,2,1,0
σ,2,0,0
▁inancın,2,1,0
▁mekanizmalar,2,1,0
▁kült,2,1,1
▁adresi,2,1,0
▁meralar,2,1,0
alıcı,2,1,1
▁istilacı,2,1,0
▁futbolcuların,2,1,0
▁hususunda,2,1,0
▁seyretme,2,1,0
yabancı,2,1,1
▁şartlarda,2,1,0
▁pahalı,2,1,1
▁ihracatçı,2,1,0
▁ödeyeceği,2,1,0
▁stop,2,1,1
▁oranıyla,2,1,0
▁kazanmasına,2,1,0
▁teorisyenleri,2,1,0
▁hükmetme,2,1,0
bilimsel,2,1,1
▁konsül,2,1,1
ılınca,2,1,1
▁çekil,2,1,1
▁kesintileri,2,1,0
▁protesto,2,1,1
▁hekimliği,2,1,0
▁itibarı,2,1,0
▁ünlüsü,2,1,0
▁sorulara,2,1,0
▁arayan,2,1,0
▁benimsendi,2,1,0
▁hiyerarşisi,2,1,0
▁başarısızlığın,2,1,0
▁edileme,2,1,0
▁ceylan,2,1,1
▁fener,2,1,1
▁göstererek,2,1,0
▁avantajlı,2,1,0
▁gelmemiş,2,1,0
ırken,2,1,1
▁açılardan,2,1,0
▁desteğine,2,1,0
▁ağını,2,1,0
▁kaydedil,2,1,0
▁arketip,2,0,0
▁kurtar,2,1,1
▁geçerliliğini,2,1,0
▁çizilir,2,1,0
▁artırmayı,2,1,0
vus,2,0,0
felek,2,1,1
▁ayrılmadan,2,1,0
kâf,2,0,0
▁ateizm,2,1,1
▁vefat,2,1,1
▁tamamlandığı,2,1,0
▁genital,2,1,1
▁uzlaşı,2,1,1
lanırken,2,1,1
▁faks,2,1,1
▁telefonun,2,1,0
▁izlemesi,2,1,0
▁takipçi,2,1,0
▁sorunlu,2,1,0
▁düşüncesiyle,2,1,0
▁biçimini,2,1,0
▁ödemeye,2,1,0
▁almama,2,1,0
▁izlenerek,2,1,0
▁alıştırma,2,1,1
▁sonlarına,2,1,0
▁caydırıcı,2,1,0
doz,2,1,1
lığında,2,1,1
▁komite,2,1,1
▁dokuların,2,1,0
▁verilmek,2,1,0
▁doldurmuş,2,1,0
▁kayın,2,1,1
▁adlarının,2,1,0
▁portre,2,1,1
▁cezalandırma,2,1,0
hiçbir,2,1,1
▁kiralanmış,2,1,0
▁artırmış,2,1,0
▁ivme,2,1,1
▁gruplarla,2,1,0
▁nesir,2,1,1
▁tanrısı,2,1,0
▁girme,2,1,0
▁yollarını,2,1,0
▁rahatlama,2,1,0
▁dinleyicilerin,2,1,0
▁tutul,2,1,0
▁türev,2,1,1
▁makamları,2,1,0
▁nota,2,1,1
▁imzalı,2,1,0
psikoloji,2,1,1
▁modellerinin,2,1,0
▁gelişmemiş,2,1,0
▁ilgilenmesi,2,1,0
küme,2,1,1
▁sunucuları,2,1,0
▁medeniyetin,2,1,0
▁etkenlerden,2,1,0
▁mezheplerin,2,1,0
▁gayretleri,2,1,0
▁ölçeğinde,2,1,0
▁yaptırımlar,2,1,0
▁haberdar,2,1,1
lsa,2,1,1
▁ayrılmasını,2,1,0
▁elbise,2,1,1
▁gücünden,2,1,0
▁dünyadan,2,1,0
▁yorumlaması,2,1,0
dık,2,1,1
▁yazarlardan,2,1,0
▁sürmektedir,2,1,0
yama,2,1,1
▁spiral,2,1,1
▁yazılarında,2,1,0
▁edinilen,2,1,0
elektronik,2,1,1
veri,2,1,1
▁listeleri,2,1,0
lanmasıyla,2,1,1
▁ölçülme,2,1,0
▁karşılaşıl,2,1,0
▁tamamına,2,1,0
▁temsilcilerinin,2,1,0
değiştirilmiştir,2,1,0
▁hastanesinde,2,1,0
▁görevinin,2,1,0
▁yakınlarında,2,1,0
▁eksiksiz,2,1,0
▁mektubu,2,1,0
▁kanıtı,2,1,0
▁kağıdı,2,1,0
cüler,2,1,1
▁revize,2,1,1
▁mahsus,2,1,1
▁bulunduğunu,2,1,0
▁vermekten,2,1,0
▁çevrimiçi,2,1,1
▁kitaplarının,2,1,0
▁olguları,2,1,0
▁kalkar,2,1,0
▁çoğunun,2,1,0
▁düzenleyip,2,1,0
▁yönetecek,2,1,0
▁transferini,2,1,0
▁almanın,2,1,0
▁yılının,2,1,0
urt,2,1,0
▁medeniyet,2,1,1
▁değerlendiriyor,2,1,0
▁kozmopolit,2,1,1
▁stil,2,1,1
▁yapanların,2,1,0
▁beyne,2,1,0
▁kubbe,2,1,1
ala,2,1,1
kalp,2,1,1
▁bağlamak,2,1,0
▁bilmez,2,1,0
ünden,2,1,1
▁cihad,2,1,1
▁cihat,2,1,1
▁girip,2,1,0
▁yaklaşmış,2,1,0
▁yıkan,2,1,0
▁kefe,2,1,1
lenmesine,2,1,1
▁konulu,2,1,0
▁cömert,2,1,1
rac,2,0,0
makla,2,1,1
▁çıkınca,2,1,0
▁oturması,2,1,0
▁ezan,2,1,1
▁okunması,2,1,0
▁tutulduğu,2,1,0
▁yarısından,2,1,0
▁sabahı,2,1,0
illet,2,1,1
▁peygamberin,2,1,0
▁inanış,2,1,0
âlet,2,0,0
<0xA6>,2,0,0
ز,2,0,0
ون,2,0,0
▁olmalarını,2,1,0
▁kadardır,2,1,0
▁mücevher,2,1,1
sap,2,1,1
ıyorsa,2,1,1
zik,2,0,0
▁yalvar,2,1,1
▁kısık,2,1,1
▁zannedil,2,1,0
▁çelişkili,2,1,0
abad,2,1,1
bali,2,1,0
▁kıble,2,1,1
▁itiraf,2,1,1
disi,2,0,0
▁ahkam,2,1,1
beri,2,1,1
memiştir,2,1,1
meyen,2,1,1
▁yüzünü,2,1,0
▁yeryüzünde,2,1,0
ûd,2,0,0
▁dolaş,2,1,1
kot,2,1,1
▁çıkmış,2,1,1
▁kıraat,2,1,1
▁öğrenince,2,1,0
▁caiz,2,1,1
eğin,2,1,1
ığı,2,1,1
▁alaca,2,1,1
▁dolgu,2,1,1
▁sürmek,2,1,0
ema,2,1,0
gizli,2,1,1
vaş,2,0,0
▁harfleri,2,1,0
▁dizilmiş,2,1,0
▁mânâ,2,0,0
▁haham,2,1,1
▁sinagog,2,1,1
âî,2,0,0
▁asırlar,2,1,0
ebe,2,1,1
▁günahı,2,1,0
▁cehenneme,2,1,0
▁cennete,2,1,0
▁aksam,2,1,1
▁yapısından,2,1,0
▁kıy,2,1,1
leyiş,2,1,1
▁ayetlerin,2,1,0
▁petr,2,1,0
arius,2,0,0
kötü,2,1,1
pençe,2,1,1
▁lokma,2,1,1
▁yemeye,2,1,1
▁yiye,2,0,0
▁hocası,2,1,0
▁bozulan,2,1,0
▁başkasının,2,1,0
▁mezhebi,2,1,0
▁inen,2,1,1
▁kültürler,2,1,0
▁jest,2,1,1
▁uzağa,2,1,0
▁kapıya,2,1,0
▁yaşandığını,2,1,0
▁rahatlık,2,1,0
emir,2,1,1
▁kutlama,2,1,0
yom,2,1,1
▁çekilmeye,2,1,0
▁şerh,2,1,1
▁faal,2,1,1
yız,2,1,1
▁içeriklerin,2,1,0
cem,2,1,1
üf,2,0,0
zır,2,0,0
▁bağlanmıştır,2,1,0
▁arınma,2,1,0
▁şeytan,2,1,1
▁uzaklaşma,2,1,0
▁mutasavvıf,2,1,1
fek,2,1,1
▁evlenmek,2,1,0
▁kılmıştır,2,1,0
hama,2,1,0
▁beklemek,2,1,0
▁içten,2,1,1
▁itikad,2,1,1
▁mezhepler,2,1,0
beli,2,1,0
▁güzellik,2,1,0
labilir,2,1,1
▁iblis,2,1,1
▁topraktan,2,1,0
▁yaratıldı,2,1,0
▁düşmanlık,2,1,0
▁bulduğu,2,1,0
▁ümit,2,1,1
▁vekalet,2,1,1
▁tarikatın,2,1,0
uddin,2,1,0
▁dilinden,2,1,0
▁cesaret,2,1,1
dul,2,1,1
▁aciz,2,1,1
▁etmemiştir,2,1,0
▁okumak,2,1,0
▁köşesinde,2,1,0
▁inanılır,2,1,0
▁bağlanmak,2,1,0
tivit,2,0,0
▁binanın,2,1,0
▁ibarettir,2,1,0
▁sabrı,2,1,0
hav,2,1,1
▁bölümüdür,2,1,0
▁dilden,2,1,0
▁sadaka,2,1,1
▁hayırlı,2,1,1
▁kalacağı,2,1,0
▁lanet,2,1,1
lemiş,2,1,1
▁çağında,2,1,0
ğında,2,0,0
mamıştır,2,1,1
lendirilebilir,2,1,1
▁kitabından,2,1,0
▁onayıyla,2,1,0
seki,2,1,1
▁şifa,2,1,1
▁aylar,2,1,0
rece,2,1,0
▁muharrem,2,1,1
▁ramazan,2,1,1
▁açıklayıcı,2,1,0
▁bilgisinin,2,1,0
▁ismidir,2,0,0
▁arındırma,2,1,0
▁basar,2,1,0
dikçe,2,1,1
▁vücudunu,2,1,0
▁ömrünü,2,0,0
▁önemsiz,2,1,0
▁özgürce,2,1,0
▁minyatür,2,1,1
▁girmiş,2,1,0
▁tabakaları,2,1,0
▁tabakasının,2,1,0
▁dengesizliği,2,1,0
▁sanığın,2,1,0
▁kaçma,2,1,0
▁sokarak,2,1,0
ekonomi,2,1,1
▁sağlığına,2,1,0
▁kısıtlamalar,2,1,0
▁kotası,2,1,0
▁aksesuarlar,2,1,0
ılmış,2,1,1
▁kocaman,2,1,1
▁metinleri,2,1,0
▁konumlanmış,2,1,0
▁şehrin,2,0,0
▁arkasındaki,2,1,0
▁alışkanlığı,2,1,0
hof,2,0,0
gru,2,0,0
nig,2,0,0
▁kdv,2,0,0
▁mücadelede,2,1,0
▁tesiri,2,1,0
aca,2,1,0
mba,2,0,0
▁yoğur,2,1,1
▁ifadesinin,2,1,0
usa,2,1,0
terek,2,1,1
▁tasfiyesi,2,1,0
▁piknik,2,1,1
▁davasında,2,1,0
▁hedeflerine,2,1,0
▁ölçüler,2,1,0
▁emirlik,2,1,0
▁çalıştıran,2,1,0
▁edebiliriz,2,1,0
▁etimoloji,2,1,1
▁koruması,2,1,0
▁gelişkin,2,1,1
▁kaldırması,2,1,0
▁tasarladığı,2,1,0
▁müdürlük,2,1,0
eks,2,1,0
▁sahi,2,1,1
▁izlenir,2,1,0
▁binyıl,2,1,1
▁müteahhit,2,1,1
otrop,2,0,0
▁kuduz,2,1,1
▁boşaltma,2,1,0
▁düzenlenme,2,1,0
lerce,2,1,1
▁adayları,2,1,0
▁sayımına,2,1,0
yazar,2,1,1
tılması,2,1,1
ʻ,2,0,0
▁ilişkilerine,2,1,0
▁beslenmesi,2,1,0
▁uygulamalara,2,1,0
▁araçlarına,2,0,0
▁koymaktadır,2,1,0
▁önünü,2,1,0
▁çarpıtma,2,1,0
▁sınıftan,2,1,0
▁geliştir,2,1,1
alt,2,1,1
▁doğrulayan,2,1,0
ilip,2,1,1
▁türbe,2,1,1
▁ölçülür,2,1,0
all,2,1,0
nut,2,0,0
▁kadınla,2,1,0
▁erdiren,2,1,0
▁kapıların,2,1,0
▁kişidir,2,1,0
▁alınmaya,2,1,0
▁ödey,2,1,0
▁açısıyla,2,1,0
▁kadını,2,1,0
▁reddetmek,2,1,0
▁taneli,2,1,0
▁geceleyin,2,1,1
▁otoyol,2,1,1
▁motorun,2,1,0
▁bitmesine,2,1,0
▁cüzdanı,2,1,0
▁ettirmesi,2,1,0
▁dökme,2,1,1
▁yüzeysel,2,1,1
▁devresinde,2,1,0
jik,2,0,0
▁aşağıya,2,1,0
▁mola,2,1,1
▁edilmeli,2,1,0
iyot,2,1,1
▁sürüklenme,2,1,0
çö,2,0,0
▁jant,2,1,1
▁gevşetil,2,1,0
▁kıvılcım,2,1,1
▁nazaran,2,1,1
▁hayati,2,1,1
▁uyarılma,2,1,0
▁kürek,2,1,1
▁engelleyerek,2,1,0
▁parçaların,2,1,0
▁durmuş,2,1,1
▁sürücüleri,2,1,0
▁çıkarken,2,1,0
▁etrafını,2,1,0
▁omurga,2,1,1
▁dökülmesi,2,1,0
▁enerjisini,2,1,0
▁parmakları,2,1,0
▁distribütör,2,1,1
▁kondansatör,2,1,1
▁insanlarda,2,1,0
latma,2,1,1
▁ettirilmesi,2,1,0
▁içki,2,1,1
▁devirde,2,1,0
▁değiştirilir,2,1,0
▁yokuş,2,1,1
▁inerken,2,1,0
▁yaptırmak,2,1,0
▁saklı,2,1,1
▁karayolları,2,1,0
▁çıkarılır,2,1,0
▁cismin,2,0,0
▁dışarıda,2,1,0
▁temizlenmesi,2,1,0
▁lastikler,2,1,0
▁şişir,2,1,1
▁sürüş,2,1,0
▁eğilme,2,1,0
▁aksine,2,1,1
▁seyreden,2,1,0
▁önündeki,2,1,0
▁sokma,2,1,0
▁sarsıntı,2,1,1
▁kendimizi,2,1,0
▁durumla,2,1,0
▁ömür,2,1,1
▁bilincini,2,1,0
▁kilolu,2,1,0
▁seviyede,2,1,0
▁dağılmasına,2,1,0
▁paniğe,2,1,0
▁kapılma,2,1,0
▁canına,2,1,1
▁ateşleme,2,1,0
▁atmak,2,1,0
▁kontrolsüz,2,1,0
▁soldan,2,1,0
▁karışım,2,1,1
▁hafıza,2,1,1
▁cinsine,2,1,0
▁sınırlamaları,2,1,0
▁kaybını,2,1,0
▁pozisyonda,2,1,0
▁bacaklar,2,1,0
▁otur,2,1,1
ulur,2,1,1
▁soğukkanlı,2,1,1
▁bulunmalıdır,2,1,0
▁pompa,2,1,1
▁parlak,2,1,1
▁tarzda,2,1,0
▁saatlerde,2,1,0
lmaması,2,1,1
▁pedal,2,1,1
▁başını,2,1,0
▁erdirme,2,1,0
▁hareketlerine,2,1,0
▁ihlali,2,1,0
▁yönden,2,1,0
▁seviyesinden,2,1,0
▁korumaya,2,1,0
▁yatakları,2,1,0
▁mide,2,1,1
▁oturur,2,1,0
▁oluşumunun,2,1,0
▁sürdürmesi,2,1,0
▁kontrolünde,2,1,0
▁alaycı,2,1,0
▁tarzının,2,1,0
▁tüketiminin,2,1,0
▁yaşamının,2,1,0
▁demokratikleşme,2,1,0
▁loca,2,1,1
▁renge,2,1,0
▁stat,2,1,1
▁gerilimi,2,1,0
▁seyri,2,0,0
▁sokak,2,1,1
▁hidroelektrik,2,1,1
▁faz,2,1,1
▁fazlı,2,1,0
ciliğe,2,1,1
▁memurların,2,1,0
▁ulaşama,2,1,0
▁etmekte,2,1,0
▁görevine,2,1,0
▁üstlenir,2,1,0
▁mimarisinin,2,1,0
▁tanrıça,2,1,1
quo,2,0,0
▁dolmen,2,1,1
▁dedektör,2,1,1
▁tesislerinde,2,1,0
▁kullanılmamalı,2,1,0
▁etüt,2,1,1
▁otantik,2,1,1
▁krallıkları,2,1,0
▁kavimlerin,2,1,0
▁fiber,2,1,1
▁poliüretan,2,1,1
cıklar,2,1,1
▁yansı,2,1,1
▁ozon,2,1,1
▁azot,2,1,1
oksit,2,1,1
▁akarsu,2,1,1
▁addır,2,1,0
▁aşmak,2,1,0
▁deneyimleme,2,1,0
▁yaşanır,2,1,0
▁elmas,2,1,1
▁sözcüğünü,2,1,0
ckel,2,0,0
more,2,1,0
use,2,1,0
ough,2,0,0
▁görünmesi,2,1,0
▁silis,2,1,1
▁tüketen,2,1,0
▁santrallerin,2,1,0
blast,2,0,0
▁prensipler,2,1,0
▁adları,2,1,0
▁unvanları,2,1,0
▁fırça,2,1,1
▁anketler,2,1,0
▁başarısının,2,1,0
▁izlendiği,2,1,0
carlo,2,0,0
▁yalıtım,2,1,1
▁giysileri,2,1,0
▁ailesine,2,1,0
▁mağaralar,2,1,0
▁yeteri,2,1,0
▁bulur,2,1,0
▁olunma,2,1,0
▁ekipmanı,2,1,0
▁dışkı,2,1,1
▁sayım,2,1,1
bunun,2,1,0
▁yapımını,2,1,0
bun,2,1,1
yt,2,0,0
▁canlandırılması,2,1,0
▁bölgesinden,2,1,0
▁formatlarında,2,1,0
lac,2,0,0
▁çare,2,1,1
ulla,2,0,0
▁böcekler,2,1,0
▁ölümünden,2,1,0
▁gazetesinin,2,1,0
▁başyazar,2,1,1
▁estetiği,2,1,0
▁soluklu,2,1,0
▁aletleri,2,1,0
▁erectus,2,0,0
▁getirilmesiyle,2,1,0
▁maddesine,2,1,0
▁nazar,2,1,1
üslü,2,1,0
rav,2,0,0
endi,2,1,1
▁dipnot,2,1,1
▁vermeme,2,1,0
▁teyit,2,1,1
nükleotid,2,1,1
▁uzunluğunda,2,1,0
▁bölgelerin,2,1,0
▁görüntülenmesi,2,1,0
▁konuşulma,2,1,0
night,2,0,0
▁kazasının,2,1,0
▁çıkılan,2,1,0
▁görülebilecek,2,1,0
▁tutuklu,2,1,1
▁ayırıcı,2,1,0
örü,2,1,1
▁bağımsızlığının,2,1,0
kaba,2,1,1
▁taraftarlarının,2,1,0
▁parçalar,2,1,0
sizdir,2,1,1
▁eserlerde,2,1,0
ering,2,0,0
▁büfe,2,1,1
▁pozisyona,2,1,0
▁rotasyon,2,1,1
▁zenginleştirme,2,1,0
▁faturası,2,1,0
▁edilirken,2,1,0
▁atıl,2,1,1
▁bölümlerin,2,1,0
▁üçer,2,1,0
▁sokakları,2,1,0
▁belirlemiş,2,1,0
▁fauna,2,1,1
▁görünüş,2,1,1
▁yörede,2,1,0
▁montaj,2,1,1
hümanizm,2,1,1
▁yabancılara,2,1,0
▁iyidir,2,1,0
▁saflık,2,1,0
▁aristokrat,2,1,1
bap,2,1,1
▁şeffaflığı,2,1,0
▁kitabının,2,1,0
▁metinlerde,2,1,0
▁düşünceyi,2,1,0
▁harflerin,2,1,0
▁hamur,2,1,1
▁belleğin,2,1,0
▁öğesi,2,1,0
cum,2,1,1
▁kriter,2,1,1
▁kadrolarında,2,1,0
▁yetkilileri,2,1,0
▁eğlendirme,2,1,0
▁kararnamesi,2,1,0
▁arkadaşı,2,1,0
▁ünvan,2,1,1
▁diyet,2,1,1
dou,2,1,0
▁ipotek,2,1,1
▁reformlar,2,1,0
▁kayıtlarını,2,1,0
çocuk,2,1,1
▁olmamasına,2,1,0
nell,2,0,0
▁black,2,0,0
▁sütün,2,1,0
▁kitlesine,2,1,0
▁oluşturmasına,2,1,0
▁parayla,2,1,0
▁kıldı,2,1,0
▁yakınlarındaki,2,1,0
▁küs,2,1,1
▁vadisinde,2,1,0
▁dokuzuncu,2,1,0
comb,2,0,0
▁almadığı,2,1,0
▁kullanılmaması,2,1,0
kça,2,0,0
▁yansıtmak,2,1,0
▁mezar,2,1,1
▁firavun,2,1,1
ses,2,1,1
▁yansıyan,2,1,0
▁terimleri,2,1,0
▁tasarlar,2,1,0
boğaz,2,1,1
▁testosteron,2,1,1
▁anatomik,2,1,1
▁vilayet,2,1,1
▁deneyimlerini,2,1,0
▁kalıtım,2,1,1
▁hastalığa,2,1,0
▁organizma,2,1,1
▁lezyon,2,1,1
▁dönüşümünü,2,1,0
leyin,2,1,1
▁evliliğe,2,1,0
▁şehirlerden,2,1,0
▁batman,2,1,0
tanrı,2,1,1
oria,2,0,0
▁kapanması,2,1,0
church,2,0,0
ill,2,1,0
▁katılımıyla,2,1,0
▁üretilmiştir,2,1,0
▁olayıdır,2,1,0
▁huzurlu,2,1,0
▁müşterisi,2,1,0
▁ağrılı,2,1,0
sefal,2,1,0
kulak,2,1,1
▁yüksel,2,1,1
▁kadına,2,1,0
▁ego,2,1,1
laştıran,2,1,1
yalı,2,1,1
▁çabalarını,2,1,0
▁köylere,2,1,0
▁kese,2,1,1
▁açtı,2,1,0
▁keskin,2,1,1
cik,2,1,1
uli,2,0,0
fiks,2,1,1
cs,2,0,0
çevre,2,1,1
▁çelişme,2,1,0
▁sosyoekonomik,2,1,1
▁pıhtılaşma,2,1,0
▁güzergâhı,2,0,0
▁bavul,2,1,1
düm,2,1,1
▁akasya,2,1,1
▁babam,2,1,0
▁mevsiminde,2,1,0
▁kaydırma,2,1,0
▁çev,2,0,0
▁simgesi,2,1,0
ili,2,1,0
▁reseptörü,2,1,0
integr,2,0,0
tromb,2,1,1
▁büyümesine,2,1,0
▁misafir,2,1,1
▁istedi,2,1,0
▁herhalde,2,1,1
▁çekin,2,1,1
iyordu,2,1,1
▁yararına,2,1,0
▁portal,2,1,1
▁fantezi,2,1,1
este,2,1,0
▁seans,2,1,1
▁lağım,2,1,1
▁kullanacak,2,1,0
▁düşman,2,1,1
wing,2,0,0
▁inanması,2,1,0
▁mantığın,2,1,0
▁gerektirmeyen,2,1,0
▁kariyerleri,2,1,0
▁erkeklere,2,1,0
▁yorucu,2,1,0
▁geleceği,2,1,0
lanmıştır,2,1,1
▁konularına,2,1,0
▁değişikliğinde,2,1,0
▁tahıl,2,1,1
▁edinir,2,1,0
▁yöneldiği,2,1,0
▁izole,2,1,1
▁yorumlayıcı,2,1,0
▁yattı,2,1,0
▁psikanaliz,2,1,1
▁görelilik,2,1,0
▁türlerinde,2,1,0
▁tamamlama,2,1,0
gerek,2,1,1
▁üretimini,2,1,0
▁onaylanması,2,1,0
▁çoğunluğunun,2,1,0
▁efsaneler,2,1,0
▁kuşların,2,1,0
▁ihti,2,0,0
▁elbette,2,1,1
uzaklaştırılması,2,1,0
▁politikaya,2,1,0
▁geometrisi,2,1,0
▁başvurmuştur,2,1,0
uzak,2,1,1
vur,2,1,1
▁öğrenmeye,2,1,0
▁sürdürmeye,2,1,0
▁yaşantısı,2,1,0
▁ekvator,2,1,1
▁adaptasyon,2,1,1
▁olunur,2,1,0
beau,2,0,0
beth,2,0,0
▁eşli,2,1,0
▁geliştiğini,2,1,0
▁doğmuştur,2,1,0
▁tüccar,2,1,1
▁girişimin,2,1,0
▁doğurmuştur,2,1,0
row,2,0,0
▁bileşenidir,2,1,0
▁canlanma,2,1,0
▁daralma,2,1,0
düzen,2,1,1
▁gereğince,2,1,1
▁anlaşılma,2,1,0
▁telaş,2,1,1
▁doktorun,2,1,0
▁kipi,2,1,0
▁korkar,2,1,0
▁dumanı,2,1,0
▁gerçekleştirmiş,2,1,0
▁topa,2,1,0
▁vurma,2,1,0
ssell,2,0,0
▁aşımı,2,1,0
çağ,2,1,1
imli,2,1,1
▁geometri,2,1,1
▁ahlâk,2,0,0
▁indirgen,2,1,0
▁sürdürürken,2,1,0
▁başlamışlardır,2,1,0
▁keşfetmiş,2,1,0
▁ilin,2,1,1
▁tramvay,2,1,1
▁çıkarım,2,1,1
▁koltuğu,2,1,0
▁gireme,2,1,0
▁adaletin,2,1,0
ebilmeleri,2,1,1
▁rastlanıl,2,1,0
▁örneklerinden,2,1,0
▁bekâr,2,0,0
▁yörüngesinde,2,1,0
▁cezalandırmak,2,1,0
▁ilişkiye,2,1,0
▁yaratmayı,2,1,0
▁kaderini,2,1,0
▁kalıntıları,2,1,0
kontrol,2,1,1
▁aramak,2,1,0
▁duyulma,2,1,0
bell,2,1,0
▁gerçeğini,2,1,0
▁çeviriler,2,1,0
▁inancına,2,1,0
çeşme,2,1,1
plazi,2,0,0
▁metastaz,2,1,1
▁içeriğin,2,1,0
back,2,0,0
▁tetikleyici,2,1,0
▁veritabanı,2,0,0
▁serdar,2,1,1
▁şüpheci,2,1,0
▁tutmuş,2,1,0
emeyiz,2,1,1
▁taht,2,1,1
beyaz,2,1,1
hol,2,1,1
▁anekdot,2,1,1
▁tarihçisi,2,1,0
▁çeşitliliğin,2,1,0
▁taleplerini,2,1,0
▁etkilemeye,2,1,0
▁gelmeyi,2,1,0
▁azaltan,2,1,0
▁girişimler,2,1,0
▁köylüler,2,1,0
▁aristokrasi,2,1,1
▁fotoğrafçı,2,1,0
rilen,2,0,0
adet,2,1,1
▁saltanat,2,1,1
▁çözünen,2,1,0
▁yöntemini,2,1,0
▁algılayıcı,2,1,0
▁çekmeyi,2,1,0
▁analog,2,0,0
▁mozaik,2,1,1
▁adlandıran,2,1,0
ica,2,1,0
ço,2,0,0
▁yas,2,1,1
▁kişilerdir,2,1,0
▁bakarak,2,1,0
▁önemine,2,1,0
▁dilleri,2,1,0
▁yayınlama,2,1,0
▁çekimleri,2,1,0
sko,2,0,0
venture,2,0,0
▁memleketi,2,1,0
gesi,2,0,0
▁biçimindeki,2,1,0
▁parçasının,2,1,0
▁konusunun,2,1,0
▁molibden,2,1,1
▁ulaştıktan,2,1,0
west,2,0,0
▁meclisinin,2,1,0
▁anlamıyla,2,1,0
▁tapınma,2,1,0
▁çıkmasını,2,1,0
▁rengi,2,1,0
lenmeyen,2,1,1
▁ilaçların,2,1,0
α,2,0,0
▁bazıları,2,1,0
▁etkilidir,2,1,0
▁programda,2,1,0
▁ögesi,2,1,0
▁deseni,2,1,0
▁dinle,2,1,1
▁denizden,2,1,0
▁beste,2,1,1
▁derinlik,2,1,0
boz,2,1,1
▁fıçı,2,1,1
▁çokluğu,2,1,0
▁anladığı,2,1,0
▁içerdiği,2,1,0
idler,2,1,0
▁edilirse,2,1,0
▁kaldırılan,2,1,0
▁oraya,2,1,0
▁saatlerce,2,1,0
▁üretilmiş,2,1,0
▁modellerinde,2,1,0
▁çözelti,2,1,1
üyor,2,1,1
asso,2,0,0
▁itibarını,2,1,0
▁işbirlikleri,2,1,0
mol,2,0,0
▁cel,2,0,0
med,2,1,1
▁aynalı,2,1,0
▁küçültül,2,1,0
▁manipülasyon,2,1,1
▁çıkıp,2,1,0
lenecek,2,1,1
shu,2,0,0
▁ortalarında,2,1,0
▁imparator,2,1,1
▁alçalma,2,1,0
▁disiplinli,2,1,0
▁benimsediği,2,1,0
▁auto,2,0,0
raw,2,0,0
▁değerlerine,2,1,0
▁dağlık,2,1,0
▁eğitilmesi,2,1,0
▁zapt,2,1,1
▁beklentiler,2,1,0
▁sanata,2,1,0
▁dilimi,2,1,0
▁kaldırmıştır,2,1,0
▁liverpool,2,0,0
▁futbolcusu,2,1,0
ovic,2,0,0
▁maça,2,1,1
ique,2,0,0
seniz,2,1,1
▁penaltı,2,1,1
▁golü,2,1,0
▁taç,2,1,1
▁futbolu,2,1,0
▁başının,2,1,0
▁ofsayt,2,1,1
qua,2,0,0
▁sevilla,2,0,0
▁şampiyonu,2,1,0
▁sahada,2,1,0
▁oynanmıştır,2,1,0
▁kartal,2,1,1
▁dallarında,2,1,0
▁adlarına,2,1,0
▁yarışan,2,1,0
▁geyik,2,1,1
▁geçtiğimiz,2,1,0
▁fare,2,1,1
▁lakaplı,2,1,0
▁cru,2,0,0
▁kaptanı,2,1,0
ero,2,0,0
▁karınca,2,1,1
▁başakşehir,2,0,0
▁stadyumu,2,1,0
▁maçta,2,1,0
ard,2,1,1
▁stadyum,2,1,1
▁bayan,2,1,1
▁şansını,2,1,0
▁farkını,2,1,0
▁stoper,2,1,1
ulo,2,0,0
ense,2,1,1
▁maç,2,1,1
▁hakan,2,1,1
şen,2,1,1
tico,2,0,0
▁izliyor,2,1,0
chester,2,0,0
cano,2,0,0
▁ligine,2,1,0
▁yeten,2,1,0
▁üniformaları,2,1,0
▁zebra,2,1,1
▁bayern,2,0,0
ffre,2,0,0
▁çetin,2,1,1
▁arma,2,1,1
ligini,2,1,0
▁libero,2,1,1
▁kaleci,2,1,1
▁bırakılmıştır,2,1,0
king,2,0,0
tut,2,1,1
gard,2,1,1
rul,2,0,0
▁sloganı,2,1,0
▁razı,2,1,1
▁ucuza,2,1,0
▁binasının,2,1,0
▁kararlarını,2,1,0
▁endüstrisi,2,1,0
▁yaratımı,2,1,0
▁araçtır,2,0,0
lendiren,2,1,1
kadem,2,1,1
▁üsleri,2,1,0
▁oluşumun,2,1,0
▁tanıyan,2,1,0
▁büyükelçiliği,2,1,0
çan,2,1,1
▁harcayan,2,1,0
▁planlayan,2,1,0
▁bizimle,2,1,0
▁podcast,2,0,0
▁kişisi,2,1,0
▁fiyatlarla,2,1,0
▁dağıtımcı,2,1,0
▁imajını,2,1,0
▁çıkışının,2,1,0
▁barışın,2,1,0
lanabileceği,2,1,1
▁inceler,2,1,0
▁fetihleri,2,1,0
mble,2,0,0
▁firması,2,1,0
▁lonca,2,1,1
▁atölye,2,1,1
▁hükümdarlar,2,1,0
ois,2,0,0
▁bağımsızlığa,2,1,0
▁canlandırmak,2,1,0
▁kreş,2,1,1
▁dezavantaj,2,1,1
▁teknolojiye,2,1,0
dog,2,1,1
▁öğrenciye,2,1,0
▁heyecanlı,2,1,0
▁nezdinde,2,1,1
▁yapmaz,2,1,0
▁ödedi,2,1,0
▁sahasını,2,1,0
▁genişleterek,2,1,0
lendirmek,2,1,1
oy,2,1,1
▁güvensiz,2,1,0
gene,2,1,1
▁ortamlarında,2,1,0
ock,2,0,0
▁üretilebil,2,1,0
▁sokmak,2,1,0
▁örgütlenmiş,2,1,0
▁alanından,2,1,0
▁muhafazakâr,2,0,0
ûb,2,0,0
▁tekdüze,2,1,1
▁yarımadası,2,1,0
▁bö,2,0,0
▁mağlup,2,1,1
▁isyanını,2,1,0
▁bastır,2,1,1
▁belirlemeye,2,1,0
▁tanımlamaya,2,1,0
▁medyada,2,1,0
▁kimseye,2,1,0
▁ultra,2,1,1
▁sadakati,2,1,0
▁işlendiği,2,1,0
▁uygulanmasına,2,1,0
▁cezasının,2,1,0
▁rejimine,2,1,0
▁konnektör,2,0,0
▁ajansları,2,1,0
▁evreleri,2,1,0
▁kablosuz,2,1,0
▁bluetooth,2,0,0
▁saatle,2,1,0
▁yatar,2,1,0
▁hesabını,2,1,0
▁konumunu,2,1,0
▁kulenin,2,1,0
▁saniye,2,1,1
▁dibinde,2,1,0
▁konutlar,2,1,0
▁kemer,2,1,1
▁aralıkları,2,1,0
▁filtreleme,2,1,0
▁topraklarında,2,1,0
▁islamcı,2,1,1
viye,2,0,0
▁geçir,2,1,1
▁mikroskop,2,1,1
▁kazanmasında,2,1,0
▁artırıl,2,1,0
▁içgüdü,2,1,1
▁tekrarlama,2,1,0
▁karakterini,2,1,0
▁konudur,2,1,0
▁bülten,2,1,1
▁sponsor,2,1,1
▁yokluğu,2,1,0
▁görünmeyen,2,1,0
▁ayır,2,1,1
▁kantitatif,2,0,0
nay,2,1,0
▁kursu,2,1,0
▁kayda,2,1,0
lendirdiği,2,1,1
▁romanlar,2,1,0
▁sınırlandırıl,2,1,0
▁organının,2,1,0
▁yöntemde,2,1,0
genel,2,1,1
▁dergisini,2,1,0
▁imzalama,2,1,0
▁çekilmesi,2,1,0
▁fil,2,1,1
▁kullanımına,2,1,0
olog,2,0,0
▁ilahiyat,2,1,1
▁söylenmesi,2,1,0
▁şiirinde,2,1,0
▁cumhur,2,1,1
▁manzum,2,1,1
▁yolundaki,2,1,0
▁taşımakta,2,1,0
▁geçirmez,2,1,0
▁tıka,2,1,1
▁sarılmış,2,1,0
▁kaplar,2,1,0
pazar,2,1,1
odos,2,0,0
ios,2,0,0
▁alınabilecek,2,1,0
▁evrimi,2,1,0
▁ikona,2,1,1
▁kardeşlerinin,2,1,0
chan,2,0,0
▁hatıra,2,1,1
vani,2,0,0
hali,2,1,0
▁standartlarına,2,1,0
▁siparişi,2,1,0
saygı,2,1,1
▁kütlesini,2,1,0
▁parametreler,2,1,0
▁zonu,2,0,0
▁paylaştıkları,2,1,0
▁azaltıl,2,1,0
▁diğerinin,2,1,0
▁seyrüsefer,2,1,1
▁havayolları,2,1,0
▁avantajlar,2,1,0
▁sıkışık,2,1,1
▁yükünü,2,1,0
▁almalarına,2,1,0
ktik,2,0,0
▁gününden,2,1,0
ebileceğini,2,1,1
▁kahramanları,2,1,0
▁kütlesi,2,1,0
▁kazanılır,2,1,0
▁ülkelerinde,2,1,0
▁bulunmuş,2,1,0
▁modellerin,2,1,0
▁cinsi,2,1,1
▁içerisinden,2,1,0
▁olacağından,2,1,0
▁hücum,2,1,1
▁kuruş,2,1,1
▁değiştirmeye,2,1,0
▁gençler,2,1,0
▁uğramış,2,1,0
▁anlatarak,2,1,0
▁tarafta,2,1,0
▁anlatılır,2,1,0
watt,2,0,0
▁göstermiştir,2,1,0
▁tanıtılması,2,1,0
leştirmeye,2,1,1
▁kazandırdığı,2,1,0
mania,2,1,1
▁yürütül,2,1,0
▁uyarmak,2,1,0
▁kuruluşlara,2,1,0
▁mesafeye,2,1,0
▁uzan,2,1,1
▁kısadır,2,1,0
▁çukur,2,1,1
▁bilmedikleri,2,1,0
▁analizler,2,1,0
▁keşfetmeye,2,1,0
▁dönüştürerek,2,1,0
▁sorar,2,1,0
▁uğradığı,2,1,0
metro,2,1,1
▁bilmece,2,1,1
▁yineleme,2,1,0
▁çağrışım,2,1,1
▁uzaklaşması,2,1,0
▁sürdürmektedir,2,1,0
▁ortaöğretim,2,1,1
▁giyinme,2,1,0
▁artıracak,2,1,0
▁kurmaca,2,1,1
merkezci,2,1,0
▁kuzeydoğu,2,1,1
▁azalmış,2,1,0
kun,2,0,0
▁toplanarak,2,1,0
▁müderris,2,1,1
▁görevlidir,2,1,0
▁filiz,2,1,1
▁kaydoldu,2,1,0
▁ortaklaşa,2,1,0
▁yayımlama,2,1,0
▁mektubunu,2,1,0
▁volkanizma,2,0,0
▁kullanmış,2,1,0
▁tütün,2,1,1
▁kurucuları,2,1,0
▁birliğini,2,1,0
▁kuruldu,2,1,0
▁çağrılmış,2,1,0
▁erkektir,2,1,0
▁denizci,2,1,0
▁markaların,2,1,0
▁görüyor,2,1,0
▁pilav,2,1,1
▁lokanta,2,1,1
▁biliniyor,2,1,0
▁solun,2,1,0
tow,2,0,0
▁fetih,2,1,1
▁yeniçeri,2,1,1
▁ayırım,2,1,0
▁katılıyor,2,1,0
▁yarışmacı,2,1,1
▁puanı,2,1,0
▁puanla,2,1,1
▁çalışılmıştır,2,1,0
▁reddetmesi,2,1,0
▁ağlayarak,2,1,0
▁bahane,2,1,1
▁kitaptaki,2,1,0
dığına,2,1,1
▁yansıttığı,2,1,0
▁ahır,2,1,1
▁çubuk,2,1,1
▁firmasında,2,1,0
▁şoför,2,1,1
▁hastanede,2,1,0
▁tuğgeneral,2,1,1
▁taarruzu,2,1,0
▁kanalında,2,1,0
▁romanları,2,1,0
▁fosilleri,2,1,0
qi,2,0,0
▁ailesinden,2,1,0
▁akrabası,2,1,0
abildiği,2,1,1
▁düşünülüyor,2,1,0
▁giyebil,2,1,0
▁tanesini,2,1,0
▁haftanın,2,1,0
▁pazartesi,2,1,1
▁etekleri,2,1,0
▁seçmen,2,1,1
▁geleceğine,2,1,0
▁ruslar,2,0,0
▁kabilelerinin,2,1,0
▁başlatılması,2,1,0
▁partilere,2,1,0
▁ticaretle,2,1,0
▁aramızda,2,1,0
▁değiştiril,2,1,0
▁amaçlanmıştır,2,1,0
▁gidildikçe,2,1,0
▁yağışı,2,1,0
▁atanır,2,1,0
▁dersini,2,1,0
▁almışlardır,2,1,0
▁notlar,2,1,0
▁gönderilir,2,1,0
▁saban,2,1,1
▁terzi,2,1,1
▁komşuluk,2,1,0
▁katılmamıştır,2,1,0
▁imaret,2,1,1
▁harfleriyle,2,1,0
▁ormanların,2,1,0
▁atılmış,2,1,0
▁hilafet,2,1,1
▁saltanatı,2,1,0
▁nezaret,2,1,1
▁taşlı,2,1,0
▁yazışmalar,2,1,0
▁toprakların,2,1,0
▁katılmayan,2,1,0
▁programıyla,2,1,0
▁çatal,2,1,1
beyli,2,1,0
▁büyümüş,2,1,0
lıyım,2,1,1
lasın,2,1,1
▁köprüler,2,1,0
▁türemiş,2,1,0
▁türlerden,2,1,0
▁yeryüzü,2,1,1
bayır,2,1,1
▁platosu,2,1,0
▁manav,2,1,1
▁elementler,2,1,0
▁zengindir,2,1,0
▁hâlde,2,0,0
▁mantarlar,2,1,0
▁iner,2,1,0
▁yeryüzündeki,2,1,0
▁beslenen,2,1,0
▁yargılanan,2,1,0
cm,2,0,0
▁erbakan,2,0,0
▁olmasında,2,1,0
▁kaynaklarına,2,1,0
▁bahşiş,2,1,1
▁eyaletinin,2,1,0
▁batısında,2,1,0
▁görülebil,2,1,0
▁fosiller,2,1,0
▁balıklar,2,1,0
▁sağlıyor,2,1,0
▁basma,2,1,1
rut,2,0,0
▁heyeti,2,1,0
▁eksiklikleri,2,1,0
▁görerek,2,1,0
▁insanoğlu,2,1,1
▁peşinde,2,1,0
▁tuzu,2,1,0
▁çinli,2,0,0
▁kullanılıyor,2,1,0
türkiye,2,1,0
▁gösterebilir,2,1,0
▁olmayacağı,2,1,0
▁öğrendim,2,1,0
▁rejimlerin,2,1,0
▁güçlerinin,2,1,0
▁yatak,2,1,1
▁paylaşılma,2,1,0
▁yürütür,2,1,0
▁okulların,2,1,0
laşır,2,1,1
▁göstergesidir,2,1,0
▁zarfı,2,1,0
▁güneşli,2,1,0
▁ormanlık,2,1,0
▁kurabilir,2,1,0
▁şartıyla,2,1,0
▁alabilir,2,1,0
▁aldıktan,2,1,0
▁veriliyor,2,1,0
▁kümesinin,2,1,0
▁akı,2,1,1
yx,2,0,0
▁bucak,2,1,1
▁odalar,2,1,0
▁denemeleri,2,1,0
▁—,2,0,0
▁havza,2,1,1
uğun,2,1,1
▁görmeye,2,1,0
▁çadır,2,1,1
▁rastlanmıştır,2,1,0
▁buluntular,2,1,0
göçer,2,1,1
▁özelliğinden,2,1,0
▁motif,2,1,1
▁yapımında,2,1,0
▁bahçesi,2,1,0
▁köprüsü,2,1,0
▁yaptığını,2,1,0
▁gide,2,1,0
▁seçimde,2,1,0
▁değişikliğini,2,1,0
▁ikisinde,2,1,0
▁yöneticilik,2,1,0
▁anıt,2,1,1
▁atlas,2,1,1
▁tepeler,2,1,0
▁ormanlar,2,1,0
▁kutbu,2,1,0
▁uzanır,2,1,0
▁miss,2,1,0
▁defalarca,2,1,0
hammer,2,0,0
▁limanı,2,1,0
▁tanımıştır,2,1,0
▁seçimlerin,2,1,0
▁yetişme,2,1,0
▁anlatılmaktadır,2,1,0
▁topraklarının,2,1,0
▁dağları,2,1,0
bur,2,1,1
▁dizilişi,2,1,0
▁seninle,2,1,0
▁şiirlerinde,2,1,0
yeniden,2,1,0
▁aranır,2,1,0
▁bulunurdu,2,1,0
▁kesesi,2,1,0
▁kınama,2,1,0
▁katına,2,1,0
▁oldugu,2,0,0
▁becer,2,1,1
▁süreliğine,2,1,0
▁edeceğiz,2,1,0
▁yağar,2,1,0
▁davranır,2,1,0
▁girmeden,2,1,0
▁kaybedecek,2,1,0
▁arkadan,2,1,0
▁hayattaki,2,1,0
lli,2,0,0
▁adla,2,1,0
▁sayının,2,1,0
▁çarpımı,2,1,0
▁büyüğü,2,1,0
▁inanılırdı,2,1,0
▁seferleri,2,1,0
▁vazgeçti,2,1,0
▁elçilik,2,1,0
▁sultanı,2,1,0
▁deyim,2,1,1
▁sorunsuz,2,1,0
▁kabak,2,1,1
▁ulusun,2,1,0
▁amaçladığı,2,1,0
▁ideolojisi,2,1,0
▁kıldığı,2,1,0
▁geçirilme,2,1,0
▁kalmadan,2,1,0
▁kuruluna,2,1,0
▁partisinin,2,1,0
▁yazıyı,2,1,0
yordu,2,1,1
▁evliliği,2,1,0
▁şark,2,1,1
▁dergisi,2,1,0
▁yayımlanmaya,2,1,0
▁yazdıkları,2,1,0
▁tanınır,2,1,0
abiliyor,2,1,1
▁göçler,2,1,0
▁sağlanmış,2,1,0
▁gördüğümüz,2,1,0
▁mahrum,2,1,1
▁denizin,2,1,1
▁balığın,2,1,0
▁beynin,2,1,0
▁farkları,2,1,0
▁tarihine,2,1,0
▁döndü,2,1,0
▁anlattığı,2,1,0
▁unutma,2,1,0
▁çıkardı,2,1,0
mdan,2,1,1
▁askerin,2,1,0
▁gelmez,2,1,0
▁bilmem,2,1,0
▁defasında,2,1,0
▁izah,2,1,1
▁güvercin,2,1,1
):,2,0,0
▁konuşur,2,1,0
▁sözcüğünün,2,1,0
▁vermişti,2,1,0
▁burnu,2,1,0
▁işbaşın,2,1,0
▁alırken,2,1,0
▁basket,2,1,1
▁oyunları,2,1,0
▁gösterileri,2,1,0
▁ekiplerinden,2,1,0
▁peş,2,1,1
▁peşe,2,1,0
▁bulunmuştur,2,1,0
▁kuruluşlarından,2,1,0
▁evlerinde,2,1,0
▁yaşamaya,2,1,0
ingen,2,1,0
▁gayri,2,1,1
yeceği,2,1,1
▁çökel,2,1,1
▁çapları,2,1,0
▁tanecikler,2,1,0
▁süzü,2,1,1
▁kop,2,1,1
liberal,2,1,1
▁düzel,2,1,1
▁yanıltma,2,1,0
▁porselen,2,1,1
▁çıkarılacak,2,1,0
▁inşasına,2,1,0
▁belirsizdir,2,1,0
▁üyelerini,2,1,0
▁kirlilik,2,1,0
▁politikayı,2,1,0
▁baryum,2,1,1
▁karbonat,2,1,1
▁çözeltisi,2,1,0
lips,2,0,0
▁uzaklaştırmak,2,1,0
▁kurtulmak,2,1,0
▁onayını,2,1,0
▁bütçesini,2,1,0
▁yaşın,2,1,0
▁geçtiğini,2,1,0
▁ekol,2,1,1
▁kütlesine,2,1,0
▁basıncının,2,1,0
▁uygulandığında,2,1,0
▁kurt,2,1,1
ess,2,1,0
▁edilmemesi,2,1,0
▁hareketini,2,1,0
▁önderleri,2,1,0
▁sorunlarına,2,1,0
▁çöktü,2,1,0
▁belirme,2,1,0
▁vicdan,2,1,1
▁seferber,2,1,1
▁kapasitesinin,2,1,0
▁komünizm,2,1,1
▁karşıya,2,1,0
ack,2,0,0
oba,2,1,1
▁parçasına,2,1,0
▁konutu,2,1,0
▁teslimat,2,1,1
▁etmesiyle,2,1,0
▁bitişik,2,1,1
▁county,2,0,0
mla,2,1,1
▁yakala,2,1,1
oks,2,1,0
▁bakıp,2,1,0
iyan,2,1,0
▁gösterilir,2,1,0
rmek,2,1,1
tok,2,1,1
ates,2,1,0
▁ekranında,2,1,0
▁ufak,2,1,1
▁tefek,2,1,1
yat,2,1,1
ava,2,1,0
▁okulda,2,1,0
▁çeviri,2,1,1
▁bülbül,2,1,1
▁numaraları,2,1,0
▁çürütme,2,1,0
▁başkaldırı,2,1,1
▁seven,2,1,0
crea,2,0,0
▁buluşma,2,1,0
▁başkanlarının,2,1,0
▁yaka,2,1,1
▁düşünülerek,2,1,0
▁arı,2,1,1
▁dokun,2,1,1
dığından,2,1,1
laç,2,0,0
pare,2,1,1
▁şehirlerde,2,1,0
▁rahatsızlığı,2,1,0
▁tatile,2,1,0
▁adamın,2,1,0
mavi,2,1,1
▁evlenen,2,1,0
▁yastık,2,1,1
▁işleyişini,2,1,0
ysanız,2,1,1
▁yazardı,2,1,0
moz,2,0,0
▁kurbağa,2,1,1
▁balıkçı,2,1,0
poli,2,0,0
▁kullanılırdı,2,1,0
▁tuhaf,2,1,1
▁yorulma,2,1,0
▁vanilya,2,1,1
▁tarçın,2,1,1
▁zorlayan,2,1,0
▁zafer,2,1,1
ett,2,1,0
▁satmaya,2,1,0
bık,2,1,1
▁kuzgun,2,1,1
▁taraftarı,2,1,0
▁nitelendirdiği,2,1,0
jack,2,0,0
▁general,2,1,1
▁albay,2,1,1
▁binbaşı,2,1,1
▁yengeç,2,1,1
▁kıs,2,1,1
▁ahtapot,2,1,1
uzu,2,1,0
▁aşık,2,1,1
▁sayılma,2,1,0
▁şişeler,2,1,0
▁hediyelik,2,1,0
▁tadilat,2,1,1
▁eşine,2,1,0
lau,2,1,0
şk,2,0,0
dia,2,0,0
dikten,2,1,1
▁saçları,2,1,0
▁yazan,2,1,0
▁yiyecekleri,2,1,0
▁kristal,2,1,1
▁oyuncakları,2,1,0
▁atlı,2,1,0
▁atlar,2,1,0
kafa,2,1,1
▁tembel,2,1,1
▁kahvaltı,2,1,1
▁mekik,2,1,1
▁mahkemelerin,2,1,0
▁sarayı,2,1,0
▁senfoni,2,1,1
▁hayvanın,2,1,0
▁geçtikçe,2,1,0
▁çember,2,1,1
▁hayali,2,1,1
▁krem,2,1,1
▁şehirde,2,1,0
▁onarılması,2,1,0
▁mirasının,2,1,0
uygar,2,1,1
cet,2,1,1
▁muhabir,2,1,1
▁çağın,2,1,0
▁rastlantısal,2,1,0
▁habitat,2,1,1
lmış,2,1,1
▁kirpi,2,1,1
▁hayvanlarının,2,1,0
▁cinsiyeti,2,1,0
oc,2,0,0
tiyatro,2,1,1
▁peynir,2,1,1
water,2,0,0
loo,2,0,0
▁okudu,2,1,0
▁kahramanlar,2,1,0
▁ulaşılan,2,1,0
rarak,2,0,0
▁ilgilenen,2,1,0
▁değişmeye,2,1,0
▁eşitlikçi,2,1,0
▁kılıf,2,1,1
▁gebeliğin,2,1,0
▁total,2,1,1
itarizm,2,0,0
▁derecelerini,2,1,0
▁yapılarına,2,1,0
▁toplanıp,2,1,0
▁organıdır,2,1,0
▁gruplarında,2,1,0
ahmet,2,0,0
▁şemsiye,2,1,1
mân,2,0,0
hus,2,1,0
▁mirası,2,1,0
▁tezat,2,1,1
leştirmesi,2,1,1
▁ülkelerdeki,2,1,0
▁zayıflat,2,1,0
▁çizelgeleri,2,1,0
▁araştırılması,2,1,0
▁dokunduğu,2,1,0
nuz,2,1,1
yecektir,2,1,1
▁üniversite,2,1,1
lıkta,2,1,1
▁inanan,2,1,0
▁daral,2,1,1
▁sayıdaki,2,1,0
çü,2,1,1
lüğün,2,1,1
▁ütopik,2,1,1
▁edebiyatına,2,1,0
▁ulaşmış,2,1,0
temsilcilerinden,2,1,0
▁ortası,2,1,0
mail,2,1,1
dre,2,0,0
otropik,2,0,0
rilmiş,2,0,0
▁krom,2,1,1
▁zorlama,2,1,1
▁sayısında,2,1,0
▁şaheser,2,1,1
▁kitabe,2,1,1
▁çini,2,1,1
▁melez,2,1,1
▁sanatının,2,1,0
▁üretilir,2,1,0
▁üret,2,1,1
▁vurması,2,1,0
▁çağındaki,2,1,0
▁kitaplarda,2,1,0
▁eklenti,2,1,1
▁tuvalet,2,1,1
▁getirebilir,2,1,0
▁seviyesindeki,2,1,0
▁isabet,2,1,1
▁ontolojik,2,0,0
▁felsefesinde,2,1,0
▁incelerken,2,1,0
▁irdele,2,1,1
▁perspektifi,2,1,0
▁kozmetik,2,1,1
▁tıpta,2,1,0
▁ulaştırıl,2,1,0
▁akademi,2,1,1
▁kullanıcıya,2,1,0
▁eczacı,2,1,0
toz,2,1,1
▁beslenir,2,1,0
▁havada,2,1,0
▁hidrojen,2,1,1
▁sözleşmeye,2,1,0
▁salın,2,1,1
▁töreni,2,1,0
▁yanılsama,2,1,1
▁yorumlanır,2,1,0
▁gelişmektedir,2,1,0
▁ilerlet,2,1,0
▁bağırsak,2,1,1
▁genin,2,1,1
▁hibrid,2,1,1
nükle,2,0,0
▁kullanmadan,2,1,0
fiye,2,0,0
▁basamakları,2,1,0
▁içme,2,1,0
▁virüslerin,2,1,0
▁sığırlar,2,1,0
▁sele,2,1,1
▁sunarak,2,1,0
▁kanatlı,2,1,0
plazm,2,0,0
▁uzunluğunun,2,1,0
▁yaptırımları,2,1,0
▁desteklenmiş,2,1,0
▁matris,2,1,1
▁oksidasyon,2,1,1
▁iyot,2,1,1
▁doymamış,2,1,0
▁yapıdaki,2,1,0
▁asitleri,2,1,0
▁bulutların,2,1,0
▁uyumak,2,1,0
landırarak,2,1,1
üncü,2,1,1
▁bebeklerde,2,1,0
▁topuk,2,1,1
onych,2,0,0
ny,2,0,0
chus,2,0,0
alka,2,1,0
▁morfin,2,1,1
▁boyundaki,2,1,0
spekt,2,0,0
▁sindirim,2,1,1
▁bulunmakta,2,1,0
▁salınımını,2,1,0
sekret,2,0,0
▁sevgilim,2,1,0
▁birleşerek,2,1,0
ıyorum,2,1,1
▁saatlerinde,2,1,0
▁gezi,2,1,1
▁şeylerle,2,1,0
reseptör,2,1,1
ogenez,2,0,0
ens,2,1,0
lur,2,1,1
▁yollarında,2,1,0
laşmaya,2,1,1
ojenik,2,1,0
▁etmekle,2,1,0
▁dikkati,2,1,0
▁geçmeden,2,1,0
▁algılanabilir,2,1,0
▁psikiyatrist,2,1,1
▁kısacası,2,1,0
▁dilindeki,2,1,0
▁nöbet,2,1,1
siklik,2,1,0
pres,2,1,1
▁inhibitörleri,2,0,0
▁yöntemlerle,2,1,0
▁tartışılan,2,1,0
▁toplanır,2,1,0
ojen,2,1,0
lenfosit,2,1,1
▁simgesel,2,1,1
▁eğitme,2,1,0
▁amaçlarla,2,1,0
▁hamilelik,2,1,0
▁şartlarının,2,1,0
▁etkileşimleri,2,1,0
▁koni,2,1,1
▁ortaklarından,2,1,0
katı,2,1,1
▁dairesine,2,1,0
▁ayrıcalıklı,2,1,0
▁danışmanlığı,2,1,0
▁yorumlanan,2,1,0
▁paylaşılan,2,1,0
▁sıvılar,2,1,0
▁düşmüş,2,1,0
▁bağımlısı,2,1,0
▁biyometrik,2,0,0
toplam,2,1,1
▁izlenme,2,1,0
▁lamina,2,0,0
▁endokrin,2,1,1
▁endotel,2,0,0
▁yalancı,2,1,0
▁kalbe,2,1,0
▁kazanılmış,2,1,0
▁ucuzdur,2,1,0
▁yapabilen,2,1,0
▁ekibinin,2,1,0
▁cihazın,2,1,0
drive,2,0,0
▁borçlarını,2,1,0
▁liralık,2,1,0
▁kalmayan,2,1,0
arrow,2,0,0
anth,2,0,0
down,2,0,0
▁artarken,2,1,0
▁bilgili,2,1,0
▁refahı,2,1,0
madan,2,1,1
▁esrar,2,1,1
▁desen,2,1,1
igma,2,0,0
yör,2,0,0
örler,2,1,0
▁fosfat,2,1,1
oth,2,0,0
▁viv,2,0,0
▁olmazsa,2,1,0
▁belirtilmesi,2,1,0
▁güzergah,2,1,1
emma,2,1,0
▁küçüktür,2,1,0
▁kıta,2,1,1
▁anlayışıyla,2,1,0
▁niye,2,1,1
▁yapınca,2,1,0
▁ifadesini,2,1,0
▁biliş,2,1,0
▁sevecen,2,1,1
▁mevsimler,2,1,0
▁süresinde,2,1,0
▁dolması,2,1,0
▁topluluğuna,2,1,0
▁basıncın,2,1,0
laştırılmış,2,1,1
▁edilemeyen,2,1,0
▁hatlarını,2,1,0
▁başlatmak,2,1,0
▁elli,2,1,1
▁çiftçilerin,2,1,0
▁usûl,2,0,0
▁hükmed,2,1,1
▁katılabilme,2,1,0
▁yıpranma,2,1,0
▁edilmeden,2,1,0
▁kurgusu,2,1,0
▁önleyecek,2,1,0
▁devrin,2,1,0
▁devredilmiş,2,1,0
▁devralan,2,1,0
▁devrinin,2,1,0
▁ateşkes,2,1,1
▁kombinasyonları,2,1,0
▁vakalar,2,1,0
▁kilit,2,1,1
▁büyükelçilik,2,1,0
▁komisyoncu,2,1,0
sindeki,2,1,1
▁indirilebil,2,1,0
▁karşılaştırması,2,1,0
organizasyonunun,2,1,0
laps,2,1,0
▁değişkenlerin,2,1,0
▁kategoriler,2,1,0
▁zarfında,2,1,0
taşı,2,1,1
▁atmosferde,2,1,0
▁ticarî,2,0,0
▁faaliyete,2,1,0
▁ibre,2,1,1
▁şirketine,2,1,0
now,2,0,0
▁kayıtlarına,2,1,0
cû,2,0,0
▁kalmayıp,2,1,0
îlik,2,0,0
▁taşıtların,2,1,0
▁anlatımı,2,1,0
▁gözlemi,2,1,0
▁ikametgâhı,2,0,0
▁şirkete,2,1,0
▁holding,2,1,1
▁modelidir,2,1,0
▁ölçtü,2,1,0
▁kısıtlama,2,1,0
yayın,2,1,1
▁ateşli,2,1,0
▁aşma,2,1,0
▁blu,2,0,0
lensin,2,1,1
▁ışıklandırma,2,1,0
emann,2,0,0
▁bedelini,2,1,0
▁unsurlarını,2,1,0
iyorsa,2,1,1
▁karşılanmıştır,2,1,0
▁konuşmacı,2,1,0
▁yayılımı,2,1,0
▁hatırlama,2,1,0
world,2,0,0
▁işletil,2,1,0
▁adayın,2,1,0
▁performansını,2,1,0
▁ilkbahar,2,1,1
▁medyayı,2,1,0
▁tarayıcı,2,1,0
▁yanlarında,2,1,1
▁duyarlar,2,1,0
▁çevreler,2,1,0
▁organlarının,2,1,0
▁birliklerin,2,1,0
▁örneklerinin,2,1,0
▁kiraz,2,1,1
▁görünmez,2,1,0
▁yönetil,2,1,0
▁sürüm,2,1,1
▁gezici,2,1,0
▁salkım,2,1,1
oluşturulmasında,2,1,0
▁yükseklikte,2,1,0
▁yörünge,2,1,1
ingham,2,0,0
▁wiki,2,0,0
▁düşürmesi,2,1,0
özel,2,1,1
▁alımları,2,1,0
▁sitesine,2,1,0
▁ulaşan,2,1,0
▁ayrıcalıkları,2,1,0
age,2,1,0
ism,2,1,0
▁alfabesinde,2,1,0
<0xD1>,2,0,0
<0x91>,2,0,0
▁alfabesi,2,1,0
▁dalgalanmalar,2,1,0
▁carp,2,0,0
▁tabakalar,2,1,0
▁bağıntısı,2,1,0
olin,2,1,0
rot,2,1,1
otip,2,1,0
▁master,2,1,1
▁modem,2,1,1
▁şişman,2,1,1
▁erişebilir,2,1,0
▁bölünür,2,1,0
▁çubukları,2,1,0
▁olabilen,2,1,0
▁yapıdadır,2,1,0
▁yayınlanması,2,1,0
▁incelemesi,2,1,0
▁dışlanma,2,1,0
▁tutarak,2,1,1
▁dinleyiciler,2,1,0
lemeye,2,1,1
▁duruş,2,1,1
▁dayandırdığı,2,1,0
▁inançların,2,1,0
▁inandığı,2,1,0
▁tutku,2,1,1
▁uğraşı,2,1,1
▁yazısını,2,1,0
▁zorlu,2,1,0
▁fotoğrafı,2,1,0
▁vurgular,2,1,0
▁gelmesiyle,2,1,0
omb,2,0,0
▁varmak,2,1,0
▁derlenen,2,1,0
▁aletler,2,1,0
▁ortamlar,2,1,0
cos,2,0,0
▁karakterize,2,1,1
▁oluşumunda,2,1,0
▁kiliseler,2,1,0
▁yakınsak,2,1,1
▁coğrafyası,2,1,0
▁keşfetmek,2,1,0
▁sömürgecilik,2,1,0
▁bulunuşu,2,1,0
▁belirtmektedir,2,1,0
▁vurgulamıştır,2,1,0
▁aşınması,2,1,0
▁sıkışması,2,1,0
▁koloni,2,1,1
▁parçalanması,2,1,0
▁sırtında,2,1,0
▁arabuluculuk,2,1,0
▁tahkim,2,1,1
▁kullanılmasını,2,1,0
▁saklama,2,1,0
bau,2,0,0
▁bulmuştur,2,1,0
▁çekmiştir,2,1,0
▁mekânı,2,0,0
▁editörü,2,1,0
▁tanımlaması,2,1,0
▁oturumları,2,1,0
▁verinin,2,1,0
▁motive,2,1,1
▁saygınlık,2,1,0
▁çağrıda,2,1,0
vil,2,1,0
▁hallerde,2,1,0
▁setleri,2,1,0
▁kolaylaştırmak,2,1,0
nüz,2,1,1
▁sansür,2,1,1
▁çevirisi,2,1,0
▁buldu,2,1,0
▁patojenler,2,1,0
▁uzaklaştır,2,1,0
▁hür,2,1,1
▁kölelerin,2,1,0
▁tulum,2,1,1
▁delta,2,1,1
▁dinamiği,2,1,0
layarak,2,1,1
▁yükselmesine,2,1,0
▁vatandaşlar,2,1,0
▁ölçen,2,1,0
atörü,2,0,0
▁düzenlenerek,2,1,0
▁kurmuş,2,1,0
▁esere,2,1,0
▁bağlarını,2,1,0
▁konulduğu,2,1,0
▁saldırıya,2,1,0
▁kullanabilir,2,1,0
leksi,2,0,0
manın,2,1,1
▁görebileceği,2,1,0
sev,2,1,1
▁gövdeye,2,1,0
▁sınıflandırılır,2,1,0
sınıf,2,1,1
gger,2,0,0
▁plas,2,0,0
▁uymadığı,2,1,0
ridge,2,0,0
korpor,2,0,0
hm,2,0,0
▁rupi,2,1,1
▁kullanılmamış,2,1,0
▁yasadışı,2,1,1
▁yeraltı,2,1,1
▁inkontinans,2,0,0
▁kıtlık,2,1,1
▁söyleyerek,2,1,0
▁gösterdi,2,1,0
▁cadı,2,1,1
▁yazmayı,2,1,0
▁istiyorum,2,1,0
▁tezgâh,2,0,0
▁heterojen,2,1,1
cast,2,0,0
▁fikirleri,2,1,0
▁ulema,2,1,1
▁parkuru,2,1,0
cur,2,0,0
▁özgürlüğüne,2,1,0
▁eşleşmesi,2,1,0
▁otoriteleri,2,1,0
▁çıkart,2,1,1
▁toprakta,2,1,0
▁florası,2,1,0
cott,2,0,0
▁düşürülür,2,1,0
▁charter,2,0,0
▁evleri,2,1,0
▁sesini,2,1,0
▁eklenir,2,1,0
▁toptan,2,1,1
▁salyangoz,2,1,1
▁fıkrası,2,1,0
saka,2,1,1
▁burs,2,1,1
▁gelmesinin,2,1,0
▁cüz,2,1,1
▁telif,2,1,1
▁tartı,2,1,1
▁okun,2,1,0
▁hesaplamaları,2,1,0
▁cüce,2,1,1
▁koğuş,2,1,1
▁maçları,2,1,0
▁kuruluşunda,2,1,0
▁mensuplarının,2,1,0
▁sebebiyet,2,1,1
yöneticilerinden,2,1,0
▁çıraklık,2,1,0
▁şahsi,2,1,1
▁kategorisinde,2,1,0
▁paya,2,1,0
▁değiştirebil,2,1,0
▁düşüren,2,1,0
▁geliyor,2,1,0
▁erkeği,2,1,0
ğini,2,0,0
▁çağır,2,1,1
▁kaide,2,1,1
rud,2,0,0
▁etkilemez,2,1,0
▁maksadıyla,2,1,0
▁beslenirler,2,1,0
direkt,2,1,1
▁kişilerde,2,1,0
▁savı,2,1,0
lius,2,0,0
ffen,2,0,0
▁hatlarının,2,1,0
▁derlenmesi,2,1,0
▁sürdürmüş,2,1,0
▁konsantrasyonu,2,1,0
▁hazırlandı,2,1,0
pedia,2,0,0
▁sevdiğim,2,1,0
iki,2,1,1
gözü,2,1,0
▁yönergeleri,2,1,0
▁hikaye,2,1,1
yaşam,2,1,1
motor,2,1,1
▁yakalanan,2,1,0
▁donuk,2,1,1
▁düzene,2,1,0
▁boylu,2,1,0
▁kazanmış,2,1,0
▁algısal,2,1,0
▁gerçekleştirir,2,1,0
▁ortaokul,2,1,1
▁bünyesine,2,1,0
▁uygulamalarına,2,1,0
▁nezaket,2,1,1
▁yapmasına,2,1,0
▁otistik,2,1,1
▁anlatması,2,1,0
▁yatılı,2,1,1
▁metinler,2,1,0
▁isteniyor,2,1,0
▁dilbilim,2,0,0
▁dillerde,2,1,0
▁gelişmeye,2,1,0
▁öğren,2,1,1
▁hedeflediği,2,1,0
enberg,2,0,0
▁uygulanmaya,2,1,0
▁tarihler,2,1,0
▁brown,2,0,0
▁anlamlarını,2,1,0
▁yedinci,2,1,0
▁aydır,2,1,0
▁sürmekte,2,1,0
▁cinayet,2,1,1
▁kullanışlıdır,2,1,0
▁zorlanması,2,1,0
▁çocuklarla,2,1,0
▁tartış,2,1,1
▁engeli,2,1,0
eğitim,2,1,1
▁okumaya,2,1,0
▁yazmaya,2,1,0
nius,2,0,0
anti,2,1,0
▁kullanacağı,2,1,0
▁kelepçe,2,1,1
▁demokrasiyi,2,1,0
▁kızgın,2,1,1
▁yaralanan,2,1,0
timi,2,1,1
bilgisayar,2,1,1
▁sistemlerine,2,1,0
▁suçlular,2,1,0
▁sabotaj,2,1,1
▁hacker,2,0,0
▁zümre,2,1,1
▁varsayıl,2,1,0
▁bulunarak,2,1,0
▁çaresizlik,2,1,0
▁çekiciliği,2,1,0
▁özlü,2,1,1
rung,2,0,0
wol,2,0,0
holt,2,1,0
▁kalay,2,1,1
schi,2,0,0
ä,2,0,0
ungen,2,1,0
▁kişiliğe,2,1,0
▁vurdu,2,1,0
▁neşeli,2,1,1
▁glikoz,2,1,1
▁yazılma,2,1,0
beg,2,1,1
ß,2,0,0
fiziksel,2,1,0
▁değiştirilerek,2,1,0
▁tonu,2,1,0
▁araştırmalara,2,1,0
▁özendir,2,1,0
▁atmosferi,2,1,0
▁görüntülerin,2,1,0
▁çıkışına,2,1,0
▁hafızası,2,1,0
▁çıkmasından,2,1,0
▁hissetmesi,2,1,0
▁eğlenme,2,1,0
▁sektörleri,2,1,0
▁geçirebil,2,1,0
siyal,2,1,0
region,2,0,0
▁yönündeki,2,1,0
▁başvurabilir,2,1,0
▁tüketir,2,1,0
▁öğretilen,2,1,0
rod,2,1,1
▁alıcısı,2,1,0
▁serbestlik,2,1,0
▁birleştirmek,2,1,0
▁artışa,2,1,0
▁bölme,2,1,1
▁aminoasit,2,1,1
fenil,2,1,0
▁sırrı,2,1,0
genellikle,2,1,1
▁kararının,2,1,0
▁edebilirler,2,1,0
ostom,2,0,0
▁paneli,2,1,0
▁kulaklık,2,1,0
▁kazandırdı,2,1,0
▁vermemek,2,1,0
▁koşullarını,2,1,0
lich,2,0,0
enthal,2,0,0
açık,2,1,1
▁princip,2,0,0
christ,2,0,0
▁hedefe,2,1,0
▁yayılmasını,2,1,0
▁hey,2,1,1
üddin,2,1,0
▁atılım,2,1,1
▁gözetmeksizin,2,1,0
▁kaynağına,2,1,0
▁siyasetin,2,1,0
▁heyecanı,2,1,0
▁cazip,2,1,1
▁haberi,2,1,0
▁sensör,2,1,1
▁çözünürlük,2,1,1
▁belirledi,2,1,0
▁yazımı,2,1,0
▁akışına,2,1,0
▁yazılarına,2,1,0
▁çekişme,2,1,0
aks,2,1,1
iyel,2,1,0
chor,2,0,0
reg,2,0,0
▁kitaplık,2,1,0
▁tutarlar,2,1,0
▁sürdürecek,2,1,0
▁ülkelerle,2,1,0
▁anlaşmazlıklar,2,1,0
▁muamelesi,2,1,0
memiş,2,1,1
▁yaşadıklarını,2,1,0
▁yazmış,2,1,0
▁ampirik,2,1,1
▁emp,2,0,0
ical,2,0,0
ctive,2,0,0
▁oyuncuların,2,1,0
▁dengesiz,2,1,0
ğreti,2,0,0
▁ölçümler,2,1,0
rail,2,0,0
▁satışların,2,1,0
▁diktatörlük,2,1,0
▁ezilme,2,1,0
▁kapsül,2,1,1
▁müttefikler,2,1,0
▁bırakılma,2,1,0
▁verilmez,2,1,0
▁kamuoyuna,2,1,0
▁kiralanması,2,1,0
▁yerleştirme,2,1,0
▁sağlıyordu,2,1,0
▁çekimser,2,1,1
▁toparlama,2,1,0
▁çabucak,2,1,1
young,2,0,0
▁röportajları,2,1,0
▁telefonla,2,1,0
▁akü,2,1,1
landırılmıştır,2,1,1
▁dağılır,2,1,0
enos,2,0,0
▁psikoterapi,2,1,1
▁sanayii,2,1,0
▁devredilen,2,1,0
▁uygunluğunu,2,1,0
▁displazi,2,0,0
▁demans,2,0,0
▁bronz,2,1,1
▁uzaklıkları,2,1,0
▁açıklanmaktadır,2,1,0
▁demeti,2,1,0
▁boyları,2,1,0
tap,2,1,1
▁okuyucu,2,1,0
ole,2,1,1
▁pis,2,1,1
▁projede,2,1,0
▁yönünün,2,1,0
▁aviyonik,2,0,0
▁geçilmiştir,2,1,0
▁hastası,2,1,0
thos,2,0,0
▁dönül,2,1,0
▁piston,2,1,1
▁hastanenin,2,1,0
▁sicili,2,1,0
▁problemini,2,1,0
▁grupla,2,1,1
disiplin,2,1,1
▁yardımsever,2,1,1
▁hangar,2,1,1
▁onaylanmış,2,1,0
▁yetkilendirme,2,1,0
lenmiştir,2,1,1
▁akışkan,2,1,1
▁prosedürü,2,1,0
mit,2,1,1
landı,2,1,1
pinefrin,2,0,0
steron,2,0,0
▁indisi,2,1,0
frakt,2,1,0
▁abs,2,1,0
▁üniteleri,2,1,0
▁devamında,2,1,0
▁performansının,2,1,0
▁formüle,2,1,0
▁astı,2,1,0
▁üstten,2,1,0
▁temini,2,1,0
▁subaylar,2,1,0
▁astsubay,2,1,1
▁gitmeleri,2,1,0
opolis,2,0,0
▁faydalanan,2,1,0
▁odasına,2,1,0
▁sisteminden,2,1,0
▁havadan,2,1,0
▁sınıflandırır,2,1,0
▁ticarete,2,1,0
▁korunaklı,2,1,0
▁ışını,2,1,1
▁salınan,2,1,0
▁kasılma,2,1,0
ex,2,0,0
▁sayfasını,2,1,0
▁yazdırma,2,1,0
▁bariyer,2,1,1
▁gözenekli,2,1,0
▁yırtılma,2,1,0
▁sıcaklığını,2,1,0
ness,2,0,0
▁istasyon,2,1,1
örtü,2,1,1
▁sağlamaz,2,1,0
chul,2,0,0
werk,2,0,0
▁gereçler,2,1,0
▁depolanması,2,1,0
▁resimleri,2,1,0
▁oluşturulmuştur,2,1,0
▁dönemden,2,1,0
▁entegrasyonu,2,1,0
▁örnekte,2,1,0
kümeye,2,1,0
▁pivot,2,0,0
▁kupon,2,1,1
▁paralellik,2,1,0
▁konuşmalar,2,1,0
▁konuyla,2,1,0
▁sanatını,2,1,0
▁hüner,2,1,1
▁sürdüren,2,1,0
onto,2,0,0
▁edemediği,2,1,0
ub,2,0,0
▁düşürücü,2,1,0
▁bağlanır,2,1,0
▁patent,2,1,1
▁tayini,2,1,0
▁çocuklarını,2,1,0
▁oluştururlar,2,1,0
▁ahali,2,1,1
▁tuşu,2,1,1
▁vatandaşlarına,2,1,0
▁terörist,2,1,1
zuki,2,0,0
amma,2,1,1
▁marifet,2,1,1
eur,2,0,0
ics,2,1,0
▁rivayet,2,1,1
▁konuşması,2,1,0
▁bedevi,2,1,1
▁göçebe,2,1,1
▁yaşayabil,2,1,0
▁muhalif,2,1,1
▁ederdi,2,1,0
▁sormuş,2,1,0
▁okuyarak,2,1,0
▁cephede,2,1,0
mişlerdi,2,1,1
▁iadesi,2,1,0
▁sorusuna,2,1,0
▁zorundayız,2,1,0
▁açılmış,2,1,0
▁gözyaşları,2,1,0
▁yankı,2,1,1
▁ezilen,2,1,0
▁söylemiş,2,1,0
▁haddini,2,1,0
▁atılma,2,1,0
▁kalkma,2,1,0
▁taşlar,2,1,0
▁sesin,2,1,0
▁zorluklar,2,1,0
▁unutulmamalıdır,2,1,0
▁düzenlemiş,2,1,0
▁dağıtıldığı,2,1,0
▁beşer,2,1,1
▁zihniyet,2,1,1
▁emiri,2,1,0
ecektir,2,1,1
▁geçirmiş,2,1,0
hac,2,1,1
▁hamam,2,1,1
▁dost,2,1,1
▁elçiler,2,1,0
bia,2,0,0
▁gönderdi,2,1,0
lut,2,0,0
▁zalim,2,1,1
▁mesajlar,2,1,0
kra,2,0,0
▁üzülme,2,1,0
▁okumayı,2,1,0
▁hurma,2,1,1
▁olmuştu,2,1,0
▁sinan,2,1,0
▁altmış,2,1,1
▁kardeşini,2,1,0
▁mevsimi,2,1,0
▁liderler,2,1,0
▁etmedi,2,1,0
▁elçileri,2,1,0
▁titizlikle,2,1,0
▁geleceğini,2,1,0
▁zorluklarla,2,1,0
celli,2,0,0
▁evlenmiştir,2,1,0
▁şehit,2,1,1
gata,2,0,0
▁kabilesinden,2,1,0
▁ederim,2,1,0
▁kabilesinin,2,1,0
zap,2,1,1
▁sözleri,2,1,0
muştu,2,1,1
▁kabileler,2,1,0
▁ibadeti,2,1,0
▁yakalamak,2,1,0
aki,2,1,0
▁savaşma,2,1,0
▁kimler,2,1,0
▁kura,2,1,1
▁başladığını,2,1,0
lund,2,0,0
▁verilecektir,2,1,0
▁oğlunun,2,1,0
▁dönmesi,2,1,0
▁tepesi,2,1,0
bile,2,1,1
▁himayesine,2,1,0
▁ismini,2,1,0
▁süregelen,2,1,1
▁güçsüz,2,1,0
▁yayılmasına,2,1,0
▁kuyu,2,1,1
▁övül,2,1,0
▁besleyen,2,1,0
▁etse,2,1,0
▁ordusundan,2,1,0
▁köydeki,2,1,0
▁başkanlığını,2,1,0
▁birinden,2,1,0
heb,2,1,1
▁hırslı,2,1,0
▁yapmayacak,2,1,0
▁kaçırma,2,1,1
▁süvari,2,1,1
sadece,2,1,1
zsa,2,0,0
▁görevlendirdi,2,1,0
▁getirdi,2,1,0
sever,2,1,0
▁kısaca,2,1,0
▁olmasaydı,2,1,0
▁yaşındaydı,2,1,0
hızlı,2,1,1
▁yaptılar,2,1,0
▁korsanlık,2,1,0
▁katsayı,2,1,1
▁kuruluşunu,2,1,0
▁karşısındaki,2,1,0
▁varsayılan,2,1,0
▁avcılık,2,1,0
▁başındaki,2,1,0
celle,2,0,0
▁edilemeyeceği,2,1,0
▁fikrine,2,0,0
▁tanımlayıcı,2,1,0
ū,2,0,0
āb,2,0,0
▁dalının,2,1,0
▁bronş,2,1,1
olit,2,0,0
▁parametreleri,2,1,0
▁söylediğini,2,1,0
ktir,2,0,0
▁oluşup,2,1,0
zek,2,0,0
▁detay,2,1,1
rup,2,0,0
▁imp,2,0,0
geri,2,1,1
▁felsefenin,2,1,0
▁yapılarını,2,1,0
▁iltihap,2,1,1
▁ederse,2,1,0
▁iyelik,2,1,0
dom,2,1,0
▁konularla,2,1,0
otomi,2,1,0
▁çalışmanın,2,1,0
▁ulaşabilmek,2,1,0
▁genişlik,2,1,1
bach,2,0,0
▁kıtaların,2,1,0
▁çözmek,2,1,0
▁ilerlemesini,2,1,0
▁uyarma,2,1,0
▁aktivasyonu,2,0,0
▁sorulması,2,1,0
▁katıldığı,2,1,0
▁katılacak,2,1,0
▁davanın,2,1,0
▁öykünün,2,1,0
▁eserinin,2,1,0
gau,2,0,0
tier,2,1,0
eyre,2,1,0
▁verilirdi,2,1,0
▁kurucularından,2,1,0
▁vatandaşlarının,2,1,0
▁anadili,2,1,0
▁dillerin,2,1,0
▁yaklaşımla,2,1,0
▁teorisine,2,1,0
▁yanındaki,2,1,0
atörler,2,0,0
▁yakınlaştırma,2,1,0
▁düğmesi,2,1,0
laştırıldığında,2,1,1
anna,2,1,0
▁diyaliz,2,1,1
▁eğitilmiş,2,1,0
▁zahmet,2,1,1
▁azalmaktadır,2,1,0
çalıştırılabilir,2,1,0
mali,2,1,1
▁dönemindeki,2,1,0
▁duzen,2,0,0
▁havuzun,2,1,0
▁huzurevi,2,1,0
iliyor,2,1,1
▁nazır,2,1,1
▁kapasitesine,2,1,0
layabilecek,2,1,1
▁hayvanlardan,2,1,0
▁oturtma,2,1,1
▁sınırlamalar,2,1,0
seçim,2,1,1
quin,2,0,0
▁büroları,2,1,0
▁gütme,2,1,0
▁maliyetle,2,1,0
▁yapmama,2,1,0
▁nesil,2,1,1
▁kaybetti,2,1,0
▁tartışan,2,1,0
ith,2,0,0
▁suçlu,2,1,1
eğime,2,1,0
▁düştüğünde,2,1,0
▁mesleğe,2,1,0
▁çabalarıyla,2,1,0
▁görüşmelerin,2,1,0
▁sağlamaktadır,2,1,0
▁uzaklaşmak,2,1,0
▁halktan,2,1,0
▁solo,2,1,1
rob,2,1,1
▁böylelikle,2,1,0
▁bağların,2,1,0
▁kork,2,1,1
▁suçtan,2,1,0
▁tutmayı,2,1,0
▁çiğneme,2,1,0
▁olasılıkları,2,1,0
▁alınmasıyla,2,1,0
acağını,2,1,1
▁etkilerin,2,1,0
▁tasnif,2,1,1
▁aldılar,2,1,0
▁arabulucu,2,1,1
▁ürünlerinde,2,1,0
▁kuraklık,2,1,0
▁gelenekleri,2,1,0
▁totaliter,2,1,1
▁paramiliter,2,1,1
labilen,2,1,1
▁neoliberal,2,1,1
rist,2,0,0
eva,2,1,0
▁çerçevede,2,1,0
▁erkeğe,2,1,0
▁kalesi,2,1,0
▁payını,2,1,0
▁avcı,2,1,1
toplayıcı,2,1,0
▁bıraktığı,2,1,0
<0x9B>,2,0,0
▁trafiğinin,2,1,0
biçim,2,1,1
▁biçimlendir,2,1,0
▁varsayılır,2,1,0
lemeyen,2,1,1
▁başlamak,2,1,0
▁kapatmak,2,1,0
▁ilerici,2,1,0
▁devrimci,2,1,0
▁çim,2,1,1
▁taşıyabil,2,1,0
▁çoğunluğunu,2,1,0
▁büyükelçisi,2,1,0
▁kayna,2,1,1
▁aileler,2,1,0
▁yükselt,2,1,0
▁korun,2,1,1
▁hesaplama,2,1,0
▁avârız,2,0,0
▁hazırlıksız,2,1,0
▁modifikasyon,2,1,1
▁hetero,2,0,0
rılır,2,0,0
▁tavrı,2,1,0
▁abaza,2,1,0
arlı,2,1,1
▁gerekebilir,2,1,0
▁olimpiyat,2,1,1
▁konsepti,2,1,0
▁festival,2,1,1
▁bitlik,2,1,0
▁şifreleme,2,1,0
▁tanıtmak,2,1,0
pend,2,0,0
▁atla,2,1,1
benim,2,1,0
tera,2,1,0
ssa,2,0,0
▁başlatan,2,1,0
▁doktrin,2,1,1
▁düzenlediği,2,1,0
▁etkileyici,2,1,0
▁öncülüğünde,2,1,0
▁sahasının,2,1,0
▁birimine,2,1,0
▁enzimi,2,1,0
▁bileşikler,2,1,0
▁kovalent,2,0,0
▁nefro,2,0,0
frit,2,0,0
▁mikroskobik,2,1,1
▁floresan,2,1,1
▁mavisi,2,1,0
anto,2,0,0
▁ligament,2,0,0
cle,2,0,0
▁transvers,2,0,0
▁duruşu,2,1,1
▁tendon,2,1,1
usta,2,1,1
iyer,2,1,0
▁kısmında,2,1,0
▁cerrahi,2,1,1
▁terleme,2,1,0
human,2,1,0
▁intra,2,0,0
oro,2,0,0
ksipital,2,0,0
▁ateşi,2,1,0
▁yüzüne,2,1,0
▁mesane,2,1,1
▁plak,2,1,1
ito,2,0,0
kalem,2,1,1
▁penis,2,1,1
▁kanseri,2,1,0
▁superior,2,0,0
pleks,2,0,0
oster,2,0,0
aklı,2,1,0
▁çarpıntı,2,1,1
▁prop,2,0,0
rano,2,0,0
lol,2,0,0
▁çaplı,2,1,0
▁kistik,2,1,0
▁görülüyor,2,1,0
anjiyo,2,1,1
om,2,1,1
oper,2,0,0
▁kinaz,2,0,0
▁yapılıyor,2,1,0
ilasyon,2,0,0
▁retina,2,1,1
▁immün,2,1,0
▁iliği,2,1,1
ositler,2,0,0
rr,2,0,0
ami,2,0,0
ografisi,2,0,0
belli,2,1,1
ifera,2,0,0
ture,2,1,0
▁nörolojik,2,1,1
atom,2,1,1
▁iskemi,2,0,0
statin,2,1,0
protein,2,1,1
▁tuzları,2,1,0
rose,2,0,0
▁bebeğin,2,1,0
▁atılımı,2,1,0
▁gözlenir,2,1,0
▁skala,2,0,0
▁yüzünün,2,1,0
cula,2,0,0
eus,2,0,0
dük,2,1,1
▁tibia,2,0,0
▁önü,2,1,0
osa,2,1,0
obacter,2,0,0
idis,2,1,0
▁kontra,2,1,1
▁tümörü,2,1,0
▁hızlandırır,2,1,0
▁maddelerinin,2,1,0
▁sentezlenir,2,1,0
▁efor,2,1,1
tria,2,0,0
▁hidroliz,2,1,1
▁lösemi,2,1,1
asyonun,2,0,0
bacterium,2,0,0
▁aga,2,1,1
▁kanlı,2,1,0
biyo,2,0,0
icus,2,0,0
oenzim,2,0,0
▁dopamin,2,0,0
iro,2,0,0
sol,2,1,1
▁romatoi,2,0,0
kral,2,1,1
▁başparmak,2,1,1
▁astım,2,1,1
▁nükleo,2,0,0
▁proteinleri,2,1,0
▁kalsit,2,1,1
▁döndürü,2,0,0
▁aromatik,2,1,1
▁hidroksil,2,1,1
ogeni,2,1,0
▁hizmetinden,2,1,0
▁yansıtması,2,1,0
▁uygarlığı,2,1,0
ang,2,0,0
▁azledil,2,1,0
▁taksim,2,1,1
▁sağlamış,2,1,0
▁ordusunu,2,1,0
▁oluşturmaktaydı,2,1,0
▁göstereme,2,1,0
▁ustalık,2,1,0
▁geçmiştir,2,1,0
ordu,2,1,1
ahir,2,1,1
grat,2,0,0
▁kentleri,2,1,0
bani,2,1,1
▁kızını,2,1,0
▁evlen,2,1,1
▁değildi,2,1,0
▁zina,2,1,1
▁devletine,2,1,0
ave,2,1,0
rû,2,0,0
▁gazetesi,2,1,0
vari,2,1,0
▁evine,2,1,0
▁belde,2,1,1
▁deyişle,2,1,0
▁tarihinden,2,1,0
▁zarif,2,1,1
kord,2,1,1
pius,2,0,0
yn,2,0,0
▁kaynaklarında,2,1,0
▁kuruluştur,2,1,0
▁birliğin,2,1,0
▁önder,2,1,1
phal,2,0,0
ery,2,1,0
▁chp,2,0,0
▁savunması,2,1,0
▁fes,2,1,1
sted,2,0,0
sby,2,0,0
▁kurulduğu,2,1,0
▁böğürtlen,2,1,1
▁ahududu,2,1,1
▁verim,2,1,1
▁incir,2,1,1
ski,2,1,1
mount,2,0,0
▁fit,2,1,1
▁biçimiyle,2,1,0
▁sopa,2,1,1
▁topraklarda,2,1,0
yim,2,1,1
hare,2,1,1
leştiği,2,1,1
▁cin,2,1,1
ati,2,1,1
▁antijen,2,1,1
spa,2,0,0
▁sertifikalı,2,1,0
▁çoğalması,2,1,0
vous,2,0,0
table,2,1,0
▁koordinatları,2,1,0
▁etinden,2,1,0
▁çavdar,2,1,1
teknik,2,1,1
▁geçirilen,2,1,0
▁ordularının,2,1,0
▁aşar,2,1,1
▁köylülerin,2,1,0
▁edecekti,2,1,0
▁yetiştiriciliği,2,1,0
▁tekniklerini,2,1,0
see,2,0,0
kası,2,1,0
▁ittifakı,2,1,0
▁algıladığı,2,1,0
istic,2,0,0
cept,2,1,0
work,2,0,0
▁deyimi,2,1,0
▁conc,2,0,0
orrow,2,0,0
less,2,0,0
▁denetimini,2,1,0
▁gösterirken,2,1,0
▁görmemesi,2,1,0
hos,2,0,0
pital,2,0,0
room,2,0,0
wor,2,0,0
▁sor,2,1,1
▁akaryakıt,2,1,1
system,2,0,0
▁tehditleri,2,1,0
joy,2,0,0
ception,2,0,0
cken,2,0,0
▁ulaşmasını,2,1,0
house,2,0,0
▁turk,2,0,0
word,2,0,0
▁bilgisayarların,2,1,0
cord,2,0,0
matic,2,0,0
pression,2,0,0
writ,2,0,0
chang,2,0,0
gle,2,0,0
▁koymuşlardır,2,1,0
▁yazılımları,2,1,0
read,2,0,0
place,2,0,0
▁biçimlerini,2,1,0
▁maskesi,2,1,0
ob,2,0,0
yardım,2,1,1
▁geliştikçe,2,1,0
strom,2,0,0
▁sendikacı,2,1,0
▁sergiye,2,1,0
▁circ,2,0,0
▁kokpit,2,1,1
▁anlatılmıştır,2,1,0
▁vurgulanmıştır,2,1,0
▁turistlerin,2,1,0
▁taşıyıcıları,2,1,0
▁karasuları,2,1,0
▁mayın,2,1,1
▁döşe,2,1,1
▁ft,2,0,0
▁kalitesinin,2,1,0
▁kaldırır,2,1,0
▁vermesinden,2,1,0
▁kapasitesini,2,1,0
▁olmadıkları,2,1,0
▁kanunları,2,1,0
▁patrici,2,0,0
▁bulundurması,2,1,0
eği,2,1,0
▁nihayetinde,2,1,0
▁hanedan,2,1,1
eviç,2,1,1
▁paylaşıl,2,1,0
▁yabancılaşma,2,1,0
prop,2,0,0
lia,2,0,0
omitia,2,0,0
cent,2,0,0
uri,2,1,0
▁restoranları,2,1,0
▁tesislerini,2,1,0
yerel,2,1,1
▁gözlemlenmesi,2,1,0
▁paketleri,2,1,0
▁memnun,2,1,1
▁merkezini,2,1,0
▁mülteci,2,1,1
▁dilinin,2,1,0
▁tanımlayabil,2,1,0
▁nükte,2,1,1
▁bilinçaltı,2,1,1
▁oyunlarının,2,1,0
▁kadınları,2,1,0
▁şairin,2,1,0
▁anlaşmaları,2,1,0
cak,2,0,0
▁gezgin,2,1,1
▁kaçan,2,1,0
▁ressam,2,1,1
▁adının,2,1,0
▁mevzu,2,1,1
▁saflığı,2,1,0
▁isimlerle,2,1,0
▁çete,2,1,1
▁partiye,2,1,0
▁gittim,2,1,0
▁sıkıntılı,2,1,0
▁yaptırdığı,2,1,0
▁değerlendir,2,1,0
▁andan,2,1,1
wu,2,0,0
yüz,2,1,1
hasta,2,1,1
presyon,2,0,0
▁şehirlerin,2,1,0
▁özenle,2,1,0
▁susuz,2,1,1
kay,2,1,1
▁arkasından,2,1,0
▁eserde,2,1,0
▁dilbilgisi,2,0,0
▁çekimi,2,1,0
▁ergenlik,2,1,0
▁bölgelerini,2,1,0
▁sağanak,2,1,1
▁bilimcisi,2,1,0
▁eleştirmeni,2,1,0
▁bakması,2,1,0
▁ilişkilere,2,1,0
▁yalı,2,1,1
▁segmenti,2,0,0
▁tasarlanma,2,1,0
▁şiddetini,2,1,0
ubuntu,2,0,0
▁entegre,2,1,1
▁deneyleri,2,1,0
▁karşılığıdır,2,1,0
▁hastalıklara,2,1,0
▁anlayışa,2,1,0
▁devretme,2,1,0
anji,2,0,0
zoon,2,0,0
dayken,2,1,1
▁tırmanır,2,1,0
▁yüzeyler,2,1,0
▁belirleyecek,2,1,0
idin,2,1,0
▁belgeyi,2,1,0
▁kilo,2,1,1
▁çıkabilecek,2,1,0
▁kurulabilir,2,1,0
▁uyarlanması,2,1,0
▁topluluktur,2,1,0
▁mücadelesinin,2,1,0
▁kökten,2,1,1
▁oyların,2,1,0
▁paylaşılır,2,1,0
▁öğrenilir,2,1,0
duğunda,2,1,1
etler,2,1,0
▁istiyordu,2,1,0
oke,2,1,0
▁seçimlerde,2,1,0
▁dünyasından,2,1,0
▁adaları,2,1,0
▁kökenini,2,1,0
meri,2,0,0
▁güvenliğine,2,1,0
▁hücreye,2,1,0
laştırılmıştır,2,1,1
▁bulunmasına,2,1,0
▁dengeleme,2,1,0
▁artıracağı,2,1,0
fonksiyon,2,1,1
big,2,0,0
▁bildirir,2,1,0
▁deklarasyon,2,1,1
▁saldırılara,2,1,0
▁bağlanan,2,1,0
lantı,2,0,0
▁kollarından,2,1,0
▁değişebil,2,1,0
▁yakınlığı,2,1,0
▁birkaçı,2,1,0
▁niyeti,2,1,0
▁kabı,2,1,0
▁römork,2,1,1
▁takılır,2,1,0
▁ölürse,2,1,0
▁düşerse,2,1,0
▁talimatlar,2,1,0
▁yapılmadan,2,1,0
▁konusunu,2,1,0
ilerek,2,1,1
▁olamama,2,1,0
▁salgılanması,2,1,0
▁götürdü,2,1,0
▁dosyayı,2,1,0
▁kalemler,2,1,0
mediği,2,1,1
▁saz,2,1,1
▁kullanıl,2,1,0
▁ayrıntılar,2,1,0
▁yakında,2,1,0
▁yerlerinde,2,1,0
▁bölümüne,2,1,0
▁isyancılar,2,1,0
▁getirip,2,1,0
▁hedefledi,2,1,0
▁yarısına,2,1,0
▁kromozomların,2,1,0
▁öğret,2,1,1
▁obezite,2,1,1
▁danışmanı,2,1,0
▁topraklarını,2,1,0
▁paylaşması,2,1,0
▁rejimini,2,1,0
▁duyguların,2,1,0
▁getirilebilir,2,1,0
▁gerçekçiliğin,2,1,0
▁yazdı,2,1,0
▁bildiğini,2,1,0
ades,2,0,0
▁bilemem,2,1,0
▁demiştir,2,1,0
▁alamayan,2,1,0
▁birimdir,2,1,0
▁dalları,2,1,0
▁götürür,2,1,0
▁artıyor,2,1,0
izme,2,1,0
▁olaylarını,2,1,0
▁oluşturulduğu,2,1,0
▁yapıtlar,2,1,0
▁karakterlerin,2,1,0
▁sanatçılardan,2,1,0
▁atasözleri,2,1,0
▁baskıları,2,1,0
lıyordu,2,1,1
▁sulu,2,1,1
▁zavallı,2,1,1
▁doğada,2,1,0
▁elemanlar,2,1,0
▁arkadaşını,2,1,0
▁ozan,2,1,1
▁zorlanma,2,1,0
▁gömülmesi,2,1,0
▁daldırma,2,1,0
ürün,2,1,1
gövde,2,1,1
▁yumru,2,1,1
▁hayattan,2,1,0
ayrı,2,1,1
▁koy,2,1,1
▁güçlüdür,2,1,0
laştı,2,1,1
▁baskısı,2,1,0
▁uygulanmakta,2,1,0
▁güncelleme,2,1,0
▁yapılarak,2,1,0
▁sayılabilir,2,1,0
▁başlamasına,2,1,0
▁gündelik,2,1,1
▁tamamıyla,2,1,0
▁fakülte,2,1,1
leyebileceği,2,1,1
▁dışbükey,2,1,1
▁kazandırmak,2,1,0
▁cila,2,1,1
▁dezavantajlı,2,1,0
▁etkileyebil,2,1,0
▁atletizm,2,1,1
▁milletin,2,1,0
▁belirttiği,2,1,0
lendirici,2,1,1
▁ayri,2,1,0
öl,2,1,1
▁yönetildiği,2,1,0
▁uyguladıkları,2,1,0
▁matbaası,2,1,0
satım,2,1,1
▁oligarşi,2,1,1
▁toplandığı,2,1,0
▁kanalizasyon,2,1,1
şat,2,1,1
▁inorganik,2,1,1
▁bekletil,2,1,0
▁dengeleyici,2,1,0
▁benimser,2,1,0
▁kaydedip,2,1,0
▁birimin,2,1,0
▁emisyonları,2,1,0
▁gençliği,2,1,0
▁açabilecek,2,1,0
▁kaygısı,2,1,0
▁nedenleriyle,2,1,0
▁yatırımı,2,1,0
▁portalı,2,1,0
▁arayüz,2,1,1
▁yapabileceği,2,1,0
▁sunucu,2,1,1
▁kodlu,2,1,0
▁tanımlanmamış,2,1,0
▁çıktılar,2,1,0
▁zincirleri,2,1,0
▁yetkinlik,2,1,0
▁first,2,0,0
▁eğitmen,2,1,1
▁tahminleri,2,1,0
▁görmesi,2,1,0
fabrik,2,0,0
▁kırılgan,2,1,1
▁halkları,2,1,0
▁koridorun,2,1,0
▁talebiyle,2,1,0
▁dolma,2,1,1
▁sepeti,2,1,0
▁iktidarının,2,1,0
▁çatışmanın,2,1,0
sunun,2,1,1
▁dilediği,2,1,0
▁yaratmaya,2,1,0
▁$,2,0,0
▁torun,2,1,1
▁projelerin,2,1,0
▁olmayanlar,2,1,0
▁silikat,2,1,1
▁okullarında,2,1,0
▁eseriyle,2,1,0
güt,2,1,1
▁yıkım,2,1,1
▁varoluşçu,2,1,1
revizyonist,2,1,1
▁yakındır,2,1,0
▁konik,2,1,1
▁yörüngesine,2,1,0
▁oturtul,2,1,0
▁relati,2,0,0
▁satmıştır,2,1,0
▁uzuv,2,1,1
▁toplanmış,2,1,0
rog,2,0,0
sızlığı,2,1,1
▁öğretmenlik,2,1,0
▁lob,2,1,1
▁elektrikli,2,1,0
▁sanatçısı,2,1,0
▁turne,2,1,1
▁hazırlanmıştır,2,1,0
▁dolandırıcılık,2,1,1
lup,2,1,1
▁ofisleri,2,1,0
▁oyunda,2,1,0
▁ekseninde,2,1,0
▁öldürme,2,1,0
▁çanta,2,1,1
▁hırsız,2,1,1
▁yetenekli,2,1,0
▁yapılmalı,2,1,0
▁tarımın,2,1,0
▁sıfırdır,2,1,0
▁baskılar,2,1,0
▁alevi,2,1,0
direct,2,0,0
lation,2,0,0
▁yetkilisi,2,1,0
stig,2,0,0
▁kayar,2,1,1
▁vakum,2,1,1
▁yükseltici,2,1,0
çiler,2,1,1
▁ıslahat,2,1,1
▁hattat,2,1,1
▁libido,2,1,1
bilme,2,1,0
▁ilişkisinden,2,1,0
▁hizmetine,2,1,0
▁konağı,2,1,0
îl,2,0,0
▁moleküller,2,1,0
▁alegorik,2,1,1
▁koşulsuz,2,1,0
▁erteleme,2,1,0
ilişki,2,1,1
▁mahsulleri,2,1,0
▁sayın,2,1,1
▁cinayetin,2,1,0
layamadığı,2,1,1
▁antimikrobiyal,2,0,0
▁döllenme,2,1,0
▁duymaz,1,1,0
▁talimatları,1,1,0
yseniz,1,1,1
nizde,1,1,1
nızın,1,1,1
▁motorunu,1,1,0
▁durdurup,1,1,0
▁inceleyerek,1,1,0
▁çatlak,1,1,1
▁sıva,1,1,1
▁yaşadığını,1,1,0
▁dökülen,1,1,0
▁batma,1,1,0
▁bırakacak,1,1,0
larca,1,1,1
pin,1,1,0
▁nöropati,1,0,0
▁kabuğun,1,1,0
▁kayaç,1,1,1
▁yağışlar,1,1,0
▁körfezin,1,1,0
kontamine,1,0,0
▁durumdaki,1,1,0
▁edinmek,1,1,0
▁hasarlı,1,1,0
▁akıntısı,1,1,0
▁veba,1,1,1
▁şişme,1,1,0
▁şişmesi,1,1,0
▁bilmesi,1,1,0
▁zeplin,1,1,1
▁tank,1,1,1
▁seller,1,1,1
▁devreye,1,1,0
▁dönmüş,1,1,0
▁bitirilmesi,1,1,0
▁korkunç,1,1,1
▁ölümcül,1,1,1
▁hazırlığı,1,1,0
▁edemeyen,1,1,0
▁yetkililere,1,1,0
olası,1,1,1
ilo,1,0,0
▁düzenlemektedir,1,1,0
▁kesintisi,1,1,0
▁kullanımları,1,1,0
▁kısımlarına,1,1,0
▁kırar,1,1,0
▁olaydır,1,1,0
▁yetkililerinin,1,1,0
▁mahkumların,1,1,0
▁kurtarması,1,1,0
transferaz,1,0,0
naz,1,1,1
▁verilmemektedir,1,1,0
▁görebiliriz,1,1,0
▁yapılmamış,1,1,0
▁hazırlıklar,1,1,0
▁altyapısını,1,1,0
▁kesimlerde,1,1,0
▁gemilere,1,1,0
abilirler,1,1,1
▁yerlerinden,1,1,0
▁getirilip,1,1,0
▁götürülme,1,1,0
laştırıldığı,1,1,1
lamadığı,1,1,1
fro,1,0,0
aro,1,0,0
▁açabileceği,1,1,0
▁ölümlerin,1,1,0
▁evlerin,1,1,0
▁yanması,1,1,0
▁okyanusların,1,1,0
▁görebildiği,1,1,0
▁sevdikleri,1,1,0
▁koruyucusu,1,1,0
▁siperler,1,1,0
▁dalgıç,1,1,1
▁senaryolar,1,1,0
▁uyanık,1,1,1
▁çevrede,1,1,0
▁kullanın,1,1,0
larınızı,1,1,1
▁otlar,1,1,0
▁kesilmiş,1,1,0
▁fertleri,1,1,0
▁travmatik,1,1,1
▁bırakmaktadır,1,1,0
▁kalırlar,1,1,0
göl,1,1,1
▁kıyısına,1,1,0
▁reaktörün,1,1,0
▁sızıntı,1,1,1
▁saklanmış,1,1,0
▁alınmadığı,1,1,0
▁büyümüştür,1,1,0
▁ciddiye,1,1,0
▁çalıştırılan,1,1,0
▁geçirmesi,1,1,0
▁enjeksiyon,1,1,1
▁batması,1,1,0
▁devrilmesi,1,1,0
▁madenci,1,1,0
▁buzullaşma,1,1,0
▁buzulların,1,1,0
▁kaybetmiştir,1,1,0
▁patlamanın,1,1,0
▁kilometrelerce,1,1,0
▁hissedil,1,1,0
▁karışan,1,1,0
▁kayıtlar,1,1,0
▁gelmeyen,1,1,0
▁aldığımız,1,1,0
▁püskürtü,1,1,1
▁patlamadan,1,1,0
▁tutama,1,1,0
▁zirveleri,1,1,0
▁hastalığını,1,1,0
▁püskürme,1,1,0
▁kabarma,1,1,0
▁deformasyon,1,1,1
▁çizme,1,1,1
▁tabanca,1,1,1
▁büyüklüğündeki,1,1,0
▁görebiliyor,1,1,0
▁istasyonu,1,1,0
▁adasında,1,1,0
▁ölmesine,1,1,0
▁mücadeleye,1,1,0
▁tapınaklar,1,1,0
▁boşalt,1,1,1
▁kurulmasında,1,1,0
▁aşamasından,1,1,0
▁öldürücü,1,1,0
▁tahriş,1,1,1
▁profil,1,1,1
tō,1,0,0
▁tetiklediği,1,1,0
▁artçı,1,1,1
▁rotası,1,1,0
▁şekillendiren,1,1,0
▁kanadın,1,1,0
▁radyal,1,0,0
▁geciktirme,1,1,0
▁duvara,1,1,0
▁kenetlenme,1,1,0
▁geçit,1,1,1
▁lambaları,1,1,0
▁protozoa,1,0,0
▁imha,1,1,1
▁silahları,1,1,0
▁ayırmıştır,1,1,0
▁konisi,1,1,0
▁sandalye,1,1,1
▁erişil,1,1,0
▁ayarlanabilir,1,1,0
▁uçları,1,1,0
▁açıyla,1,1,0
▁bükülme,1,1,0
▁çevreleri,1,1,0
▁elektrokimyasal,1,0,0
▁birikme,1,1,0
▁görüşmeyi,1,1,0
▁isimleriyle,1,1,0
▁belirlenmiştir,1,1,0
▁genelkurmay,1,1,1
▁dakikasında,1,1,0
soğuk,1,1,1
omo,1,1,1
▁kayıplar,1,1,0
▁yitirmiştir,1,1,0
▁olayda,1,1,0
▁diren,1,1,1
▁azınlıklar,1,1,0
▁karbonlu,1,1,0
▁elemanların,1,1,0
▁burulma,1,1,0
abilmiş,1,1,1
▁düşünüp,1,1,0
▁üretebilen,1,1,0
▁yerleşimde,1,1,0
▁çalışılır,1,1,0
▁bildirge,1,1,1
cisi,1,1,1
▁uranyum,1,1,1
▁fisyon,1,0,0
▁tepkimesi,1,1,0
▁milyarlarca,1,1,0
▁astronomik,1,1,1
▁tetik,1,1,1
▁etkileyerek,1,1,0
belirtilmektedir,1,1,0
sphere,1,0,0
▁etkiledi,1,1,0
▁programını,1,1,0
▁beğendi,1,1,0
▁öğrendi,1,1,0
trick,1,0,0
▁yapılarda,1,1,0
▁geçmişine,1,1,0
▁tamamında,1,1,0
▁taşkın,1,1,1
▁kollarında,1,1,0
▁valiler,1,1,0
▁kaymakam,1,1,1
▁hizmetinde,1,1,0
▁dönerek,1,1,0
▁gezen,1,1,0
▁knot,1,0,0
▁harika,1,1,1
▁dramatiz,1,0,0
▁hafifletmek,1,1,0
▁mukavemet,1,1,1
▁rafinerisi,1,1,0
▁bakmış,1,1,0
▁ülkemizin,1,1,0
uğla,1,0,0
şü,1,0,0
▁gecikmeler,1,1,0
▁boğu,1,1,0
▁panzehir,1,1,1
▁kirlenmiş,1,1,0
▁boğulma,1,1,0
▁karaya,1,1,0
▁tutup,1,1,0
▁çıplak,1,1,1
▁kristalleri,1,1,0
▁birikmiş,1,1,0
▁yamaçlar,1,1,0
▁topoğrafik,1,1,0
faaliyetlerinden,1,1,0
▁kaydetmek,1,1,0
▁takıma,1,1,0
▁hayatlarında,1,1,0
abilecekleri,1,1,1
▁sıkıcı,1,1,1
ogo,1,0,0
▁felaketi,1,1,0
tisi,1,1,1
iso,1,0,0
siyanat,1,0,0
▁ölümüne,1,1,0
▁kazık,1,1,1
kamu,1,1,1
rgi,1,0,0
▁filmdir,1,1,0
luca,1,1,1
▁avcıları,1,1,0
ders,1,1,1
▁titan,1,1,1
▁barındırır,1,1,0
▁tasarlamak,1,1,0
▁vatandaşın,1,1,0
▁bekleyen,1,1,0
özgün,1,1,1
antik,1,1,1
▁salçası,1,1,0
▁soğan,1,1,1
▁halleri,1,1,0
▁görevlerinin,1,1,0
▁gerektirdiği,1,1,0
▁görevlere,1,1,0
▁omur,1,1,1
sson,1,0,0
▁türünü,1,1,0
volv,1,0,0
▁bakacak,1,1,0
▁masaüstü,1,1,0
▁dizüstü,1,1,1
▁hitler,1,1,0
dhi,1,0,0
▁haberleri,1,1,0
▁yayımlayan,1,1,0
diğinden,1,1,1
▁törenleri,1,1,0
▁bastırılması,1,1,0
▁haberlere,1,1,0
▁soruşturması,1,1,0
▁vatana,1,1,0
▁seçimlerinin,1,1,0
layış,1,1,1
amamış,1,1,1
▁gez,1,1,1
yaka,1,1,1
▁dillerine,1,1,0
▁yasayla,1,1,0
▁susma,1,1,0
▁uzunlukları,1,1,0
▁katsayıları,1,1,0
wat,1,0,0
klarında,1,0,0
▁lipit,1,1,1
▁mineraller,1,1,0
▁belirleyebil,1,1,0
▁özelleşmiş,1,1,0
▁bahsed,1,1,1
▁üretilme,1,1,0
▁çözünürlüğü,1,1,0
▁geçiril,1,1,0
▁yarış,1,1,1
▁yarışı,1,1,0
dinamik,1,1,1
cinsel,1,1,1
▁düzenek,1,1,1
▁vekaleten,1,1,1
▁üyenin,1,1,0
▁gündemde,1,1,0
▁tekrarlanır,1,1,0
tér,1,0,0
té,1,0,0
ots,1,1,0
quest,1,0,0
▁anima,1,1,0
ally,1,0,0
urs,1,1,0
tzer,1,0,0
▁projelere,1,1,0
▁memurluğu,1,1,0
▁saklanması,1,1,0
▁hizmetidir,1,1,0
▁ekmeği,1,1,0
▁sürdürdü,1,1,0
▁sahneler,1,1,0
başar,1,1,1
kurt,1,1,1
▁daireler,1,1,0
▁kalıntıların,1,1,0
▁çalışmayı,1,1,0
amadığı,1,1,1
▁tersi,1,1,0
▁kararla,1,1,1
▁müzakerelere,1,1,0
▁alınmadı,1,1,0
▁aspirin,1,1,1
▁inşaatı,1,1,0
▁zamanına,1,1,0
▁planladığı,1,1,0
çen,1,0,0
▁ukrayna,1,0,0
▁solucanlar,1,1,0
▁açacak,1,1,1
▁basılması,1,1,0
▁bakarken,1,1,0
▁yitirdiği,1,1,0
cio,1,0,0
coel,1,0,0
▁tempo,1,1,1
gonal,1,0,0
meni,1,1,1
▁dörtte,1,1,0
▁onda,1,1,1
▁kesimini,1,1,0
▁bileşenlerin,1,1,0
▁karantina,1,1,1
mene,1,1,1
▁vakaların,1,1,0
▁sarayda,1,1,0
▁elbiseler,1,1,0
▁paraları,1,1,0
▁oynamış,1,1,0
▁kapısının,1,1,0
küp,1,1,1
oi,1,1,0
▁kama,1,1,1
then,1,0,0
▁tapınakları,1,1,0
▁heykeltıraş,1,1,1
ador,1,0,0
▁poly,1,0,0
masıdır,1,1,1
▁etimolojisi,1,1,0
▁aroma,1,1,1
pper,1,0,0
▁toplumları,1,1,0
yukarı,1,1,1
▁ülkesinden,1,1,0
▁başlandı,1,1,0
▁değillerdir,1,1,0
▁mutfağına,1,1,0
▁edilmemiştir,1,1,0
▁meze,1,1,1
▁cinsiyetçi,1,1,0
▁sıralarda,1,1,0
elma,1,1,1
▁mango,1,1,1
▁opsiyonlu,1,1,0
▁baharatlar,1,1,0
▁kekik,1,1,1
▁kimyon,1,1,1
▁yükseltilmiş,1,1,0
▁tankı,1,1,0
▁okşa,1,1,1
▁yemeğe,1,1,0
▁konuştuğunu,1,1,0
gine,1,1,1
▁kanunlarına,1,1,0
▁kurama,1,1,0
▁reddedil,1,1,0
▁ilgilen,1,1,1
tina,1,1,0
▁adlandırdığı,1,1,0
▁töreninde,1,1,0
▁polisler,1,1,0
▁ebe,1,1,1
▁sarmaşık,1,1,1
▁hindi,1,1,1
▁gelincik,1,1,1
▁helva,1,1,1
▁radi,1,0,0
mara,1,0,0
▁çivi,1,1,1
▁modernize,1,1,1
▁arabası,1,1,0
▁sike,1,1,0
▁şerbet,1,1,1
▁fıstık,1,1,1
▁robot,1,1,1
▁iyice,1,1,0
▁karıştırılır,1,1,0
▁kaynatılır,1,1,0
▁soğuy,1,1,0
▁tüketilir,1,1,0
▁aktarıldığı,1,1,0
▁öğretil,1,1,0
▁detaylarını,1,1,0
törler,1,1,0
▁fikirlerini,1,1,0
▁seçerler,1,1,0
▁mermi,1,1,1
tılı,1,1,1
▁dergidir,1,1,0
▁dergisidir,1,1,0
▁basılmıştır,1,1,0
▁tümüne,1,1,0
▁bitiren,1,1,0
▁anlamlarına,1,1,0
▁rahmet,1,1,1
arat,1,1,1
owski,1,0,0
▁organizasyonunu,1,1,0
▁garson,1,1,1
laştırıp,1,1,1
▁edinimi,1,1,0
▁yazılış,1,1,0
▁yaşayıp,1,1,0
▁gördüklerini,1,1,0
▁nesillere,1,1,0
▁hantal,1,1,1
▁başvurusunu,1,1,0
▁çalışacağı,1,1,0
▁değişkenleri,1,1,0
▁tıbbı,1,1,0
▁kutlanan,1,1,0
scens,1,0,0
tikos,1,0,0
ption,1,0,0
ation,1,0,0
ajı,1,0,0
▁dk,1,0,0
▁etiketi,1,1,0
mû,1,0,0
▁gidiyor,1,1,0
▁belirlenemeyen,1,1,0
▁mahved,1,1,1
▁tartışmayı,1,1,0
▁dinlemeyi,1,1,0
ılmıyor,1,1,1
lüp,1,1,1
▁cereyan,1,1,1
▁oymak,1,1,1
▁simbiyotik,1,0,0
▁istendiği,1,1,0
▁π,1,0,0
ρ,1,0,0
<0xAA>,1,0,0
▁sandığı,1,1,0
▁ayin,1,1,1
▁söylemesi,1,1,0
▁otlatma,1,1,0
▁motosiklet,1,1,1
▁çevrilme,1,1,0
▁açıkladığı,1,1,0
▁listelerinin,1,1,0
▁seminer,1,1,1
▁börek,1,1,1
▁pulu,1,1,0
▁yapıştır,1,1,0
▁yöntemiyle,1,1,0
▁teorisyen,1,1,1
landırılan,1,1,1
▁dizisi,1,1,0
▁biyokimya,1,1,1
▁manyetik,1,1,1
▁rezonans,1,1,1
▁sakıncalı,1,1,1
▁avrat,1,1,1
oğan,1,1,0
▁yapıyoruz,1,1,0
▁ediyoruz,1,1,0
▁meblağ,1,1,1
▁alerjisi,1,1,0
▁korunduğu,1,1,0
▁endişeleri,1,1,0
▁başvurusunda,1,1,0
▁cüzdan,1,1,1
▁adresini,1,1,0
▁aero,1,0,0
iştir,1,1,1
▁hacimli,1,1,0
▁bulundurarak,1,1,0
▁duy,1,1,1
▁yenilmesi,1,1,0
▁söylemi,1,1,0
▁seferde,1,1,0
▁kaydedici,1,1,0
▁kaydeder,1,1,0
▁oluşturabilir,1,1,0
▁insanlığı,1,1,0
▁hukukçu,1,1,0
▁geliştirilmekte,1,1,0
▁ortalamaları,1,1,0
▁ölçülmüştür,1,1,0
myr,1,0,0
▁bulunmadığından,1,1,0
gerçekleşecektir,1,1,0
▁anlatır,1,1,0
▁azaltmayı,1,1,0
▁vermeden,1,1,0
▁yediği,1,1,0
ulaşabilmektedir,1,1,0
▁topluluklarda,1,1,0
▁mesajlaşma,1,1,0
▁yazarlığı,1,1,0
▁gezinme,1,1,0
▁organizmalar,1,1,0
oidler,1,0,0
▁kandil,1,1,1
▁gününün,1,1,0
▁sinekler,1,1,0
▁adaya,1,1,0
▁erdirilmesi,1,1,0
▁edebileceğini,1,1,0
aksiyon,1,1,1
▁düzenleniyor,1,1,0
maktır,1,1,1
▁kelimeleri,1,1,0
▁söyledikleri,1,1,0
▁desteklenme,1,1,0
▁yapabilecekleri,1,1,0
▁müsaade,1,1,1
▁gencin,1,1,0
▁bekledikleri,1,1,0
▁teknikler,1,1,0
▁mevsimsel,1,1,0
▁oluşmakta,1,1,0
severler,1,1,0
▁alınacağı,1,1,0
▁akımların,1,1,0
▁örneğidir,1,1,0
▁kurtarıl,1,1,0
▁kala,1,1,1
▁yürür,1,1,0
▁görülmekte,1,1,0
▁riayet,1,1,1
▁görüntünün,1,1,0
▁sanatına,1,1,0
▁anlaşılmasına,1,1,0
▁yarayacak,1,1,0
▁korumaktadır,1,1,0
▁arttırmaktadır,1,1,0
▁kadınlardan,1,1,0
▁şenlikler,1,1,0
sei,1,0,0
▁engellenir,1,1,0
▁korkusuyla,1,1,0
▁önermiştir,1,1,0
▁gideceğini,1,1,0
▁zoruyla,1,1,0
▁birleştirir,1,1,0
▁deterjan,1,1,1
▁ekstrakt,1,0,0
▁çekirdeği,1,1,0
▁yazışma,1,1,0
▁muhtıra,1,1,1
▁uygarlığının,1,1,0
ciliğin,1,1,1
▁hayvancılıkla,1,1,0
▁sitelerinin,1,1,0
▁ayrılmaz,1,1,0
▁yapılanması,1,1,0
▁mezhepleri,1,1,0
▁yaşanma,1,1,0
▁rastlantı,1,1,1
▁melodram,1,1,1
▁tragedya,1,1,1
▁ilerledikçe,1,1,0
▁trafiğini,1,1,0
▁ürünlere,1,1,0
▁savaşçı,1,1,1
kha,1,0,0
▁hançer,1,1,1
▁sarkıt,1,1,1
▁kesilme,1,1,0
esh,1,0,0
▁dökülmüş,1,1,0
▁yorumuyla,1,1,0
▁kantin,1,1,1
güneş,1,1,1
▁gökyüzünde,1,1,0
▁noktadan,1,1,0
zev,1,0,0
▁uzamsal,1,1,0
▁kopyasını,1,1,0
▁saklamak,1,1,0
▁bildirildiği,1,1,0
▁değerlendirir,1,1,0
imizi,1,1,1
▁hatırlanır,1,1,0
▁göstermediği,1,1,0
ğerlendirildiği,1,0,0
▁kapatılarak,1,1,0
▁fakültesine,1,1,0
▁devredilmiştir,1,1,0
▁nüfuzu,1,1,0
▁hekimlik,1,1,0
▁sahtecilik,1,1,0
▁dayatıl,1,1,0
yargı,1,1,1
kitap,1,1,1
▁ismiyle,1,0,0
▁şeriat,1,1,1
▁muhalefeti,1,1,0
▁karşılaşmaya,1,1,0
▁sorunlarla,1,1,0
▁derinliğe,1,1,0
▁belirterek,1,1,0
rami,1,1,1
▁anlık,1,1,1
▁toplamına,1,1,0
▁önleyen,1,1,0
▁kabiliyetleri,1,1,0
gerçekleştirecek,1,1,0
▁sürtüşme,1,1,1
▁seçimlere,1,1,0
▁görünmek,1,1,0
▁tenli,1,1,0
▁sarışın,1,1,1
yüzlü,1,1,0
culum,1,0,0
▁corpus,1,0,0
▁ipuçları,1,1,0
eğen,1,1,0
âret,1,0,0
▁seba,1,0,0
▁inandıkları,1,1,0
▁inanın,1,1,0
▁edelim,1,1,0
▁derler,1,1,0
▁girmektedir,1,1,0
▁müellif,1,1,1
▁sevgiyi,1,1,0
▁etmemektedir,1,1,0
▁oğulları,1,1,0
▁kardeşleri,1,1,0
▁mesken,1,1,1
▁günahları,1,1,0
eff,1,0,0
▁affı,1,1,0
▁kılığın,1,1,0
▁ızdırap,1,1,1
▁ölmek,1,1,0
▁gömü,1,1,1
▁mezara,1,1,0
▁boşluklar,1,1,0
▁yaratılmıştır,1,1,0
▁nüsha,1,1,1
▁eskisi,1,1,0
nice,1,1,1
▁isteklerine,1,1,0
▁minber,1,1,1
▁huzurunda,1,1,0
▁okuyor,1,1,0
küm,1,0,0
▁çaktı,1,1,0
▁parçalarından,1,1,0
▁tabiri,1,1,0
▁ağar,1,1,1
▁ilâhi,1,0,0
▁edileceğini,1,1,0
▁istişare,1,1,1
cam,1,1,1
ii,1,1,0
aga,1,1,1
hai,1,1,0
yani,1,1,1
hiv,1,0,0
ش,1,0,0
ط,1,0,0
▁çekişmeler,1,1,0
rub,1,0,0
▁kaldığında,1,1,0
ılmaya,1,1,1
▁mezhebe,1,1,0
zah,1,0,0
▁belirtmiştir,1,1,0
▁ünvanını,1,1,0
▁mesh,1,1,1
▁rahip,1,1,1
▁uyarılmış,1,1,0
▁çevirmesi,1,1,0
▁kırma,1,1,1
edilmesi,1,1,0
▁şartını,1,1,0
▁bağlamıştır,1,1,0
▁hayırlısı,1,1,0
▁çölde,1,1,0
▁batar,1,1,1
▁dinden,1,1,1
▁mürted,1,1,1
▁imamı,1,1,0
▁ferah,1,1,1
tacak,1,1,1
▁alınmamış,1,1,0
▁kadim,1,1,1
▁sözlükte,1,1,0
"▁""",1,0,0
"""",1,0,0
▁anlamlara,1,1,0
▁baykal,1,0,0
ى,1,0,0
اس,1,0,0
ف,1,0,0
ال,1,0,0
eke,1,1,0
▁taneleri,1,1,0
vir,1,1,0
▁ola,1,1,0
▁iffet,1,1,1
▁girecektir,1,1,0
gari,1,1,0
▁zar,1,1,1
ûrî,1,0,0
vas,1,0,0
▁defnedil,1,1,0
▁nef,1,0,0
ك,1,0,0
لا,1,0,0
▁lafı,1,1,0
▁kev,1,0,0
▁nehrinin,1,0,0
âhî,1,0,0
rse,1,1,1
▁dos,1,1,0
doğru,1,1,1
▁şirk,1,1,1
▁ağzına,1,1,0
▁girmeme,1,1,0
▁ölmüştür,1,1,0
tle,1,0,0
▁yemesi,1,1,0
liydi,1,1,1
▁dostluğu,1,1,0
cce,1,0,0
gina,1,0,0
▁başlanmış,1,1,0
▁yarımadasında,1,1,0
dram,1,1,1
▁doğrulamak,1,1,0
▁yandaş,1,1,1
▁ceket,1,1,1
▁düğmeleri,1,1,0
▁kapatılmış,1,1,0
▁kollar,1,1,0
▁savunmaya,1,1,0
işini,1,1,1
vu,1,1,0
▁inziva,1,1,1
şeh,1,0,0
▁kaçmış,1,1,0
▁inandığını,1,1,0
urat,1,0,0
lıktır,1,1,1
gam,1,1,1
▁bere,1,1,1
▁kesir,1,1,1
▁rüya,1,1,1
▁tutuk,1,1,1
▁genişletmeye,1,1,0
▁ilimler,1,1,1
▁yenmesi,1,1,0
▁emretmiştir,1,1,0
▁kalbini,1,1,0
▁zikr,1,0,0
▁süsleyen,1,1,0
▁yozlaşma,1,1,0
▁cehalet,1,1,1
ass,1,1,0
▁hoşun,1,1,0
▁şeydir,1,1,0
▁hoşlanmaz,1,1,0
▁hoşlanma,1,1,0
▁kurucusudur,1,1,0
▁düşmez,1,1,0
▁gösteriş,1,1,1
lendirir,1,1,1
▁minare,1,1,1
▁anlayabilir,1,1,0
▁bırakıp,1,1,0
▁emredil,1,1,0
▁çıkmaması,1,1,0
kke,1,0,0
▁öncüsüdür,1,1,0
▁katedral,1,1,1
▁anlatacak,1,1,0
▁arıyor,1,1,0
▁tanıştığı,1,1,0
▁şehirlerine,1,1,0
▁ettiler,1,1,0
▁isimle,1,1,0
▁yasalarla,1,1,0
▁fıkıh,1,1,1
alim,1,1,1
▁varisi,1,1,0
▁bulursa,1,1,0
▁güvenen,1,1,0
▁anlaşılan,1,1,1
hap,1,1,1
▁ayinleri,1,1,0
▁reddedilir,1,1,0
▁çemberin,1,1,0
▁kurtulduğu,1,1,0
▁yapışma,1,1,0
▁çevirip,1,1,0
▁fizikte,1,1,0
zafiyet,1,1,1
▁taşlama,1,1,0
▁tarlası,1,1,0
▁görecek,1,1,0
▁duası,1,1,0
▁okunma,1,1,0
▁eşini,1,1,0
▁çevirmeye,1,1,0
▁kardeşlik,1,1,0
▁sayımı,1,1,0
▁faydalanıl,1,1,0
▁verince,1,1,0
artık,1,1,1
▁öldürür,1,1,0
▁tekrarladı,1,1,0
sic,1,0,0
▁çalışmalarıyla,1,1,0
▁yapamayacağı,1,1,0
▁ersoy,1,0,0
▁dünyasını,1,1,0
▁pişman,1,1,1
▁tekrarlanması,1,1,0
▁duygusunu,1,1,0
▁neslin,1,0,0
▁devamını,1,1,0
▁antlaşmadır,1,1,0
etmiştir,1,1,0
▁mucizevi,1,1,1
▁evrende,1,1,0
▁ölünce,1,1,0
▁sıfatlar,1,1,0
▁gaf,1,1,1
▁haftası,1,1,0
▁yıprat,1,1,1
şey,1,1,1
▁gönlünü,1,1,0
▁yıkma,1,1,0
hacı,1,1,1
lanmaz,1,1,1
▁seçer,1,1,0
▁sanatçıdır,1,1,0
chy,1,0,0
▁tutuklama,1,1,0
▁infial,1,1,1
▁algoritması,1,1,0
▁diziler,1,1,0
▁adlarında,1,1,0
▁uygular,1,1,0
▁çiftçilik,1,1,0
stil,1,1,1
▁modası,1,1,0
▁desenli,1,1,0
kalı,1,1,0
▁mendil,1,1,1
▁ayakkabılar,1,1,0
▁paça,1,1,1
▁pantolon,1,1,1
▁kıymetini,1,1,0
▁tüketilen,1,1,0
▁royal,1,0,0
▁ağlarına,1,1,0
▁vermeyecek,1,1,0
▁bildiğimiz,1,1,0
▁zannet,1,1,1
▁olduğumuz,1,1,0
▁ataları,1,1,0
▁gemiye,1,1,0
▁kot,1,1,1
▁rehin,1,1,1
▁kuzeyde,1,1,0
▁saldırılarını,1,1,0
▁kırmak,1,1,0
omi,1,1,0
hypo,1,0,0
chon,1,0,0
oidea,1,0,0
▁pub,1,0,0
▁durduran,1,1,0
▁çayır,1,1,1
▁erozyonu,1,1,0
▁kirli,1,1,0
▁havzası,1,1,0
▁akarsuları,1,1,0
▁pazarında,1,1,0
scape,1,0,0
▁bahsedilmemekte,1,1,0
▁yorumunda,1,1,0
▁gec,1,1,1
etilen,1,1,1
▁çevrilidir,1,1,0
moza,1,0,0
mbik,1,0,0
ovich,1,0,0
▁endemik,1,1,1
nformatik,1,0,0
▁fazlasına,1,1,0
▁karşılaması,1,1,0
▁zincirleme,1,1,0
▁tepkimeler,1,1,0
▁semantik,1,1,1
▁kısımlarında,1,1,0
▁yayınını,1,1,0
▁alaka,1,1,1
▁beyazdır,1,1,0
▁gerçekten,1,1,0
abil,1,1,1
▁behzat,1,0,0
▁benzemeyen,1,1,0
▁dışavurumcu,1,1,0
▁gerçeküstücü,1,1,0
▁popülasyon,1,1,1
▁süredir,1,1,0
▁hipofiz,1,0,0
▁folikül,1,1,0
▁zatürre,1,1,1
▁boşaltıldı,1,1,0
▁hatırlatıl,1,1,0
▁kopar,1,1,1
▁orduyu,1,1,0
▁demiryolları,1,1,0
▁sızma,1,1,0
▁alsa,1,1,0
▁örnekleridir,1,1,0
▁sokulması,1,1,0
▁yapılmaya,1,1,0
▁ıslahı,1,1,0
▁dö,1,0,0
▁gerçekleşeceği,1,1,0
▁beyler,1,1,0
laşmasını,1,1,1
▁zaviye,1,1,1
leştirerek,1,1,1
▁hücrelere,1,1,0
▁harcanan,1,1,0
▁lehçesi,1,1,0
şet,1,1,1
▁ilgiyi,1,1,0
▁statüsünde,1,1,0
▁ertele,1,1,1
▁kapasiteleri,1,1,0
▁eksikliğini,1,1,0
▁kurar,1,1,0
▁yitim,1,1,1
▁yakını,1,1,0
uzağı,1,1,0
▁gitmesine,1,1,0
▁hüviyet,1,1,1
▁kullanıcıları,1,1,0
▁edince,1,1,0
▁korkutma,1,1,0
▁şaşırtma,1,1,0
▁sıçra,1,1,1
▁atıp,1,1,0
oca,1,1,0
▁basıldığı,1,1,0
▁çalışmıyor,1,1,0
lme,1,1,1
▁sağlanma,1,1,0
▁tıkanma,1,1,0
▁gözlerini,1,1,0
layamıyor,1,1,1
▁çalışılma,1,1,0
▁yaklaştır,1,1,0
dıktan,1,1,1
▁bozulmadan,1,1,0
ülür,1,1,1
▁dizel,1,1,1
▁sergileyen,1,1,0
▁öfkeli,1,1,0
yacağını,1,1,1
▁kaburga,1,1,1
▁artırmaktadır,1,1,0
▁elektrolit,1,1,1
▁mecburi,1,1,1
▁yaralanmasına,1,1,0
▁gelebilir,1,1,0
▁köpüklü,1,1,0
▁felç,1,1,1
▁çeviren,1,1,0
▁kalça,1,1,1
sırt,1,1,1
▁düzelme,1,1,0
▁elektriği,1,1,0
▁sonuçlanan,1,1,0
▁acemi,1,1,1
▁mesafeden,1,1,0
▁geçitleri,1,1,0
▁kaplanması,1,1,0
▁içen,1,1,0
▁çubuğu,1,1,0
▁araçta,1,0,0
▁duruyor,1,1,1
▁dökülür,1,1,0
▁sarılır,1,1,0
▁pıhtı,1,1,1
▁yıka,1,1,1
▁plakası,1,1,0
▁bırakılır,1,1,0
▁yanıklar,1,1,0
▁kramp,1,1,1
▁hızlanma,1,1,0
▁basık,1,1,1
▁termostat,1,1,1
▁üzer,1,1,1
▁çizerek,1,1,0
▁bozmak,1,1,0
leştirecek,1,1,1
▁geçmekte,1,1,0
▁pislik,1,1,1
▁performansla,1,1,0
▁kamyonet,1,1,1
▁ayarlamak,1,1,0
▁sokul,1,1,1
▁bükülmüş,1,1,0
▁araçla,1,0,0
▁pozisyonlarda,1,1,0
▁geride,1,1,0
▁araçtan,1,0,0
▁fışkır,1,1,1
▁kayış,1,1,1
▁hararet,1,1,1
▁soğur,1,1,1
atılıp,1,1,0
▁trafiğe,1,1,0
▁açıklamada,1,1,0
▁teli,1,1,1
▁hala,1,1,1
▁kemeri,1,1,0
▁başladıktan,1,1,0
▁bitmeden,1,1,0
▁işaretleme,1,1,0
▁tahammül,1,1,1
▁üslubu,1,1,0
▁yasaklanmış,1,1,0
▁merhem,1,1,1
▁zaruri,1,1,1
▁yenilen,1,1,0
▁içilen,1,1,0
▁yutma,1,1,0
▁hücrelerini,1,1,0
▁yollarda,1,1,0
▁riskinin,1,1,0
▁bulantı,1,1,1
▁faaliyetini,1,1,0
▁aşağılayıcı,1,1,0
▁kaçınır,1,1,0
▁otomobiller,1,1,0
▁düzenlendiği,1,1,0
▁abone,1,1,1
history,1,0,0
▁gra,1,0,0
▁link,1,1,1
▁rıhtım,1,1,1
yetersizliğinden,1,1,0
leştirilmesinden,1,1,1
▁tekeli,1,1,0
▁dağılması,1,1,0
▁pazarının,1,1,0
▁biriken,1,1,0
▁etiket,1,1,1
δ,1,0,0
▁direnci,1,1,0
ω,1,0,0
▁frenleme,1,1,0
▁kırtasiye,1,1,1
▁bölün,1,1,0
▁kararlılık,1,1,0
▁boynuzları,1,1,0
▁akropol,1,1,1
▁adanan,1,1,0
▁yerleşimi,1,1,0
▁seçilirken,1,1,0
▁kimseyi,1,1,0
▁dairenin,1,1,0
▁tipine,1,1,0
▁yakıtlı,1,1,0
▁duyacağı,1,1,0
▁kanatları,1,1,0
▁bürosu,1,1,0
▁dekorasyon,1,1,1
▁elyaf,1,1,1
laşıp,1,1,1
yoğun,1,1,1
▁çekirdekleri,1,1,0
▁kızılötesi,1,0,0
▁ışınları,1,1,0
▁metan,1,1,1
▁biyolojisi,1,1,0
▁senkron,1,1,1
hae,1,1,0
teur,1,1,0
▁full,1,1,0
▁zekâsı,1,0,0
mık,1,1,1
▁kısımdan,1,1,0
▁paketi,1,1,0
▁emisyonu,1,1,0
yakıt,1,1,1
▁embriyo,1,1,1
▁görülmemiş,1,1,0
âc,1,0,0
▁mevzuatın,1,1,0
▁enerjinin,1,1,0
ülatör,1,0,0
▁karışımını,1,1,0
▁devreli,1,1,0
▁sincap,1,1,1
▁bağlayarak,1,1,0
▁gördükleri,1,1,0
▁simülasyonu,1,1,0
▁çiftliklerin,1,1,0
▁kampanyasını,1,1,0
▁boşaltıl,1,1,0
▁birleştirilir,1,1,0
▁atıklar,1,1,0
▁önerdiği,1,1,0
kozmik,1,1,1
▁kafeterya,1,1,1
▁sürecinden,1,1,0
▁sürerken,1,1,0
▁hoşnut,1,1,1
▁yönelir,1,1,0
▁sıcaklıklar,1,1,0
▁radyatör,1,1,1
vektör,1,1,1
▁istemiyle,1,1,0
tüsü,1,1,1
▁sarayının,1,1,0
meh,1,0,0
▁mukayese,1,1,1
▁üründür,1,1,0
▁anons,1,1,1
▁efektleri,1,1,0
▁kabiliyet,1,1,1
tov,1,0,0
▁dizgin,1,1,1
▁cephesinin,1,1,0
▁duvarların,1,1,0
▁sağır,1,1,1
▁duvarlar,1,1,0
▁evlerde,1,1,0
▁girişleri,1,1,0
çur,1,0,0
▁sapiens,1,0,0
▁uygarlığın,1,1,0
▁eyaletlerinin,1,1,0
leştirilip,1,1,1
▁vilayeti,1,1,0
▁buraya,1,1,0
▁federasyon,1,1,1
▁projelerinde,1,1,0
▁görmeyen,1,1,0
iyya,1,0,0
▁hatasız,1,1,0
▁rap,1,1,1
▁limiti,1,1,0
▁kaldırılarak,1,1,0
▁çevrelerinde,1,1,0
▁açıklanmaya,1,1,0
▁çalışıldığı,1,1,0
▁boyutlara,1,1,0
▁popülist,1,1,1
▁muhabirliği,1,1,0
▁inmeye,1,1,1
▁kişilerle,1,1,0
▁denemek,1,1,0
▁kurtaran,1,1,0
▁kalıplar,1,1,0
fonik,1,1,0
▁çıkama,1,1,0
▁kokteyl,1,1,1
▁oryantasyon,1,0,0
▁emsal,1,1,1
▁kuşağı,1,1,0
▁kısımlarının,1,1,0
▁projesine,1,1,0
▁edildiğini,1,1,0
▁vaziyet,1,1,1
▁aradaki,1,1,0
▁münhasır,1,1,1
▁şehirlerarası,1,0,0
▁bırakıldığı,1,1,0
▁atölyeler,1,1,0
▁sokaklar,1,1,0
▁rahatlıkla,1,1,0
▁geçebileceği,1,1,0
▁genişlikte,1,1,0
yeceğini,1,1,1
▁bilgeliği,1,1,0
▁yiğit,1,1,1
▁işadamları,1,1,0
adlandırılmıştır,1,1,0
▁yükseliş,1,1,0
▁gürgen,1,1,1
▁porsuk,1,1,1
▁kalıntılar,1,1,0
▁metot,1,1,1
▁kalıntılarını,1,1,0
▁oturdu,1,1,0
▁yöreye,1,1,0
çiliği,1,1,1
▁sos,1,1,1
▁almasına,1,1,0
▁vermediği,1,1,0
yuk,1,1,1
▁şubesi,1,1,0
▁anlaşmıştır,1,1,0
▁sürükler,1,1,0
▁yurtdışına,1,1,0
▁olunmuştur,1,1,0
▁madenlerin,1,1,0
▁yurtdışından,1,1,0
▁düşüncesine,1,1,0
▁sorgusu,1,1,0
hild,1,0,0
rant,1,1,1
çavuş,1,1,1
▁açıklanma,1,1,0
▁resimlerin,1,1,0
▁canlandı,1,1,0
▁olaylarda,1,1,0
▁hayalleri,1,1,0
▁projesinde,1,1,0
▁atanmış,1,1,0
▁emlakçı,1,1,0
▁tanıtımını,1,1,0
▁öylesine,1,1,0
▁bağlantılıdır,1,1,0
▁ölse,1,1,0
▁hapsedil,1,1,0
▁adaletsizlik,1,1,0
▁kaybetse,1,1,0
▁revizyon,1,1,1
▁yaratık,1,1,1
laştırmış,1,1,1
▁kapi,1,1,0
▁ortakları,1,1,0
▁ayrımcılığı,1,1,0
▁tencere,1,1,1
▁sıkıca,1,1,0
▁yiyecekler,1,1,0
▁hazırlanıyor,1,1,0
▁~,1,0,0
▁alkali,1,1,1
▁dönüştürülür,1,1,0
▁açıldığı,1,1,0
▁oynamasına,1,1,0
▁vermeyen,1,1,0
▁vurarak,1,1,0
lendirmiştir,1,1,1
▁sözleşmeyi,1,1,0
etmiş,1,1,0
▁festivali,1,1,0
▁muhabiri,1,1,0
wart,1,0,0
ters,1,1,1
▁ucunda,1,1,1
▁yangı,1,1,1
▁örümceği,1,1,0
▁darbe,1,1,1
▁yetiştirmiş,1,1,0
rdığı,1,0,0
▁arazisinde,1,1,0
doğrusal,1,1,0
▁seçen,1,1,0
▁ticaretine,1,1,0
▁müzesidir,1,1,0
tage,1,1,0
mülk,1,1,1
birliği,1,1,0
▁girmesiyle,1,1,0
▁tesadüfen,1,1,1
▁koreografi,1,1,1
▁simetri,1,1,1
▁mahkemelerinde,1,1,0
▁harcadığı,1,1,0
▁vücudunun,1,1,0
▁sülalesi,1,1,0
hotep,1,0,0
▁mezarların,1,1,0
▁ayçiçek,1,1,1
▁porsiyon,1,1,1
▁oluşturabilecek,1,1,0
▁yerleşimin,1,1,0
meşru,1,1,1
▁gösterişli,1,1,0
hofer,1,0,0
birim,1,1,1
▁matrisi,1,1,0
▁toparlanma,1,1,0
▁örme,1,1,0
▁desenler,1,1,0
▁enine,1,1,1
ope,1,0,0
▁yansıma,1,1,0
▁maddeyi,1,1,0
▁semptom,1,1,1
▁izi,1,1,0
▁hizmetini,1,1,0
▁küçülmüş,1,1,0
▁soyu,1,1,0
▁üyelerindendir,1,1,0
xa,1,1,0
gno,1,0,0
▁içgüdüsel,1,1,0
rini,1,1,1
▁boğma,1,1,0
▁namus,1,1,1
▁şöhret,1,1,1
▁hayatında,1,1,0
▁vitaminler,1,1,0
▁fikirlere,1,1,0
▁fikirlerin,1,1,0
▁yakışır,1,1,0
▁kapsamını,1,1,0
▁sahnesine,1,1,0
liğinde,1,1,1
▁keşfedil,1,1,0
âbı,1,0,0
etme,1,1,0
▁doğrultuda,1,1,0
evleri,1,1,0
▁çatışmalardan,1,1,0
▁uygarlıkların,1,1,0
▁ilçesine,1,1,0
▁köylerden,1,1,0
▁sınıfından,1,1,0
▁örten,1,1,0
kullanılmamıştır,1,1,0
▁ağzını,1,1,0
▁takılı,1,1,0
▁bende,1,1,1
▁yapıldığında,1,1,0
▁götüren,1,1,0
▁matematikte,1,1,0
▁açıktır,1,1,0
▁görüşe,1,1,0
nc,1,0,0
▁umursama,1,1,0
▁sonucunu,1,1,0
▁mahkemeye,1,1,0
▁başvurur,1,1,0
▁bulmaca,1,1,1
▁severdi,1,1,0
▁hasat,1,1,1
▁nevi,1,1,1
▁hububat,1,1,1
▁ayık,1,1,1
▁kurtuluşu,1,1,0
▁çıkarı,1,1,0
lerim,1,1,1
▁renksiz,1,1,0
▁bahsetti,1,1,0
▁biliyor,1,1,0
▁nedense,1,1,0
▁bilhassa,1,1,1
leşiyor,1,1,1
▁obje,1,1,1
▁bileşeni,1,1,0
▁abla,1,1,1
tio,1,0,0
▁uterus,1,1,1
vaj,1,0,0
▁antidepresan,1,1,1
▁ilaçlarla,1,1,0
kızlık,1,1,0
▁seferler,1,1,0
▁topları,1,1,0
▁tüfek,1,1,1
▁silahlarını,1,1,0
▁tamir,1,1,1
▁almayan,1,1,0
▁yorumunu,1,1,0
▁eklemi,1,1,0
▁hisleri,1,1,0
▁uyandıran,1,1,0
▁baskıyı,1,1,0
mevcut,1,1,1
▁tabak,1,1,1
▁yenilebilir,1,1,0
▁yönelmiştir,1,1,0
lanmaktaydı,1,1,1
▁odaklanmıştır,1,1,0
▁yayınlarda,1,1,0
kçı,1,0,0
▁şaman,1,1,1
▁deplasmanı,1,1,0
▁müzikali,1,1,0
▁karakteristiği,1,1,0
evet,1,1,1
▁şiirleriyle,1,1,0
▁yaşayarak,1,1,0
▁bari,1,1,1
▁gitse,1,1,0
▁kapanır,1,1,0
▁şaş,1,1,1
▁kalktı,1,1,0
▁baktı,1,1,0
▁yaktı,1,1,0
▁ateşe,1,1,0
▁bakımını,1,1,0
▁ettirmeye,1,1,0
ilebilecek,1,1,1
▁yüklenme,1,1,0
▁geleneklerinden,1,1,0
gelen,1,1,0
▁imiş,1,1,1
heng,1,0,0
▁acaba,1,1,1
içeri,1,1,1
▁cimri,1,1,1
▁hırsı,1,1,0
▁koş,1,1,1
▁tarzlarını,1,1,0
▁altını,1,1,0
▁çizen,1,1,0
▁baskının,1,1,0
▁eylemlerine,1,1,0
ledikleri,1,1,1
▁etkinliktir,1,1,0
▁dediler,1,1,0
▁oldum,1,1,0
▁meğer,1,1,1
▁yüreği,1,1,0
▁yar,1,1,1
▁reddettiği,1,1,0
▁tedavisini,1,1,0
▁duyunca,1,1,0
▁titre,1,1,1
diler,1,1,1
bacı,1,1,1
▁gitmez,1,1,0
▁hüznü,1,0,0
▁bilirim,1,1,0
▁soyutlama,1,1,0
▁açılım,1,1,1
▁olmayabilir,1,1,0
▁geçirmeye,1,1,0
sunda,1,1,1
▁gerçekleştirdi,1,1,0
▁görüşünde,1,1,0
moor,1,0,0
▁kanıtlama,1,1,0
▁pres,1,1,1
pie,1,1,0
▁metod,1,1,1
▁ölümsüz,1,1,0
▁tartışılması,1,1,0
▁kuramını,1,1,0
▁silsilesi,1,1,0
▁ilgilenmiş,1,1,0
▁çalışmışlardır,1,1,0
▁varken,1,1,0
▁varır,1,1,0
▁oradan,1,1,0
▁çıkmaz,1,1,1
▁sokağa,1,1,0
▁sokağın,1,1,0
▁benzemez,1,1,0
isim,1,1,1
▁tehlikelidir,1,1,0
mezar,1,1,1
▁bitmesi,1,1,0
çalı,1,1,1
▁motifleri,1,1,0
kör,1,1,1
▁kenarlı,1,1,0
▁insanlardır,1,1,0
▁uydusudur,1,1,0
▁cismidir,1,0,0
▁zorlamak,1,1,0
▁uzaklaştırma,1,1,0
▁boykot,1,1,1
wig,1,0,0
▁kadroya,1,1,0
▁algılar,1,1,0
▁rüyaların,1,1,0
▁savunarak,1,1,0
bileceği,1,1,0
▁iddiası,1,1,0
▁çatısı,1,1,0
eth,1,0,0
▁papalık,1,1,0
▁desteklenmiştir,1,1,0
▁öncülü,1,1,0
▁apoptoz,1,0,0
▁ağaca,1,1,0
▁mühür,1,1,1
▁tuğra,1,1,1
▁madalya,1,1,1
felsefe,1,1,1
▁inan,1,1,1
▁filozofu,1,1,0
▁söyleyebiliriz,1,1,0
▁veritabanları,1,0,0
▁postmodernizm,1,1,1
▁kaybolmuş,1,1,0
ebiliriz,1,1,1
▁salıncak,1,1,1
▁bisiklet,1,1,1
mple,1,0,0
▁yaylı,1,1,0
▁tahtası,1,1,0
▁tünel,1,1,1
▁dramatik,1,1,1
bisiklet,1,1,1
▁tekerleği,1,1,0
insky,1,0,0
nico,1,0,0
rillo,1,0,0
▁kutuları,1,1,0
▁just,1,0,0
kop,1,1,1
ophon,1,0,0
▁meseleler,1,1,0
▁başarının,1,1,0
▁koordinatör,1,1,1
▁köleler,1,1,0
▁üyelerin,1,1,0
▁çekti,1,1,0
▁formatı,1,1,0
▁yayını,1,1,0
▁hizmetçi,1,1,1
▁rengine,1,1,0
▁filtreleri,1,1,0
▁filtreler,1,1,0
▁nohut,1,1,1
▁siyasetini,1,1,0
evski,1,0,0
▁törenlerinde,1,1,0
▁tuttu,1,1,0
▁büyücü,1,1,1
▁güçlendi,1,1,0
▁dillere,1,1,0
▁hayranlık,1,1,0
bron,1,0,0
▁ring,1,1,1
▁kıran,1,1,1
▁yükseldi,1,1,0
▁geliştirildi,1,1,0
▁dönüldü,1,1,0
▁arttı,1,1,0
▁soruya,1,1,0
▁bulabilmek,1,1,0
▁klorofil,1,1,1
▁moleküllerinin,1,1,0
▁atomu,1,1,0
▁yüklendiği,1,1,0
▁geçirdikten,1,1,0
▁aydınlat,1,1,1
hidrat,1,1,1
gb,1,0,0
▁teknesi,1,1,0
▁öncesindeki,1,1,0
▁eklemeler,1,1,0
▁çekerken,1,1,0
▁yumuşatma,1,1,0
▁biçimidir,1,1,0
▁tamamlayıp,1,1,0
▁giyil,1,1,0
▁kostümü,1,1,0
▁görünüşü,1,1,0
▁şal,1,1,1
▁çömlek,1,1,1
tari,1,1,0
kuh,1,0,0
▁şiş,1,1,1
ûsî,1,0,0
▁mazlum,1,1,1
▁harcı,1,1,0
▁halükarda,1,1,1
▁kaçırılması,1,1,0
yükümlülüklerini,1,1,0
▁düşünüyor,1,1,0
▁kalitede,1,1,0
▁megapiksel,1,0,0
▁çözünürlükte,1,1,0
▁edilmeleri,1,1,0
kala,1,1,1
▁alim,1,1,1
▁fırınlar,1,1,0
▁yakılma,1,1,0
▁dönüştürüldüğü,1,1,0
▁meşrubat,1,1,1
▁kaybederek,1,1,0
▁çözeltiler,1,1,0
▁fazlasının,1,1,0
mbri,1,0,0
rahim,1,1,1
oğul,1,1,1
anov,1,0,0
ulu,1,1,1
▁kenar,1,1,1
▁konuştuğu,1,1,0
▁mahsul,1,1,1
▁polarizasyon,1,1,1
fact,1,0,0
▁ultraviyole,1,1,1
▁yansımaları,1,1,0
light,1,0,0
kou,1,0,0
▁figürü,1,1,0
▁anıtsal,1,1,0
▁heykeller,1,1,0
▁mona,1,0,0
▁ütopya,1,1,1
▁hamle,1,1,1
▁sayfada,1,1,0
▁tabletler,1,1,0
▁belirtilerek,1,1,0
▁periyodu,1,1,0
▁doğruluğunu,1,1,0
▁geçirgenliği,1,1,0
▁mekanlarda,1,1,0
ayak,1,1,1
▁ulaşabilen,1,1,0
▁tungsten,1,1,1
▁merkezde,1,1,0
▁reisi,1,1,0
▁reformist,1,1,1
uga,1,0,0
▁kullanımıyla,1,1,0
▁fotoğrafların,1,1,0
▁artırmıştır,1,1,0
▁düşürülmüştür,1,1,0
▁platformu,1,1,0
▁humus,1,1,1
▁kumlu,1,1,0
▁kullanılmasıyla,1,1,0
▁güldür,1,1,1
▁bültenleri,1,1,0
▁araçlarında,1,0,0
▁saatler,1,1,0
▁biçimlerde,1,1,0
▁çoğaltma,1,1,0
▁villa,1,1,1
▁tartışması,1,1,0
▁futbolcular,1,1,0
▁kaybeder,1,1,0
▁efsane,1,1,1
ord,1,0,0
▁finalinde,1,1,0
azzi,1,1,0
▁heykeli,1,1,0
▁hakemi,1,1,0
▁babacan,1,1,1
▁samsunspor,1,0,0
▁oyuncusu,1,1,0
▁recep,1,1,1
elek,1,1,1
▁tura,1,1,1
▁takımında,1,1,0
▁hakemin,1,1,0
▁faul,1,1,1
▁korner,1,1,1
▁özdeşleşmiştir,1,1,0
▁ligde,1,1,0
▁maçlarda,1,1,0
▁galibiyet,1,1,1
▁beraberlik,1,1,0
▁yenilgi,1,1,1
▁finalde,1,1,0
▁etabı,1,1,0
▁takımdır,1,1,0
▁maçın,1,1,0
▁kazanıp,1,1,0
▁berabere,1,1,0
▁toplamıştır,1,1,0
▁rekorları,1,1,0
▁kırmıştır,1,1,0
toni,1,1,0
▁oyuncusudur,1,1,0
▁asist,1,1,1
▁takımların,1,1,0
▁olimpiyatlarda,1,1,0
▁alkolün,1,1,0
▁düşürdüğü,1,1,0
▁şerefine,1,1,0
iyorum,1,1,1
crist,1,0,0
iano,1,0,0
ario,1,0,0
▁balo,1,1,1
▁yiyen,1,0,0
gori,1,0,0
▁tüfeği,1,1,0
▁alacağım,1,1,0
▁penaltılarla,1,1,0
▁feyyaz,1,1,1
▁özdil,1,0,0
▁maçlarını,1,1,0
▁stadyumda,1,1,0
▁futbolculardan,1,1,0
hul,1,1,0
▁kıtada,1,1,0
▁çubuklu,1,1,0
▁beşik,1,1,1
▁premier,1,0,0
league,1,0,0
▁ligidir,1,1,0
▁takımlarda,1,1,0
roy,1,0,0
▁bahis,1,1,1
▁attıkları,1,1,0
hawk,1,0,0
▁liglerinin,1,1,0
▁golcü,1,1,0
▁rakiplerine,1,1,0
ebilirsiniz,1,1,1
ê,1,0,0
ão,1,0,0
▁olduysa,1,1,0
▁galaksi,1,1,1
▁mücadelesini,1,1,0
▁karşılaşmayı,1,1,0
sunuz,1,1,1
▁liginin,1,1,0
▁serisini,1,1,0
yıldız,1,1,1
mic,1,0,0
hot,1,0,0
ando,1,0,0
rra,1,0,0
▁turnuvada,1,1,0
▁rekorunu,1,1,0
▁kırdığı,1,1,0
▁final,1,1,1
▁maçının,1,1,0
▁skoru,1,1,0
▁kupada,1,1,0
▁sc,1,0,0
▁formayı,1,1,0
▁isteyince,1,1,0
▁gözümüz,1,1,0
ümüz,1,1,1
▁yanal,1,1,1
▁takımından,1,1,0
kho,1,0,0
eno,1,0,0
▁elinizde,1,1,0
▁stadyumun,1,1,0
▁oynanacak,1,1,0
▁maçına,1,1,0
▁mandıra,1,1,1
▁karşılaşmaların,1,1,0
▁bahseden,1,1,0
▁düşünün,1,1,0
▁yiyor,1,0,0
▁döver,1,1,0
▁topun,1,1,0
▁santim,1,1,1
inho,1,0,0
dini,1,1,1
tive,1,0,0
▁santrafor,1,0,0
encia,1,0,0
tura,1,1,1
▁çeyrek,1,1,1
▁sıralamasında,1,1,0
▁gönderir,1,1,0
▁turnuvanın,1,1,0
▁lakap,1,1,1
▁kulübesi,1,1,0
villa,1,1,1
▁futbolunda,1,1,0
▁yenilmez,1,1,0
▁sahaya,1,1,0
▁hasret,1,1,1
▁kaka,1,1,1
▁turnuva,1,1,1
▁finalini,1,1,0
▁takımda,1,1,0
▁antrenör,1,1,1
guard,1,0,0
feld,1,0,0
lari,1,1,0
▁başlatması,1,1,0
▁burdan,1,1,0
▁kadıköy,1,0,0
▁sefalet,1,1,1
kullanılabilmesi,1,1,0
▁inandır,1,1,0
▁tanıtımı,1,1,0
▁yaklaştığını,1,1,0
▁sözcü,1,1,1
▁cezalandır,1,1,0
▁uçaklarına,1,1,0
▁çizilmiş,1,1,0
▁story,1,1,0
board,1,0,0
▁gözlemlenebil,1,1,0
▁ölçülebil,1,1,0
lediğini,1,1,1
▁destekliyordu,1,1,0
▁teolojik,1,1,1
▁istiyorsun,1,1,0
▁aldığınız,1,1,0
▁sinemaya,1,1,0
▁yardımına,1,1,0
▁spar,1,0,0
▁internetten,1,0,0
▁geçirmeyi,1,1,0
▁sıklıkta,1,1,0
▁üstlenil,1,1,0
▁çıkabilen,1,1,0
ahlak,1,1,1
▁aldığında,1,1,0
▁üreticilerin,1,1,0
▁engellenmiş,1,1,0
leştirilmesine,1,1,1
▁özdeşleştiril,1,1,0
▁düşün,1,1,1
▁arşivler,1,1,0
▁kronoloji,1,1,1
▁bibliyografya,1,1,1
▁eyaletler,1,1,0
▁yönetmesi,1,1,0
▁valileri,1,1,0
▁komutanları,1,1,0
▁hakimdir,1,1,0
▁zanaatkar,1,1,1
▁adlandırılma,1,1,0
▁âlim,1,0,0
▁yönlendirilir,1,1,0
▁keşfedilmiştir,1,1,0
llas,1,0,0
▁ödüllerin,1,1,0
olo,1,0,0
cera,1,1,0
hor,1,1,1
▁atandığı,1,1,0
▁nefis,1,1,1
▁göreceği,1,1,0
fobi,1,1,1
filik,1,1,0
mare,1,0,0
▁sancakbeyi,1,0,0
▁şehre,1,0,0
▁değişmediği,1,1,0
▁ödeyen,1,1,0
▁güçlükler,1,1,0
bahsedilmektedir,1,1,0
▁logosu,1,1,0
▁prestij,1,1,1
▁sarsılma,1,1,0
▁hükümdarlığı,1,1,0
▁depolar,1,1,0
▁leke,1,1,1
▁veliaht,1,1,1
▁anılmaya,1,1,0
▁vadisi,1,1,0
▁işitsel,1,1,1
▁anlaşılama,1,1,0
▁uyuma,1,1,0
▁kefalet,1,1,1
▁bozkırları,1,1,0
▁sokulan,1,1,0
▁müttefiki,1,1,0
lanmakta,1,1,1
▁planlanmıştır,1,1,0
▁bekçisi,1,1,0
liberteryen,1,0,0
▁klan,1,1,1
▁kökenlidir,1,1,0
▁kurumlarda,1,1,0
▁sicil,1,1,1
▁hükümdarların,1,1,0
yang,1,0,0
lilerin,1,1,1
▁kurtarmıştır,1,1,0
▁tarkan,1,0,0
▁öldürülmüştür,1,1,0
▁tuval,1,1,1
▁yoğunluğuna,1,1,0
▁ayrılmasına,1,1,0
▁saldırganlık,1,1,0
▁vurmak,1,1,0
▁fırlatma,1,1,0
▁kaynaktır,1,1,0
▁yaratabilir,1,1,0
▁yöntemleriyle,1,1,0
▁oylama,1,1,0
▁cemiyetin,1,1,0
▁konsept,1,1,1
▁gelmemesi,1,1,0
▁konserve,1,1,1
▁pastöriz,1,0,0
▁uçuşta,1,1,0
▁ertelenmesi,1,1,0
▁çiftlikleri,1,1,0
▁aktarımı,1,1,0
▁sms,1,0,0
▁rakamları,1,1,0
▁sayılarını,1,1,0
▁saatini,1,1,0
▁araştırmaların,1,1,0
vizm,1,0,0
▁göreceli,1,1,0
▁yüksekliğindeki,1,1,0
▁zamanından,1,1,0
▁ülkesine,1,1,0
▁bahçeleri,1,1,0
▁yazlık,1,1,1
▁gökdelen,1,1,1
▁düşündüren,1,1,0
▁adlandırılabil,1,0,0
▁sosyalizmi,1,1,0
▁günlerinde,1,1,0
sör,1,1,1
▁zararsız,1,1,0
▁davranışını,1,1,0
▁oynar,1,1,0
▁dikiş,1,1,1
▁tutkal,1,1,1
▁litografi,1,1,1
▁öğelerini,1,1,0
▁görevlerde,1,1,0
▁memurluk,1,1,0
▁boyutta,1,1,0
rken,1,1,1
▁grubunun,1,1,0
▁kanalına,1,1,0
tty,1,0,0
▁desteklediği,1,1,0
▁avlu,1,1,1
maç,1,1,1
ıyla,1,1,1
▁fonksiyonlarını,1,1,0
▁tamamlarken,1,1,0
▁yaşanmış,1,1,0
▁filmlere,1,1,0
▁mültecilerin,1,1,0
▁kuvvetlerin,1,1,0
▁kaldırmayı,1,1,0
▁döngüleri,1,1,0
▁ayarlanmış,1,1,0
▁kaybetmesine,1,1,0
▁cezayı,1,1,0
ox,1,0,0
side,1,1,1
mesiyle,1,1,1
▁koymuştur,1,1,0
▁rastlanma,1,1,0
▁kurgulanmış,1,1,0
▁soyguncu,1,1,1
▁çantası,1,1,0
▁haliyle,1,1,0
▁kapakları,1,1,0
▁kapanma,1,1,0
▁emici,1,1,0
▁kaplanmış,1,1,0
▁ağızlı,1,1,0
▁folyo,1,0,0
▁soğutul,1,1,0
dönüş,1,1,1
▁fok,1,1,1
ianos,1,0,0
agog,1,0,0
▁kıstas,1,1,1
▁çan,1,1,1
▁kızları,1,1,0
kaş,1,1,1
▁detayı,1,1,0
▁diyalekt,1,1,1
▁ömre,1,0,0
▁düşür,1,1,1
▁uçağa,1,1,0
▁gerektiriyor,1,1,0
▁hırçın,1,1,1
▁müziği,1,1,0
▁boşlukta,1,1,0
▁kurtarır,1,1,0
▁benzemesi,1,1,0
▁frekansı,1,1,0
leşmeye,1,1,1
▁tedarikçisi,1,1,0
▁bölümlerini,1,1,0
▁müzikle,1,1,0
▁ritmi,1,1,0
▁müziğe,1,1,0
▁figürleri,1,1,0
▁ezgi,1,1,1
▁kaldırılmasına,1,1,0
▁çıkarılmasını,1,1,0
trol,1,1,1
▁pilotların,1,1,0
▁vereceğini,1,1,0
▁seçilerek,1,1,0
▁hikayeleri,1,1,0
▁fabl,1,1,1
▁gördükten,1,1,0
▁gürültüsü,1,1,0
▁oluruz,1,1,0
spring,1,0,0
▁itki,1,1,1
▁sıcaklıkları,1,1,0
▁uçma,1,1,0
▁karşılaşma,1,1,1
▁cepheye,1,1,0
▁ihracatçısı,1,1,0
jer,1,0,0
▁dolduran,1,1,0
▁iyileştirmeler,1,1,0
▁bebekler,1,1,0
▁inanılan,1,1,0
▁masallar,1,1,0
▁sanki,1,1,1
▁makinesini,1,1,0
▁tepede,1,1,0
▁şelale,1,1,1
▁durmaktadır,1,1,1
▁sark,1,1,1
indüklen,1,1,0
▁güçlerini,1,1,0
▁yitirme,1,1,0
▁azaltmıştır,1,1,0
▁düşürmüştür,1,1,0
▁yıllardan,1,1,0
▁okutma,1,1,0
▁sahadaki,1,1,0
▁hızlandırmak,1,1,0
▁kurtarmaya,1,1,0
▁sıkış,1,1,1
▁dalganın,1,1,0
▁genliği,1,1,0
▁metreyi,1,1,0
▁tepelerinde,1,1,0
vadi,1,1,1
▁bulutsu,1,1,1
▁jet,1,1,1
likten,1,1,1
gösterilmektedir,1,1,0
▁kesilip,1,1,0
▁küçü,1,0,0
▁şiirsel,1,1,0
▁giyeceği,1,1,0
▁şişirme,1,1,0
▁mezzo,1,0,0
şma,1,1,1
▁edildiğine,1,1,0
▁kanıtlamak,1,1,0
▁yetişkinlere,1,1,0
ştir,1,1,1
▁sunulmuş,1,1,0
▁bazılarında,1,1,0
▁akımın,1,1,0
▁prenses,1,1,1
▁parodisi,1,1,0
brand,1,0,0
▁temsilcisidir,1,1,0
▁kuruluşudur,1,1,0
▁kazasker,1,1,1
yurt,1,1,1
▁tanıdığı,1,1,0
▁çıldır,1,1,1
▁tektonik,1,1,1
▁karstik,1,1,1
▁bölgeleri,1,1,0
iddin,1,1,0
seydi,1,1,1
▁satılmaktadır,1,1,0
▁alttaki,1,1,0
▁ortalarına,1,1,0
lığından,1,1,1
▁çiçekleri,1,1,0
▁eyaletlerde,1,1,0
▁jüri,1,1,1
▁alıyor,1,1,0
▁yarışmada,1,1,0
▁çıkmamış,1,1,0
▁kaldırılmasıyla,1,1,0
rur,1,0,0
▁diyoruz,1,0,0
▁sebepleri,1,1,0
▁evden,1,1,0
▁olamıyor,1,1,0
▁götürüldüğü,1,1,0
▁istemeyen,1,1,0
▁görülebildiği,1,1,0
▁çözülebil,1,1,0
▁gerekiyor,1,1,0
▁yorma,1,1,0
▁izlenimci,1,1,0
▁diri,1,1,1
sworth,1,0,0
▁başarısını,1,1,0
▁üçünün,1,1,0
▁istilasına,1,1,0
▁yöre,1,1,1
▁yaygındır,1,1,0
▁çizer,1,1,0
▁yazarlar,1,1,0
▁sağında,1,1,0
▁solunda,1,1,0
▁ovası,1,1,0
▁okulunda,1,1,0
▁kanallarında,1,1,0
▁hepsinde,1,1,0
▁okumaktadır,1,1,0
▁okuduğu,1,1,0
▁sınıfıdır,1,1,0
▁anlaşıldı,1,1,0
zhou,1,0,0
saurus,1,0,0
pino,1,0,0
▁takıldı,1,1,0
osauridae,1,0,0
▁etçil,1,1,1
▁yırtıcı,1,1,1
▁fosili,1,1,0
▁benzese,1,1,0
▁avını,1,1,0
▁yapabildiği,1,1,0
▁etobur,1,1,1
▁dinozorların,1,1,0
▁atalarından,1,1,0
millet,1,1,1
▁gözetiminde,1,1,0
▁adlandırılmış,1,1,0
▁nolu,1,0,0
▁tarafındaki,1,1,0
▁açısının,1,1,0
▁yasaklar,1,1,0
▁uğraşma,1,1,0
nüfus,1,1,1
▁mübadelesi,1,1,0
ecekti,1,1,1
▁paketler,1,1,0
▁bakın,1,1,1
▁mersin,1,1,1
▁kıyılarındaki,1,1,0
▁yağmurun,1,1,0
▁yamaçlarında,1,1,0
▁erime,1,1,0
▁kuzeydeki,1,1,0
▁kaldırılma,1,1,0
▁boşalan,1,1,0
▁kararıyla,1,1,0
▁saldırma,1,1,0
▁yüksekte,1,1,0
▁yerlerinin,1,1,0
▁seyrek,1,1,1
▁kusurlu,1,1,0
▁sattı,1,1,0
▁devletinde,1,1,0
beşinci,1,1,0
▁binasında,1,1,0
▁filmler,1,1,0
▁filmleri,1,1,0
▁gösterilmiş,1,1,0
▁büyükbaş,1,1,1
▁sıradadır,1,1,0
koca,1,1,1
▁mahallesinde,1,1,0
▁gelsin,1,1,0
▁yıkılmış,1,1,0
▁onar,1,1,1
▁değişse,1,1,0
▁hikâyesini,1,0,0
▁anlatmış,1,1,0
şiir,1,1,1
▁yazanlar,1,1,0
▁akarsular,1,1,0
▁deltası,1,1,0
▁yeryüzüne,1,1,0
▁istenirse,1,1,0
▁sıfatıyla,1,1,0
▁uzundur,1,1,0
▁bölümlerden,1,1,0
ırmak,1,1,1
▁illere,1,1,0
▁topraklara,1,1,0
▁belirtildiği,1,1,0
▁tahtın,1,1,0
▁hanedanın,1,1,0
▁evladı,1,1,0
▁kireçtaşı,1,1,0
▁kayalık,1,1,0
▁canlının,1,1,0
▁korunmuş,1,1,0
▁kayalıklar,1,1,0
▁üniversitesinde,1,1,0
▁kürsüsü,1,1,0
▁ilhakı,1,1,0
kavak,1,1,1
▁dairesel,1,1,0
▁pistin,1,1,0
▁pist,1,1,1
▁üçü,1,1,0
▁geçtikleri,1,1,0
tiğin,1,1,1
▁ovaları,1,1,0
▁tüf,1,1,1
▁alüvyal,1,0,0
▁bahsedilme,1,1,0
▁kampına,1,1,0
▁ikişer,1,1,0
▁gittikleri,1,1,0
▁seçtikleri,1,1,0
▁değiştiğini,1,1,0
▁yüzyıla,1,1,0
▁umutsuz,1,1,0
▁koştu,1,1,0
▁alıyordu,1,1,0
▁ilki,1,1,0
▁edilmişti,1,1,0
▁koymuştu,1,1,0
▁aitti,1,1,0
xia,1,0,0
▁hanedanlığı,1,1,0
▁ediliyordu,1,1,0
▁ayındaki,1,1,0
rojenik,1,0,0
▁metamorfizma,1,1,0
▁başkanlığına,1,1,0
▁aşındırma,1,1,0
▁bestesi,1,1,0
▁müziğinin,1,1,0
▁ışınların,1,1,0
▁çekiliyor,1,1,0
▁başlat,1,1,0
▁veriyor,1,1,0
▁planladı,1,1,0
▁havuzu,1,1,0
▁doldur,1,1,1
▁açılıp,1,1,0
▁yazılabilir,1,1,0
▁katip,1,1,1
▁meseleleri,1,1,0
▁çelişen,1,1,0
▁sergilediği,1,1,0
▁yakalayabil,1,1,0
▁yapamadığı,1,1,0
akça,1,1,1
▁ilçeleri,1,1,0
▁doğaya,1,1,0
▁çıkarıyor,1,1,0
▁geçiriyor,1,1,0
▁zorluyor,1,1,0
lendiriyor,1,1,1
▁afgan,1,0,0
▁savaşların,1,1,0
▁karargâhı,1,0,0
▁çeteleri,1,1,0
▁istiyorsa,1,1,0
▁sözün,1,1,0
▁tanındığı,1,1,0
▁çiğnen,1,1,0
▁dövülerek,1,1,0
▁kaynaş,1,1,1
▁çorap,1,1,1
▁kumaş,1,1,1
ilattan,1,0,0
▁coğrafyada,1,1,0
▁kazılarda,1,1,0
▁buluntuları,1,1,0
▁zahmetli,1,1,0
▁üretir,1,1,0
▁dönüştürmüştür,1,1,0
▁eşyaların,1,1,0
▁kaybolduğu,1,1,0
▁hayli,1,1,1
▁tarihçesi,1,1,0
▁öncesine,1,1,0
▁rulo,1,1,1
▁boyar,1,1,1
▁izledikleri,1,1,0
▁zorlandı,1,1,0
▁isteye,1,1,0
▁birçoğu,1,1,0
▁anımsa,1,1,1
madığı,1,1,1
rilebileceği,1,0,0
oodle,1,0,0
ppy,1,0,0
başka,1,1,1
▁farksız,1,1,0
▁gönder,1,1,1
▁sunabilir,1,1,0
▁girişiminde,1,1,0
▁bulunmuşlardır,1,1,0
▁muharebe,1,1,1
▁yapmamıştır,1,1,0
▁daireleri,1,1,0
▁naaşı,1,1,0
▁dörtlü,1,1,0
▁müthiş,1,1,1
▁nehirler,1,1,0
▁sular,1,1,1
▁nehrin,1,0,0
▁golf,1,1,1
▁genişliğindedir,1,1,0
▁yeryüzünün,1,1,0
▁nehirleri,1,1,0
ppi,1,0,0
▁amazon,1,1,1
▁ortasından,1,1,0
▁kuzeyindeki,1,1,0
▁limanlar,1,1,0
▁donmuş,1,1,0
fest,1,1,0
▁güneyindeki,1,1,0
▁çiçekli,1,1,0
▁bulunmasından,1,1,0
▁çekicidir,1,1,0
▁acilen,1,1,1
illi,1,1,1
▁kıyıları,1,1,0
▁sıradağlar,1,1,0
▁doğusundaki,1,1,0
▁doğudan,1,1,0
▁ilçesi,1,1,0
▁malzemenin,1,1,0
▁eşim,1,1,0
▁günlerce,1,1,0
▁konuşmuş,1,1,0
▁yavrusu,1,1,0
▁arabaya,1,1,0
▁binen,1,1,0
▁konuş,1,1,1
▁ayrımcılığa,1,1,0
▁yoo,1,0,0
hava,1,1,1
ele,1,1,1
▁evlenecek,1,1,0
▁halı,1,1,1
▁takı,1,1,1
diğine,1,1,1
▁şimdilerde,1,1,0
▁onca,1,1,1
▁istemiyor,1,1,0
▁rağbet,1,1,1
▁görmeyi,1,1,0
▁geleneğinin,1,1,0
▁geçirir,1,1,0
▁alıştır,1,1,1
▁kamçı,1,1,1
▁sanatçılara,1,1,0
▁halkına,1,1,0
▁halkıyla,1,1,0
▁belirir,1,1,0
▁sanatçıya,1,1,0
▁ikâmet,1,0,0
▁kapıyı,1,1,0
leyeceği,1,1,1
▁hissedilir,1,1,0
▁terimlerin,1,1,0
ülasyon,1,0,0
▁işgaline,1,1,0
▁eleştirirken,1,1,0
▁makaleleri,1,1,0
▁sayıların,1,1,0
▁hepsinin,1,1,0
▁kutlanmaktadır,1,1,0
vez,1,1,0
▁adasının,1,1,0
▁şaşırttı,1,1,0
▁edebiyatçı,1,1,0
▁çalarak,1,1,0
▁bırakıyor,1,1,0
▁karşıtları,1,1,0
▁bilime,1,1,0
▁eylemlerinden,1,1,0
▁gelişerek,1,1,0
▁kavuşan,1,1,0
▁emrettiği,1,1,0
▁incelemesinde,1,1,0
▁çıkarttığı,1,1,0
▁içtihat,1,1,1
▁giymesi,1,1,0
▁kapatmaya,1,1,0
▁belirtmiş,1,1,0
▁çıkarılabil,1,1,0
▁belası,1,1,0
▁dayanama,1,1,0
▁tanımadığı,1,1,0
lenince,1,1,1
▁kavuştuğu,1,1,0
▁flört,1,1,1
▁eşinden,1,1,0
▁eşinin,1,1,0
▁korktuğu,1,1,0
▁gitmemiş,1,1,0
▁âlemi,1,0,0
▁gitmeye,1,1,0
▁dergisinde,1,1,0
▁öyküsünü,1,1,0
▁editörleri,1,1,0
layabiliyor,1,1,1
▁itirazı,1,1,0
▁izleyicilerin,1,1,0
▁kitaplarını,1,1,0
▁popülerlik,1,1,0
▁dergilerinin,1,1,0
▁yazarların,1,1,0
▁açılabil,1,1,0
▁ordular,1,1,0
▁götürülmüştür,1,1,0
müzü,1,1,1
▁bulabilir,1,1,0
▁bulunduğumuz,1,1,0
muzu,1,1,1
layabiliriz,1,1,1
labilmektedir,1,1,1
▁derinliğinde,1,1,0
▁olmasın,1,1,0
▁donatılmıştır,1,1,0
▁tutmaktadır,1,1,0
▁rize,1,0,0
▁yazıtları,1,1,0
▁generali,1,1,0
▁hatırası,1,1,0
▁diyor,1,1,1
▁bitmiş,1,1,0
▁askerleri,1,1,0
▁zayiat,1,1,1
▁yatıyor,1,1,0
▁yırt,1,1,1
▁yaptık,1,1,0
▁istediğin,1,1,0
▁ediyorsun,1,1,0
▁haldeki,1,1,0
lanınca,1,1,1
▁cebin,1,1,1
▁anlamadım,1,1,0
▁istedim,1,1,0
▁başladım,1,1,0
▁subayı,1,1,0
▁yakası,1,1,0
▁gördüğüm,1,1,0
mın,1,1,1
duğunu,1,1,1
▁hissettim,1,1,0
▁göğsü,1,1,0
▁tutam,1,1,1
▁gelişini,1,1,0
▁okuyucuların,1,1,0
▁şeylere,1,1,0
▁bulmaya,1,1,0
▁şehrine,1,0,0
▁tapınak,1,1,1
▁hikâyeyi,1,0,0
▁anlattı,1,1,0
▁şunu,1,1,0
▁sanılır,1,1,0
▁noktalama,1,1,0
▁güvenoyu,1,1,1
▁sözcüğün,1,1,0
▁havalarda,1,1,0
▁aklım,1,1,0
▁bebeği,1,1,0
▁babamın,1,1,0
▁ufacık,1,1,1
▁boyuna,1,1,0
▁bakmadan,1,1,0
▁sırayı,1,1,0
▁taşıtları,1,1,0
illerinin,1,1,0
▁festivalde,1,1,0
▁oturan,1,1,0
▁yaşamayı,1,1,0
▁sınırlayıcı,1,1,0
▁önerildi,1,1,0
▁reformları,1,1,0
▁kesimden,1,1,0
▁oluşurlar,1,1,0
▁süzme,1,1,0
▁istenme,1,1,0
dönüştürülebilir,1,1,0
▁sağlığının,1,1,0
▁okuluna,1,1,0
▁çözüleme,1,1,0
▁görünümünde,1,1,0
▁kıtasal,1,1,0
▁bilinçsiz,1,1,0
▁platin,1,1,1
▁katılmak,1,1,0
▁gereçleri,1,1,0
▁iskan,1,1,1
▁dedikodu,1,1,1
▁atadığı,1,1,0
▁nedeninin,1,1,0
▁iyonu,1,1,0
▁amonyum,1,1,1
▁hidroklori,1,0,0
▁sülfür,1,1,1
▁klorür,1,1,1
ıştırıcı,1,1,1
lyn,1,0,0
▁eleştirilerin,1,1,0
▁seçimlerinde,1,1,0
▁partisine,1,1,0
kaldırılmasından,1,1,0
gott,1,0,0
▁seviyelerde,1,1,0
▁seviyedeki,1,1,0
▁yarımkürede,1,0,0
▁kuzeye,1,1,0
▁güneye,1,1,0
▁ettirir,1,1,0
▁şehirlere,1,1,0
▁ekstraksiyon,1,0,0
▁uçucu,1,1,0
▁çözünür,1,1,0
▁hattını,1,1,0
▁saygınlığı,1,1,0
▁siyasetinde,1,1,0
▁itaatsizlik,1,1,0
▁güçler,1,1,0
▁kapitalizmin,1,1,0
▁anarşizm,1,1,1
▁üstünlüğünü,1,1,0
▁kısma,1,1,0
▁normalde,1,1,0
▁iltica,1,1,1
▁müsabakaları,1,1,0
▁katyon,1,1,1
▁metanol,1,0,0
ulum,1,1,1
▁prensip,1,1,1
▁söylemler,1,1,0
bill,1,1,0
▁metrekarelik,1,1,0
▁alanın,1,1,0
▁hükûmet,1,0,0
▁katılarak,1,1,0
▁verebilecek,1,1,0
amil,1,1,1
▁silikon,1,1,1
▁sığınak,1,1,1
▁penceresinden,1,1,0
▁ansızın,1,1,1
▁yakıp,1,1,0
▁sözlerinin,1,1,0
▁şarkıda,1,1,0
▁neresinde,1,1,0
lıca,1,1,1
kırı,1,1,0
şıklık,1,1,1
▁düzeltti,1,1,0
▁yaptırdı,1,1,0
▁resme,1,0,0
▁dövme,1,1,1
▁ilçenin,1,1,0
▁arabaların,1,1,0
▁neşe,1,1,1
▁çalışkan,1,1,1
▁yazmaları,1,1,0
söğüt,1,1,1
▁kulüpte,1,1,0
▁aykut,1,0,0
▁bahsediyor,1,1,0
▁kutlamalar,1,1,0
▁yılbaşı,1,1,1
▁mezuniyet,1,1,1
▁romandan,1,1,0
▁uyarlanan,1,1,0
▁diktatör,1,1,1
▁gülümse,1,1,1
▁taktığı,1,1,0
▁kibirli,1,1,0
▁tanımlarken,1,1,0
▁söylenir,1,1,0
▁plaj,1,1,1
▁garı,1,1,0
▁cübbe,1,1,1
▁içilir,1,1,0
▁yumurtası,1,1,0
▁sütü,1,1,0
▁uzayda,1,1,0
▁başardığı,1,1,0
ulduğu,1,1,1
▁yuvarlan,1,1,0
▁tesbih,1,1,1
▁benekli,1,1,0
kız,1,1,1
▁çıkmakta,1,1,0
▁salça,1,1,1
dibi,1,1,0
▁suları,1,1,1
dost,1,1,1
▁düşmanlarını,1,1,0
▁unutulmaz,1,1,0
▁gladyatör,1,1,1
▁dövüş,1,1,1
▁ülkemize,1,1,0
▁hikayesini,1,1,0
▁show,1,0,0
▁beklerken,1,1,0
▁ayağa,1,1,0
▁makyaj,1,1,1
▁sürülür,1,1,0
▁pudra,1,1,1
▁dilek,1,1,1
ınızı,1,1,1
▁versin,1,1,0
▁allahım,1,0,0
▁enstrümanı,1,1,0
▁sakız,1,1,1
bala,1,1,0
▁peki,1,1,1
▁yaratıklar,1,1,0
hoo,1,0,0
layacak,1,1,1
▁kasabası,1,1,0
▁şarkısıyla,1,1,0
sca,1,0,0
▁cap,1,0,0
koz,1,1,1
▁usulüne,1,1,0
▁zekalı,1,1,0
▁manga,1,1,1
▁yelpaze,1,1,1
▁kullanırlar,1,1,0
▁süpürge,1,1,1
▁kabuğundan,1,1,0
▁susam,1,1,1
▁karabiber,1,1,1
mutlu,1,1,1
▁büyüğüdür,1,1,0
andre,1,1,0
uyor,1,1,1
▁oynuyor,1,1,0
▁sözleriyle,1,1,0
▁patlamış,1,1,0
▁turşu,1,1,1
dınız,1,1,1
▁münzevi,1,1,1
▁seçilebilir,1,1,0
▁gagası,1,1,0
▁tüylü,1,1,0
▁pelikan,1,1,1
▁karabatak,1,1,1
▁flamingo,1,1,1
▁siyahi,1,1,1
▁şarkıcı,1,1,0
won,1,0,0
▁rütbe,1,1,1
▁unvanıyla,1,1,0
▁teğmen,1,1,1
▁tabela,1,1,1
▁rakım,1,1,1
▁türemiştir,1,1,0
vant,1,0,0
▁pençesi,1,1,0
▁filminde,1,1,0
▁ezeli,1,1,1
▁yıldızı,1,1,0
▁mürekkep,1,1,1
▁balığı,1,1,0
▁havlu,1,1,1
▁ıhlamur,1,1,1
▁amiral,1,1,1
▁buradan,1,1,0
▁donanma,1,1,0
bella,1,1,0
▁korsan,1,1,1
▁lavanta,1,1,1
▁leylak,1,1,1
▁kokulu,1,1,0
▁yapılıp,1,1,0
▁şişe,1,1,1
▁yazılıdır,1,1,0
▁söylendiği,1,1,0
▁astronot,1,1,1
▁düzine,1,1,1
▁deste,1,1,1
▁düello,1,1,1
▁yaralar,1,1,0
ndr,1,0,0
▁yetmez,1,1,0
▁serisinin,1,1,0
▁öğretir,1,1,0
▁bıyığı,1,1,0
▁durağı,1,1,0
▁metro,1,1,1
▁bekleyip,1,1,0
▁meydanı,1,1,0
▁kamuflaj,1,1,1
kahverengi,1,1,1
siyah,1,1,1
▁kıvırcık,1,1,1
jung,1,0,0
reich,1,0,0
▁giyilen,1,1,0
▁kıyafetler,1,1,0
▁rahatlığı,1,1,0
▁yedikleri,1,1,0
▁nitelendirir,1,1,0
▁tabağı,1,1,0
▁yelek,1,1,1
elektriğe,1,1,0
▁sürerek,1,1,0
▁yarıştığı,1,1,0
ika,1,1,1
▁çarpışan,1,1,0
▁arabalar,1,1,0
▁şaşır,1,1,1
▁sevindir,1,1,0
▁espri,1,1,1
▁yakalanmış,1,1,0
ışık,1,1,1
▁parıltı,1,1,1
▁jöle,1,1,1
rep,1,0,0
▁filmlerinde,1,1,0
▁kıza,1,1,0
▁açgözlü,1,1,1
▁küstah,1,1,1
▁nankör,1,1,1
▁kürsü,1,1,1
▁çayı,1,1,1
▁minibüs,1,1,1
▁filmlerde,1,1,0
▁uzaylılar,1,1,0
▁ova,1,1,1
▁kanyon,1,1,1
hoven,1,0,0
▁marşı,1,1,0
▁sesinin,1,1,0
▁eşek,1,1,1
▁yılan,1,1,1
▁prizma,1,1,1
▁üniversitelerde,1,1,0
▁fırlattı,1,1,0
▁mitolojisinde,1,1,0
▁otobüsler,1,1,0
anıt,1,1,1
▁teknisyen,1,1,1
▁manşet,1,1,1
ettiği,1,1,0
cou,1,0,0
▁yerleşimleri,1,1,0
▁peçe,1,1,1
▁ergin,1,1,1
▁çekirge,1,1,1
▁ırkı,1,1,0
▁ısıl,1,1,1
▁süresine,1,1,0
▁kaldırılmıştır,1,1,0
▁efsanevi,1,1,1
sse,1,0,0
sudur,1,1,1
▁nitrat,1,1,1
▁tufan,1,1,1
▁kurarlar,1,1,0
▁abartı,1,1,1
▁gazetesini,1,1,0
hoca,1,1,1
hanov,1,0,0
▁biriminin,1,1,0
▁kariyerine,1,1,0
▁yaşanılan,1,1,0
▁nöronlar,1,1,0
▁sinaps,1,0,0
▁akson,1,1,1
▁kaldıkları,1,1,0
▁başlarlar,1,1,0
▁yavru,1,1,1
▁düşürür,1,1,0
▁odaklandığı,1,1,0
▁kozalak,1,1,1
▁bulunabilir,1,1,0
▁hipodrom,1,1,1
▁aramaya,1,1,0
▁desteklemeye,1,1,0
yağ,1,1,1
▁haini,1,1,0
▁firar,1,1,1
evka,1,1,0
▁geliştirilerek,1,1,0
▁çığır,1,1,1
▁totem,1,1,1
▁banknot,1,1,1
▁dokunur,1,1,0
▁sizi,1,1,1
▁yakacak,1,1,0
▁istemeyerek,1,1,0
▁üzgün,1,1,1
▁olmanız,1,1,0
▁uyuş,1,1,1
▁kapatılan,1,1,0
centr,1,0,0
▁uygulamasıdır,1,1,0
rici,1,0,0
kai,1,0,0
▁reji,1,1,1
▁endüstrisine,1,1,0
▁platformlarda,1,1,0
▁tepkisi,1,1,0
▁astar,1,1,1
▁adlarla,1,1,0
▁tanrıçası,1,1,0
▁aşarak,1,1,0
▁okuldan,1,1,0
▁başlayınca,1,1,0
▁keşfetme,1,1,0
▁kaval,1,1,1
▁hormonu,1,1,0
▁sq,1,0,0
▁önizleme,1,0,0
▁boyuta,1,1,0
▁şablon,1,1,1
▁kullanmaktır,1,1,0
strateji,1,1,1
▁hapsine,1,1,0
▁verilip,1,1,0
▁bürünmüş,1,1,0
▁yürüyen,1,1,0
▁formüller,1,1,0
▁etnoloji,1,1,1
▁uyumluluk,1,1,0
▁yetiştiği,1,1,0
digi,1,1,0
▁yöresel,1,1,0
▁hayvancılığa,1,1,0
▁vermemektedir,1,1,0
▁yağlı,1,1,0
▁kuyruklu,1,1,0
çuluk,1,1,1
▁yapabilecek,1,1,0
▁kapasiteye,1,1,0
▁erişeme,1,1,0
▁bitiril,1,1,0
▁mertebe,1,1,1
▁mekanların,1,1,0
▁bazılarının,1,1,0
▁malzemelerinin,1,1,0
▁yarısının,1,1,0
▁pişmiş,1,1,0
▁biçimlerine,1,1,0
▁alkış,1,1,1
▁eşsiz,1,1,0
▁örtüş,1,1,0
makta,1,1,1
▁programlara,1,1,0
▁cihazların,1,1,0
▁sprey,1,1,1
▁sürülecek,1,1,0
▁laktoz,1,1,1
lob,1,1,1
▁omurları,1,1,0
▁cau,1,0,0
▁vektörler,1,1,0
strum,1,0,0
▁mandibula,1,0,0
bium,1,0,0
▁ayrışması,1,1,0
▁foton,1,1,1
▁trajedi,1,1,1
▁seçilip,1,1,0
▁titreşim,1,1,1
▁makas,1,1,1
▁mason,1,1,1
okrat,1,1,0
müller,1,0,0
▁uzunlukta,1,1,0
▁edeme,1,1,0
yiz,1,1,1
▁popülasyonun,1,1,0
▁sekans,1,0,0
▁denmektedir,1,1,0
▁polimorf,1,0,0
▁şekillenen,1,1,0
▁kapa,1,1,1
▁penetrasyon,1,0,0
▁çözünme,1,1,0
▁formülasyon,1,1,1
▁solüsyon,1,1,1
▁eyaletlerinde,1,1,0
▁barın,1,1,1
▁barınağı,1,1,0
▁gıdalar,1,1,0
ememektedir,1,1,1
▁nakledilmesi,1,1,0
▁kabarcık,1,1,1
▁sürgüne,1,1,0
▁karıştırıl,1,1,0
post,1,1,1
▁görünümünü,1,1,0
soka,1,1,0
▁hayvanlara,1,1,0
▁bulaşma,1,1,0
taeni,1,1,0
▁peroksit,1,1,1
▁taraftan,1,1,0
▁geliyordu,1,1,0
▁gözlerim,1,1,0
▁önünden,1,1,0
▁ardında,1,1,0
▁sön,1,1,1
▁vuran,1,1,0
▁şarkısı,1,1,0
▁hakimiyeti,1,1,0
▁fiyatlı,1,1,0
▁kenarı,1,1,0
▁parmağı,1,1,0
▁substrat,1,0,0
isyon,1,0,0
▁inhibisyon,1,0,0
idae,1,0,0
▁familyasına,1,1,0
eria,1,1,0
▁varsayımsal,1,1,0
▁teknolojisinin,1,1,0
▁versiyonu,1,1,0
▁etmeyeceği,1,1,0
▁maymun,1,1,1
▁köpekler,1,1,0
oit,1,0,0
▁kokain,1,1,1
▁yurtsever,1,1,1
▁yenildikleri,1,1,0
▁tepkime,1,1,0
gravi,1,0,0
▁maceracı,1,1,0
oskop,1,0,0
edo,1,0,0
<0xC4>,1,0,0
<0xB7>,1,0,0
▁dizeleri,1,1,0
▁aktarılmış,1,1,0
▁yakışan,1,1,0
▁yavaşça,1,1,0
▁birbirimize,1,1,0
▁huylu,1,1,0
▁ayrıl,1,1,1
amayız,1,1,1
▁verebilmektedir,1,1,0
▁kabini,1,1,0
▁bakıcısı,1,1,0
▁tıraş,1,1,1
▁hekimler,1,1,0
▁dediğimiz,1,1,0
▁canlandırılan,1,1,0
hic,1,1,1
▁gerilme,1,1,0
gula,1,0,0
▁seleksiyon,1,1,1
▁evrimleşme,1,1,0
play,1,0,0
tero,1,0,0
▁jelatin,1,1,1
▁çoğunda,1,1,0
▁karsi,1,1,0
▁testlerinde,1,1,0
▁yaşamaktadırlar,1,1,0
▁korkan,1,1,0
▁uzamış,1,1,0
▁hafifçe,1,1,0
▁dolaşan,1,1,0
▁gliko,1,0,0
▁dokusunun,1,1,0
▁engellendiği,1,1,0
▁anormal,1,1,1
▁tampon,1,1,1
▁güçlendirilmiş,1,1,0
▁notaları,1,1,0
▁notası,1,1,0
düktif,1,0,0
▁kromozom,1,1,1
lept,1,1,0
ikler,1,1,1
▁benzodiazepin,1,0,0
▁dokuları,1,1,0
▁moleküler,1,1,1
▁fito,1,0,0
▁santrifüj,1,1,1
▁altta,1,1,0
▁ilaçları,1,1,0
▁yeteneklerine,1,1,0
▁öpme,1,1,0
loh,1,0,0
▁arşivleri,1,1,0
lanıp,1,1,1
▁eşeyli,1,1,0
oo,1,0,0
leneceği,1,1,1
▁etkileyeceği,1,1,0
yard,1,0,0
grove,1,0,0
▁element,1,1,1
öğretmen,1,1,1
▁döngüsünün,1,1,0
▁öngördüğü,1,1,0
′′,1,0,0
▁kısım,1,1,1
▁ruhban,1,1,1
▁birleştiren,1,1,0
▁satarak,1,1,0
▁tasarımcısı,1,1,0
▁kariyeri,1,1,0
▁yöneticiliği,1,1,0
stell,1,0,0
lendikleri,1,1,1
▁patlayıcılar,1,1,0
▁vs,1,1,0
▁sürüklen,1,1,0
▁avuç,1,1,1
▁dokunmatik,1,1,1
▁çip,1,1,1
▁izleyicileri,1,1,0
▁ekibin,1,1,0
▁bezler,1,1,0
▁kaybolur,1,1,0
▁yönetimindeki,1,1,0
▁tümünde,1,1,0
▁bitirme,1,1,0
▁kaldığını,1,1,0
▁eleştirmek,1,1,0
▁yapıldı,1,1,0
▁plastikten,1,1,0
▁görüşlü,1,1,0
▁almamak,1,1,0
kanlı,1,1,0
▁akredite,1,1,1
drop,1,0,0
cloud,1,0,0
▁oyununu,1,1,0
bour,1,0,0
die,1,0,0
▁getirtil,1,1,0
▁izniyle,1,1,0
▁yönetimiyle,1,1,0
tul,1,1,1
▁performansına,1,1,0
▁inancını,1,1,0
▁risale,1,1,1
▁gösterdiğini,1,1,0
▁kano,1,1,1
▁sertifikasyon,1,1,1
▁veyahut,1,1,1
▁toplamının,1,1,0
▁ulaşabileceği,1,1,0
▁ulaştığını,1,1,0
dell,1,1,0
▁jargon,1,1,1
▁törensel,1,1,0
▁sınıfındaki,1,1,0
▁sarnıç,1,1,1
▁platform,1,1,1
▁safhasında,1,1,0
merik,1,0,0
▁dereceleri,1,1,0
▁sözcüktür,1,1,0
televizyon,1,1,1
▁tanıtıl,1,1,0
poz,1,1,1
ès,1,0,0
▁dilenci,1,1,1
▁kamuya,1,1,0
▁alınırken,1,1,0
▁gerçekleşmekte,1,1,0
▁aslına,1,1,0
▁bela,1,1,1
rus,1,0,0
▁büyür,1,1,0
▁dostane,1,1,1
▁bilgelik,1,1,0
▁salgı,1,1,1
▁testisler,1,1,0
▁kulesi,1,1,0
▁füze,1,1,1
▁yayınladığı,1,1,0
▁yapmadığı,1,1,0
▁kurarken,1,1,0
▁çizelgesi,1,1,0
▁konuşulması,1,1,0
▁siyasette,1,1,0
▁markalar,1,1,0
▁edemeyecek,1,1,0
ograf,1,0,0
gro,1,0,0
▁maddesinde,1,1,0
▁müfettişliği,1,1,0
▁edildikten,1,1,0
▁mandası,1,1,0
▁partisini,1,1,0
▁orduya,1,1,0
▁boylam,1,1,1
▁aldatma,1,1,0
▁özgürlüğünü,1,1,0
▁ödeyecek,1,1,0
▁zamanları,1,1,0
▁sürtünme,1,1,0
▁yerçekimi,1,1,0
▁alınıyor,1,1,0
▁soyadları,1,1,0
▁kompozisyonu,1,1,0
▁argo,1,1,1
▁helyum,1,1,1
▁nitrojen,1,1,1
▁enlemleri,1,1,0
▁enlem,1,1,1
▁çalışmada,1,1,0
▁huş,1,1,1
▁geçmez,1,1,0
▁çıkarılabilir,1,1,0
redd,1,0,0
▁etkilenmiş,1,1,0
▁katılımcıları,1,1,0
▁gözlemleme,1,1,0
▁deneyi,1,1,0
▁istisnalar,1,1,0
▁hazırlayarak,1,1,0
▁güvenilirliğini,1,1,0
▁üyeleriyle,1,1,0
▁hesaplamalar,1,1,0
metrik,1,1,1
▁modellenmesi,1,1,0
▁kategoride,1,1,0
▁aralıklı,1,1,0
▁kiraya,1,1,0
▁örgülü,1,1,0
▁torna,1,1,1
gök,1,1,1
termal,1,1,1
▁optimizasyon,1,1,1
▁tamamlandığında,1,1,0
▁kazanıldığı,1,1,0
▁imzalandığı,1,1,0
▁geçtiğinde,1,1,0
▁sıkışma,1,1,0
▁şahsen,1,1,1
▁arttırdı,1,1,0
izo,1,0,0
▁entropi,1,1,1
▁imzalayarak,1,1,0
▁savaşını,1,1,0
▁erdirmek,1,1,0
▁siyasete,1,1,0
▁erdiğini,1,1,0
▁taranması,1,1,0
▁prob,1,0,0
▁brifing,1,1,1
▁verileceği,1,1,0
▁şubeleri,1,1,0
▁işletmek,1,1,0
▁hiçbirinin,1,1,0
▁sınırlandırılma,1,1,0
ğünü,1,0,0
önemli,1,1,1
▁benzeyen,1,1,0
▁tabakaların,1,1,0
▁listesine,1,1,0
▁girebilen,1,1,0
▁gidilen,1,1,0
▁bırakılmış,1,1,0
▁kafatası,1,1,0
▁gruplarını,1,1,0
kızıl,1,1,1
▁antropolog,1,1,1
enbach,1,0,0
beği,1,1,0
pole,1,0,0
▁ablukası,1,1,0
▁okuyucular,1,1,0
▁yapacakları,1,1,0
▁paylaşan,1,1,0
▁harekâta,1,0,0
▁hayırsever,1,1,1
▁ödeyerek,1,1,0
mper,1,0,0
▁uyandır,1,1,0
▁sitede,1,1,0
▁çağının,1,1,0
▁konumlandırıl,1,1,0
▁çıkmamıştır,1,1,0
leşerek,1,1,1
▁canlanması,1,1,0
▁alg,1,1,1
▁delegasyon,1,1,1
▁enstrümanları,1,1,0
▁belir,1,1,1
▁eklenerek,1,1,0
▁alınmadan,1,1,0
▁kolej,1,1,1
care,1,1,0
▁facebook,1,0,0
▁imzalamış,1,1,0
▁hedefini,1,1,0
▁küp,1,1,1
▁bölümler,1,1,0
▁yararlanılır,1,1,0
cross,1,0,0
ization,1,0,0
▁onaylanmıştır,1,1,0
▁ırkçılık,1,1,0
▁ünlenen,1,1,0
▁dayanıklıdır,1,1,0
▁meyvelerin,1,1,0
lanmadan,1,1,1
▁işbirliğiyle,1,1,0
▁fikrin,1,0,0
▁okunabilir,1,1,0
▁okuryazar,1,1,1
▁işlemci,1,1,1
▁kaydedilme,1,1,0
▁koşuluyla,1,1,0
▁yüklenebilir,1,1,0
host,1,0,0
▁uygulamanın,1,1,0
▁alıntı,1,1,1
▁söyleyiş,1,1,0
▁paradoks,1,1,1
▁teorem,1,1,1
ğını,1,0,0
▁yardıma,1,1,0
▁görebilir,1,1,0
▁tasarlama,1,1,0
▁lib,1,0,0
▁klon,1,1,1
▁seçilmesine,1,1,0
laştırılma,1,1,1
gazete,1,1,1
▁rezidans,1,1,1
▁imzalanmış,1,1,0
▁yararlanılarak,1,1,0
▁fizyolojisi,1,1,0
oterapi,1,0,0
▁radyoterapi,1,1,1
▁kemoterapi,1,1,1
▁arabaları,1,1,0
▁tomurcukları,1,1,0
▁araçlarla,1,0,0
▁uyduları,1,1,0
▁acıma,1,1,0
mahrem,1,1,1
▁yelpazesi,1,1,0
▁söylenme,1,1,0
yp,1,0,0
tah,1,0,0
pf,1,0,0
▁bebeğe,1,1,0
▁takviye,1,1,1
▁varlıklı,1,1,1
▁detaylar,1,1,0
▁ilgilenmeye,1,1,0
▁sitesinden,1,1,0
▁dağıtımını,1,1,0
▁anlar,1,1,1
▁yıldızlar,1,1,0
▁platformlarında,1,1,0
nova,1,1,1
▁misket,1,1,1
++,1,0,0
▁dümen,1,1,1
rial,1,0,0
ф,1,0,0
ы,1,0,0
ц,1,0,0
▁sıcaklığına,1,1,0
▁ayrıldığında,1,1,0
▁biyosfer,1,1,1
▁şirketiyle,1,1,0
▁gönderilme,1,1,0
▁analizini,1,1,0
▁çözülür,1,1,0
▁hükümdarıdır,1,1,0
nov,1,0,0
skiy,1,1,0
▁metalik,1,1,1
▁kuruluğu,1,1,0
▁kortikosteroid,1,0,0
ston,1,0,0
landığını,1,1,1
▁anayasayı,1,1,0
▁kapsamakta,1,1,0
▁alfabesinin,1,1,0
▁olamay,1,0,0
▁yetin,1,1,1
▁yüceltil,1,1,0
▁tanrıya,1,1,0
güvenlik,1,1,1
▁mesafeler,1,1,0
▁dönüştürücü,1,1,0
▁cihazlara,1,1,0
▁elçiliği,1,1,0
▁getirirken,1,1,0
tere,1,1,1
▁gezinti,1,1,1
▁diline,1,1,0
▁sorusunu,1,1,0
▁bağlamda,1,1,0
▁eserlerinin,1,1,0
▁içerme,1,1,0
▁parmağını,1,1,0
▁yumruk,1,1,1
▁ünlüler,1,1,0
▁eğ,1,1,1
▁bildiğin,1,1,0
▁talih,1,1,1
▁sağlayıcısı,1,1,0
▁olaylarına,1,1,0
▁ayaklanma,1,1,1
▁yüklenmesi,1,1,0
▁dergilerin,1,1,0
▁makara,1,1,1
▁ötesindeki,1,1,0
▁açarak,1,1,0
▁felaket,1,1,1
rath,1,0,0
▁salonlar,1,1,0
dra,1,0,0
▁üstlenilen,1,1,0
▁mekansal,1,1,0
elo,1,0,0
▁yükselişini,1,1,0
▁açtığını,1,1,0
▁çöküşünü,1,1,0
▁tasarımını,1,1,0
▁mesleğini,1,1,0
▁periyot,1,1,1
▁mutsuz,1,1,1
▁çorak,1,1,1
fır,1,1,1
▁tükettiği,1,1,0
▁insanıdır,1,1,0
illard,1,0,0
orno,1,0,0
▁yurttaşların,1,1,0
▁karşıtlığı,1,1,0
▁öldürülen,1,1,0
▁sağlanmaktadır,1,1,0
omon,1,1,0
▁tasarlamıştır,1,1,0
negatif,1,1,1
▁skeç,1,1,1
▁yaştaki,1,1,0
▁tanıtan,1,1,0
▁musiki,1,1,1
▁oluşmaya,1,1,0
▁dişler,1,1,0
▁sağlayabileceği,1,1,0
▁telefonlar,1,1,0
▁başvurdu,1,1,0
▁hesaplarını,1,1,0
özellikle,1,1,0
▁bağışıklık,1,1,0
▁skolastik,1,1,1
▁ezberleme,1,1,0
▁yürüyor,1,1,0
▁açıklıkları,1,1,0
▁malzemeden,1,1,0
▁kontaminasyon,1,0,0
▁etmesidir,1,1,0
▁ibare,1,1,1
▁yamaç,1,1,1
▁paraşütü,1,1,0
▁diken,1,1,1
▁arındırılmış,1,1,0
▁seçilebil,1,1,0
▁sahanın,1,1,0
▁tepenin,1,1,0
▁nüfusunu,1,1,0
▁role,1,1,0
▁oluştururken,1,1,0
gayrisafi,1,1,1
▁kuruluşundan,1,1,0
▁silinmiştir,1,1,0
ière,1,0,0
▁türün,1,1,1
▁bozulduğu,1,1,0
▁tarikatlar,1,1,0
▁pahalıdır,1,1,0
▁şekilli,1,1,0
▁arazilerde,1,1,0
▁hamile,1,1,1
▁düşünülmüş,1,1,0
▁yansıtabil,1,1,0
▁grafikleri,1,1,0
▁panosu,1,1,0
▁utanma,1,1,0
▁modelin,1,1,0
▁geçirip,1,1,0
itch,1,0,0
▁söyleşi,1,1,1
▁saatlik,1,1,0
▁momenti,1,1,0
▁krank,1,1,1
▁popülerliği,1,1,0
▁gerçekleri,1,1,0
▁satıcıları,1,1,0
▁bekliyor,1,1,0
▁tanıyor,1,1,0
▁musun,1,1,0
▁yepyeni,1,1,1
arab,1,0,0
▁minnet,1,1,1
▁okumuş,1,1,0
▁yazarlarından,1,1,0
▁fakih,1,1,1
▁gerekliliğini,1,1,0
▁başarısızlığı,1,1,0
▁insandır,1,1,0
▁derslerini,1,1,0
▁gramer,1,1,1
▁retorik,1,1,1
▁etmemiş,1,1,0
mobil,1,1,1
hareket,1,1,1
▁edemem,1,1,0
▁kabızlık,1,1,0
▁enfeksiyonları,1,1,0
▁terazi,1,1,1
▁hepsini,1,1,0
▁bazlı,1,1,0
▁kaçıran,1,1,0
▁koyması,1,1,0
▁kibar,1,1,1
▁canı,1,1,0
▁gidi,1,1,1
▁minik,1,1,1
▁bakalım,1,1,0
▁derdini,1,1,0
▁anlamaz,1,1,0
▁anal,1,1,0
bükü,1,1,0
▁paylas,1,1,0
esti,1,1,0
▁birliktelik,1,1,1
cia,1,0,0
clus,1,0,0
▁bilimciler,1,1,0
▁cool,1,0,0
eylem,1,1,1
ılabileceği,1,1,1
▁bırakıldı,1,1,0
▁enstrüman,1,1,1
▁toplantılarına,1,1,0
mesinden,1,1,1
▁tartıştığı,1,1,0
ünlü,1,1,1
▁devşirme,1,1,1
▁komutlar,1,1,0
▁ölçüldüğü,1,1,0
özgür,1,1,1
▁vurgulama,1,1,0
▁taşıdığını,1,1,0
▁araştıran,1,1,0
ılmaktadır,1,1,1
zit,1,0,0
▁yazılarından,1,1,0
meta,1,1,1
fizik,1,1,1
hom,1,0,0
eros,1,1,1
▁binalarının,1,1,0
▁sütun,1,1,1
▁yaşayabilme,1,1,0
▁halklarının,1,1,0
▁basımı,1,1,0
▁banliyö,1,1,1
▁alfabesiyle,1,1,0
▁seferberliği,1,1,0
▁dönüştürmek,1,1,0
▁kararlaştırıl,1,1,0
▁yükünün,1,1,0
▁hissesi,1,1,0
▁spekülatif,1,1,1
▁toplatıl,1,1,0
▁unvanına,1,1,0
▁ibaresi,1,1,0
▁oybirliğiyle,1,1,0
ırlar,1,1,1
▁larva,1,1,1
▁sürüngenler,1,1,0
▁dursun,1,1,1
▁subay,1,1,1
▁kontenjan,1,1,1
▁yükseköğrenim,1,1,1
▁uyruklu,1,1,0
▁erbaş,1,1,1
▁hazırlanmak,1,1,0
yayınlanmaktadır,1,1,0
yanlar,1,1,1
atı,1,1,0
▁bağışlar,1,1,0
▁kadroları,1,1,0
▁tarihlerde,1,1,0
▁network,1,0,0
▁marangoz,1,1,1
▁yakınında,1,1,0
▁hipotezini,1,1,0
▁konsolide,1,1,1
▁güçle,1,1,0
▁geliştirmiş,1,1,0
▁eylemlerinin,1,1,0
▁dişiler,1,1,0
▁buzağı,1,1,1
▁düzenleyebil,1,1,0
▁dayalıdır,1,1,0
▁elemanın,1,1,0
▁olasılığının,1,1,0
▁bilinmediği,1,1,0
▁kaynaklandığını,1,1,0
▁kefil,1,1,1
cısı,1,1,1
▁mülklerin,1,1,0
▁mezarının,1,1,0
▁metnini,1,1,0
▁kürkü,1,1,0
▁adlandırması,1,1,0
uzzi,1,1,0
▁ayakkabı,1,1,1
▁boylarının,1,1,0
emeyecek,1,1,1
▁nektar,1,1,1
▁gömme,1,1,1
olf,1,0,0
▁yetkilerini,1,1,0
▁uğrak,1,1,1
▁tesisin,1,1,0
▁görevlerini,1,1,0
▁görevlendirildi,1,1,0
▁raporuna,1,1,0
▁saattir,1,1,0
▁çevrelerde,1,1,0
▁tabanından,1,1,0
▁tablosunda,1,1,0
▁atkı,1,1,1
▁bıktı,1,1,0
▁yapılmakta,1,1,0
▁ayrılacak,1,1,0
pad,1,1,1
▁çıkarıldığı,1,1,0
üldüğünde,1,1,1
▁indirgenmiş,1,1,0
▁icracı,1,1,0
▁absorbe,1,0,0
▁emilim,1,1,0
▁hastalarda,1,1,0
▁dozu,1,1,0
▁steril,1,1,1
▁çıkartılarak,1,1,0
▁saklanma,1,1,0
▁nere,1,1,1
▁kedisi,1,1,0
▁bakıyor,1,1,0
▁kaçtı,1,1,0
▁kilitli,1,1,0
▁ritim,1,1,1
▁dinleti,1,1,1
▁gözaltı,1,1,1
▁geciktir,1,1,0
▁bırakılmasını,1,1,0
▁sorulan,1,1,0
▁bulmayı,1,1,0
▁tiyatrosu,1,1,0
sonra,1,1,1
▁yatkın,1,1,1
landırır,1,1,1
▁etkinliklerinde,1,1,0
▁düşünceye,1,1,0
▁yaşıtları,1,1,0
▁sevmek,1,1,0
▁tamamlaması,1,1,0
duygu,1,1,1
▁verilerek,1,1,0
▁istenmiştir,1,1,0
▁sekizinci,1,1,0
▁düğme,1,1,1
▁doğayı,1,1,0
▁üreterek,1,1,0
▁katılmasına,1,1,0
▁sergileme,1,1,0
▁sesine,1,1,0
▁uygulamalarla,1,1,0
▁gözlemlediği,1,1,0
▁seslerini,1,1,0
▁küre,1,1,1
▁çocuklarından,1,1,0
▁tamamlanmıştır,1,1,0
▁başladığında,1,1,0
▁oyunlardan,1,1,0
▁sözlerle,1,1,0
▁kâğıtları,1,0,0
▁öğrencilerine,1,1,0
▁anlatmaktadır,1,1,0
▁getirmiş,1,1,0
ancy,1,0,0
▁anaokulu,1,1,1
▁doğrulama,1,1,0
▁dağarcığı,1,1,0
güzel,1,1,1
▁tekniğe,1,1,0
▁hissettiğini,1,1,0
▁numune,1,1,1
▁işlemek,1,1,0
▁flüt,1,1,1
▁piyano,1,1,1
▁otizm,1,1,1
▁dudak,1,1,1
▁yarık,1,1,1
▁yaştan,1,1,0
▁büyüyünce,1,1,0
ozzi,1,0,0
ilişkilendirilir,1,1,0
▁eriştiği,1,1,0
tiler,1,1,1
gerçekleştirmeye,1,1,0
▁yönlendirdiği,1,1,0
yaşartıcı,1,1,0
▁köşelerinde,1,1,0
▁oynanması,1,1,0
▁anlaşılmaz,1,1,0
▁kapsayacak,1,1,0
▁şiddetle,1,1,0
▁vakalarda,1,1,0
▁sanık,1,1,1
▁vakalarının,1,1,0
▁kadındır,1,1,0
▁onurlu,1,1,0
▁yorul,1,1,0
elim,1,1,1
araba,1,1,1
▁vurgusu,1,1,0
▁sınavları,1,1,0
▁üre,1,1,1
▁sitelerini,1,1,0
▁çalışama,1,1,0
▁suçlusu,1,1,0
▁red,1,1,1
klerini,1,0,0
▁soyadı,1,1,0
▁imzası,1,1,0
doğum,1,1,1
▁verilerini,1,1,0
▁nüfusuna,1,1,0
ığa,1,1,1
▁çevreleyen,1,1,0
▁rezervi,1,1,0
▁doğrulaması,1,1,0
▁eğme,1,1,0
▁çığlık,1,1,1
▁müzede,1,1,0
▁yapılış,1,1,0
▁tekniğini,1,1,0
▁yapmalarına,1,1,0
▁kaçmak,1,1,0
▁otoriteye,1,1,0
▁kapanmıştır,1,1,0
▁kentte,1,1,0
▁muhtarlık,1,1,0
cri,1,0,0
▁kimya,1,1,1
▁satışını,1,1,0
▁değişmesine,1,1,0
organik,1,1,1
schen,1,0,0
rä,1,0,0
▁denemesini,1,1,0
▁üretildiği,1,1,0
▁alışılmadık,1,1,0
▁birliklerinden,1,1,0
▁karakol,1,1,1
▁birlikleri,1,1,0
▁sinirli,1,1,1
▁into,1,0,0
▁antropo,1,0,0
▁reflü,1,1,1
▁işlek,1,1,1
▁seslendirme,1,1,0
▁genişletilmiş,1,1,0
▁süpermarket,1,1,1
çüler,1,1,1
▁merceğin,1,1,0
▁takılması,1,1,0
mine,1,1,1
yacaktır,1,1,1
▁yerleşiminin,1,1,0
▁birleşimi,1,1,0
▁operatörler,1,1,0
▁çekiminde,1,1,0
▁katkılardan,1,1,0
kazan,1,1,1
▁kılavuzu,1,1,0
▁mağazası,1,1,0
▁donat,1,1,1
▁taşıyıcısı,1,1,0
▁oylaması,1,1,0
▁lezzetli,1,1,0
▁öğrenilen,1,1,0
▁sevilir,1,1,0
▁asitler,1,1,0
▁felsefesine,1,1,0
▁dizisini,1,1,0
▁saklandığı,1,1,0
▁doyur,1,1,1
▁sitesini,1,1,0
▁broşür,1,1,1
▁geçilir,1,1,0
▁teknolojiyi,1,1,0
tech,1,0,0
▁bilgilerle,1,1,0
▁desteklenir,1,1,0
▁bakılma,1,1,0
ılamayan,1,1,1
▁gerilimin,1,1,0
▁bulunabileceği,1,1,0
▁sonucuna,1,1,0
▁dönüşerek,1,1,0
▁izlenebilir,1,1,0
▁yanaşma,1,1,0
▁haluk,1,1,1
gah,1,0,0
▁problemlerin,1,1,0
▁oluşturularak,1,1,0
▁izlenebil,1,1,0
▁askı,1,1,1
▁zorladığı,1,1,0
▁dayatma,1,1,0
▁boşanmış,1,1,0
▁komşusu,1,1,0
▁evlatlık,1,1,0
▁pazarlanan,1,1,0
karyot,1,0,0
▁duvarına,1,1,0
▁up,1,1,1
▁batarya,1,1,1
▁takıldığı,1,1,0
▁kaydıyla,1,1,0
rei,1,1,0
troyka,1,1,1
nost,1,0,0
▁özgüdür,1,1,0
uer,1,0,0
bahn,1,0,0
philosoph,1,0,0
tics,1,0,0
gali,1,1,1
▁şiirinden,1,1,0
▁fethullah,1,0,0
▁işlerinden,1,1,1
▁dönüşme,1,1,0
▁muhafazası,1,1,0
▁filizlen,1,1,0
▁maddedir,1,1,0
▁alabilmektedir,1,1,0
▁düşüncelere,1,1,0
▁ziyaretçi,1,1,1
▁galerileri,1,1,0
▁kumarhane,1,1,1
▁ettirdiği,1,1,0
▁kalibrasyon,1,1,1
▁histeri,1,1,1
▁çakışma,1,1,0
▁sünni,1,1,0
▁kalabilmek,1,1,0
▁sunucunun,1,1,0
polit,1,0,0
▁kk,1,0,0
▁kesmesi,1,1,0
▁bulucu,1,1,0
▁işçisi,1,1,1
▁grubunu,1,1,0
▁yürüyüşe,1,1,0
▁adaylık,1,1,0
▁teklifini,1,1,0
▁gemilerde,1,1,0
▁adamlarına,1,1,0
▁merkezindeki,1,1,0
▁katılıp,1,1,0
günümüz,1,1,0
▁köşe,1,1,1
▁nöbetçi,1,1,0
▁müzakereleri,1,1,0
▁başlayacaktır,1,1,0
▁memnuniyetle,1,1,0
▁müzakereler,1,1,0
▁sonuçlanacak,1,1,0
▁izlemeyi,1,1,0
▁sempati,1,1,1
▁anlaşılmış,1,1,0
▁bıkmış,1,1,0
▁öneriyor,1,1,0
▁başarılarını,1,1,0
▁sıkıştırma,1,1,0
▁saniyede,1,1,0
▁edilince,1,1,0
▁şahsiyetler,1,1,0
▁gözlemlerini,1,1,0
▁fenomen,1,1,1
leşince,1,1,1
▁radyolarda,1,1,0
▁yaklaşımdır,1,1,0
▁ambargosu,1,1,0
▁tablodur,1,1,0
▁sayılarının,1,1,0
▁oluşturabil,1,0,0
lenebilmektedir,1,1,1
▁üfle,1,1,1
▁sokulmuştur,1,1,0
▁yazarken,1,1,0
▁verilmeden,1,1,0
▁okunuşu,1,1,0
▁icraat,1,1,1
▁özgürlüğünün,1,1,0
▁duymadan,1,1,0
▁kullanabilmek,1,1,0
▁kullanıldığını,1,1,0
▁tutuluyor,1,1,0
▁doların,1,1,0
▁basıp,1,1,0
▁evimiz,1,1,0
▁soktuğu,1,1,0
▁kablolu,1,1,0
▁aktaran,1,1,0
▁yapımcı,1,1,0
▁prodüksiyon,1,1,1
▁keşfeden,1,1,0
nel,1,1,0
▁habere,1,1,0
▁aktörü,1,1,0
▁boşalmış,1,1,0
▁şarj,1,1,1
▁asistanı,1,1,0
▁monarşinin,1,1,0
▁pusula,1,1,1
▁flor,1,1,1
▁arsenik,1,1,1
nit,1,0,0
▁iletkenlik,1,1,0
▁kaynama,1,1,0
▁çarptırıl,1,1,0
▁tutuklanma,1,1,0
tium,1,1,0
▁yayılır,1,1,0
cığı,1,1,1
▁delikler,1,1,0
▁dağılan,1,1,0
▁epik,1,1,1
▁elementin,1,1,0
▁keşfetmesi,1,1,0
▁başlangıcı,1,1,0
ovi,1,1,0
histori,1,0,0
▁diyagramları,1,1,0
▁delir,1,1,1
▁yaraları,1,1,0
▁bileşenlerini,1,1,0
▁donör,1,0,0
afa,1,1,0
▁gözlemlenebilir,1,1,0
▁yayınlanmış,1,1,0
▁dokümanlar,1,1,0
▁üyeliğinden,1,1,0
▁çağrılması,1,1,0
▁azalmaya,1,1,0
▁keşifler,1,1,0
▁spektroskopik,1,1,0
▁detektör,1,1,1
▁enerjili,1,1,0
▁ışınlar,1,1,0
▁değişmeli,1,1,0
▁aralığındaki,1,1,0
▁elektromanyetik,1,1,1
▁enerjisine,1,1,0
▁yazışmaları,1,1,0
yun,1,1,1
▁kası,1,1,0
ial,1,0,0
▁corona,1,0,0
▁iddialı,1,1,1
thes,1,0,0
cic,1,0,0
▁ölçülerinde,1,1,0
▁ünvanı,1,1,0
▁mühendisi,1,1,0
▁kullanıldığında,1,1,0
haneler,1,1,0
▁yemekhane,1,1,1
▁zamandır,1,1,0
▁huzursuzluk,1,1,0
▁türetildiği,1,1,0
cusu,1,1,1
▁zaferi,1,1,0
▁paylaş,1,1,1
▁idaresinin,1,1,0
▁profesör,1,1,1
▁gör,1,1,1
▁emülsiyon,1,0,0
▁farmasötik,1,0,0
▁genişletmiştir,1,1,0
▁yaşamıştır,1,1,0
▁çözebil,1,1,0
takım,1,1,1
▁aşamasının,1,1,0
▁demokrasisi,1,1,0
▁çarpıyor,1,1,0
▁çizgisinin,1,1,0
▁çukuru,1,1,0
▁çukurun,1,1,0
▁onurunu,1,1,0
▁özerkliğini,1,1,0
▁kısıtlı,1,1,0
▁yoksunluğu,1,1,0
▁alemi,1,1,0
▁hedeflerini,1,1,0
▁yukarıdan,1,1,0
▁tiroit,1,1,1
▁oksit,1,1,1
opus,1,1,1
▁spektroskopi,1,1,1
lüminesans,1,0,0
dokunulmaz,1,1,0
▁çürüme,1,1,0
▁kadınlarda,1,1,0
▁tüberküloz,1,1,1
▁eşleme,1,1,0
▁lazım,1,1,1
▁yıkılma,1,1,0
▁beyi,1,1,0
▁padişahı,1,1,0
▁güneyden,1,1,0
chip,1,0,0
▁kılacak,1,1,0
günümüzdeki,1,1,0
▁uçuşları,1,1,0
▁durdurulur,1,1,0
▁denklemi,1,1,0
▁atanma,1,1,0
▁muhafazakar,1,1,1
lmadığı,1,1,1
▁binom,1,0,0
▁düzeninde,1,1,0
▁tanımına,1,1,0
▁geçirdikleri,1,1,0
▁gemisi,1,1,0
▁sayılacak,1,1,0
tory,1,1,0
▁ayarlanır,1,1,0
▁geçirirler,1,1,0
iyon,1,1,1
spect,1,0,0
▁aşamaya,1,1,0
▁sayfasında,1,1,0
▁seçil,1,1,1
▁sığdır,1,1,0
▁tedavül,1,1,1
▁geçirgen,1,1,1
▁dokunmuş,1,1,0
▁delinme,1,1,0
▁tüy,1,1,1
▁transit,1,1,1
▁dogma,1,1,1
ince,1,1,1
▁havacı,1,1,0
▁ağıdır,1,1,0
uld,1,0,0
▁alınmasından,1,1,0
ost,1,0,0
▁sarf,1,1,1
▁sözcükleri,1,1,0
▁şekillendirme,1,1,0
▁uğrat,1,1,1
▁sürdürmüştür,1,1,0
vern,1,1,0
▁düşmanları,1,1,0
▁kaybedilen,1,1,0
▁mücadelesine,1,1,0
▁kesişim,1,1,0
▁uzayı,1,1,0
▁yazılımın,1,1,0
▁çekiliş,1,1,1
▁düğümler,1,1,0
▁uzmanların,1,1,0
▁sempozyum,1,1,1
▁dönüştürür,1,1,0
▁ağın,1,1,1
▁yasanın,1,1,0
▁patlak,1,1,1
▁noktalı,1,1,0
▁manuel,1,1,1
▁özetleyen,1,1,0
▁şurup,1,1,1
vasyon,1,0,0
klav,1,0,0
▁denemesi,1,1,0
▁milliyet,1,1,1
▁adamlar,1,1,0
ürü,1,1,1
▁içtim,1,1,0
▁donanmış,1,1,0
▁öldürmesi,1,1,0
▁örgütüne,1,1,0
▁yasasının,1,1,0
▁türetil,1,1,0
▁kesimin,1,1,0
▁misyoner,1,1,1
▁listesini,1,1,0
▁konsolos,1,1,1
▁vize,1,1,1
▁kınayan,1,1,0
▁gayesi,1,1,0
▁ayaklar,1,1,0
▁topraklarına,1,1,0
▁katmıştır,1,1,0
▁vasfı,1,0,0
▁velayet,1,1,1
▁çalgıcı,1,1,0
▁sevimli,1,1,1
▁alimi,1,1,0
▁mevki,1,1,1
ecekleri,1,1,1
▁kabilesine,1,1,0
▁mensuptu,1,1,0
▁savaşçılar,1,1,0
iydi,1,1,1
▁biriydi,1,1,0
▁mesela,1,1,1
▁demişti,1,1,1
▁sarmış,1,1,0
▁mağarası,1,1,0
▁kalmışlardır,1,1,0
▁gerisinde,1,1,0
▁esirlerin,1,1,0
▁dağıtıldı,1,1,0
çileri,1,1,1
▁zaferle,1,1,0
▁koluna,1,1,0
▁mensuptur,1,1,0
nasıl,1,1,1
▁bahsetme,1,1,0
leyecek,1,1,1
▁olursak,1,1,0
▁mirasını,1,1,0
▁çıkararak,1,1,0
▁mudur,1,1,0
▁sözlerine,1,1,0
▁sardı,1,1,0
▁çekinme,1,1,0
▁cüret,1,1,1
▁yürüdüğü,1,1,0
▁tereddüt,1,1,1
klarını,1,0,0
▁haykır,1,1,1
ışını,1,1,1
▁asrın,1,1,0
▁siper,1,1,1
▁dönüp,1,1,0
▁topla,1,1,1
liğiyle,1,1,1
▁kurtulması,1,1,0
▁çokça,1,1,0
▁mitingler,1,1,0
▁yüzbinlerce,1,0,0
▁ispatı,1,1,0
▁muhakkak,1,1,1
yıcı,1,1,1
▁katılmış,1,1,0
▁engellediği,1,1,0
▁istemez,1,1,0
▁şahsiyet,1,1,1
▁seçilmiştir,1,1,0
▁lakin,1,1,1
▁bizler,1,1,0
▁emirlerini,1,1,0
lendikten,1,1,1
▁baya,1,1,0
▁karıştırma,1,1,0
▁savaşına,1,1,0
▁katılırken,1,1,0
▁geçiyor,1,1,0
▁kalesinde,1,1,0
▁kuşatma,1,1,0
▁sancağı,1,1,0
▁birisine,1,1,0
▁vereceğim,1,1,0
veli,1,1,1
▁elbisesi,1,1,0
▁komutanı,1,1,0
▁sessizce,1,1,0
bugün,1,1,1
▁benden,1,1,0
▁koruyacak,1,1,0
▁demesi,1,1,1
▁kılıcı,1,1,0
▁soruyu,1,1,0
ife,1,1,0
▁almasının,1,1,0
▁zikir,1,1,1
▁ilgilenir,1,1,0
▁meyvesi,1,1,0
▁dayanılmaz,1,1,0
▁ailesiyle,1,1,0
▁kafir,1,1,1
▁saldıracak,1,1,0
▁bırakmayacak,1,1,0
▁arındır,1,1,0
iff,1,0,0
balık,1,1,1
ruz,1,1,1
▁etmiyor,1,1,0
buk,1,0,0
▁turun,1,1,1
▁tatsız,1,1,1
hana,1,1,0
▁karpuz,1,1,1
▁aslen,1,1,1
▁servetini,1,1,0
▁verdiğini,1,1,0
dere,1,1,1
▁yaklaştığı,1,1,0
▁dinleyip,1,1,0
▁olmalarından,1,1,0
▁korktu,1,1,0
▁toplayarak,1,1,0
imiz,1,1,1
▁birbirimizi,1,1,0
▁birisini,1,1,0
▁anlaştılar,1,1,0
▁kahin,1,1,1
▁sihirbaz,1,1,1
▁göndermek,1,1,0
▁biliyordu,1,1,0
▁edecektir,1,1,0
▁meydanında,1,1,0
baskı,1,1,1
▁mezarı,1,1,0
▁hain,1,1,1
▁kabilelerin,1,1,0
▁bazılarına,1,1,0
▁yapmıştı,1,1,0
▁yakalayıp,1,1,0
▁hapsetti,1,1,0
▁kabilenin,1,1,0
▁kızıydı,1,1,0
▁affedil,1,1,0
▁şunları,1,1,0
kura,1,1,1
▁kesildiği,1,1,0
▁gözünün,1,1,0
▁vahşice,1,1,0
▁öldürüldüğü,1,1,0
▁söylemişti,1,1,0
▁elçisi,1,1,0
▁mektupta,1,1,0
▁tanıtmıştır,1,1,0
▁emirler,1,1,0
▁kuşatması,1,1,0
▁isterken,1,1,0
▁batan,1,1,0
hud,1,0,0
ştı,1,1,1
▁torunu,1,1,0
▁öyleyse,1,1,0
▁görevlendirdiği,1,1,0
▁unvanını,1,1,0
▁rüyasında,1,1,0
▁rüyası,1,1,0
▁ellerine,1,1,0
▁kaldıktan,1,1,0
cir,1,0,0
▁istediklerini,1,1,0
▁alamayınca,1,1,0
▁saldırıp,1,1,0
▁oğlunu,1,1,0
▁öldürerek,1,1,0
▁hanımı,1,1,0
lamışlardır,1,1,1
▁girerken,1,1,0
▁anmak,1,1,0
▁put,1,1,1
▁tapma,1,1,0
▁ezmesi,1,1,0
▁asayiş,1,1,1
▁kuyusu,1,1,0
▁sevilen,1,1,0
biri,1,1,1
▁okçu,1,1,0
▁tepesine,1,1,0
▁yerleştirdi,1,1,0
yacaksınız,1,1,1
▁cesetleri,1,1,0
▁parçalama,1,1,0
▁görse,1,1,0
lerinizi,1,1,1
ceksiniz,1,0,0
▁adında,1,1,0
uba,1,0,0
▁kalkıp,1,1,0
▁kalacağını,1,1,0
kami,1,1,0
▁manasına,1,1,0
▁denilmiştir,1,1,0
▁çarpışmalar,1,1,0
▁katılmamış,1,1,0
▁etrafına,1,1,0
▁toplayıp,1,1,0
▁hüzün,1,1,1
▁seferine,1,1,0
▁katılmadığı,1,1,0
▁kendisiyle,1,1,0
inceye,1,1,1
▁adama,1,1,0
▁miydi,1,1,0
▁kandır,1,1,1
▁müddetçe,1,1,0
▁evliliğinden,1,1,0
▁isimlerini,1,1,0
iya,1,1,0
▁komplo,1,1,1
▁isterse,1,1,0
▁kalacak,1,1,0
▁silahı,1,1,0
▁olmayacak,1,1,0
lif,1,1,1
▁deme,1,1,1
▁bırakılacak,1,1,0
but,1,1,1
nette,1,1,0
▁nimet,1,1,1
▁olmamıştı,1,1,0
▁başınıza,1,1,0
▁gelmişti,1,1,0
▁bozguna,1,1,0
▁uğrayarak,1,1,0
▁kaçmaya,1,1,0
▁bizden,1,1,0
tten,1,0,0
▁tartışmaya,1,1,0
▁noktayı,1,1,0
▁koydu,1,1,0
▁gerçekleşti,1,1,0
▁arasındaydı,1,1,0
▁sevinci,1,1,0
▁matem,1,1,1
▁büründü,1,1,0
uff,1,0,0
▁denilebilecek,1,1,0
▁misli,1,1,0
▁etsin,1,1,0
▁aydınlık,1,1,1
▁bıraktım,1,1,0
▁kainat,1,1,1
▁yanlarına,1,1,1
▁bulunca,1,1,0
▁yeğeni,1,1,0
▁sordu,1,1,0
▁babasına,1,1,0
▁kalbine,1,1,0
▁sevgisini,1,1,0
▁bıraktı,1,1,0
▁evlenmesini,1,1,0
▁altından,1,1,0
▁kollarını,1,1,0
▁çıkarıp,1,1,0
lenirken,1,1,1
▁bedeni,1,1,1
▁kanserojen,1,1,1
▁kurnaz,1,1,1
▁rastlayan,1,1,0
▁yorumlanabilir,1,1,0
▁giremeyen,1,1,0
▁tamsayı,1,1,1
▁incelemeler,1,1,0
▁çıkışında,1,1,0
▁dişlerin,1,1,0
▁kemiklerin,1,1,0
▁ligin,1,1,0
▁takımlarının,1,1,0
▁doktoru,1,1,0
▁edilebileceği,1,1,0
▁tepkileri,1,1,0
▁bayt,1,1,0
▁atıldığı,1,1,0
▁talaş,1,1,1
hard,1,1,1
eck,1,0,0
horst,1,0,0
▁bütçeye,1,1,0
ifikasyon,1,0,0
▁komplike,1,1,1
amayarak,1,1,1
▁ayırıp,1,1,0
▁kolunu,1,1,0
▁eserlerden,1,1,0
▁körü,1,1,0
▁edebilmektedir,1,1,0
▁incelediği,1,1,0
▁olgularda,1,1,0
▁amacının,1,1,0
▁geçerliliği,1,1,0
▁sahipliğini,1,1,0
▁yarışma,1,1,1
▁hakemli,1,1,0
▁hakemlerin,1,1,0
▁betik,1,1,1
▁koruyarak,1,1,0
▁devrede,1,1,0
▁ifadelerine,1,1,0
▁istatistiği,1,1,0
▁adak,1,1,1
▁anası,1,1,0
ña,1,0,0
▁fiilinden,1,1,0
▁yoğurt,1,1,1
▁püresi,1,1,0
▁ayran,1,1,1
nç,1,0,0
▁konumundaki,1,1,0
▁cadılık,1,1,0
▁suçlanan,1,1,0
▁etiketler,1,1,0
▁bahsettiği,1,1,0
▁hormonal,1,1,1
▁rahim,1,1,1
▁reddeden,1,1,0
▁çıktıkları,1,1,0
▁yakılan,1,1,0
▁tarikat,1,1,1
▁çarptı,1,1,0
▁sahtekarlık,1,1,0
▁doktorların,1,1,0
▁yargılanması,1,1,0
▁band,1,1,1
ung,1,0,0
▁yak,1,1,1
▁teşhisi,1,1,0
▁karşılığını,1,1,0
▁dantel,1,1,1
cileri,1,1,1
▁gizemi,1,1,0
▁iddiaları,1,1,0
▁coğrafyacı,1,1,0
kimya,1,1,1
müzik,1,1,1
glot,1,0,0
▁bunlara,1,1,0
▁anlaşmazlıkları,1,1,0
▁boyutlarını,1,1,0
▁vakfı,1,0,0
▁kaybettiğini,1,1,0
▁halsizlik,1,1,0
▁ölçüsüdür,1,1,0
▁etmede,1,1,0
geçmiş,1,1,1
▁düşünülür,1,1,0
▁ambulans,1,1,1
▁ilkbaharda,1,1,0
▁otoimmün,1,0,0
egel,1,1,1
▁dışarda,1,0,0
▁şapka,1,1,1
▁fırtınası,1,1,0
▁ayrılıp,1,1,0
▁dinleyerek,1,1,0
▁katılabilir,1,1,0
ebilmektedir,1,1,1
▁davada,1,1,0
▁anılar,1,1,0
▁bambaşka,1,1,1
▁getirdiğini,1,1,0
▁benzediği,1,1,0
guer,1,0,0
adam,1,1,1
bov,1,0,0
zul,1,0,0
çalış,1,1,1
▁taşeron,1,1,1
▁menzil,1,1,1
▁uygulayıcısı,1,1,0
▁görevden,1,1,0
▁çizilmesi,1,1,0
▁körlüğü,1,1,0
▁dejenerasyon,1,0,0
sif,1,1,1
▁apartheid,1,0,0
▁hissi,1,1,1
▁ulaşılama,1,1,0
▁tarihî,1,0,0
▁milleti,1,1,0
▁oluştu,1,1,0
▁hakimiyetinde,1,1,0
▁hudut,1,1,1
▁böl,1,1,1
▁akını,1,1,0
▁azaldı,1,1,0
▁fethine,1,1,0
▁zulüm,1,1,1
şimdi,1,1,1
▁çelişkiler,1,1,0
▁teşekküllü,1,1,0
▁artışına,1,1,0
▁işleminden,1,1,0
▁edindi,1,1,0
▁onaylayan,1,1,0
▁aşılması,1,1,0
▁çıkarılmış,1,1,0
▁görün,1,1,0
▁sırları,1,1,0
▁casusluk,1,1,0
▁bıçaklar,1,1,0
▁cezasını,1,1,0
▁çıkmasının,1,1,0
▁edebilen,1,1,0
▁jeofizik,1,1,1
▁jeoloji,1,1,1
laştırılan,1,1,1
▁kapatıldı,1,1,0
▁açıldığında,1,1,0
görüntülenebilir,1,1,0
▁kitaplarından,1,1,0
lendiğinde,1,1,1
▁bilinçlendirme,1,1,0
▁çalışmasında,1,1,0
tuk,1,1,1
doğan,1,1,1
değiştirilmesine,1,1,0
ance,1,1,0
▁sub,1,1,1
▁kalmaması,1,1,0
▁kurulduğundan,1,1,0
▁algoritmalar,1,1,0
▁programcı,1,1,0
cuk,1,1,1
▁komutları,1,1,0
▁belgelerinde,1,1,0
▁geliştirerek,1,1,0
▁asimile,1,0,0
▁secim,1,1,0
▁yil,1,0,0
▁yapil,1,1,0
▁seçimine,1,1,0
▁seçimlerinden,1,1,0
▁üretip,1,1,0
▁korundu,1,1,0
▁boğazın,1,1,0
landırıcı,1,1,1
▁ırksal,1,1,0
▁ayrımcılığın,1,1,0
lığıyla,1,1,1
▁alınamaz,1,1,0
▁yetim,1,1,1
fleksiyon,1,0,0
▁otsu,1,1,1
▁böcekleri,1,1,0
▁karıncalar,1,1,0
▁tanınabilir,1,1,0
alma,1,1,0
▁küçümseme,1,1,0
▁antlaşmaları,1,1,0
▁statüye,1,1,0
▁kesimindeki,1,1,0
▁üretecek,1,1,0
▁sundukları,1,1,0
▁şizofreni,1,1,1
▁gösterilme,1,1,0
▁dağıt,1,1,1
▁öngörülmektedir,1,1,0
▁aradı,1,1,0
▁buldum,1,1,0
▁değiştirdi,1,1,0
▁ilişkisine,1,1,0
▁kalıbı,1,1,0
▁kolektiv,1,0,0
▁komünist,1,1,1
▁zayıflığı,1,1,0
▁alanlardaki,1,1,0
yararlanılmıştır,1,1,0
▁azaldığı,1,1,0
▁geldiğinde,1,1,0
lenecektir,1,1,1
▁yayımlanır,1,1,0
▁başvuruları,1,1,0
▁raporda,1,1,0
▁uyarınca,1,1,1
▁belirtiliyor,1,1,0
▁başlayacağı,1,1,0
▁edilmiyor,1,1,0
▁konumundaydı,1,1,0
mekteydi,1,1,1
▁elenmesi,1,1,0
▁ayıklama,1,1,0
▁geneline,1,1,0
▁sınıfların,1,1,0
▁tüket,1,1,1
▁yaklaştıkça,1,1,0
▁çizilen,1,1,0
emeyeceğini,1,1,1
şiş,1,1,1
▁makamı,1,1,0
▁çapa,1,1,1
▁çalışırlar,1,1,0
▁sayıya,1,1,0
▁kaçarak,1,1,0
▁kanıtlayan,1,1,0
▁zamanını,1,1,0
▁mihr,1,0,0
▁seyyah,1,1,1
▁iletilir,1,1,0
▁kullanacağını,1,1,0
▁büyükanne,1,1,1
▁alabileceğini,1,1,0
▁imgesi,1,1,0
▁romanlarından,1,1,0
nikov,1,0,0
mov,1,0,0
▁inanmaz,1,1,0
lisi,1,1,1
▁yy,1,0,0
▁lamb,1,0,0
▁hafiflet,1,1,0
▁gelenekçi,1,1,0
▁lehçeleri,1,1,0
▁yönlere,1,1,0
▁hanı,1,1,0
▁indirildi,1,1,0
▁tahtına,1,1,0
▁öldürüldü,1,1,0
▁tâbi,1,0,0
▁ayrıldı,1,1,0
▁yayınlanmaya,1,1,0
▁muhalifler,1,1,0
▁güçlere,1,1,0
▁komando,1,1,1
▁tartışmaların,1,1,0
isma,1,1,0
iga,1,0,0
▁sayılarla,1,1,0
▁değerinde,1,1,0
laşınca,1,1,1
uth,1,0,0
▁versiyonları,1,1,0
diklerini,1,1,1
▁adlandırıl,1,1,0
ardı,1,1,1
▁ettiklerini,1,1,0
▁atalet,1,1,1
▁işgalinden,1,1,0
▁kurtarılması,1,1,0
▁çıktığını,1,1,0
▁haydi,1,1,1
gale,1,0,0
▁telaffuz,1,1,1
▁vasıta,1,1,1
▁köklü,1,1,0
▁açmaz,1,1,1
gart,1,1,0
▁kaybol,1,1,1
▁azınlıklara,1,1,0
illy,1,0,0
▁kurumudur,1,1,0
▁yöntemlerine,1,1,0
abilmektedir,1,1,1
▁mesai,1,1,1
▁çağrıları,1,1,0
▁proxy,1,0,0
▁mail,1,1,1
▁kullanılacağını,1,1,0
▁belirlemektedir,1,1,0
▁yarışmalar,1,1,0
▁pulları,1,1,0
▁armağan,1,1,1
▁kont,1,1,1
▁tarihindeki,1,1,0
▁sedan,1,1,0
▁pol,1,0,0
▁çevresinden,1,1,0
▁platformları,1,1,0
▁ağza,1,1,0
▁multimedya,1,0,0
▁yarışları,1,1,0
▁basketbol,1,1,1
▁voleybol,1,1,1
▁sutopu,1,1,0
▁düzlemin,1,1,0
▁kestir,1,1,1
▁belirleneceği,1,1,0
▁çekilmiştir,1,1,0
▁yazılmıştır,1,1,0
▁projeyi,1,1,0
hori,1,1,0
borne,1,1,0
▁politikacılar,1,1,0
▁getirmektedir,1,1,0
▁birimlerinin,1,1,0
▁bıyık,1,1,1
▁verilirken,1,1,0
▁ahenk,1,1,1
▁fenotip,1,1,1
▁varyasyon,1,1,1
▁girişiminin,1,1,0
▁sonuçsuz,1,1,1
▁pazarlanması,1,1,0
▁yayılmış,1,1,0
▁olduklarından,1,1,0
▁odaklanarak,1,1,0
▁oyunlarına,1,1,0
▁geçebilir,1,1,0
▁karmaşası,1,1,0
▁eğlen,1,1,1
▁ormanın,1,1,0
▁seçilmesiyle,1,1,0
▁fuar,1,1,1
▁gösterdikleri,1,1,0
▁depresyona,1,1,0
▁kızgınlık,1,1,0
▁sayede,1,1,0
▁modernizasyon,1,1,1
▁komple,1,1,1
▁damgası,1,1,0
▁geliştiricileri,1,1,0
▁kulüplerinin,1,1,0
önümüzdeki,1,1,0
laşacak,1,1,1
▁alacaktır,1,1,0
▁tesislerinin,1,1,0
▁hâline,1,0,0
▁etkilendiğini,1,1,0
▁veziri,1,1,0
▁değişikliğine,1,1,0
▁salınım,1,1,1
tarafından,1,1,0
▁popul,1,1,0
▁artacak,1,1,0
▁uyumsuzluk,1,1,0
▁ayaklanmalar,1,1,0
▁büyüyerek,1,1,0
▁engellemesi,1,1,0
▁kardinal,1,1,1
hayal,1,1,1
▁kaçışı,1,1,0
▁çıkıyor,1,1,0
▁düğünü,1,1,1
▁oluşacağı,1,1,0
▁birimini,1,1,0
▁kenetlen,1,1,0
▁önsözü,1,1,0
▁başlangıcından,1,1,0
▁kuşaklar,1,1,0
önce,1,1,1
▁işleriyle,1,1,1
şehr,1,0,0
▁konakçı,1,1,0
▁polimeraz,1,0,0
▁replik,1,1,1
▁reaksiyonu,1,1,0
▁glukoz,1,0,0
statik,1,1,1
komplikasyonları,1,1,0
lör,1,0,0
peptid,1,0,0
▁lira,1,1,1
ciği,1,1,1
plex,1,0,0
flor,1,1,1
▁mürekkebi,1,1,0
fenol,1,1,1
▁aura,1,0,0
yonu,1,1,0
▁salıveril,1,1,0
▁anyon,1,1,1
▁prostat,1,1,1
▁proteini,1,1,0
▁endoplazm,1,0,0
▁retikulum,1,0,0
zom,1,1,1
▁sıvıların,1,1,0
glutami,1,0,0
▁asetat,1,1,1
▁yatmak,1,1,0
▁kaynaklandığı,1,1,0
▁anlaşılmıştır,1,1,0
via,1,0,0
pelvik,1,0,0
▁tromboz,1,0,0
▁bulunamaz,1,1,0
oti,1,1,0
▁yüzün,1,1,0
shing,1,0,0
▁fistül,1,1,1
▁nerv,1,0,0
auri,1,0,0
masi,1,1,0
▁kesi,1,1,0
▁kist,1,1,1
epi,1,0,0
iyal,1,0,0
▁°,1,0,0
renk,1,1,1
▁zarları,1,1,0
liyor,1,1,1
▁kaşıntı,1,1,1
oskopi,1,0,0
▁kıvam,1,1,1
▁zeminde,1,1,0
cikler,1,1,1
pp,1,0,0
▁tutulum,1,1,1
▁vokal,1,1,1
odi,1,1,0
masıyla,1,1,1
▁şaft,1,1,1
▁çapındaki,1,1,0
▁ülser,1,1,1
fili,1,1,0
▁prognoz,1,0,0
▁tümörün,1,1,0
cella,1,0,0
▁kaçır,1,1,1
▁galiba,1,1,1
▁psikiyatri,1,1,1
▁kliniği,1,1,0
▁sıkışıp,1,1,0
▁kazada,1,1,0
▁çektiğini,1,1,0
▁uykusunda,1,1,0
▁kâbus,1,0,0
▁gördüğünü,1,1,0
▁işine,1,1,1
▁öfkesini,1,1,0
▁alama,1,1,0
▁ağrıları,1,1,0
▁majör,1,1,1
▁depresif,1,1,1
▁tümör,1,1,1
fibril,1,0,0
glio,1,0,0
osit,1,0,0
▁defekt,1,0,0
nfluen,1,0,0
▁lipid,1,1,1
▁bağlanmasını,1,1,0
syonel,1,0,0
γ,1,0,0
karboksi,1,0,0
▁ilerleyici,1,1,0
gresif,1,0,0
stimülasyon,1,0,0
▁görülmez,1,1,0
toksik,1,1,1
▁sekonder,1,0,0
cius,1,0,0
▁frontal,1,0,0
▁kabarık,1,1,1
▁görünümlü,1,1,0
▁yüzeye,1,1,0
▁kistler,1,1,0
melanin,1,0,0
uca,1,1,1
▁vulgaris,1,0,0
▁analjezik,1,1,1
lok,1,1,1
trip,1,0,0
olojisi,1,0,0
membran,1,0,0
lekt,1,0,0
▁basil,1,1,1
aris,1,0,0
▁inferior,1,0,0
och,1,0,0
pura,1,0,0
berger,1,1,0
endikasyon,1,0,0
▁içerdikleri,1,1,0
pid,1,0,0
▁mutasyonu,1,1,0
▁aktive,1,0,0
basit,1,1,1
▁fermantasyonu,1,1,0
bula,1,1,1
▁salonunda,1,1,0
▁uygulandı,1,1,0
▁komplikasyonlar,1,1,0
loz,1,0,0
▁bölgelerinden,1,1,0
▁kanalların,1,1,0
▁timpani,1,0,0
▁duvarında,1,1,0
distrofi,1,0,0
mach,1,0,0
▁inhib,1,0,0
amp,1,0,0
▁kültürde,1,1,0
▁üreyen,1,1,0
▁koloniler,1,1,0
▁aci,1,1,0
git,1,1,1
sept,1,0,0
fokal,1,0,0
▁hiperplazi,1,0,0
▁düşünülme,1,1,0
oides,1,0,0
cto,1,0,0
tino,1,0,0
▁fibrozis,1,0,0
▁enfeksiyonlar,1,1,0
gastrointestinal,1,0,0
▁ereksiyon,1,0,0
duk,1,1,1
nom,1,0,0
▁antipsikotik,1,0,0
asit,1,1,1
kart,1,1,1
syonu,1,0,0
▁debisi,1,1,0
▁varlığında,1,1,0
▁resmin,1,1,0
tiva,1,0,0
▁keton,1,1,1
▁cisimleri,1,1,0
amino,1,1,1
▁monoksit,1,0,0
▁meth,1,1,1
▁siyano,1,0,0
▁akro,1,0,0
▁kaslar,1,1,0
▁tanımlıyor,1,1,0
▁sabahları,1,1,0
▁arttığını,1,1,0
▁belirtiyor,1,1,0
ofon,1,0,0
openi,1,0,0
gment,1,0,0
hwa,1,0,0
gra,1,0,0
atik,1,1,1
gastrik,1,0,0
▁lenfoma,1,0,0
▁sendrom,1,1,1
mira,1,1,1
▁heli,1,1,0
ylo,1,0,0
▁process,1,0,0
▁basıncını,1,1,0
▁saptanır,1,1,0
novo,1,0,0
ophyt,1,0,0
▁östrojen,1,1,1
▁ligand,1,0,0
ımlı,1,1,1
▁uyarır,1,1,0
saat,1,1,1
normal,1,1,1
nükleer,1,1,1
södo,1,0,0
▁atakları,1,1,0
▁uyanma,1,1,0
▁hikâyesinden,1,0,0
▁arttırdığı,1,1,0
▁ellerindeki,1,1,0
▁çarp,1,1,1
▁şikayetleri,1,1,0
tropi,1,0,0
▁brom,1,1,1
▁inaktif,1,0,0
tini,1,1,0
▁olmadığında,1,1,0
guan,1,0,0
test,1,1,1
▁obstrük,1,0,0
hart,1,1,1
lore,1,1,0
▁yerleştirilir,1,1,0
▁plevra,1,1,1
klor,1,1,1
hidroksi,1,0,0
gol,1,1,1
▁füzyon,1,1,1
▁savunmasında,1,1,0
culo,1,0,0
thra,1,0,0
▁kardiyo,1,0,0
pul,1,1,1
▁kardiya,1,0,0
vol,1,0,0
kinezi,1,0,0
ıltı,1,0,0
▁disp,1,0,0
formasyon,1,1,1
nia,1,0,0
doks,1,1,0
▁gastro,1,0,0
▁bulgu,1,1,1
ardi,1,1,0
lasma,1,0,0
▁bulaş,1,1,1
▁göstermeyen,1,1,0
lek,1,0,0
▁kürtler,1,0,0
landıran,1,1,1
▁kanıtları,1,1,0
▁gitmesini,1,1,0
▁engellemek,1,1,0
▁isyana,1,1,0
amadı,1,1,1
▁prensi,1,1,0
▁tahribat,1,1,1
▁bileşenlerinin,1,1,0
▁sığınan,1,1,0
▁şeyhi,1,1,0
▁kardeşidir,1,1,0
▁taraftarların,1,1,0
▁hayalî,1,0,0
▁biyografisi,1,1,0
▁göstermişti,1,1,0
▁genc,1,1,1
çay,1,1,1
▁karışımından,1,1,0
▁kayyum,1,1,1
suzluğu,1,1,1
ator,1,0,0
lıların,1,1,1
▁müttefikleri,1,1,0
▁vermişlerdir,1,1,0
aru,1,1,0
giliz,1,0,0
▁kaçırır,1,1,0
▁dayanıyordu,1,1,0
▁kocasını,1,1,0
yabilir,1,1,1
▁kazanamaz,1,1,0
▁karısını,1,1,0
recht,1,0,0
▁başlatarak,1,1,0
▁şirketlerine,1,1,0
▁ambargo,1,1,1
▁kariyerinin,1,1,0
▁yenen,1,1,0
▁halinin,1,1,0
▁yaşamından,1,1,0
▁siyasetine,1,1,0
▁özlemi,1,1,0
▁yıllarına,1,1,0
aaa,1,0,0
▁taktikler,1,1,0
▁dönemini,1,1,0
nder,1,0,0
▁basında,1,1,0
▁baskını,1,1,0
▁saldırısı,1,1,0
▁gösterilebil,1,1,0
▁kitabıyla,1,1,0
▁göstermeye,1,1,0
▁başvuruda,1,1,0
▁bulunmaları,1,1,0
▁ezoterik,1,0,0
▁geleneğe,1,1,0
▁uyarlanabilir,1,1,0
▁girdiler,1,1,0
▁banker,1,1,1
▁ailelerinden,1,1,0
roth,1,0,0
zzi,1,0,0
ondo,1,0,0
▁mühendis,1,1,1
hâne,1,0,0
▁piyade,1,1,1
▁topluluğunun,1,1,0
▁psişik,1,1,1
▁avarız,1,1,1
▁krallığının,1,1,0
▁esnafın,1,1,0
▁edeceklerini,1,1,0
▁tarifi,1,1,0
▁mütevelli,1,1,1
▁kenarında,1,1,0
▁femur,1,0,0
▁kemiğin,1,1,0
▁çözülmüş,1,1,0
wick,1,0,0
tris,1,0,0
▁bulunabilirler,1,1,0
▁işletmeci,1,1,1
▁katılmasıyla,1,1,0
▁bölgelerindeki,1,1,0
▁beyleri,1,1,0
fur,1,0,0
leg,1,0,0
▁mevkide,1,1,0
▁mensup,1,1,1
▁tarihçiler,1,1,0
▁müddet,1,1,1
▁vassal,1,0,0
ülkü,1,1,1
▁görevinden,1,1,0
▁aleyhinde,1,1,0
boul,1,0,0
▁fermanı,1,1,0
enstein,1,0,0
▁partiyi,1,1,0
▁cizye,1,1,1
▁fonlama,1,1,0
▁tavşan,1,1,1
▁menteşe,1,1,1
hayvan,1,1,1
▁pilot,1,1,1
▁yarbay,1,1,1
mori,1,1,0
mpel,1,0,0
▁iktidarda,1,1,0
▁malzemeleri,1,1,0
▁koruduğu,1,1,0
ofan,1,1,0
▁muhakeme,1,1,1
▁betimleyen,1,1,0
▁kızılcık,1,1,1
diş,1,1,1
rdı,1,1,1
▁yenilenebilir,1,1,0
▁gelgit,1,1,1
▁hidrolik,1,1,1
vor,1,0,0
▁doyma,1,1,0
zler,1,1,1
nation,1,0,0
▁nice,1,1,1
lands,1,0,0
▁komutanlar,1,1,0
gos,1,0,0
▁satrap,1,1,1
▁maxi,1,0,0
phro,1,0,0
▁depolanan,1,1,0
▁sürerler,1,1,0
▁yetiştirildiği,1,1,0
▁araziler,1,1,0
▁tarlaları,1,1,0
▁fıstığı,1,1,0
ody,1,1,0
▁ağzı,1,1,0
▁maşa,1,1,1
▁pide,1,1,1
▁omurgalılar,1,1,1
▁enzimleri,1,1,0
▁ribozom,1,0,0
▁kompleksi,1,1,0
gner,1,0,0
ische,1,0,0
▁regülatör,1,1,1
gruppe,1,0,0
▁uymayan,1,1,0
▁drenaj,1,1,1
ûfî,1,0,0
ô,1,0,0
akis,1,1,1
rios,1,0,0
ou,1,1,0
▁çat,1,1,1
layıp,1,1,1
landığında,1,1,1
▁esmer,1,1,1
cul,1,0,0
ops,1,0,0
▁kabuklu,1,1,0
itler,1,1,0
▁anavatanı,1,1,0
▁vişne,1,1,1
▁erik,1,1,1
▁olgunlaşması,1,1,0
▁topolojik,1,1,1
▁vektör,1,1,1
▁çizgilerle,1,1,0
▁kesiş,1,1,1
tikleri,1,1,1
grid,1,0,0
▁düğüm,1,1,1
▁getirilmiştir,1,1,0
▁arazisi,1,1,0
▁monomer,1,0,0
▁trake,1,1,1
▁solungaç,1,1,1
ovac,1,0,0
▁indirilen,1,1,0
▁kademelerinde,1,1,0
laştırıldı,1,1,1
▁tüketilme,1,1,0
▁yağışların,1,1,0
▁işgale,1,1,0
▁kökler,1,1,0
▁tohumları,1,1,0
▁çimlenme,1,1,0
▁yığılma,1,1,0
▁sitokin,1,0,0
▁elastik,1,1,1
▁olmayışı,1,1,0
▁sanayisinde,1,1,0
dé,1,0,0
eux,1,0,0
mot,1,0,0
asse,1,1,0
seo,1,0,0
▁istasyonunun,1,1,0
▁asimilasyon,1,1,1
▁yırtık,1,1,1
▁çoluk,1,1,1
▁burayı,1,1,0
▁sızdırma,1,1,0
▁tekerlekleri,1,1,0
▁ilkbaharında,1,1,0
▁yakasına,1,1,0
▁edenlerin,1,1,0
▁bitkisi,1,1,0
wit,1,0,0
ılamayacak,1,1,1
▁gerekiyordu,1,1,0
▁algler,1,1,0
▁eğrelti,1,1,1
tika,1,1,0
▁yulaf,1,1,1
▁kullanıldıkları,1,1,0
▁çözünmüş,1,1,0
▁önerilmez,1,1,0
lemeyi,1,1,1
▁kesmek,1,1,0
front,1,0,0
▁tüyleri,1,1,0
▁eşeysiz,1,1,0
plan,1,1,1
azi,1,1,0
ball,1,1,0
tation,1,0,0
▁fethedilmesi,1,1,0
ilmiş,1,1,1
▁olamayacağını,1,1,0
▁hatlarından,1,1,0
mart,1,1,1
▁usulsüzlük,1,1,0
liman,1,1,1
▁kilogram,1,1,1
▁ppm,1,0,0
▁molar,1,1,0
▁çağda,1,1,0
▁yakalayama,1,1,0
▁uçaklarda,1,1,0
<0xE1>,1,0,0
<0xB8>,1,0,0
<0x8D>,1,0,0
▁yapacağını,1,1,0
opera,1,1,1
▁frame,1,0,0
cell,1,0,0
lope,1,1,0
▁litera,1,0,0
kill,1,1,0
▁fast,1,0,0
pas,1,1,1
▁diyagram,1,1,1
▁masrafı,1,1,0
ella,1,1,0
▁konvansiyonel,1,1,1
▁fonksiyonudur,1,1,0
away,1,0,0
ttle,1,0,0
sive,1,0,0
ese,1,1,0
ddy,1,0,0
▁duyarak,1,1,0
▁davranarak,1,1,0
▁taşırlar,1,1,0
›,1,0,0
▁odaklanmak,1,1,0
▁uzaklaştırır,1,1,0
▁girişinin,1,1,0
▁restoranın,1,1,0
▁tiyatroya,1,1,0
▁etkinliğidir,1,1,0
▁kurulları,1,1,0
▁tablonun,1,1,0
güven,1,1,1
▁ailelerinin,1,1,0
geçici,1,1,1
▁yüklemek,1,1,0
ities,1,0,0
▁mühendisliği,1,1,0
▁esasen,1,1,1
▁kombinasyonu,1,1,0
fs,1,0,0
struct,1,0,0
tree,1,0,0
cola,1,0,0
▁yüzyıldaki,1,1,0
layamaz,1,1,1
▁ofisinde,1,1,0
▁servisleri,1,1,0
lease,1,0,0
▁lütfen,1,1,1
tsch,1,0,0
cası,1,1,1
under,1,1,0
rd,1,0,0
isch,1,0,0
eds,1,1,0
ference,1,0,0
▁satma,1,1,0
▁çubuğun,1,1,0
entral,1,0,0
kau,1,0,0
rf,1,0,0
lamp,1,0,0
▁hamsi,1,1,1
▁zencefil,1,1,1
▁multipl,1,0,0
kind,1,0,0
view,1,0,0
▁game,1,1,0
pati,1,1,1
logic,1,0,0
trap,1,1,1
erson,1,0,0
hma,1,0,0
▁alanlarındaki,1,1,0
mod,1,0,0
ations,1,0,0
wire,1,0,0
dry,1,0,0
än,1,0,0
llier,1,0,0
▁müttefik,1,1,1
▁yıllığına,1,1,0
▁kodeks,1,1,1
greve,1,1,0
▁reçel,1,1,1
▁sandviç,1,1,1
▁çikolata,1,1,1
▁öngörülmüştür,1,1,0
▁noktalarının,1,1,0
▁çalışanlarına,1,1,0
▁yapılabildiği,1,1,0
▁portu,1,0,0
door,1,0,0
map,1,0,0
hedral,1,0,0
▁diskin,1,1,0
▁götürülmesi,1,1,0
▁dosyaları,1,1,0
▁seçildi,1,1,0
▁silin,1,1,1
▁than,1,0,0
als,1,1,0
our,1,1,0
hand,1,0,0
oon,1,0,0
fire,1,1,1
aster,1,1,0
▁sample,1,0,0
gues,1,0,0
eğer,1,1,1
▁tanımlandığı,1,1,0
profesyonel,1,1,1
▁yolcular,1,1,0
▁güden,1,1,0
▁yüzücü,1,1,0
▁kask,1,1,1
▁takılma,1,1,0
▁kalkacak,1,1,0
▁ilerlemeye,1,1,0
▁genişletir,1,1,0
▁rüzgarın,1,1,0
▁gerekçesiyle,1,1,0
▁sonlandırma,1,1,0
▁bahsedil,1,1,0
hafta,1,1,1
▁botanik,1,1,1
▁yayla,1,1,1
ttı,1,1,1
▁devredilmesi,1,1,0
▁sergisi,1,1,0
▁hatlar,1,1,0
▁filo,1,1,1
düşük,1,1,1
▁ödüllendirmek,1,1,0
▁almakta,1,1,0
geliştirmektedir,1,1,0
▁seyahatleri,1,1,0
▁anlaşmalı,1,1,0
▁round,1,0,0
▁ece,1,1,1
▁geçil,1,1,0
▁geçilme,1,1,0
▁sıradaki,1,1,0
▁kırılan,1,1,0
▁camı,1,1,0
▁öğreneme,1,1,0
▁şikayetçi,1,1,0
▁sayısız,1,1,1
▁işgalinin,1,1,0
▁neydi,1,1,1
▁saldırısında,1,1,0
▁benzerliği,1,1,0
▁benzersiz,1,1,0
▁kurultay,1,1,1
▁nüfusa,1,1,0
hood,1,0,0
▁ayrıştırma,1,1,0
▁uzaktır,1,1,0
▁yönüne,1,1,0
▁ziyaretçilerin,1,1,0
▁kalitesine,1,1,0
▁ziyaretçiler,1,1,0
algı,1,1,1
lerse,1,1,1
cılığa,1,1,1
▁ulaşmıştır,1,1,0
▁ornitolog,1,0,0
▁dalış,1,1,0
▁dönmeyi,1,1,0
▁önerir,1,1,0
▁inanıl,1,1,0
gri,1,1,1
▁turizme,1,1,0
▁türlerin,1,1,0
ılabilmesi,1,1,1
▁donanımlı,1,1,0
▁uygarlıklar,1,1,0
lendirmektedir,1,1,1
▁evliliğin,1,1,0
▁şerefli,1,1,0
▁babanın,1,1,0
lât,1,0,0
▁cirosu,1,1,0
***,1,0,0
▁kurslar,1,1,0
▁görkemli,1,1,0
▁tesislerine,1,1,0
▁yıldızlı,1,1,0
umbaracı,1,0,0
▁görüntülemek,1,1,0
▁sıkıştır,1,1,0
▁pervane,1,1,1
▁düşmesini,1,1,0
▁kullanılmaya,1,1,0
▁katılabildiği,1,1,0
atum,1,1,0
▁folklor,1,1,1
▁avlanma,1,1,0
▁hakaret,1,1,1
▁yılıdır,1,1,0
koru,1,1,1
▁pizza,1,1,1
▁konma,1,1,0
▁gövdeli,1,1,0
▁kalifiye,1,1,1
▁gidil,1,1,0
bilmiştir,1,1,0
▁kıyaslandığında,1,1,0
▁ışıklar,1,1,0
▁kalbim,1,1,0
▁öğretime,1,1,0
▁parasız,1,1,0
▁staj,1,1,1
▁ayrılmıştı,1,1,0
arya,1,1,1
▁getirdikleri,1,1,0
▁kıyısındaki,1,1,0
▁adeta,1,1,1
▁germe,1,1,0
kil,1,1,1
éli,1,0,0
qu,1,0,0
з,1,0,0
ш,1,0,0
р,1,0,0
▁formuna,1,1,0
▁öğrenebil,1,1,0
▁kullanmama,1,1,0
▁uygulayabil,1,1,0
▁maddede,1,1,0
▁oyuncularının,1,1,0
▁maaşlı,1,1,0
▁erkekleri,1,1,0
▁bulunsa,1,1,0
▁çizmiştir,1,1,0
▁dram,1,1,1
drama,1,1,1
▁şimdiki,1,1,0
▁koşan,1,1,0
▁bulunulmuştur,1,1,0
ıç,1,0,0
▁tiyatrosunun,1,1,0
âtı,1,0,0
▁ettirmiş,1,1,0
▁ünlenmiş,1,1,0
▁arayış,1,1,0
▁gurbet,1,1,1
▁kuşları,1,1,0
▁şafak,1,1,1
▁şarkıları,1,1,0
▁günlüğün,1,1,0
lendiğini,1,1,1
▁kulüp,1,1,1
▁damat,1,1,1
▁vahşi,1,1,1
▁yayımlamış,1,1,0
▁imzasını,1,1,0
▁edilememiştir,1,1,0
▁vesile,1,1,1
ırdı,1,1,1
âdî,1,0,0
▁ez,1,1,1
▁muhabbet,1,1,1
gate,1,0,0
ň,1,0,0
▁hiciv,1,1,1
tolga,1,1,1
▁aklını,1,1,0
▁derslerine,1,1,0
▁verse,1,1,0
▁isminde,1,1,0
▁köpeği,1,1,0
▁pencereden,1,1,0
▁dibine,1,1,0
▁tüccarı,1,1,0
▁köylü,1,1,1
▁kaydında,1,1,0
▁döndürmek,1,1,0
▁delikanlı,1,1,1
▁oyunların,1,1,0
▁temizlikçi,1,1,1
▁gerilla,1,1,1
▁yumuşama,1,1,0
▁nakil,1,1,1
▁direnme,1,1,0
ımız,1,1,1
▁sözlüğü,1,1,0
▁geleneğinden,1,1,0
▁yararlanan,1,1,0
▁konuşulan,1,1,0
▁faunası,1,1,0
▁adalar,1,1,0
▁dalgın,1,1,1
▁olmadı,1,1,0
▁koymuş,1,1,0
▁vatanı,1,1,0
▁değ,1,1,1
▁saklar,1,1,0
▁ağla,1,1,1
▁yaşlarda,1,1,0
▁performansları,1,1,0
▁poligon,1,1,1
ars,1,1,0
▁bağlılığını,1,1,0
▁gizliliği,1,1,0
▁kriterlere,1,1,0
diğim,1,1,1
▁dilerim,1,1,0
▁getirmişlerdir,1,1,0
▁yönelmiş,1,1,0
▁öğrenmiş,1,1,0
▁girebilir,1,1,0
▁kızın,1,1,0
▁unutulmuş,1,1,0
▁enkaz,1,1,1
▁yıkıntıları,1,1,0
▁dolaşıyor,1,1,0
▁hepimiz,1,1,0
▁koyuldu,1,1,0
▁kumar,1,1,1
▁çizdiği,1,1,0
▁sırtlarında,1,1,0
▁özdeşleşen,1,1,0
performanslarını,1,1,0
ebilirler,1,1,1
▁yapamadı,1,1,0
▁doğurduğu,1,1,0
▁sonuçtur,1,1,0
stedt,1,0,0
schmidt,1,0,0
hn,1,0,0
▁öncülerinden,1,1,0
▁çarı,1,1,0
▁tedirgin,1,1,1
▁huzursuz,1,1,0
▁süslenir,1,1,0
▁yayar,1,1,0
▁takar,1,1,0
luğunu,1,1,1
▁giderir,1,1,0
▁kimyacı,1,1,0
piş,1,1,1
▁zurna,1,1,1
isha,1,1,0
▁figürlerin,1,1,0
▁figürler,1,1,0
▁karton,1,1,1
▁tutturul,1,1,0
▁çubuklar,1,1,0
▁oynatıl,1,1,0
▁eserinden,1,1,0
▁dillerinden,1,1,0
▁çevrilmiştir,1,1,0
▁perdelik,1,1,0
▁dönüşmüştür,1,1,0
▁piyes,1,1,1
▁görmeden,1,1,0
▁bilginleri,1,1,0
▁durduk,1,1,1
▁onlardan,1,1,0
▁panoları,1,1,0
▁görücü,1,1,1
▁kızların,1,1,0
▁esaret,1,1,1
▁yayıldığı,1,1,0
▁sonlu,1,1,1
▁ekleme,1,1,0
▁yansır,1,1,0
lava,1,1,1
og,1,1,1
stler,1,0,0
marine,1,1,1
▁başlatılan,1,1,0
▁duyurulan,1,1,0
▁pulmoner,1,0,0
▁mimariye,1,1,0
stel,1,0,0
zig,1,0,0
▁bastırmak,1,1,0
▁aruz,1,1,1
▁fahri,1,1,1
▁bulutu,1,1,0
▁yükselerek,1,1,0
▁çevirdiği,1,1,0
plat,1,0,0
▁uçaktaki,1,1,0
▁pit,1,1,0
▁uçaktan,1,1,0
▁operatör,1,1,1
▁fagosit,1,1,1
▁yapmayan,1,1,0
▁alerji,1,1,1
▁çıkaracak,1,1,0
▁adlandırır,1,1,0
slow,1,0,0
▁yapalım,1,1,0
landırdığı,1,1,1
▁incelemeleri,1,1,0
▁sülale,1,1,1
▁geliştirmişler,1,1,0
▁ölümlü,1,1,0
▁tutuldu,1,1,0
▁argümanlar,1,1,0
▁sorunsal,1,1,0
▁doğurur,1,1,0
▁değildirler,1,1,0
mektedirler,1,1,1
▁glutamat,1,0,0
▁yerleş,1,1,1
mle,1,1,1
▁kaybetmek,1,1,0
▁istediğiniz,1,1,0
▁beddua,1,1,1
▁ulaşılır,1,1,0
▁serin,1,1,1
parti,1,1,1
bian,1,0,0
▁laboratuvarında,1,1,0
▁giymek,1,1,0
▁titiz,1,1,1
▁gözlüğü,1,1,0
▁kullanılmış,1,1,0
▁şekle,1,1,0
▁öncelikleri,1,1,0
▁major,1,0,0
▁üretra,1,1,0
bow,1,0,0
▁kapsülü,1,1,0
boş,1,1,1
▁konulmuştur,1,1,0
▁yapılmak,1,1,0
▁serileri,1,1,0
random,1,0,0
▁araştırmalarına,1,1,0
▁indirilebilir,1,1,0
gh,1,0,0
▁mevcudiyeti,1,1,0
▁üretkenliği,1,1,0
▁hisseleri,1,1,0
▁immun,1,1,0
deyken,1,1,1
▁uçarken,1,1,0
▁mercek,1,1,1
▁tabakası,1,1,0
▁kanatlar,1,1,0
▁kanadının,1,1,0
▁aerodinamik,1,1,1
▁yüzeyi,1,1,0
position,1,0,0
▁modu,1,0,0
▁retrospektif,1,0,0
▁esnada,1,1,0
▁pozisyonunda,1,1,0
▁halindeyken,1,1,0
▁paylaşıldığı,1,1,0
▁adacık,1,1,0
▁kralın,1,1,0
▁babasından,1,1,0
▁ordudan,1,1,0
▁leblebi,1,1,1
▁elektron,1,1,1
▁kesitler,1,1,0
▁boyama,1,1,0
hoff,1,0,0
▁balad,1,1,1
otta,1,1,0
▁edeceğini,1,1,0
hipo,1,0,0
▁uyuşukluk,1,1,0
▁mellitus,1,0,0
▁şiirlerinden,1,1,0
▁yaygınlaşan,1,1,0
▁damlacıkları,1,1,0
▁yapış,1,1,1
▁parola,1,1,1
▁olmadıkça,1,1,0
▁duvarının,1,1,0
▁ilgisi,1,1,0
▁bağladığı,1,1,0
▁epidemi,1,1,1
▁erişmek,1,1,0
witz,1,0,0
cumhurbaşkanları,1,1,0
▁geziler,1,1,0
▁önerdi,1,1,0
▁akademisi,1,1,0
▁mülkleri,1,1,0
▁kılar,1,1,1
▁bozucu,1,1,0
▁ayrılıkçı,1,1,0
▁haklara,1,1,0
▁hücrelerin,1,1,0
▁biyokimyasal,1,1,0
▁dokunun,1,1,0
▁coğrafyasında,1,1,0
uc,1,1,1
▁harekâtı,1,0,0
▁tacı,1,1,0
▁armut,1,1,1
▁lifleri,1,1,0
ix,1,0,0
pel,1,0,0
▁temsilcilikleri,1,1,0
▁dizisidir,1,1,0
▁çoğunluğu,1,1,0
vekil,1,1,1
▁diyaloğa,1,0,0
▁göstermedi,1,1,0
▁çalıştı,1,1,0
▁tanımlamış,1,1,0
chet,1,0,0
hoe,1,0,0
over,1,1,0
▁açıklamasında,1,1,0
▁yürütülmüştür,1,1,0
▁ayırır,1,1,0
▁nüfuzlu,1,1,0
▁yapılardır,1,1,0
erdikten,1,1,0
▁gözünde,1,1,0
▁giril,1,1,0
▁ekimi,1,1,0
▁yakınlaşması,1,1,0
▁protokolünü,1,1,0
▁yardımcılığı,1,1,0
think,1,0,0
▁koydukları,1,1,0
▁göstermeyi,1,1,0
▁önemseme,1,1,0
▁kapılarını,1,1,0
▁kapatan,1,1,0
▁algısını,1,1,0
▁çizgisinde,1,1,0
▁uzantısıdır,1,1,0
▁konferansında,1,1,0
▁tutuklanması,1,1,0
▁deneyin,1,1,0
▁okyanuslar,1,1,0
▁sağlandı,1,1,0
▁geriledi,1,1,0
▁hanedanlık,1,1,0
iste,1,1,1
▁demet,1,1,1
ambi,1,0,0
▁dondurul,1,1,0
▁çıkarmaktadır,1,1,0
▁folkloru,1,1,0
▁dillerini,1,1,0
▁yıkılmasına,1,1,0
▁istememesi,1,1,0
mezse,1,1,1
▁yayılmaya,1,1,0
▁saldırdığı,1,1,0
pla,1,0,0
▁bağlantılar,1,1,0
odes,1,0,0
morfo,1,0,0
▁çıkarırken,1,1,0
▁idaresinde,1,1,0
▁modülleri,1,1,0
▁tutulmuştur,1,1,0
▁kurup,1,1,0
▁girilmesi,1,1,0
▁silahsızlanma,1,1,1
▁blokları,1,1,0
▁mücadeleyi,1,1,0
▁kazandığını,1,1,0
brook,1,0,0
▁ürünüdür,1,1,0
▁kaplama,1,1,1
ibe,1,1,0
▁agnostik,1,1,1
▁raporunu,1,1,0
▁açıklamıştır,1,1,0
▁azınlığ,1,1,1
▁muğlak,1,1,1
ew,1,0,0
inski,1,0,0
▁yıllarındaki,1,1,0
▁temaları,1,1,0
▁toplamayı,1,1,0
▁inanılıyor,1,1,0
▁topraklarından,1,1,0
▁vermeyeceği,1,1,0
sorunlarıyla,1,1,0
yaşça,1,1,0
▁nedenini,1,1,0
▁açıklanamayan,1,1,0
▁soygun,1,1,1
▁başlamaktadır,1,1,0
▁katlanma,1,1,0
▁yanılma,1,1,0
belirlenmektedir,1,1,0
▁kaybedilmiş,1,1,0
▁aygıtlar,1,1,0
▁iptali,1,1,0
▁stoğu,1,1,0
▁tekne,1,1,1
▁etiketleri,1,1,0
▁taşın,1,1,1
▁dayanıklılığı,1,1,0
▁paketlerin,1,1,0
üğü,1,1,1
▁olgudur,1,1,0
▁öğlen,1,1,1
▁verebileceği,1,1,0
▁listesidir,1,1,0
▁uzat,1,1,1
▁kategoriye,1,1,0
varsayılmaktadır,1,1,0
▁limanına,1,1,0
▁masraflarını,1,1,0
rabilir,1,1,0
ware,1,0,0
▁modları,1,0,0
tella,1,1,0
▁tasarımlar,1,1,0
esi,1,1,1
madde,1,1,1
▁durumundan,1,1,0
▁olmamasıdır,1,1,0
▁konteyner,1,1,1
▁yaptırmış,1,1,0
▁kalitesiz,1,1,0
▁ortada,1,1,0
▁gerçekleşmemiş,1,1,0
▁gerçekleşmiş,1,1,0
▁artığı,1,1,0
▁onaylanan,1,1,0
tara,1,1,1
▁kamyon,1,1,1
▁eksil,1,1,1
yabileceği,1,1,1
▁envanterinde,1,1,0
▁kaydetmiştir,1,1,0
▁yöndeki,1,1,0
▁akısı,1,1,0
▁kontrolünü,1,1,0
▁düzenleyerek,1,1,0
▁vasiyet,1,1,1
▁paketleme,1,1,0
▁ermektedir,1,1,0
▁control,1,0,0
rsa,1,1,1
▁noktasının,1,1,0
▁enzimlerin,1,1,0
▁sentezini,1,1,0
▁beğendim,1,1,0
onu,1,1,1
▁arkadaşlarıyla,1,1,0
▁yayımladığı,1,1,0
▁hikâyeye,1,0,0
▁hikâyelerini,1,0,0
▁gözlü,1,1,0
▁değilim,1,1,0
▁melik,1,1,1
dağı,1,1,0
▁yemi,1,1,0
sür,1,1,1
vra,1,1,0
medim,1,1,1
▁söyleyin,1,1,0
▁yaradılış,1,1,1
▁bozduğu,1,1,0
▁aşağılık,1,1,0
▁doğasını,1,1,0
▁talihsiz,1,1,0
▁sevme,1,1,0
▁aman,1,1,1
▁geçse,1,1,0
gır,1,1,1
▁dogru,1,0,0
lesti,1,0,0
▁varlıktır,1,1,0
bag,1,1,1
▁bildirdi,1,1,0
▁inançlarını,1,1,0
▁kalarak,1,1,0
▁çizgide,1,1,0
▁sürdürdüğü,1,1,0
▁yazarlık,1,1,0
▁diyaloglar,1,1,0
▁yaratmıştır,1,1,0
▁kurulduğunu,1,1,0
▁amaçlamıştır,1,1,0
yormuş,1,1,1
▁yataklar,1,1,0
▁döndüğü,1,1,0
▁unutul,1,1,0
▁azalıyor,1,1,0
▁kalmayacak,1,1,0
▁karşısına,1,1,0
▁izler,1,1,0
▁sus,1,1,1
▁baklava,1,1,1
▁yöresinde,1,1,0
▁basan,1,1,0
▁bölümünden,1,1,0
▁methiye,1,1,1
▁övdü,1,1,0
ğü,1,0,0
▁söylemeye,1,1,0
▁açıklanmıştır,1,1,0
yüzyılda,1,1,0
▁sebil,1,1,1
▁yurda,1,1,0
▁tecrübeleri,1,1,0
▁olabil,1,1,0
ecegini,1,0,0
▁karısı,1,1,0
▁homolog,1,1,1
▁kromat,1,0,0
çiğ,1,1,1
▁mayo,1,1,1
▁mizahi,1,1,1
▁kavgaları,1,1,0
▁yassı,1,1,1
falo,1,0,0
dori,1,1,0
▁eksikliğinden,1,1,0
▁başlıyor,1,1,0
▁layık,1,1,1
müyor,1,1,1
▁elimizde,1,1,0
▁doktorları,1,1,0
▁üniversitelerin,1,1,0
ruyor,1,0,0
▁yekpare,1,1,1
▁bağlaç,1,1,1
▁liderlerinin,1,1,0
▁götürmüştür,1,1,0
▁övme,1,1,0
▁özlem,1,1,1
▁lirik,1,1,1
▁örgüsü,1,1,0
▁birincisi,1,1,0
▁ikincisi,1,1,0
ruba,1,1,1
▁tezgah,1,1,1
▁yaklas,1,0,0
▁köylerde,1,1,0
▁yabani,1,1,1
▁rastlanmaz,1,1,0
▁dağlarda,1,1,0
ebiliyor,1,1,1
▁tutsak,1,1,1
▁sonraları,1,1,0
▁askerlerinin,1,1,0
▁geçemedi,1,1,0
▁saldırılarının,1,1,0
▁harikası,1,1,0
▁hanedanı,1,1,0
▁yenilenen,1,1,0
▁dün,1,1,1
▁bekledi,1,1,0
▁humması,1,1,0
▁sabaha,1,1,0
▁romanda,1,1,0
▁çalkantı,1,1,1
▁bağlayıp,1,1,0
▁kaçıyor,1,1,0
▁işledi,1,1,0
▁değirmen,1,1,1
▁şak,1,1,1
ağaç,1,1,1
▁tatlısu,1,1,0
▁üreteme,1,1,0
▁vücuduna,1,1,0
▁ökaryot,1,1,1
▁hücrelerde,1,1,0
▁gerçekleşebilir,1,1,0
▁diyebiliriz,1,0,0
▁verilmekte,1,1,0
▁kovulma,1,1,0
▁görünüyor,1,1,0
▁eleştirilere,1,1,0
▁tamamladığı,1,1,0
▁girmeyi,1,1,0
▁girerse,1,1,0
▁yazıları,1,1,0
▁türdeki,1,1,0
▁vermis,1,0,0
▁geleneklere,1,1,0
▁güçlendiren,1,1,0
▁şekillenir,1,1,0
▁köşeleri,1,1,0
▁ağaçtır,1,1,0
khe,1,0,0
▁etkilemiş,1,1,0
▁müzisyeni,1,1,0
▁aranjman,1,1,1
▁yapıyor,1,1,0
▁tarihlerini,1,1,0
▁menajeri,1,1,0
▁sağlarken,1,1,0
▁huzuru,1,1,0
pragmatik,1,1,1
▁söylenmiş,1,1,0
▁kucağında,1,1,0
▁bitirmiş,1,1,0
layacağı,1,1,1
▁sözlerini,1,1,0
▁uzandı,1,1,0
▁işim,1,1,1
▁budur,1,1,0
▁gökyüzünü,1,1,0
arım,1,1,1
▁hepiniz,1,1,0
▁uyanır,1,1,0
▁başım,1,1,0
▁midem,1,1,0
▁halt,1,1,1
▁edeceğim,1,1,0
▁olamayacak,1,1,0
▁kusurları,1,1,0
▁parçanın,1,1,0
▁uğruna,1,1,0
▁kalmaya,1,1,0
—,1,0,0
▁doğaüstü,1,1,1
▁bulamayan,1,1,0
▁endişeler,1,1,0
septik,1,1,1
▁gölgesinde,1,1,0
▁bağıntı,1,1,1
▁aşkı,1,1,0
▁kırıklıkları,1,1,0
▁değişikliklerle,1,1,0
▁onaylandığı,1,1,0
▁romanıdır,1,1,0
▁bölümden,1,1,0
▁anlatmaya,1,1,0
▁bulmuş,1,1,0
▁tanıtılan,1,1,0
▁erdemli,1,1,0
▁rahatlatma,1,1,0
▁açıklamayla,1,1,0
▁degildir,1,1,0
▁atın,1,1,0
▁suyundan,1,1,0
mag,1,0,0
▁degistir,1,0,0
ilmez,1,1,1
▁sofra,1,1,1
▁yapılıyordu,1,1,0
▁konuşuyordu,1,1,0
▁etrafa,1,1,0
▁sıç,1,1,1
▁oldugunu,1,0,0
▁hatırlayama,1,1,0
▁tanıyordu,1,1,0
lugu,1,0,0
▁uyacak,1,1,0
▁çoğalt,1,1,0
▁çırağı,1,1,0
▁ustalığı,1,1,0
▁üstad,1,1,1
ığın,1,1,1
▁kavuşur,1,1,0
▁üstadı,1,1,0
ılmıştır,1,1,1
urlu,1,1,0
▁unutmak,1,1,0
▁intikam,1,1,1
▁yürüdü,1,1,0
▁eylemdir,1,1,0
▁üzül,1,1,1
▁anlayınca,1,1,0
ladı,1,1,1
▁inceledi,1,1,0
▁unutmuş,1,1,0
▁tiyatrosunda,1,1,0
▁işlenmiştir,1,1,0
▁kasap,1,1,1
▁savaşmış,1,1,0
▁kullanmadığı,1,1,0
▁çoğunlukta,1,1,0
▁damarları,1,1,0
▁şekildedir,1,1,0
▁yoldur,1,1,0
▁pratikte,1,1,0
▁sergiler,1,1,0
igi,1,0,0
▁gerçektir,1,1,0
▁düşünmek,1,1,0
▁ardındaki,1,1,0
▁yağışlı,1,1,1
▁hekimi,1,1,0
▁gidemez,1,1,0
▁yaşayabilir,1,1,0
▁tavırları,1,1,0
▁yazıt,1,1,1
▁arkeoloji,1,1,1
graf,1,0,0
▁filoloji,1,1,1
▁bozkurt,1,1,1
▁söylendi,1,1,0
▁coşkulu,1,1,0
▁kutlandı,1,1,0
▁sevin,1,1,1
▁yenilendi,1,1,0
▁törende,1,1,0
▁okundu,1,1,0
undan,1,1,1
▁katıl,1,1,1
mıyorum,1,1,1
▁biliyorum,1,1,0
▁bugüne,1,1,0
▁kendimi,1,1,0
▁rahatça,1,1,0
yacağım,1,1,1
▁bükül,1,1,0
▁uzantıları,1,1,0
▁konularak,1,1,0
layın,1,1,1
▁yayımlanacak,1,1,0
▁üniversiteden,1,1,0
▁sırlarını,1,1,0
▁götürüyor,1,1,0
▁trenle,1,1,0
▁açıklarında,1,1,0
▁gemisiyle,1,1,0
▁vapur,1,1,1
▁geçirdi,1,1,0
ile,1,1,1
leti,1,1,0
▁ettirilen,1,1,0
▁almıştı,1,1,0
▁başarılara,1,1,0
▁destansı,1,1,1
▁üslupla,1,1,0
▁başarmıştır,1,1,0
▁öykücü,1,1,0
▁söylüyordu,1,1,0
▁isteyenler,1,1,0
▁yüksekokul,1,1,1
amıyor,1,1,1
▁atıldı,1,1,0
▁anladım,1,1,0
▁çevremde,1,1,0
▁paylaşarak,1,1,0
▁çalışıyorum,1,1,0
kinden,1,1,1
▁çözüme,1,1,0
▁kavuştu,1,1,0
▁çekilir,1,1,0
▁degil,1,1,0
▁kardesim,1,1,0
cegim,1,0,0
▁okuyucuya,1,1,0
▁içimden,1,1,0
▁şimdiye,1,1,0
▁bilmiyor,1,1,0
▁davranıyor,1,1,0
▁noktalarında,1,1,0
▁görünüşte,1,1,0
▁karanlığı,1,1,0
bent,1,1,1
yüzey,1,1,1
▁engebeli,1,1,0
mala,1,1,1
▁tarafının,1,1,0
▁çevrili,1,1,0
▁görmediği,1,1,0
▁kardeşiyle,1,1,0
▁kucak,1,1,1
▁dostları,1,1,0
▁toka,1,1,1
▁bekçi,1,1,1
▁ortalık,1,1,1
▁karıştı,1,1,0
<0x9A>,1,0,0
▁kurs,1,1,1
hau,1,1,0
▁fakültelerinde,1,1,0
▁eklenmiştir,1,1,0
▁baharatlı,1,1,0
▁kafein,1,1,1
▁içeceklerin,1,1,0
▁kilosu,1,1,0
▁noktasıdır,1,1,0
▁etkilenebilir,1,1,0
▁arttırıcı,1,1,0
▁faydalanma,1,1,0
örneğin,1,1,1
değiştirilebilir,1,1,0
▁yüzleşme,1,1,0
▁suçlama,1,1,0
▁ester,1,1,1
▁dokularda,1,1,0
▁suçlayan,1,1,0
▁işlevselliği,1,1,0
lep,1,1,1
▁görevler,1,1,0
▁bakmasın,1,1,0
▁ölçeğine,1,1,0
▁fabrikaları,1,1,0
▁hücresel,1,1,0
ritme,1,1,0
▁vibr,1,0,0
▁organeller,1,0,0
▁ayırmak,1,1,0
▁matrisin,1,1,0
▁koludur,1,1,0
▁güvende,1,1,0
▁hissetmek,1,1,0
psikiyatrik,1,1,1
▁değişikliğinin,1,1,0
▁ağaçlar,1,1,0
▁kirleticiler,1,1,0
▁makinelerin,1,1,0
▁ekilebilir,1,1,0
▁bulunmamakta,1,1,0
▁hükümdarlık,1,1,0
▁modüler,1,1,1
▁evinin,1,1,0
▁eşyalarını,1,1,0
▁açılmasını,1,1,0
▁öneren,1,1,0
▁iskelet,1,1,1
▁kasları,1,1,0
▁kortizol,1,0,0
opi,1,0,0
▁azaltabilir,1,1,0
▁sep,1,0,0
▁metotları,1,1,0
filtrasyon,1,0,0
▁iyon,1,1,1
▁gidişi,1,1,0
town,1,0,0
▁terminali,1,1,0
▁tamamlanmadan,1,1,0
▁reaksiyonun,1,1,0
▁etkiyi,1,1,0
▁kaymakamlık,1,1,0
▁kanaması,1,1,0
yüksel,1,1,1
▁kavgası,1,1,0
▁şövalye,1,1,1
▁papa,1,1,1
▁sığınma,1,1,0
▁ayırmaya,1,1,0
▁tasarı,1,1,1
▁endişeli,1,1,0
▁gözlenmektedir,1,1,0
▁takla,1,1,1
▁danışmanları,1,1,0
udur,1,1,1
▁alayı,1,1,0
▁semptomları,1,1,0
▁götürülen,1,1,0
▁işinde,1,1,1
▁işinden,1,1,1
▁konumlarını,1,1,0
▁birleştirerek,1,1,0
▁uygulamadır,1,1,0
▁gelinen,1,1,0
▁noktadır,1,1,0
▁metne,1,1,0
▁kampüs,1,1,1
bilimci,1,1,0
emediği,1,1,1
▁oynanır,1,1,0
▁eğlenceli,1,1,0
▁gruplarda,1,1,0
▁yakınları,1,1,0
▁geliştirebil,1,1,0
▁yayımlanarak,1,1,0
▁hazırlanır,1,1,0
grave,1,0,0
▁güçlerine,1,1,0
▁yerlerdeki,1,1,0
▁görüldü,1,1,0
▁uysal,1,1,1
▁tutarlılığı,1,1,0
▁ilçeler,1,1,0
▁kedinin,1,1,0
▁evlenmemiş,1,1,0
▁eşkenar,1,1,1
arı,1,1,1
▁sunulur,1,1,0
▁ürününün,1,1,0
parmak,1,1,1
▁küçümsen,1,1,0
▁batıdan,1,1,0
▁kaldırarak,1,1,0
▁diyar,1,1,1
nny,1,0,0
▁niyetinde,1,1,0
▁dostça,1,1,0
▁kıtasına,1,1,0
rew,1,0,0
▁siyasetçi,1,1,0
▁bulunmamıştır,1,1,0
▁bölük,1,1,1
genç,1,1,1
▁üslup,1,1,1
▁orkestrası,1,1,0
leşip,1,1,1
▁gerçekleşmediği,1,1,0
yak,1,1,1
▁üyeden,1,1,0
▁salgının,1,1,0
▁pişme,1,1,0
▁anımsat,1,1,1
anlı,1,1,1
▁dengede,1,1,0
▁geçimini,1,1,0
▁yanlıları,1,1,0
▁mezarlık,1,1,0
▁çöp,1,1,1
▁çözül,1,1,0
▁dergilerinde,1,1,0
▁düşünüyorum,1,1,0
▁üniter,1,1,1
▁yaklaşırken,1,1,0
▁birimidir,1,1,0
▁karıştırılması,1,1,0
▁bileşiklerin,1,1,0
▁berrak,1,1,1
▁edinilmiş,1,1,0
▁metinlerinde,1,1,0
space,1,0,0
▁konulmuş,1,1,0
▁yönlendiril,1,1,0
▁bedava,1,1,1
▁çıkardığını,1,1,0
vé,1,0,0
tius,1,0,0
tie,1,1,0
▁gözlemlenmiş,1,1,0
▁şaşırtıcı,1,1,0
▁açıklamış,1,1,0
▁yönetilen,1,1,0
▁vergisini,1,1,0
▁müdürlükleri,1,1,0
▁ettikten,1,1,0
▁atfedilen,1,1,0
▁taşıtlar,1,1,0
▁arac,1,0,0
▁orantılıdır,1,1,0
▁salınımı,1,1,0
▁kirlenme,1,1,0
▁hidrokarbon,1,1,1
▁hitab,1,1,1
▁onuncu,1,1,0
▁verilmemiş,1,1,0
▁yorumlanmıştır,1,1,0
▁ayrılık,1,1,0
hanesi,1,1,0
▁yenilenme,1,1,0
▁toplanabilir,1,1,0
▁satırı,1,1,0
boot,1,0,0
▁mahsur,1,1,1
▁server,1,0,0
▁hyp,1,0,0
▁power,1,0,0
shell,1,0,0
▁platformda,1,1,0
▁yürütülmektedir,1,1,0
▁prototip,1,1,1
▁arayüzü,1,1,0
▁kullanıcılar,1,1,0
▁branşlarında,1,1,0
▁yayımı,1,1,0
tropik,1,1,1
▁listeleme,1,1,0
▁prosedür,1,1,1
▁lamba,1,1,1
▁transistör,1,1,1
▁teknolojisine,1,1,0
▁mikroçip,1,0,0
▁dönemlerine,1,1,0
▁eşleşme,1,1,0
enbaum,1,0,0
kawa,1,0,0
▁nereye,1,1,0
▁modelleme,1,1,0
▁arayüzleri,1,1,0
▁girildiğinde,1,1,0
▁hücresinde,1,1,0
▁kaynaklıdır,1,1,0
▁uygulanabil,1,1,0
access,1,0,0
▁parçacığın,1,1,0
lobo,1,0,0
dj,1,0,0
rado,1,0,0
dzi,1,0,0
▁ulaşılmıştır,1,1,0
▁müşterilerine,1,1,0
▁sayfiye,1,1,1
rilebilmektedir,1,0,0
▁android,1,0,0
▁tezini,1,1,0
▁minimize,1,1,0
▁kuvvetini,1,1,0
▁açılar,1,1,0
▁hareketinde,1,1,0
▁eşliğinde,1,1,0
▁şirketlere,1,1,0
▁tedariki,1,1,0
▁sürümü,1,1,0
dora,1,1,0
▁mutsuzluğu,1,1,0
amadıkları,1,1,1
▁düşmanca,1,1,0
▁demo,1,0,0
sim,1,1,1
▁yakalayan,1,1,0
▁delikli,1,1,0
mento,1,0,0
▁girilme,1,1,0
▁yürütücü,1,1,0
▁hafifletme,1,1,0
▁özümse,1,1,1
▁standartlarında,1,1,0
▁anlaşmasını,1,1,0
▁bölümlerine,1,1,0
▁protokoller,1,1,0
▁moralini,1,1,0
▁silahsız,1,1,0
pu,1,0,0
▁bı,1,1,1
▁geçeceğini,1,1,0
▁dönüştürülmüş,1,1,0
▁düşünülebilir,1,1,0
rth,1,0,0
▁karşılanır,1,1,0
▁tutacak,1,1,1
▁alıcıları,1,1,0
larıdır,1,1,1
▁emzirme,1,1,0
▁bildi,1,1,0
▁grand,1,0,0
▁jenerik,1,1,1
▁teknolojilerin,1,1,0
▁biyoteknoloji,1,0,0
▁daralt,1,1,0
ecki,1,0,0
ılacağını,1,1,1
▁eşiği,1,1,0
lacağını,1,1,1
▁uygulamasını,1,1,0
▁kullanıldı,1,1,0
▁etmedikleri,1,1,0
▁görü,1,1,1
mizdeki,1,1,1
▁hissetme,1,1,0
relli,1,0,0
▁yaratmış,1,1,0
▁haddinde,1,1,0
lendirmiş,1,1,1
▁geçmeyen,1,1,0
rılan,1,0,0
▁uygulamaktadır,1,1,0
▁meclisli,1,1,0
▁vandalizm,1,1,1
dy,1,0,0
▁hakemlik,1,1,0
▁istediğinde,1,1,0
▁oyna,1,1,1
▁oluşturacağı,1,1,0
▁satılır,1,1,0
▁fuarı,1,1,0
▁çağrısı,1,1,0
▁önlenebilir,1,1,0
▁seçimlerini,1,1,0
▁külçe,1,1,1
▁özünde,1,1,0
▁ailesinde,1,1,0
▁temsilcilerini,1,1,0
▁atfen,1,1,1
feder,1,0,0
▁hükümetinin,1,1,0
▁akor,1,0,0
▁kendisinde,1,1,0
▁tutmuştur,1,1,0
▁çıkartılmış,1,1,0
▁vermekte,1,1,0
ischer,1,0,0
▁sürülmüştür,1,1,0
▁maddeye,1,1,0
▁dağılımına,1,1,0
▁açacağı,1,1,0
▁gücünde,1,1,0
▁anla,1,1,1
ılamaması,1,1,1
▁koridoru,1,1,0
▁eklenen,1,1,0
layamayan,1,1,1
▁ailelere,1,1,0
▁giyecek,1,1,1
▁yardımları,1,1,0
▁değiştirilen,1,1,0
▁değişikliğin,1,1,0
ülü,1,0,0
▁değiştirebilir,1,1,0
▁değiştirilemez,1,1,0
kân,1,0,0
▁toplantısına,1,1,0
▁kontenjanından,1,1,0
▁üyelerden,1,1,0
▁sırasını,1,1,0
<0xC6>,1,0,0
<0x9E>,1,0,0
▁işletilen,1,1,0
▁verimsiz,1,1,0
▁çıkartır,1,1,0
▁alabileceği,1,1,0
▁türetilen,1,1,0
dig,1,1,1
▁algılanır,1,1,0
▁konumundadır,1,1,0
▁fonksiyondur,1,1,0
▁sabitlenmiş,1,1,0
▁ambarları,1,1,0
▁kütüphanesi,1,1,0
▁serinin,1,1,0
aşk,1,1,1
▁kontluk,1,1,0
birlik,1,1,1
▁yükselişi,1,1,0
▁çöküş,1,1,0
▁patolojik,1,1,1
▁mantıklı,1,1,0
▁asbest,1,1,1
▁hastalığına,1,1,0
antra,1,1,0
▁melan,1,1,0
▁merkezinden,1,1,0
branch,1,0,0
uto,1,0,0
call,1,0,0
chat,1,0,0
▁üniversitede,1,1,0
ografik,1,0,0
▁dönüşmüş,1,1,0
▁biçimler,1,1,0
▁geçirildiği,1,1,0
▁kadarki,1,1,0
▁uzayın,1,1,0
▁ölçüsünü,1,1,0
apo,1,0,0
▁yavruları,1,1,0
▁emme,1,1,0
▁ayrıcalık,1,1,1
▁sadaret,1,1,1
▁zenginlikleri,1,1,0
▁üretebilir,1,1,0
▁kaçınıl,1,1,0
▁reklamcılık,1,1,0
▁örgütlenen,1,1,0
▁tehditler,1,1,0
zol,1,0,0
▁tasarlanması,1,1,0
▁kültürlerini,1,1,0
▁çaresizliği,1,1,0
▁insanının,1,1,0
▁sancı,1,1,1
▁izlerini,1,1,0
▁aylak,1,1,1
▁bakkal,1,1,1
▁rütbeli,1,1,0
▁halkını,1,1,0
▁götürmek,1,1,0
▁ordularını,1,1,0
▁tartışmak,1,1,0
▁insanla,1,1,0
▁önemliydi,1,1,0
▁felaketler,1,1,0
▁uçağının,1,1,0
angel,1,0,0
▁projeleri,1,1,0
▁kullanılama,1,1,0
▁anestezik,1,0,0
jit,1,0,0
pra,1,0,0
▁kahramanın,1,1,0
mesidir,1,1,1
▁yetişkinlerin,1,1,0
▁sunul,1,1,0
·,1,0,0
▁entalpi,1,0,0
▁mert,1,1,1
▁paralı,1,1,0
▁devirmek,1,1,0
▁çıkartma,1,1,0
selüloz,1,1,1
vius,1,0,0
mimar,1,1,1
▁yoğunlukta,1,1,0
▁sönme,1,1,0
bölge,1,1,1
▁renklerin,1,1,0
▁renklerde,1,1,0
▁mızrak,1,1,1
▁kuleleri,1,1,0
▁teleskoplar,1,1,0
burn,1,1,0
▁kauçuk,1,1,1
run,1,0,0
lton,1,0,0
chem,1,0,0
▁dezenfektan,1,1,1
▁malzemeyi,1,1,0
▁işleten,1,1,0
▁mektupla,1,1,0
▁içeriğine,1,1,0
▁gönderebilir,1,1,0
▁çoğunluğa,1,1,0
▁hareketlere,1,1,0
▁çıkarlarına,1,1,0
▁kopma,1,1,0
▁görmesine,1,1,0
▁kopan,1,1,0
▁poşet,1,1,1
▁yönlendirildiği,1,1,0
lanabilmektedir,1,1,1
rs,1,0,0
ivi,1,1,0
▁rollerde,1,1,0
▁katalizör,1,1,1
▁laboratuvarı,1,1,0
▁yakma,1,1,0
▁belirtmesi,1,1,0
▁yaşına,1,1,0
▁modülü,1,1,0
▁içerecek,1,1,0
gerçekleştirmesi,1,1,0
▁arkadaşına,1,1,0
▁derse,1,1,0
▁telefonunu,1,1,0
▁kapatması,1,1,0
▁gerginliği,1,1,0
▁migren,1,1,1
keç,1,0,0
▁başlatıldığı,1,1,0
▁cas,1,0,0
▁adrese,1,1,0
▁jure,1,0,0
▁sıtma,1,1,1
▁kolera,1,1,1
ilis,1,0,0
▁kaçındı,1,1,0
▁fakülteleri,1,1,0
▁geçirilmiştir,1,1,0
▁önerilir,1,1,0
▁üretilebilir,1,1,0
▁zıplama,1,1,0
▁uzanma,1,1,0
▁diyaloğu,1,0,0
▁zorlaştırır,1,1,0
▁yafta,1,1,1
▁planlanmış,1,1,0
▁yürü,1,1,1
long,1,0,0
▁temporal,1,0,0
ophil,1,0,0
▁akımlar,1,1,0
▁duyabilir,1,1,0
▁bağlanabilir,1,1,0
▁kesinlik,1,1,0
▁öğrencilerinin,1,1,0
▁ergenliğ,1,0,0
▁hedeflemektedir,1,1,0
▁ailem,1,1,0
▁iddiasıyla,1,1,0
leşmesine,1,1,1
▁çalıştırılma,1,1,0
brit,1,0,0
road,1,0,0
ration,1,0,0
vision,1,0,0
▁yontma,1,1,0
▁keşiş,1,1,1
▁adlar,1,1,0
▁kerem,1,1,1
▁yollardan,1,1,0
▁ikiz,1,1,1
▁kuleler,1,1,0
▁epizodik,1,1,0
▁taktikleri,1,1,0
czy,1,0,0
nski,1,0,0
▁kru,1,0,0
▁güçlerin,1,1,0
▁yaratıl,1,1,0
▁taklidi,1,1,1
▁sızması,1,1,0
▁durumudur,1,1,0
▁ikisinin,1,1,0
▁yakınsama,1,1,0
▁alttan,1,1,0
▁yürümeye,1,1,0
▁ayakkabıları,1,1,0
uğu,1,1,1
▁esneme,1,1,0
işlem,1,1,1
▁monografi,1,1,1
lamasına,1,1,1
▁dahildir,1,1,0
▁topoloji,1,1,1
▁modeldir,1,1,0
▁saklanır,1,1,0
▁sezonu,1,1,0
▁yaşamlarını,1,1,0
▁cevaplar,1,1,0
▁ordusunda,1,1,0
▁gelindiğinde,1,1,0
▁konumuna,1,1,0
▁etkilemektedir,1,1,0
▁mangal,1,1,1
▁oylarıyla,1,1,0
▁gidilmiştir,1,1,0
▁ülkesindeki,1,1,0
▁özelliğe,1,1,0
▁netice,1,1,1
pont,1,0,0
teknoloji,1,1,1
▁doğanın,1,1,0
tize,1,1,0
▁şekiller,1,1,0
▁direnen,1,1,0
▁bıçakla,1,1,1
▁korunan,1,1,0
▁değişti,1,1,0
▁nakledil,1,1,0
▁edildikleri,1,1,0
▁santraller,1,1,0
▁varil,1,1,1
▁doldurularak,1,1,0
▁bölgelerine,1,1,0
▁reaktör,1,1,1
▁tabanında,1,1,0
▁biriktiril,1,1,0
▁soğuma,1,1,0
▁havuzları,1,1,0
▁uğraştığı,1,1,0
▁özge,1,1,1
taktiksel,1,1,0
path,1,0,0
▁seviyelerinin,1,1,0
▁hareketlerinden,1,1,0
▁kurularak,1,1,0
feat,1,0,0
▁birisinin,1,1,0
▁utangaç,1,1,1
▁veriyi,1,1,0
▁kriteri,1,1,0
▁özgürlüğe,1,1,0
▁etmesinin,1,1,0
▁misyonerler,1,1,0
▁piskoposluk,1,1,0
▁manastırlar,1,1,0
▁papaz,1,1,1
▁mağduriyet,1,1,1
▁teleskop,1,1,1
▁karakterlerle,1,1,0
▁eleştirdiği,1,1,0
▁belgeleyen,1,1,0
▁diploma,1,1,1
▁kesimde,1,1,0
▁sokaklarında,1,1,0
▁başıboş,1,1,1
▁köpeklerin,1,1,0
▁makalesini,1,1,0
▁kalınlık,1,1,0
▁düzlük,1,1,1
▁sahaları,1,1,0
∞,1,0,0
▁yöneteceği,1,1,0
▁söyleyebil,1,1,0
▁aktörler,1,1,0
▁infazı,1,1,0
▁zimmet,1,1,1
▁virüsün,1,1,0
omer,1,1,0
ofaj,1,0,0
▁cinsiyetten,1,1,0
▁yürürken,1,1,0
▁çaldı,1,1,0
▁bakınca,1,1,0
▁yanından,1,1,1
▁arbede,1,1,1
▁yakalar,1,1,0
ilgi,1,1,1
▁suçlarından,1,1,0
▁indirilir,1,1,0
▁adındaki,1,1,0
▁sunmuştur,1,1,0
▁yav,1,0,0
▁artmasıyla,1,1,0
▁kavmi,1,1,1
▁bağlamış,1,1,0
lomb,1,0,0
▁saydığı,1,1,0
▁anlamındadır,1,1,0
kine,1,1,1
▁masada,1,1,0
▁saksı,1,1,1
▁salya,1,1,1
▁eyaletlerinden,1,1,0
▁durumlarında,1,1,0
▁adaptasyonu,1,1,0
▁kökenleri,1,1,0
▁teknolojilerini,1,1,0
▁organlarını,1,1,0
▁bileşkesi,1,1,0
▁materyalin,1,1,0
▁eksiği,1,1,0
▁eril,1,1,1
kaya,1,1,1
▁formunda,1,1,0
▁diğerine,1,1,0
▁sağlayabilen,1,1,0
▁ekibini,1,1,0
cez,1,0,0
▁duruşma,1,1,1
▁sara,1,1,1
▁kayıtlarda,1,1,0
▁kanalını,1,1,0
▁ettiğine,1,1,0
▁maksat,1,1,1
▁yapıdan,1,1,0
▁alınmasına,1,1,0
▁azınlığı,1,1,0
çıkış,1,1,1
▁kısıtlamaları,1,1,0
demokratik,1,1,1
▁boynuzu,1,1,0
▁binası,1,1,0
▁sıralanabilir,1,1,0
▁hepsinden,1,1,0
▁ikisinden,1,1,0
ıma,1,1,1
▁işaretli,1,1,0
▁tertip,1,1,1
▁üstel,1,1,1
▁logaritmik,1,1,1
▁etanol,1,1,1
▁kamışı,1,1,0
▁pancar,1,1,1
▁varsayalım,1,1,0
▁kanat,1,1,1
▁uzunluğuna,1,1,0
▁kambur,1,1,1
▁narin,1,1,1
ürük,1,0,0
▁formatında,1,1,0
uru,1,1,0
laboratuvarlarda,1,1,0
▁kolye,1,1,1
ship,1,0,0
audio,1,0,0
▁sütunlu,1,1,0
▁noktanın,1,1,0
▁çıkacaktır,1,1,0
▁iletkenliği,1,1,0
rand,1,1,1
opol,1,0,0
fell,1,0,0
▁μ,1,0,0
▁sapması,1,1,0
▁dağılmıştır,1,1,0
▁kullanılmayan,1,1,0
▁talimatı,1,1,0
dahl,1,0,0
▁şirketten,1,1,0
▁sound,1,0,0
action,1,0,0
gge,1,0,0
▁çeki,1,1,1
▁geçmemiş,1,1,0
▁kararlılığı,1,1,0
dokuz,1,1,1
uncu,1,1,1
desteklemektedir,1,1,0
▁kurutulması,1,1,0
▁hatırlat,1,1,0
▁zaferini,1,1,0
▁simgeleyen,1,1,0
vam,1,0,0
▁delegasyonu,1,1,0
bata,1,1,0
▁kaydettiği,1,1,0
▁ilerlemeyi,1,1,0
âsî,1,0,0
tım,1,1,1
▁kıskançlık,1,1,0
▁peşinden,1,1,0
▁statülü,1,1,0
▁şifalı,1,1,0
▁literatür,1,1,1
▁medyası,1,1,0
▁kondisyon,1,1,1
▁avrupalı,1,0,0
▁sınan,1,1,0
▁takipçisi,1,1,0
▁kurulmasından,1,1,0
▁savunmacı,1,1,0
▁statüko,1,1,1
▁toplar,1,1,0
▁harem,1,1,1
▁olamayacağı,1,1,0
▁ölmediği,1,1,0
▁gizlenmiş,1,1,0
▁mesih,1,0,0
▁ülkeleriyle,1,1,0
▁çizgisel,1,1,0
▁bilgilendirici,1,1,0
▁duyurulması,1,1,0
▁gidilmesi,1,1,0
▁uyarılması,1,1,0
▁varlığından,1,1,0
▁sokaklarda,1,1,0
▁surette,1,1,0
▁meleği,1,1,0
▁gördüğünde,1,1,0
▁düşkün,1,1,1
▁formları,1,1,0
▁eğik,1,1,1
▁dağılımları,1,1,0
▁atıf,1,1,1
▁evrede,1,1,0
▁edindiği,1,1,0
▁açılış,1,1,1
▁kapanış,1,1,0
▁harcandı,1,1,0
▁hakiki,1,1,1
▁edebilmesi,1,1,0
▁kalemin,1,1,0
olay,1,1,1
ınız,1,1,1
▁getirilir,1,1,0
▁sayan,1,1,0
▁ihtimal,1,1,1
▁tükendiği,1,1,0
▁alçakgönüllü,1,1,1
▁önemlisi,1,1,0
▁geçmeyi,1,1,0
▁yaşayanların,1,1,0
▁civar,1,1,1
▁yazılıp,1,1,0
▁kaldırılmasını,1,1,0
▁bakışı,1,1,0
▁köyden,1,1,0
▁başladıkları,1,1,0
▁pedagoji,1,1,1
▁kolaj,1,1,1
▁önden,1,1,0
▁tefrika,1,1,1
▁çalışmıştır,1,1,0
▁sütunu,1,1,0
▁direğin,1,1,0
▁taştan,1,1,0
▁kerpiç,1,1,1
▁belirtilmiştir,1,1,0
achi,1,0,0
▁yelpazede,1,1,0
▁sonrasındaki,1,1,0
▁filozofların,1,1,0
▁ettirilmiştir,1,1,0
▁mükemmelliği,1,1,0
▁ölümden,1,1,0
▁kısalt,1,1,0
▁uzatma,1,1,0
▁fırıncı,1,1,0
▁maya,1,1,1
bot,1,1,1
put,1,1,1
icum,1,1,0
▁vektörü,1,1,0
▁bölümün,1,1,0
▁öğrencisi,1,1,0
▁edilişi,1,1,0
▁taraflarında,1,1,0
▁yaptırımların,1,1,0
▁dahili,1,1,1
yeceksin,1,1,1
▁şahitlik,1,1,0
▁çekilmek,1,1,0
▁mirasçıları,1,1,0
▁terminolojisi,1,1,0
▁üslubun,1,1,0
▁rivayetler,1,1,0
kka,1,0,0
app,1,0,0
▁derneğin,1,1,0
▁katılmasını,1,1,0
▁fonksiyonlar,1,1,0
▁manası,1,1,0
▁app,1,0,0
▁transkripsiyon,1,1,1
▁özveri,1,1,1
▁odasında,1,1,0
lendirilen,1,1,1
▁hızına,1,1,0
▁himmet,1,1,1
▁çabalama,1,1,0
▁bölünerek,1,1,0
▁toyota,1,0,0
▁vezirlik,1,1,0
▁makamına,1,1,0
▁yüzeyinde,1,1,0
ternal,1,0,0
▁oluşturup,1,1,0
haus,1,0,0
torium,1,0,0
▁hücrelerine,1,1,0
▁benimsenen,1,1,0
▁alfabe,1,1,1
▁atıkları,1,1,0
▁karışması,1,1,0
▁arkaya,1,1,0
▁abartılı,1,1,0
▁şüphelenil,1,1,0
▁şüphelenme,1,1,0
▁ruhunun,1,1,0
▁başarıyı,1,1,0
▁bulunduran,1,1,0
▁zirveye,1,1,0
▁gülşen,1,1,0
▁naz,1,1,1
▁biyografik,1,1,1
uç,1,1,1
▁gotik,1,1,1
▁sanatçısıdır,1,1,0
▁freskler,1,1,0
▁tempera,1,0,0
▁fikrinin,1,0,0
▁kiliselerin,1,1,0
▁şeritler,1,1,0
ldız,1,0,0
▁kurtararak,1,1,0
▁sokan,1,1,0
ghi,1,0,0
▁gaga,1,1,1
▁türküsü,1,1,0
▁antoloji,1,1,1
▁topal,1,1,1
▁mektupları,1,1,0
▁milliyetçiliği,1,1,0
▁valisi,1,1,0
leb,1,1,1
▁cerrah,1,1,1
hakem,1,1,1
▁durdurdu,1,1,0
▁yığın,1,1,1
▁sözdizimi,1,0,0
▁tercüme,1,1,1
▁sira,1,1,0
▁bolluk,1,1,1
▁döküm,1,1,1
▁adlandır,1,1,0
▁kıtasında,1,1,0
▁mühendisler,1,1,0
▁temizleyici,1,1,0
▁hikâyesi,1,0,0
karaca,1,1,1
oğlan,1,1,1
▁çalışanı,1,1,0
▁yetkililerin,1,1,0
▁tarzına,1,1,0
▁amaçlanan,1,1,0
▁deneyimli,1,1,0
▁yakalı,1,1,0
▁sürükle,1,1,1
▁anarşi,1,1,1
▁suçsuz,1,1,1
▁kötülüğün,1,1,0
ortak,1,1,1
▁metodolojisi,1,1,0
yönel,1,1,1
▁gazetenin,1,1,0
▁yazacak,1,1,0
▁şairlerin,1,1,0
▁hamamı,1,1,0
▁tasarısı,1,1,0
▁sonuncusu,1,1,0
sistem,1,1,1
eba,1,0,0
icek,1,0,0
▁besley,1,1,0
▁kısmından,1,1,0
▁gayet,1,1,1
âz,1,0,0
pür,1,1,1
şev,1,1,1
▁nihayet,1,1,1
lâk,1,0,0
▁yetiş,1,1,1
▁kâtip,1,0,0
▁ölmüş,1,1,0
▁defnedilmiştir,1,1,0
yetiştirilmiştir,1,1,0
▁solgun,1,1,1
▁nekroz,1,1,1
▁kıt,1,1,1
▁bolca,1,1,1
▁eksiklikler,1,1,0
▁kapısında,1,1,0
▁döşeme,1,1,1
demokrasi,1,1,1
▁dağıldı,1,1,0
▁ameliyatı,1,1,0
leşecek,1,1,1
bulundurmaktadır,1,1,0
▁uğramıştır,1,1,0
▁açmayı,1,1,0
▁düşünmektedir,1,1,0
▁verecektir,1,1,0
▁amaçlamaktadır,1,1,0
▁geçmesinden,1,1,0
▁girişindeki,1,1,0
▁gösteriler,1,1,0
▁koleksiyon,1,1,1
sirgeme,1,1,0
▁işlenme,1,1,0
ligi,1,1,0
▁olmasi,1,0,0
▁nitelendirilir,1,1,0
▁ayrıştırıl,1,1,0
▁uğrayabilir,1,1,0
▁oluşturulabil,1,0,0
▁beklenmektedir,1,1,0
▁motorları,1,1,0
▁kuralına,1,1,0
▁kullanıma,1,1,0
▁düzenlemeyi,1,1,0
reb,1,0,0
▁yapılabil,1,1,0
▁etnograf,1,1,1
rilerek,1,0,0
▁avcılığı,1,1,0
▁tavuğu,1,1,0
▁liraya,1,1,0
üstah,1,0,0
▁düzenlemiştir,1,1,0
nokta,1,1,1
▁düzenlenmesine,1,1,0
▁aq,1,0,0
veren,1,1,0
dılar,1,1,1
geniş,1,1,1
▁basamağında,1,1,0
▁alarm,1,1,1
▁pozisyonlar,1,1,0
▁kimliklerini,1,1,0
▁görece,1,1,1
▁kabiliyetine,1,1,0
▁aksiyon,1,1,1
▁edilip,1,1,0
▁edilmeyeceği,1,1,0
▁alınabileceği,1,1,0
▁fermantasyon,1,1,1
▁bulunmadığı,1,1,0
▁sembolize,1,1,1
▁kaynaklanır,1,1,0
▁soz,1,0,0
▁international,1,0,0
anlam,1,1,1
▁savunucu,1,1,0
dırlar,1,1,1
▁kepçe,1,1,1
▁ekili,1,1,1
▁açıcı,1,1,0
▁kadronun,1,1,0
lamayacağı,1,1,1
darı,1,1,1
▁kabuk,1,1,1
▁iyileştirmek,1,1,0
▁daim,1,1,1
▁rakiplerini,1,1,0
▁iyileştirici,1,1,0
leştirilmesiyle,1,1,1
▁geçmesine,1,1,0
voy,1,0,0
leyebilecek,1,1,1
▁biyolog,1,1,1
▁canlıları,1,1,0
▁icrası,1,1,0
▁sembolü,1,1,0
▁metotlar,1,1,0
▁hesaplanabilir,1,1,0
▁penguen,1,1,1
▁antilop,1,1,1
▁ağaçlarının,1,1,0
lian,1,0,0
▁sebeplerden,1,1,0
▁kesimlerinde,1,1,0
▁hegemonyası,1,1,0
▁firmasına,1,1,0
▁hesaplanmıştır,1,1,0
▁seküler,1,1,1
▁getirecek,1,1,0
▁eşey,1,1,1
▁zamlar,1,1,0


==> results/paper_eval/trmmlu/trmmlu_tokens_wordpiece-64k.csv <==
token,count,is_turkish,is_pure
.,7002,0,0
?,6293,0,0
",",5252,0,0
ve,5027,1,1
hangisi,4653,1,0
##den,4536,1,1
aşağıdakiler,3731,1,0
ı,3717,1,1
##n,2556,1,1
bir,2537,1,1
-,2311,0,0
’,2227,0,0
##dir,1842,1,1
##ı,1501,1,1
##e,1292,1,1
##nd,1208,0,0
ile,1185,1,1
değildir,1041,1,0
##ıı,958,1,1
##a,939,1,1
için,929,1,1
olarak,913,1,0
aşağıdaki,912,1,0
biri,872,1,1
##i,841,1,1
##lı,785,1,1
##nı,700,1,1
##ler,698,1,1
hangi,665,1,1
bu,647,1,1
##lar,629,1,1
olan,617,1,0
(,614,0,0
##nin,601,1,1
en,596,1,1
ilgili,591,1,1
dört,587,1,1
olması,585,1,0
),566,0,0
ne,564,1,1
soru,558,1,1
göre,550,1,1
şık,548,1,1
“,545,0,0
##v,544,1,1
da,542,1,1
##leri,534,1,1
yer,520,1,1
##in,462,1,1
##ne,443,1,1
##dan,443,1,1
”,440,0,0
de,439,1,1
##en,414,1,1
arasında,405,1,0
##de,396,1,1
##l,392,1,1
a,377,1,1
sosyal,368,1,1
ad,357,1,1
##ni,354,1,1
/,354,0,0
daha,352,1,1
##an,352,1,1
##ları,351,1,1
##r,349,1,1
##t,349,1,1
ilk,348,1,1
temel,339,1,1
##k,331,0,0
##da,328,1,1
yalnız,326,1,1
##ma,322,1,1
##na,318,1,1
verilir,318,1,0
iş,315,1,1
ifadeler,312,1,0
v,309,1,1
1,305,0,0
her,304,1,1
',301,0,0
çok,298,1,1
in,298,1,1
veya,295,1,1
##lik,288,1,1
2,287,0,0
biridir,279,1,0
##ması,278,1,1
doğru,275,1,1
ya,273,1,1
##le,270,1,1
tarafından,267,1,0
##dır,263,1,1
olduğu,263,1,0
##s,263,1,1
nin,263,1,1
bilgi,262,1,1
yukarıdaki,262,1,0
##ya,257,1,1
türkiye,256,1,0
##m,255,1,1
##lerden,253,1,1
##ların,251,1,1
3,251,0,0
i,250,1,1
##la,249,1,1
yanlıştır,248,1,0
genel,248,1,1
##sı,245,1,1
gelir,236,1,1
ekonomik,234,1,1
içinde,232,1,1
b,231,0,0
##lerin,230,1,1
##ın,227,1,1
##…,222,0,0
##ki,221,1,1
eğitim,217,1,1
özel,216,1,1
uluslararası,216,1,1
##u,215,1,1
türk,214,0,0
ortaya,212,1,0
##z,211,1,1
yüksek,211,1,1
##si,210,1,1
sistemi,208,1,0
##ye,206,1,1
##d,206,0,0
zaman,205,1,1
ifade,203,1,1
fazla,200,1,1
##li,198,1,1
gibi,198,1,1
yeni,197,1,1
e,195,1,1
##lık,195,1,1
insan,194,1,1
##me,194,1,1
kamu,191,1,1
farklı,191,1,1
ın,189,1,1
alan,187,1,1
5,185,0,0
üretim,185,1,1
verilen,183,1,0
kabul,183,1,1
büyük,180,1,1
toplumsal,180,1,1
devlet,180,1,1
sigorta,179,1,1
kullanılan,177,1,0
yapılan,176,1,0
–,176,0,0
uygun,173,1,1
önemli,173,1,1
eden,173,1,0
şekilde,172,1,0
##o,172,1,1
dış,172,1,1
doğrudur,171,1,0
sonra,170,1,1
;,170,0,0
vergi,169,1,1
iki,168,1,1
##er,168,1,1
gereken,167,1,0
kaç,167,1,1
dünya,162,1,1
:,162,0,0
l,161,1,1
sahip,161,1,1
##î,160,0,0
4,159,0,0
edilen,159,1,0
afet,158,1,1
az,158,1,1
almaz,156,1,0
tüm,156,1,1
•,156,0,0
olmak,155,1,0
tek,155,1,1
yönetim,154,1,1
##mesi,154,1,1
aynı,154,1,1
para,154,1,1
çalışma,152,1,1
##yle,152,1,1
diğer,151,1,1
abd,150,1,1
ürün,150,1,1
satış,149,1,1
karşı,147,1,1
faiz,146,1,1
işletmenin,146,1,0
hizmet,144,1,1
hangisinin,144,1,0
yönetimi,143,1,0
kişi,142,1,1
ücret,142,1,1
10,140,0,0
elde,140,1,1
vardır,139,1,0
##lardan,138,1,1
sağlık,138,1,1
##te,137,1,1
nın,137,1,1
ilişkin,136,1,1
oranı,136,1,0
güvenlik,136,1,1
##f,136,0,0
mal,135,1,1
##p,135,0,0
kadar,135,1,1
bütün,134,1,1
kontrol,133,1,1
hava,133,1,1
##yla,133,1,1
%,133,0,0
işletme,133,1,1
##ü,132,1,1
iletişim,132,1,1
ilkesi,132,1,0
sağlamak,131,1,0
avrupa,130,0,0
t,130,1,1
maliyet,130,1,1
##b,129,0,0
##yi,128,1,1
iyi,128,1,1
sadece,128,1,1
verilmiştir,126,1,0
kendi,124,1,1
yöntemi,123,1,0
hakkı,123,1,0
tam,122,1,1
kanunu,122,1,0
aile,122,1,1
osmanlı,122,0,0
etmek,121,1,0
yönelik,121,1,1
çevre,121,1,1
özelliklerinden,121,1,0
piyasa,121,1,1
sermaye,120,1,1
birliği,120,1,0
birlikte,119,1,1
üzerinde,118,1,0
alma,118,1,0
müşteri,118,1,1
##larının,117,1,1
##ir,117,1,1
##el,117,1,1
o,116,1,1
yılında,116,1,0
c,116,0,0
##lara,116,1,1
kur,116,1,1
alır,115,1,0
arasındaki,115,1,0
hem,114,1,1
toplam,114,1,1
neden,113,1,1
bağlı,113,1,1
##liği,113,1,1
6,113,0,0
##mi,112,1,1
su,112,1,1
##g,112,0,0
##lerinin,111,1,1
açık,111,1,1
##h,111,0,0
s,111,1,1
pazarlama,111,1,0
uzun,110,1,1
##izm,110,1,0
finansal,110,1,1
##lere,109,1,1
##cı,109,1,1
düşük,109,1,1
m,109,1,1
##ta,109,1,1
olmayan,108,1,0
yıl,108,1,1
iç,108,1,1
the,108,0,0
değer,107,1,1
d,107,0,0
kurulu,106,1,1
##y,105,1,1
fiyat,105,1,1
hz,105,0,0
##tir,104,1,1
çocuk,104,1,1
gelen,103,1,0
olur,103,1,0
kanun,103,1,1
önce,102,1,1
karar,102,1,1
ticaret,102,1,1
allah,102,0,0
ortak,100,1,1
ay,100,1,1
##al,100,1,1
0,100,0,0
##tır,99,1,1
türü,99,1,0
denetim,99,1,1
##ik,98,1,1
##lama,98,1,1
an,98,1,1
bulunan,97,1,0
##at,97,1,1
##lerini,97,1,1
hedef,96,1,1
örgüt,96,1,1
##tan,95,1,1
##on,95,1,1
##iz,95,1,1
sabit,95,1,1
##ş,95,1,1
j,95,0,0
son,94,1,1
borç,94,1,1
eder,94,1,1
kâr,94,0,0
risk,93,1,1
el,93,1,1
sendika,93,1,1
sistem,93,1,1
yerine,92,1,0
edilmesi,92,1,0
yol,92,1,1
##ca,91,1,1
amacıyla,91,1,0
kurum,91,1,1
vergisi,91,1,0
hakkında,90,1,0
savaşı,90,1,0
açısından,90,1,0
gerekli,90,1,1
kim,90,1,1
değeri,90,1,0
bilim,89,1,1
kurumsal,89,1,0
bakanlığı,89,1,0
ise,89,1,1
okul,89,1,1
pazar,89,1,1
20,88,0,0
ait,88,1,1
##leme,88,1,1
x,88,1,1
hizmetleri,87,1,0
söz,87,1,1
gün,87,1,1
satın,87,1,1
olma,87,1,0
modeli,87,1,0
belirli,86,1,1
toplum,86,1,1
##leşme,86,1,1
kültürel,86,1,1
kültür,86,1,1
##c,86,0,0
sınıf,86,1,1
veri,85,1,1
bazı,85,1,1
sağlayan,85,1,0
##ilmesi,84,1,1
u,84,1,1
##im,84,1,1
##bil,83,1,1
##laşma,83,1,1
etkili,83,1,0
kalkınma,83,1,0
##ci,83,1,1
geri,83,1,1
ab,83,1,1
stok,83,1,1
kısa,82,1,1
öğrenme,82,1,0
nun,82,1,1
idare,81,1,1
##mak,81,1,1
çıkan,81,1,0
8,81,0,0
durumunda,81,1,0
planlama,81,1,0
##sel,81,1,1
araç,81,0,0
alt,80,1,1
esas,80,1,1
##lığı,80,1,1
n,80,1,1
trafik,80,1,1
islam,80,0,0
ali,80,1,1
meydana,79,1,0
yoktur,79,1,0
etkisi,79,1,0
##ar,79,1,1
##ten,79,1,1
yargı,79,1,1
teorisi,79,1,0
ana,78,1,1
##yı,78,1,1
kavram,78,1,1
merkezi,78,1,1
ekonomi,78,1,1
=,78,0,0
yardım,77,1,1
devletin,77,1,0
hukuk,77,1,1
yaklaşımı,77,1,0
sorumluluk,77,1,1
##sa,77,1,1
peygamber,77,1,1
üzere,76,1,1
sürekli,76,1,1
yeniden,76,1,0
na,76,1,1
dayalı,76,1,1
yapılması,76,1,0
nasıl,76,1,1
h,76,0,0
eski,76,1,1
din,76,1,1
ver,76,1,1
##ken,76,1,1
araştırma,76,1,1
bakım,75,1,1
sözleşmesi,75,1,0
ülke,75,1,1
.”,75,0,0
doğal,74,1,1
etme,74,1,0
kişisel,74,1,0
k,74,0,0
bağımsız,74,1,1
##di,74,1,1
dönemi,74,1,0
##it,74,1,1
eb,74,0,0
##sal,74,1,1
tl,74,0,0
yukarıda,73,1,0
küçük,73,1,1
artması,73,1,0
doğrudan,73,1,1
##un,73,1,1
politika,73,1,1
w,73,0,0
çocukların,73,1,0
politikası,73,1,0
üzerine,72,1,0
belirlenmesi,72,1,0
planı,72,1,0
serbest,72,1,1
##lerde,72,1,1
olmalıdır,72,1,0
istihdam,72,1,1
boş,72,1,1
içerisinde,72,1,0
verme,72,1,0
personel,72,1,1
is,72,1,1
ye,72,1,1
devleti,72,1,0
etkin,71,1,1
süresi,71,1,0
000,71,0,0
ingiltere,71,0,0
modern,71,1,1
f,71,0,0
öz,71,1,1
##larda,70,1,1
alınması,70,1,0
almanya,70,0,0
yabancı,70,1,1
##x,70,1,1
bankası,70,1,0
##is,70,1,1
talep,70,1,1
7,70,0,0
üst,69,1,1
##larından,69,1,1
görev,69,1,1
##ılması,69,1,1
##lanma,69,1,1
r,69,1,1
mar,69,0,0
p,69,0,0
##ır,68,1,1
geniş,68,1,1
gerçek,68,1,1
kapsamında,68,1,0
bin,68,1,1
15,68,0,0
düzeyi,68,1,0
kaynak,68,1,1
ticari,68,1,1
dönem,68,1,1
sırasında,67,1,0
değerlendirme,67,1,0
##ğı,67,0,0
amaçları,67,1,0
yaklaşım,67,1,1
kent,67,1,1
yıllık,67,1,1
konusunda,67,1,0
hareket,67,1,1
un,67,1,1
arz,67,1,1
suç,67,1,1
reklam,67,1,1
antlaşması,67,1,0
am,67,0,0
bireysel,66,1,1
durum,66,1,1
adı,66,1,0
kadın,66,1,1
bireyin,66,1,0
ön,66,1,1
küresel,66,1,1
ah,66,1,1
örnekleme,66,1,0
ikinci,66,1,0
ödeme,66,1,0
var,66,1,1
+,66,0,0
>,66,0,0
yerel,65,1,1
faktörlerden,65,1,0
g,65,0,0
##se,65,1,1
yaşam,64,1,1
özellikleri,64,1,0
sanayi,64,1,1
50,64,0,0
paşa,64,1,1
kişinin,64,1,0
alınan,64,1,0
esnek,64,1,1
stratejisi,64,1,0
mali,64,1,1
##us,64,1,1
##ği,64,0,0
envanter,64,1,1
maliyeti,64,1,0
maliyetleri,64,1,0
dan,64,1,1
efendim,64,1,0
işveren,63,1,1
yapmak,63,1,0
edilir,63,1,0
oluşan,63,1,0
ulusal,63,1,1
analizi,63,1,0
grup,63,1,1
tarım,63,1,1
üç,63,1,1
fiziksel,63,1,0
##ül,63,1,1
kuramı,63,1,0
güç,63,1,1
müslüman,63,1,1
tercih,62,1,1
sayısı,62,1,0
altında,62,1,0
milli,62,1,1
başka,62,1,1
##larını,62,1,1
##zi,62,1,1
yapan,62,1,0
öğretim,62,1,1
haber,62,1,1
yatırım,62,1,1
medya,62,1,1
döneminde,62,1,0
uygulama,62,1,1
olduğunu,61,1,0
bilgiler,61,1,0
süreci,61,1,0
ancak,61,1,1
##lerinde,61,1,1
beyan,61,1,1
faaliyet,61,1,1
##ri,61,1,1
gerekir,60,1,0
##inin,60,1,1
orta,60,1,1
…,60,0,0
##ak,60,1,1
tüketici,60,1,0
eğitimi,60,1,0
türkçe,60,0,0
rekabet,60,1,1
merkez,60,1,1
siyasal,60,1,1
kalite,60,1,1
gider,60,1,1
tedarik,60,1,1
##nun,59,1,1
vermek,59,1,0
zarar,59,1,1
sisteminin,59,1,0
##lerine,59,1,1
30,59,0,0
9,59,0,0
sanat,59,1,1
ortalama,59,1,1
at,59,1,1
muhasebe,59,1,1
biçimde,59,1,0
ahlak,59,1,1
küreselleşme,59,1,0
fransa,59,0,0
giderleri,59,1,0
##man,59,1,1
sav,59,1,1
acil,58,1,1
meslek,58,1,1
##malıdır,58,1,1
nedir,58,1,1
etmesi,58,1,0
beş,58,1,1
istanbul,58,0,0
bulunması,58,1,0
yapısı,58,1,0
yapı,58,1,1
geleneksel,58,1,0
taşıma,58,1,0
##ing,58,0,0
tah,58,0,0
proje,58,1,1
büyüme,58,1,0
adlı,58,1,0
gelişim,57,1,1
riski,57,1,0
12,57,0,0
alacak,57,1,1
çalışan,57,1,0
deniz,57,1,1
##ının,57,1,1
kar,57,1,1
etik,57,1,1
##nü,57,1,1
genellikle,57,1,1
öden,57,1,0
batı,57,1,1
miktarı,57,1,0
##ce,57,1,1
eğrisi,57,1,0
gösteren,56,1,0
100,56,0,0
sağlanması,56,1,0
hak,56,1,1
yeri,56,1,0
ele,56,1,1
arası,56,1,0
dikkat,56,1,1
yaş,56,1,1
siyasi,56,1,1
görüş,56,1,1
göz,55,1,1
##daki,55,1,1
kavramı,55,1,0
aracı,55,1,1
olmuştur,55,1,0
olmaması,55,1,0
analiz,55,1,1
temsil,55,1,1
amaç,55,1,1
amacı,54,1,0
dil,54,1,1
durumu,54,1,0
hızı,54,1,0
yasal,54,1,1
ceza,54,1,1
bilimsel,54,1,1
işçi,54,1,1
kullanılır,54,1,0
net,54,1,1
li,54,1,1
av,54,1,1
25,54,0,0
nde,54,1,1
eşit,54,1,1
eş,54,1,1
buna,54,1,1
işbirliği,54,1,0
sağlar,54,1,0
z,54,1,1
halk,54,1,1
<,54,0,0
##ine,53,1,1
sonucu,53,1,0
##mış,53,1,1
kriz,53,1,1
insanların,53,1,0
psikolojik,53,1,1
sayılı,53,1,1
kaynakları,53,1,0
etki,53,1,1
nüfus,53,1,1
tür,53,1,1
getir,53,1,1
yakın,53,1,1
örnek,53,1,1
bütçe,53,1,1
##ll,53,0,0
sipariş,53,1,1
hadis,53,1,1
##acak,52,1,1
dikkate,52,1,0
toplumun,52,1,0
ihtiyaç,52,1,1
teknolojik,52,1,1
nedeniyle,52,1,0
süre,52,1,1
güçlü,52,1,1
enerji,52,1,1
unsurlar,52,1,0
##lerinden,52,1,1
şirket,52,1,1
##mı,52,1,1
den,52,1,1
kazanç,52,1,1
par,52,0,0
y,52,1,1
sonucunda,51,1,0
hakları,51,1,0
sektör,51,1,1
belirleme,51,1,0
alanı,51,1,0
ar,51,1,1
belli,51,1,1
tüketim,51,1,1
lo,51,0,0
savaş,51,1,1
yoluyla,51,1,0
re,51,1,1
tipi,51,1,1
br,51,0,0
tarihi,51,1,1
mah,51,0,0
##dur,51,1,1
##st,51,0,0
sivil,50,1,1
değil,50,1,1
müdahale,50,1,1
gücü,50,1,0
##larında,50,1,1
veren,50,1,0
programı,50,1,0
##lu,50,1,1
anayasa,50,1,1
to,50,0,0
model,50,1,1
ilişkiler,50,1,0
buz,50,1,1
konusu,49,1,0
##istan,49,1,0
gelişme,49,1,1
türlerinden,49,1,0
müdürlüğü,49,1,0
##miş,49,1,1
içi,49,1,1
yaptığı,49,1,0
tarih,49,1,1
işletmeler,49,1,0
oyun,49,1,1
dışında,49,1,0
hizmeti,48,1,0
aşağıda,48,1,0
ileri,48,1,1
##larla,48,1,1
as,48,1,1
nedeni,48,1,0
günü,48,1,1
hale,48,1,1
milletler,48,1,0
denge,48,1,1
kredi,48,1,1
##cilik,48,1,1
ilkeleri,48,1,0
ilişkileri,48,1,0
üye,48,1,1
döviz,48,1,1
kemal,48,1,1
##iye,48,1,1
ta,48,1,1
dağıtım,48,1,1
internet,48,0,0
##َ,48,0,0
tehlike,47,1,1
olup,47,1,0
##asyon,47,0,0
verilmesi,47,1,0
il,47,1,1
devam,47,1,1
kaza,47,1,1
kan,47,1,1
##2,47,0,0
plan,47,1,1
grubu,47,1,0
##ım,47,1,1
örgütü,47,1,0
##siz,47,1,1
##lük,47,1,1
##lü,47,1,1
konu,47,1,1
##ra,47,1,1
performans,47,1,1
##ön,47,1,1
işlemler,47,1,0
##il,47,1,1
aşaması,46,1,0
hiçbir,46,1,1
turizm,46,1,1
alanında,46,1,0
ilkeler,46,1,0
bırakılan,46,1,0
yazılı,46,1,1
rusya,46,0,0
yönet,46,1,1
örgütsel,46,1,0
emek,46,1,1
ge,46,0,0
kavramlar,46,1,0
program,46,1,1
tan,46,1,1
faktör,46,1,1
bey,46,1,1
harcamaları,46,1,0
ilişki,46,1,1
kendini,46,1,0
gümrük,46,1,1
artış,46,1,1
##ını,45,1,1
##larına,45,1,1
##mek,45,1,1
##az,45,1,1
kez,45,1,1
geçen,45,1,1
kişiler,45,1,0
ev,45,1,1
yanlış,45,1,1
adalet,45,1,1
özelliği,45,1,0
davranış,45,1,1
yapısal,45,1,0
wh,45,0,0
yetki,45,1,1
##name,45,1,1
çocuğun,45,1,0
##cesi,45,1,1
##ilen,45,1,1
oluşturan,45,1,0
ben,45,1,1
ahmet,45,0,0
işletmelerin,45,1,0
##luk,45,1,1
çalışanların,44,1,0
##to,44,0,0
italya,44,0,0
yolu,44,1,0
değerler,44,1,0
destek,44,1,1
yapılır,44,1,0
maddi,44,1,1
kurumlar,44,1,0
can,44,1,1
##erek,44,1,1
tarımsal,44,1,0
kurulması,44,1,0
meşru,44,1,1
takip,44,1,1
piyasası,44,1,0
##tı,44,1,1
han,44,1,1
pay,44,1,1
dar,44,1,1
başına,44,1,0
erkek,44,1,1
res,44,1,0
almak,43,1,0
kara,43,1,1
hazırlık,43,1,1
görülen,43,1,0
kişilerin,43,1,0
saat,43,1,1
şi,43,0,0
kol,43,1,1
herhangi,43,1,1
teknoloji,43,1,1
bar,43,1,1
kullanılması,43,1,0
çeşitli,43,1,1
marka,43,1,1
etkileyen,43,1,0
##ist,43,1,0
fayda,43,1,1
##cılık,43,1,1
olumsuz,43,1,1
önerme,43,1,0
18,43,0,0
lirası,43,1,0
sağlaması,43,1,0
nda,43,1,1
aittir,43,1,0
durumda,43,1,0
ürünün,43,1,0
aşırı,43,1,1
tazminat,42,1,1
askeri,42,1,1
çin,42,1,1
sel,42,1,1
birinci,42,1,1
kırmızı,42,1,1
denir,42,1,1
kullanımı,42,1,0
##sy,42,0,0
önem,42,1,1
ek,42,1,1
yardımcı,42,1,0
##liğin,42,1,1
almıştır,42,1,0
##es,42,1,1
örnektir,42,1,0
##ün,42,1,1
anadolu,42,0,0
web,42,1,1
üçüncü,42,1,0
şiir,42,1,1
te,42,1,1
bireylerin,42,1,0
teknik,41,1,1
politik,41,1,1
halinde,41,1,0
bölge,41,1,1
geliştirme,41,1,0
düzeyde,41,1,0
kitle,41,1,1
##kler,41,0,0
##ecek,41,1,1
stratejik,41,1,1
‘,41,0,0
idari,41,1,1
##ze,41,1,1
kariyer,41,1,1
ro,41,0,0
düşünce,41,1,1
le,41,1,1
##â,41,0,0
##id,41,1,1
fiyatları,41,1,0
klasik,41,1,1
prim,41,1,1
artırmak,41,1,0
mehmet,41,0,0
yeşil,40,1,1
kötü,40,1,1
##um,40,1,1
tanımı,40,1,0
dir,40,1,1
bulunduğu,40,1,0
artar,40,1,0
konut,40,1,1
süt,40,1,1
##et,40,1,1
ja,40,0,0
ho,40,0,0
##-,40,0,0
yılı,40,1,0
##ad,40,1,1
gelişmiş,40,1,0
of,40,1,1
kişilik,40,1,1
tekrar,40,1,1
akıl,40,1,1
olmaları,40,1,0
11,40,0,0
tev,40,0,0
imparatorluğu,40,1,0
anlayışı,40,1,0
##ia,40,1,0
mek,40,1,1
basit,40,1,1
olabilir,40,1,0
[,40,0,0
onun,40,1,1
dini,40,1,1
işlem,40,1,1
poli,40,0,0
##inde,39,1,1
##ici,39,1,1
beyaz,39,1,1
olay,39,1,1
gerek,39,1,1
hızlı,39,1,1
sağlığı,39,1,0
ama,39,1,1
vadeli,39,1,0
yeterli,39,1,1
birleşmiş,39,1,0
##...,39,0,0
dağılımı,39,1,0
savunan,39,1,0
sahiptir,39,1,0
kesin,39,1,1
40,39,0,0
cumhuriyet,39,1,1
sözleşme,39,1,1
seçim,39,1,1
ses,39,1,1
##ve,39,1,1
yazar,39,1,1
bil,39,1,1
he,39,1,1
talebi,39,1,0
mes,39,0,0
mısır,39,1,1
kuram,39,1,1
aldığı,39,1,0
anlaşması,39,1,1
##emez,38,1,1
sebep,38,1,1
yapılacak,38,1,0
##dür,38,1,1
mevcut,38,1,1
ortadan,38,1,0
cümlede,38,1,0
içindeki,38,1,0
sigortası,38,1,0
gözlem,38,1,1
ak,38,1,1
insanın,38,1,0
hizmetler,38,1,0
##arak,38,1,1
##ık,38,1,1
##ans,38,1,0
kurulan,38,1,0
##lendirme,38,1,1
muh,38,0,0
yayın,38,1,1
hasta,38,1,1
##ke,38,1,1
uygulanması,38,1,0
değişim,38,1,1
değişken,38,1,1
hic,38,1,1
es,38,1,1
##su,38,1,1
edebiyat,38,1,1
emir,37,1,1
özellikle,37,1,0
öncesi,37,1,0
sonrası,37,1,0
madde,37,1,1
kat,37,1,1
eylem,37,1,1
pozitif,37,1,1
st,37,0,0
çıkması,37,1,0
olumlu,37,1,1
dönemde,37,1,0
##mıştır,37,1,1
uygulaması,37,1,0
çıkar,37,1,1
sürecinde,37,1,0
ideal,37,1,1
planlaması,37,1,0
altına,37,1,0
radyo,37,1,1
koruma,37,1,1
kurma,37,1,0
zorunlu,37,1,1
strateji,37,1,1
ülkelerin,37,1,0
etkinlik,37,1,1
kadınların,37,1,0
ayet,37,1,1
hukuku,37,1,0
spor,37,1,1
amerika,36,0,0
##lıdır,36,1,1
yok,36,1,1
##esi,36,1,1
çalışmaları,36,1,0
üzerindeki,36,1,0
km,36,0,0
işe,36,1,1
üzerinden,36,1,0
doğa,36,1,1
izin,36,1,1
ettiği,36,1,0
on,36,1,1
dışı,36,1,1
tamamlar,36,1,0
korunması,36,1,0
im,36,1,1
sürecinin,36,1,0
algı,36,1,1
##ich,36,0,0
muhammed,36,0,0
itibaren,36,1,1
ma,36,1,1
sona,36,1,0
tar,36,1,1
örneklem,36,1,1
mesleki,36,1,1
sağlama,36,1,0
yaşlı,36,1,1
tur,36,1,1
sa,36,1,1
rol,36,1,1
alıcı,36,1,1
##be,36,1,1
işlevi,36,1,0
##dı,36,1,1
!,36,0,0
marjinal,36,1,1
güzel,36,1,1
iktisadi,36,1,1
cm,36,0,0
##ası,36,1,1
er,36,1,1
##ْ,36,0,0
felsefe,36,1,1
enflasyon,36,1,1
lik,36,1,1
parçada,36,1,0
##ey,36,1,1
##zin,35,1,1
tespit,35,1,1
zamanında,35,1,0
sarı,35,1,1
azalır,35,1,0
erken,35,1,1
tanımlanan,35,1,0
takım,35,1,1
gıda,35,1,1
hizmetlerinin,35,1,0
gaz,35,1,1
bildir,35,1,1
daki,35,1,1
dayanan,35,1,0
özelliklerden,35,1,0
öğret,35,1,1
birim,35,1,1
##lanması,35,1,1
yöntem,35,1,1
##sız,35,1,1
##lan,35,1,1
sisteminde,35,1,0
sahibi,35,1,0
endüstri,35,1,1
karma,35,1,1
##os,35,1,0
değişme,35,1,0
##mm,35,0,0
geçerli,35,1,1
bilişsel,35,0,0
we,35,0,0
gösterir,35,1,0
işgücü,35,1,0
ün,35,1,1
hac,35,1,1
akış,35,1,0
standart,35,1,1
##yan,35,1,1
azalması,35,1,0
nakit,35,1,1
borcu,35,1,0
olanak,35,1,1
negatif,35,1,1
belgesi,35,1,0
malın,35,1,1
ki,35,1,1
nedenlerinden,35,1,0
],35,0,0
divan,35,1,1
##med,35,1,1
becerileri,35,1,0
bulundur,34,1,1
verimlilik,34,1,0
soğuk,34,1,1
söylen,34,1,1
unsurların,34,1,0
koruyucu,34,1,0
60,34,0,0
tutun,34,1,1
uyum,34,1,1
ilgilidir,34,1,0
belirlenen,34,1,0
##şi,34,0,0
stratejileri,34,1,0
##ini,34,1,1
kurumu,34,1,0
işsizlik,34,1,1
sözü,34,1,0
edilmiştir,34,1,0
hali,34,1,0
##re,34,1,1
bulun,34,1,1
teşvik,34,1,1
mer,34,0,0
ham,34,1,1
ıs,34,1,1
payı,34,1,0
##çi,34,1,1
fotoğraf,34,1,1
medi,34,1,1
â,34,0,0
karşılıklı,34,1,0
raf,34,1,1
altı,33,1,1
normal,33,1,1
##lerdir,33,1,1
başlayan,33,1,0
olası,33,1,1
iken,33,1,0
kır,33,1,1
olmadığı,33,1,0
bile,33,1,1
yere,33,1,0
17,33,0,0
ders,33,1,1
evrensel,33,1,0
birey,33,1,1
1980,33,0,0
mesaj,33,1,1
et,33,1,1
günlük,33,1,1
zayıf,33,1,1
faktörler,33,1,0
##rı,33,1,1
sorunu,33,1,0
cl,33,0,0
öğrencilerin,33,1,0
ilke,33,1,1
ter,33,1,1
##şı,33,0,0
##eki,33,1,0
yapma,33,1,1
##ti,33,1,1
##maz,33,1,1
doğum,33,1,1
oluşturma,33,1,0
haline,33,1,0
kıymet,33,1,1
kullanım,33,1,1
bel,33,1,1
ara,33,1,1
usul,33,1,1
isp,33,0,0
##lerle,33,1,1
yağ,33,1,1
##rik,33,0,0
eser,33,1,1
toplu,33,1,1
konferansı,33,1,0
##tif,33,0,0
ein,33,0,0
malzeme,32,1,1
uçak,32,1,1
16,32,0,0
anlama,32,1,0
gelmesi,32,1,0
kendisine,32,1,0
şeklinde,32,1,0
süreli,32,1,0
doğu,32,1,1
hukuki,32,1,1
##ter,32,1,1
##sine,32,1,1
çevresel,32,1,0
toprak,32,1,1
##.,32,0,0
yalnızca,32,1,0
kaynaklanan,32,1,0
bol,32,1,1
geliştirmek,32,1,0
temin,32,1,1
ilgi,32,1,1
cinsiyet,32,1,1
haklar,32,1,0
mahkemesi,32,1,0
biçimi,32,1,0
kendine,32,1,0
örgütlenme,32,1,0
denet,32,1,1
savunma,32,1,1
karşılığı,32,1,0
fark,32,1,1
ahlaki,32,1,1
tip,32,1,1
bilinen,32,1,0
seyahat,32,1,1
ziy,32,0,0
ülkeler,32,1,0
karşılık,32,1,1
rağmen,32,1,1
sayıda,32,1,0
kültürü,32,1,0
mükellef,32,1,1
örgütler,32,1,0
varlık,32,1,1
anne,32,1,1
kitap,32,1,1
ömer,32,0,0
##ih,32,0,0
##ında,32,1,1
müş,32,1,1
##ullah,32,0,0
ithalat,32,1,1
##deki,32,1,1
tekniği,32,1,0
hab,32,1,1
sağ,32,1,1
mustafa,32,0,0
dünyada,31,1,0
solunum,31,1,1
sıcak,31,1,1
kuru,31,1,1
güvenliği,31,1,0
##zm,31,0,0
düzenleme,31,1,1
##abilmesi,31,1,1
canlı,31,1,1
aktif,31,1,1
geçici,31,1,1
başlamıştır,31,1,0
görüşme,31,1,1
##ç,31,0,0
varlığı,31,1,0
beceri,31,1,1
başarılı,31,1,1
elektronik,31,1,1
ortaklık,31,1,1
sonunda,31,1,0
and,31,1,1
meclis,31,1,1
##gı,31,0,0
finansman,31,1,1
yoğun,31,1,1
perakende,31,1,1
yükümlü,31,1,1
ilköğretim,31,1,1
beslenme,31,1,0
baba,31,1,1
aracılığıyla,31,1,0
mutlak,31,1,1
yatırımları,31,1,0
banka,31,1,1
tahsil,31,1,1
uçuş,31,1,1
ifadesi,31,1,0
##mız,31,1,1
katılım,31,1,1
iman,31,1,1
##1,31,0,0
eğri,31,1,1
süreç,31,1,1
drama,31,1,1
belirlemek,30,1,0
olmaz,30,1,0
mümkün,30,1,1
verdiği,30,1,0
yaşama,30,1,1
##isi,30,1,0
uy,30,1,1
yara,30,1,1
##maktadır,30,1,1
aşamasında,30,1,0
dünyanın,30,1,0
##melidir,30,1,1
##liğe,30,1,1
mil,30,1,1
amaçlı,30,1,0
içeren,30,1,0
odaklı,30,1,0
değerlendirilmesi,30,1,0
halkın,30,1,0
demir,30,1,1
duygusal,30,1,0
kamusal,30,1,0
ürünü,30,1,0
kalem,30,1,1
hâkim,30,0,0
anayasası,30,1,0
kaçtı,30,1,0
men,30,1,1
yaygın,30,1,1
ürünler,30,1,0
osman,30,0,0
##ip,30,1,1
sınırlı,30,1,0
ihracat,30,1,1
hisse,30,1,1
menkul,30,1,1
ker,30,0,0
yanında,30,1,1
yarar,30,1,1
me,30,1,1
fiil,30,1,1
motor,30,1,1
çalışması,30,1,0
indirim,30,1,1
ant,30,1,1
havacılık,30,1,0
hasar,29,1,1
tsunami,29,1,1
işaret,29,1,1
##ah,29,1,1
tamamen,29,1,1
sık,29,1,1
bilinç,29,1,1
vb,29,0,0
azaltma,29,1,0
mor,29,1,1
ilişkisi,29,1,0
asya,29,1,0
##aki,29,1,0
##mez,29,1,1
yüz,29,1,1
mak,29,1,1
kayıt,29,1,1
kalan,29,1,1
artışı,29,1,0
##ılan,29,1,1
tutum,29,1,1
em,29,1,1
ed,29,1,1
belirleyen,29,1,0
hazır,29,1,1
tarihsel,29,1,0
hastanın,29,1,0
dava,29,1,1
ayrı,29,1,1
##son,29,1,1
##ge,29,0,0
teori,29,1,1
ölçüt,29,1,1
özgürlük,29,1,0
bağımlı,29,1,0
gu,29,0,0
##ed,29,1,1
hay,29,1,1
okulu,29,1,0
hükümet,29,1,1
key,29,0,0
##nes,29,1,0
kuruluş,29,1,1
birleşik,29,1,1
yurt,29,1,1
##kları,29,0,0
ülkelerden,29,1,0
benzer,29,1,1
tasfiye,29,1,1
##ton,29,1,1
düşünür,29,1,1
ni,29,1,1
güneş,29,1,1
##ا,29,0,0
##abilir,29,1,1
okuma,29,1,0
korumak,29,1,0
yüzde,29,1,1
hormon,29,1,1
fransız,29,0,0
televizyon,29,1,1
eki,29,1,0
öğrenci,29,1,1
mülakat,29,1,1
emniyet,28,1,1
maliyetle,28,1,0
almaktadır,28,1,0
oluşturur,28,1,0
tahmin,28,1,1
hayat,28,1,1
##ite,28,1,0
##tadır,28,1,1
coğrafi,28,1,1
noktası,28,1,0
##çı,28,1,1
##lenmesi,28,1,1
al,28,1,1
saptan,28,1,0
sistemleri,28,1,0
gören,28,1,0
sorunları,28,1,0
sorun,28,1,1
hesap,28,1,1
konseyi,28,1,0
anlamı,28,1,0
##ea,28,0,0
güven,28,1,1
sözleşmeleri,28,1,0
başvuru,28,1,1
baş,28,1,1
##nu,28,1,1
görüşü,28,1,0
yaratıcı,28,1,0
toplama,28,1,0
zamana,28,1,0
roman,28,1,1
yunanistan,28,0,0
pas,28,1,1
gelişimi,28,1,0
içerik,28,1,1
düzenlenmesi,28,1,0
##ek,28,1,1
##len,28,1,1
har,28,1,1
emeği,28,1,0
demokrasi,28,1,1
##durma,28,1,1
öğretmen,28,1,1
bakış,28,1,1
nominal,28,1,1
tanıma,28,1,0
liderlik,28,1,0
düşünme,28,1,0
##lılık,28,1,1
##inden,28,1,1
içsel,28,1,0
##ly,28,0,0
nesne,28,1,1
miktar,28,1,1
peygamberi,28,1,0
mus,28,1,0
işleme,28,1,0
topluma,28,1,0
birlik,28,1,1
cümleleri,28,1,0
sektörü,28,1,0
mücadele,27,1,1
tedavi,27,1,1
olmasına,27,1,0
insanlar,27,1,0
hemen,27,1,1
birden,27,1,0
kaynağı,27,1,0
uygulanan,27,1,0
işyeri,27,1,0
##low,27,0,0
90,27,0,0
gelişmeler,27,1,0
yasa,27,1,1
##ilmelidir,27,1,1
istediği,27,1,0
olamaz,27,1,0
uygulamaları,27,1,0
yaratma,27,1,0
görevi,27,1,0
##maya,27,1,1
yönetmelik,27,1,1
sorumlu,27,1,1
gerektiğini,27,1,0
saygı,27,1,1
hipotez,27,1,1
bay,27,1,1
iz,27,1,1
##amaz,27,1,1
bilinci,27,1,0
sal,27,1,1
##lüğü,27,1,1
you,27,0,0
sh,27,0,0
devletler,27,1,0
resmi,27,1,1
uzman,27,1,1
haksız,27,1,0
##ib,27,1,1
ürünleri,27,1,0
##ür,27,1,1
yönetici,27,1,1
arap,27,0,0
gül,27,1,1
halkla,27,1,0
stres,27,1,1
firmanın,27,1,0
##leşmesi,27,1,1
yönlü,27,1,0
mu,27,1,1
tanı,27,1,1
##anya,27,1,0
mün,27,1,1
temelli,27,1,0
çerçevesinde,27,1,0
yönetme,27,1,0
##idi,27,1,1
gök,27,1,1
suresi,27,1,0
si,27,1,1
geç,27,1,1
##ks,27,0,0
taşımacılığı,27,1,0
##çe,27,1,1
organizasyon,26,1,1
oluşturulması,26,1,0
kimyasal,26,1,1
ölüm,26,1,1
aylık,26,1,1
şok,26,1,1
uzak,26,1,1
geçiş,26,1,1
etkiler,26,1,0
yaklaşık,26,1,1
kolay,26,1,1
kurulmuştur,26,1,0
belge,26,1,1
açan,26,1,0
faaliyetleri,26,1,0
##ör,26,1,1
anlamda,26,1,0
özellik,26,1,1
düzenlemeler,26,1,0
sıfır,26,1,1
davranışlar,26,1,0
je,26,0,0
car,26,1,1
gerekçe,26,1,1
lu,26,1,1
nitelik,26,1,1
geliri,26,1,0
ten,26,1,1
sin,26,1,1
for,26,0,0
##tt,26,0,0
çoklu,26,1,0
##ret,26,1,1
##gesi,26,0,0
bakanlar,26,1,0
etkileşim,26,1,1
##iyet,26,1,0
fol,26,1,1
barış,26,1,1
etmektedir,26,1,0
di,26,1,1
##ata,26,1,1
kararı,26,1,0
tasarruf,26,1,1
##tik,26,1,1
ım,26,1,1
##sit,26,1,1
##oğlu,26,1,0
bitki,26,1,1
sahab,26,0,0
##0,26,0,0
kullandığı,26,1,0
fon,26,1,1
mekân,26,0,0
harcama,26,1,0
önünde,26,1,0
varlıklar,26,1,0
şey,26,1,1
kurul,26,1,1
yi,26,1,1
olgu,26,1,1
##han,26,1,1
)’,26,0,0
##û,26,0,0
zengin,26,1,1
şair,26,1,1
##du,26,1,1
ankara,26,0,0
##ilir,26,1,1
##io,26,0,0
coğrafya,26,1,1
olanağı,26,1,0
akım,26,1,1
şiddet,26,1,1
kullanılmıştır,26,1,0
ven,26,1,0
##gen,26,1,1
çıktı,26,1,1
yoksulluk,26,1,0
markalı,26,1,0
00,26,0,0
##/,26,0,0
mavi,25,1,1
deprem,25,1,1
oluşturmak,25,1,0
alanda,25,1,0
##acağı,25,1,1
##ük,25,1,1
bakımı,25,1,0
vücut,25,1,1
kapalı,25,1,1
##tür,25,1,1
önceden,25,1,0
politikaları,25,1,0
oluşturduğu,25,1,0
yapması,25,1,0
yaşanan,25,1,0
##ilme,25,1,1
bakımından,25,1,0
##namesi,25,1,0
oluşur,25,1,0
hazırlanması,25,1,0
nükleer,25,1,1
karşısında,25,1,0
düzenli,25,1,1
co,25,0,0
der,25,1,1
mülkiyet,25,1,1
fi,25,1,1
birisi,25,1,1
insanlara,25,1,0
##ebilir,25,1,1
kararları,25,1,0
konularda,25,1,0
geliştirilmesi,25,1,0
anket,25,1,1
başlıca,25,1,0
puan,25,1,1
paylaş,25,1,1
hastalık,25,1,1
pat,25,1,1
esneklik,25,1,0
sultan,25,1,1
ödev,25,1,1
yoksul,25,1,1
tebliğ,25,1,1
güvence,25,1,1
husus,25,1,1
hücre,25,1,1
##tay,25,1,1
sta,25,0,0
port,25,0,0
deneyim,25,1,1
konuşma,25,1,0
balık,25,1,1
yüzyıl,25,1,1
##as,25,1,1
üretimi,25,1,0
ace,25,1,0
yunan,25,1,0
##laması,25,1,1
ülkenin,25,1,0
fiyatı,25,1,0
uygulan,25,1,0
##rd,25,0,0
senedi,25,1,0
katkı,25,1,1
maliye,25,1,1
##oloji,25,0,0
işlevsel,25,1,0
ışık,25,1,1
##(,25,0,0
gönüllü,25,1,1
##min,25,1,1
bilinmektedir,25,1,0
far,25,1,1
anlatım,25,1,1
hayvan,25,1,1
ibn,25,1,0
##yor,25,1,1
##bi,25,1,1
isim,25,1,1
onu,25,1,1
söylenebilir,25,1,0
##şe,25,1,1
##mayı,25,1,1
göç,25,1,1
##uk,25,1,1
sürücü,25,1,1
saf,25,1,1
yarı,25,1,1
dili,25,1,0
çözüm,25,1,1
die,25,0,0
dışındaki,24,1,0
uyarı,24,1,1
iran,24,1,0
temiz,24,1,1
edilebilir,24,1,0
türlü,24,1,1
yönetiminin,24,1,0
donanım,24,1,1
durumlarda,24,1,0
uygunluk,24,1,0
koşulları,24,1,0
ettir,24,1,0
belirlenmesinde,24,1,0
##meleri,24,1,1
profesyonel,24,1,1
çocuklar,24,1,0
##lardır,24,1,1
servis,24,1,1
vermesi,24,1,0
anda,24,1,1
standartları,24,1,0
pak,24,1,1
art,24,1,1
eşleştir,24,1,0
süren,24,1,0
##5,24,0,0
##arı,24,1,1
hata,24,1,1
başkanlığı,24,1,0
kalp,24,1,1
elemanları,24,1,0
yavaş,24,1,1
sistematik,24,1,1
projesi,24,1,0
sonuçlar,24,1,0
girmiştir,24,1,0
kazandır,24,1,0
yasası,24,1,0
ş,24,1,1
yan,24,1,1
eşitlik,24,1,0
özellikler,24,1,0
cümle,24,1,1
yazı,24,1,1
bilgisayar,24,1,1
özgü,24,1,1
yöntemleri,24,1,0
ünlü,24,1,1
it,24,1,1
##akk,24,0,0
##ud,24,1,1
##luğu,24,1,1
devletlerin,24,1,0
##âr,24,0,0
firma,24,1,1
##ıcı,24,1,1
500,24,0,0
polis,24,1,1
hiç,24,1,1
biz,24,1,1
##if,24,0,0
yaşayan,24,1,0
mobil,24,1,1
ir,24,1,1
demokratik,24,1,1
şirketin,24,1,0
delil,24,1,1
##sinde,24,1,1
çalışanlar,24,1,0
aş,24,1,1
ba,24,1,1
tal,24,1,1
genç,24,1,1
gizli,24,1,1
efendi,24,1,1
kimse,24,1,1
bilginin,24,1,0
##ay,24,1,1
tarihinde,24,1,0
şekil,24,1,1
zey,24,0,0
işlevleri,24,1,0
ekonomide,24,1,0
##ch,24,0,0
##tin,24,1,1
dönüş,24,1,1
yakıt,24,1,1
taşıyan,24,1,0
artırılması,24,1,0
##ğu,24,0,0
paydaş,23,1,1
kaynakların,23,1,0
azaltmak,23,1,0
ikame,23,1,1
biyolojik,23,1,1
ülkede,23,1,0
yerde,23,1,0
cümleler,23,1,0
giren,23,1,0
yılda,23,1,0
gerçekleşmesi,23,1,0
sınıfı,23,1,0
olayları,23,1,0
görülür,23,1,0
faaliyetlerinin,23,1,0
günümüzde,23,1,0
uyuş,23,1,1
##and,23,1,1
küme,23,1,1
bölgesel,23,1,1
meteoroloji,23,1,1
yıllarda,23,1,0
1990,23,0,0
öğren,23,1,1
öne,23,1,0
yağmur,23,1,1
edinme,23,1,1
görsel,23,1,1
sabun,23,1,1
sayıl,23,1,0
ra,23,1,1
atatürk,23,0,0
deki,23,1,1
düzeyinin,23,1,0
##lığa,23,1,1
amaçlar,23,1,0
başarı,23,1,1
hat,23,1,1
tabi,23,1,1
inceleme,23,1,0
toplamı,23,1,0
##uklu,23,1,1
mevduat,23,1,1
##ö,23,0,0
film,23,1,1
araştırması,23,1,0
##lt,23,0,0
arist,23,0,0
istenen,23,1,0
kooperatif,23,1,1
personelin,23,1,0
suyu,23,1,1
bürokras,23,0,0
##hane,23,1,1
defter,23,1,1
kamera,23,1,1
yazma,23,1,1
işlemleri,23,1,0
real,23,0,0
##dar,23,1,1
ülkelerde,23,1,0
had,23,1,1
kullanma,23,1,0
##sını,23,1,1
mac,23,1,1
##kan,23,1,1
sef,23,0,0
24,23,0,0
kuralları,23,1,0
##sinin,23,1,1
yeme,23,1,1
rö,23,0,0
kanalı,23,1,0
ob,23,0,0
üretimin,23,1,0
basınç,23,1,1
kullanıl,23,1,0
roma,23,1,0
ürünlerin,23,1,0
şirketler,23,1,0
âşık,23,0,0
bakanı,23,1,0
ligi,23,1,0
##q,23,0,0
##gü,23,0,0
##osfer,23,0,0
rekreasyon,23,1,1
sorumlulukları,22,1,0
zararlar,22,1,0
zamanda,22,1,0
##zı,22,1,1
maruz,22,1,1
bulunur,22,1,0
##zede,22,1,1
olayın,22,1,0
kant,22,1,1
iklim,22,1,1
asit,22,1,1
oldukça,22,1,0
insanları,22,1,0
ilan,22,1,1
sorunlar,22,1,0
tepki,22,1,1
##dığı,22,1,1
önleme,22,1,0
mevzuat,22,1,1
seçme,22,1,0
##lo,22,0,0
üretilen,22,1,0
tutulması,22,1,0
zihinsel,22,1,0
sağladığı,22,1,0
35,22,0,0
derin,22,1,1
ağır,22,1,1
görevleri,22,1,0
mi,22,1,1
şehir,22,1,1
##masına,22,1,1
imar,22,1,1
giriş,22,1,1
öncelikle,22,1,0
değişkenler,22,1,0
asa,22,1,1
cumhurbaşkanı,22,1,1
diz,22,1,1
asıl,22,1,1
faktörlerin,22,1,0
ağ,22,1,1
##ilebilir,22,1,1
unsuru,22,1,0
fre,22,0,0
sorumluluğu,22,1,0
do,22,1,1
kurumların,22,1,0
etmiştir,22,1,0
##ji,22,0,0
üstün,22,1,1
##cü,22,1,1
teşkilatı,22,1,0
zinciri,22,1,0
düzeyini,22,1,0
yı,22,1,1
üretiminde,22,1,0
opsiyon,22,1,1
teslim,22,1,1
##ss,22,0,0
bal,22,1,1
hızının,22,1,0
dile,22,1,1
alması,22,1,0
muayene,22,1,1
işi,22,1,1
ilaç,22,1,1
vade,22,1,1
yenil,22,1,0
##ustur,22,1,0
tarife,22,1,1
gücünü,22,1,0
kesinlikle,22,1,0
namaz,22,1,1
ri,22,1,1
kazancı,22,1,0
hepsi,22,1,1
farklılaş,22,1,0
fr,22,0,0
önemlidir,22,1,0
konumu,22,1,0
raporu,22,1,0
##ep,22,0,0
ölçü,22,1,1
##j,22,0,0
insanı,22,1,0
##miştir,22,1,1
endeksi,22,1,0
vergiler,22,1,0
hesabı,22,1,0
ulus,22,1,1
müşteriler,22,1,0
olduğuna,22,1,0
sch,22,0,0
dayanışma,22,1,1
liberal,22,1,1
be,22,1,1
felsefesi,22,1,0
ikili,22,1,0
##om,22,1,1
futbol,22,1,1
sol,22,1,1
eleştiri,22,1,1
##caktır,22,0,0
işletim,22,1,1
cephe,22,1,1
kongresi,22,1,0
giymiştir,22,1,0
devin,22,1,1
istisna,22,1,1
daire,21,1,1
belirtileri,21,1,0
telefon,21,1,1
dolaylı,21,1,0
cr,21,0,0
inşa,21,1,1
arama,21,1,1
uygulanır,21,1,0
koşullarda,21,1,0
seçenekler,21,1,0
planlan,21,1,0
200,21,0,0
olmasının,21,1,0
fakat,21,1,1
görme,21,1,0
tıbbi,21,1,1
um,21,1,1
şekli,21,1,1
##liğinin,21,1,1
oluşması,21,1,0
izni,21,1,0
yararlan,21,1,1
sağlanan,21,1,0
rehberlik,21,1,0
kullanan,21,1,0
katı,21,1,1
ölçek,21,1,1
th,21,0,0
çe,21,1,1
birbirine,21,1,0
yemek,21,1,1
yanıt,21,1,1
zamanı,21,1,0
sp,21,0,0
dayan,21,1,1
işleri,21,1,1
belediye,21,1,1
çözme,21,1,0
##ka,21,1,1
yönetimin,21,1,0
bilgileri,21,1,0
hızla,21,1,0
ayak,21,1,1
##ion,21,0,0
70,21,0,0
hazine,21,1,1
##lete,21,1,1
ca,21,1,1
yöneticisi,21,1,0
sürecine,21,1,0
vergileri,21,1,0
kaldırılması,21,1,0
devamlı,21,1,0
bağımsızlık,21,1,0
kanama,21,1,0
anlamlı,21,1,0
ac,21,1,1
la,21,1,1
##am,21,0,0
sok,21,1,1
##ğ,21,0,0
ok,21,1,1
##var,21,1,1
fiili,21,1,1
dolayı,21,1,1
sırasıyla,21,1,0
fonksiyonel,21,1,1
yaratmak,21,1,0
19,21,0,0
çeşit,21,1,1
hane,21,1,1
13,21,0,0
ag,21,1,1
nas,21,1,1
boyunca,21,1,0
veli,21,1,1
kendisini,21,1,0
isteyen,21,1,0
tutar,21,1,1
ona,21,1,1
gerçekleşmiştir,21,1,0
ücreti,21,1,0
krediler,21,1,0
##memesi,21,1,1
##ulması,21,1,1
##aç,21,1,1
##za,21,1,1
egemen,21,1,1
sermayesi,21,1,0
##malı,21,1,1
değerlerin,21,1,0
gayrimenkul,21,1,1
artır,21,1,1
başında,21,1,0
##ei,21,0,0
mem,21,1,1
etkile,21,1,1
hal,21,1,1
hun,21,1,1
verilerin,21,1,0
dizi,21,1,1
sünnet,21,1,1
##ohn,21,1,0
##ul,21,1,1
meydan,21,1,1
ur,21,1,1
##ن,21,0,0
##cak,21,0,0
##ِ,21,0,0
yahudi,21,1,1
##vil,21,1,0
adi,21,1,1
##ur,21,1,1
piyasada,21,1,0
sez,21,1,1
sıra,21,1,1
çıkarılması,21,1,0
##ck,21,0,0
fonksiyonu,21,1,0
sıcaklık,21,1,1
birleşme,21,1,1
cevap,21,1,1
##sis,21,1,1
mit,21,1,1
mamul,21,1,1
ingiliz,21,1,1
mark,21,1,1
çekim,21,1,1
basın,21,1,1
karakter,21,1,1
menfaat,21,1,1
testi,21,1,1
gereksinim,20,1,1
güvenli,20,1,0
davranışı,20,1,0
sağlıklı,20,1,0
önceki,20,1,0
duruma,20,1,0
sonrasında,20,1,0
kalma,20,1,0
haberleşme,20,1,0
konulardan,20,1,0
elektrik,20,1,1
derecede,20,1,0
duyul,20,1,0
hı,20,1,1
afrika,20,0,0
statü,20,1,1
kontrolü,20,1,0
sayısının,20,1,0
eksikliği,20,1,0
kişiye,20,1,0
fu,20,0,0
yapılanma,20,1,0
getiren,20,1,0
ep,20,0,0
kuşak,20,1,1
ağırlıklı,20,1,0
ulaşım,20,1,1
kaynaklı,20,1,0
düzey,20,1,1
içişleri,20,1,0
toplumu,20,1,0
davran,20,1,1
alternatif,20,1,1
ısı,20,1,1
rüzgâr,20,0,0
düzeyleri,20,1,0
eğitimin,20,1,0
gereği,20,1,0
kanunlar,20,1,0
pan,20,0,0
pazarı,20,1,0
istikrar,20,1,1
alanlar,20,1,0
artırma,20,1,0
firmaların,20,1,0
doğan,20,1,1
algılan,20,1,0
fırsat,20,1,1
comp,20,0,0
başkanı,20,1,0
mahkemeleri,20,1,0
##hi,20,0,0
yasama,20,1,1
işletmesi,20,1,0
kolluk,20,1,1
hakkının,20,1,0
anonim,20,1,1
katılma,20,1,0
##bu,20,1,1
tüzel,20,1,1
bulma,20,1,1
araştırmacı,20,1,1
koşul,20,1,1
bilgisi,20,1,0
##dr,20,0,0
baskı,20,1,1
sen,20,1,1
kavramının,20,1,0
yansıt,20,1,1
toplumlar,20,1,0
sınırlandır,20,1,0
ödenmesi,20,1,0
##masını,20,1,1
ikna,20,1,1
##uş,20,1,1
dahil,20,1,1
taraflar,20,1,0
hizmetlerin,20,1,0
bulunma,20,1,0
reel,20,1,1
getirilmesi,20,1,0
isk,20,0,0
##onto,20,0,0
##yen,20,1,1
##ciler,20,1,1
çekme,20,1,1
gelirleri,20,1,0
yüzyılda,20,1,0
##hr,20,0,0
kimlik,20,1,1
##pol,20,0,0
kaba,20,1,1
##meyen,20,1,1
duyarlı,20,1,1
duygu,20,1,1
tanımlayan,20,1,0
defa,20,1,1
##ber,20,1,0
sit,20,1,1
##ت,20,0,0
hristiyan,20,0,0
##yon,20,1,1
pek,20,1,1
haz,20,1,1
giden,20,1,0
##fa,20,1,1
bek,20,1,1
şu,20,1,1
karmaşık,20,1,1
isten,20,1,0
##ut,20,1,1
tescil,20,1,1
meh,20,0,0
##ülasyon,20,0,0
geçmiş,20,1,1
dur,20,1,1
şampiyonlar,20,1,0
##ft,20,0,0
gol,20,1,1
sonraki,20,1,0
reis,20,1,1
arter,20,1,1
nitelikleri,19,1,0
##niz,19,1,1
düş,19,1,1
hastalığı,19,1,0
hiper,19,1,0
ani,19,1,1
##amin,19,1,1
zor,19,1,1
##lin,19,1,1
odaklan,19,1,1
artık,19,1,1
tehlikeli,19,1,0
klinik,19,1,1
kaybı,19,1,0
tehdit,19,1,1
belirtilen,19,1,0
aşamalarında,19,1,0
##lenme,19,1,1
##maması,19,1,1
gelecek,19,1,1
yerleşim,19,1,1
çıkma,19,1,1
toplumda,19,1,0
ikincil,19,1,1
düzeni,19,1,0
yerinde,19,1,1
etkilen,19,1,0
ölçülmesi,19,1,0
olayı,19,1,0
birçok,19,1,1
gerçekleşen,19,1,0
##ız,19,1,1
##va,19,1,0
gelişen,19,1,0
insani,19,1,1
tane,19,1,1
süreçleri,19,1,0
kurallar,19,1,0
oranları,19,1,0
sözlü,19,1,1
"),",19,0,0
gerçekleşir,19,1,0
olaylar,19,1,0
koordinasyon,19,1,1
bölümü,19,1,0
mez,19,1,1
maddelerin,19,1,0
tasarım,19,1,1
düzeltme,19,1,0
bor,19,1,1
seçimi,19,1,0
bulunmaktadır,19,1,0
##cu,19,1,1
uygu,19,0,0
altın,19,1,1
doğruluk,19,1,0
80,19,0,0
kız,19,1,1
etkinliği,19,1,0
yük,19,1,1
##fi,19,1,1
##au,19,0,0
yetkisi,19,1,0
girişimci,19,1,0
rekabetçi,19,1,0
makro,19,1,1
beklenen,19,1,0
tasarımı,19,1,0
nesnel,19,1,1
hareketi,19,1,0
sayısal,19,1,1
icra,19,1,1
ira,19,1,0
##ilecek,19,1,1
au,19,0,0
nitelikli,19,1,0
yapılmıştır,19,1,0
don,19,1,1
kâ,19,0,0
tutma,19,1,0
süper,19,1,1
fır,19,1,1
ink,19,0,0
tanrı,19,1,1
selç,19,0,0
tir,19,1,1
mat,19,1,1
post,19,1,1
##emi,19,1,0
##olojik,19,0,0
sistemin,19,1,0
olasılığı,19,1,0
önüne,19,1,0
gi,19,0,0
aykırı,19,1,1
##nas,19,1,1
adlandırılan,19,1,0
##ebilmesi,19,1,1
ilişkilerin,19,1,0
imaj,19,1,1
dışsal,19,1,0
sev,19,1,1
derecesi,19,1,0
##landırma,19,1,1
rapor,19,1,1
##ile,19,1,1
tablosu,19,1,0
##izasyon,19,0,0
kapsamlı,19,1,0
per,19,0,0
##ana,19,1,1
politikalar,19,1,0
oyunlar,19,1,0
##rin,19,1,1
kurumun,19,1,0
mağaza,19,1,1
##liğini,19,1,1
ist,19,1,0
##erin,19,1,1
kuruluşlarının,19,1,0
göstermek,19,1,0
has,19,1,1
##âm,19,0,0
##س,19,0,0
##til,19,1,1
isme,19,1,0
yazarı,19,1,0
14,19,0,0
olgunlaş,19,1,0
##ert,19,1,0
problem,19,1,1
borsa,19,1,1
yöneticiler,19,1,0
yanı,19,1,1
alanları,19,1,0
kom,19,1,1
yolcu,19,1,1
tekel,19,1,1
sovyet,19,0,0
devletleri,19,1,0
görevlerinden,19,1,0
mahalli,19,1,1
bilgiye,19,1,0
##ça,19,1,1
sınırları,19,1,0
norm,19,1,1
istemiştir,19,1,0
suna,19,1,1
malı,19,1,1
kullanıcı,19,1,0
kapı,18,1,1
dal,18,1,1
biyo,18,0,0
ödenen,18,1,0
verilm,18,0,0
olmadan,18,1,0
volkan,18,1,1
malların,18,1,0
aşama,18,1,1
süreleri,18,1,0
dalga,18,1,1
yetersiz,18,1,1
içine,18,1,0
nedenleri,18,1,0
laboratuvar,18,1,1
gösterge,18,1,1
transfer,18,1,1
zararı,18,1,0
işçilerin,18,1,1
belirti,18,1,1
45,18,0,0
##diği,18,1,1
bölgesinde,18,1,0
azaltılması,18,1,0
eğilimi,18,1,0
kuzey,18,1,1
uyumlu,18,1,0
döneminin,18,1,0
"##,",18,0,0
##lidir,18,1,1
önlemek,18,1,0
##mesine,18,1,1
1970,18,0,0
##leyici,18,1,1
hareketli,18,1,0
kararlar,18,1,0
arttır,18,1,0
hazırlanan,18,1,0
edilecek,18,1,0
süreçler,18,1,0
kutsal,18,1,1
nesneler,18,1,0
##w,18,0,0
belirlenmiş,18,1,0
oldukları,18,1,0
cer,18,1,1
alışveriş,18,1,1
kazan,18,1,1
yargılama,18,1,0
dolar,18,1,1
##ğe,18,0,0
oy,18,1,1
abo,18,0,0
sorunun,18,1,0
edebiyatı,18,1,0
##lığını,18,1,1
nato,18,0,0
sonuçları,18,1,0
##ort,18,0,0
girişi,18,1,0
muk,18,0,0
trans,18,1,1
zorunludur,18,1,0
cezası,18,1,0
menü,18,1,1
##ai,18,0,0
##gat,18,0,0
##ama,18,1,1
##eş,18,1,1
çocuklara,18,1,0
kazanması,18,1,0
üyeleri,18,1,0
çalış,18,1,1
ücretleri,18,1,0
yorum,18,1,1
sim,18,1,1
birimi,18,1,0
kimi,18,1,1
araçları,18,0,0
sat,18,1,1
##eceği,18,1,1
senet,18,1,1
##ld,18,0,0
mon,18,0,0
çek,18,1,1
tat,18,1,1
##lemesi,18,1,1
sırada,18,1,0
devir,18,1,1
dalı,18,1,0
##go,18,0,0
kayded,18,1,1
ederek,18,1,0
dinin,18,1,1
##ner,18,1,0
değişimler,18,1,0
##8,18,0,0
ilet,18,1,1
zam,18,1,1
artan,18,1,0
adil,18,1,1
ku,18,0,0
gözet,18,1,1
mono,18,0,0
hizmetin,18,1,0
##mayan,18,1,1
sanatçı,18,1,0
karşılaştırma,18,1,0
müşterinin,18,1,0
istikrarı,18,1,0
kitabı,18,1,0
sün,18,1,1
##fe,18,1,1
parça,18,1,1
kam,18,1,1
etek,18,1,1
fer,18,1,1
ner,18,1,0
##rü,18,0,0
anlamına,18,1,0
ayıran,18,1,0
##yye,18,0,0
medrese,18,1,1
eli,18,1,1
vermiştir,18,1,0
iletişimin,18,1,0
evlilik,18,1,1
antlaşma,18,1,1
nisan,18,1,1
reg,18,0,0
dolayısıyla,18,1,0
cumhuriyeti,18,1,0
ulaştırma,18,1,0
beh,18,0,0
bre,18,1,1
uyar,18,1,1
ciddi,18,1,1
neo,18,0,0
korkusu,18,1,0
açıklama,18,1,0
müzik,18,1,1
becerilerini,18,1,0
bağ,18,1,1
mikro,18,1,1
yaşadığı,18,1,0
yana,18,1,1
tazminatı,18,1,0
##sında,18,1,1
organik,18,1,1
inter,18,0,0
##lek,18,0,0
belirleyici,18,1,0
##lav,18,1,1
kaf,18,0,0
şiddetli,18,1,0
##leb,18,1,1
süleyman,18,0,0
plato,18,1,1
balkan,18,0,0
##sın,18,1,1
belirsizlik,18,1,0
düşer,18,1,0
bilgilere,18,1,0
kongre,18,1,1
bilimin,18,1,0
paranın,18,1,0
biçiminde,17,1,0
yetkili,17,1,1
önleyici,17,1,0
depremler,17,1,0
mikroorganizma,17,1,1
doku,17,1,1
üretimde,17,1,0
azalma,17,1,0
japonya,17,0,0
##ont,17,1,0
edilmelidir,17,1,0
ayırma,17,1,0
kurtarma,17,1,1
lojistik,17,1,1
sis,17,1,1
çünkü,17,1,1
herkes,17,1,1
açılması,17,1,0
alacağı,17,1,0
oluş,17,1,1
pratik,17,1,1
alınma,17,1,0
bölgesi,17,1,0
işçinin,17,1,1
deneme,17,1,1
ters,17,1,1
güney,17,1,1
resim,17,1,1
##mazlık,17,1,1
pro,17,0,0
kalitesi,17,1,0
pasif,17,1,1
sıcaklığı,17,1,0
kendisi,17,1,0
eğer,17,1,1
çalışmalar,17,1,0
2005,17,0,0
ha,17,1,1
##san,17,1,1
nüfusun,17,1,0
##abilme,17,1,1
esasına,17,1,0
##..,17,0,0
##ize,17,1,1
##zo,17,0,0
engel,17,1,1
girdi,17,1,1
büyüklüğü,17,1,0
hakkındaki,17,1,0
teşkilat,17,1,1
yatırımlar,17,1,0
ndan,17,1,1
q,17,0,0
parasal,17,1,0
ç,17,0,0
kılın,17,1,0
pozisyon,17,1,1
yatır,17,1,1
olanakları,17,1,0
ölçme,17,1,0
##em,17,1,1
şeffaf,17,1,1
bulunmak,17,1,0
adli,17,1,1
cam,17,1,1
bon,17,0,0
ber,17,1,0
öğretimi,17,1,0
değerleri,17,1,0
boyutu,17,1,0
ot,17,1,1
##sen,17,1,1
##ol,17,1,1
çekici,17,1,1
birer,17,1,1
ib,17,1,1
amerikan,17,1,1
##yet,17,1,1
şikayet,17,1,1
eşya,17,1,1
rolü,17,1,0
değerlendir,17,1,0
##tiy,17,1,0
meclisi,17,1,0
yanıl,17,1,1
konular,17,1,0
int,17,1,0
yiyecek,17,1,1
com,17,0,0
öykü,17,1,1
aşk,17,1,1
komisyonu,17,1,0
##stan,17,0,0
araya,17,1,0
cari,17,1,1
irade,17,1,1
lem,17,1,0
yapıldığı,17,1,0
##yo,17,0,0
##ser,17,1,1
faaliyetlerini,17,1,0
dergi,17,1,1
bah,17,0,0
tuz,17,1,1
konusudur,17,1,0
mekanik,17,1,1
kuş,17,1,1
bellek,17,1,1
bireyler,17,1,0
unsurları,17,1,0
varlığını,17,1,0
##cağı,17,1,0
bağlantı,17,1,1
satışı,17,1,0
geliştirmesi,17,1,0
enformasyon,17,1,1
##tal,17,1,1
vurgu,17,1,1
dengesi,17,1,0
kaçınma,17,1,0
##anç,17,0,0
özelliklerini,17,1,0
rejim,17,1,1
alman,17,1,0
metin,17,1,1
ex,17,0,0
dikey,17,1,1
kut,17,1,1
bas,17,1,1
açıdan,17,1,0
yönde,17,1,0
##ilmek,17,1,1
arka,17,1,1
##oz,17,1,0
olmasını,17,1,0
yasağı,17,1,0
wal,17,0,0
kuralı,17,1,0
hayal,17,1,1
yem,17,1,1
test,17,1,1
anlam,17,1,1
okur,17,1,1
##cr,17,0,0
aygıt,17,1,1
feminist,17,1,1
katma,17,1,0
##iret,17,0,0
##în,17,0,0
mallar,17,1,0
namazı,17,1,0
##iyye,17,0,0
##ap,17,0,0
kul,17,1,1
hu,17,1,1
lok,17,1,1
cem,17,1,1
getirme,17,1,0
alınır,17,1,0
getirdiği,17,1,0
##muştur,17,1,1
örtü,17,1,1
ithal,17,1,1
öznel,17,1,1
##ili,17,1,0
biçim,17,1,1
mo,17,0,0
idaresi,17,1,0
yaşlılık,17,1,0
başlar,17,1,0
yükselti,17,1,1
##ml,17,0,0
kullanması,17,1,0
##ht,17,0,0
üyesi,17,1,0
haş,17,1,0
şirketlerin,17,1,0
fiziki,17,1,1
türkler,17,0,0
##liler,17,1,1
hasan,17,1,0
edebi,17,1,1
nam,17,1,1
nazım,17,1,1
işin,17,1,1
öncelik,17,1,1
oranda,17,1,0
girişimcilik,17,1,0
form,17,1,1
ul,17,1,1
şah,17,1,1
rezerv,17,1,1
varlığın,17,1,0
##ulu,17,1,1
##gi,17,0,0
fiyatlar,17,1,0
&,17,0,0
doktrini,17,1,0
##önü,17,1,0
##mut,17,1,0
ilerleme,17,1,0
##tel,17,1,1
sapma,17,1,0
önlenmesi,16,1,0
olacak,16,1,0
yangın,16,1,1
sıvı,16,1,1
sağlan,16,1,0
özen,16,1,1
hastalıklar,16,1,0
iyileştirme,16,1,0
kapasite,16,1,1
saatte,16,1,0
park,16,1,1
ülkemizde,16,1,0
af,16,1,1
manevi,16,1,1
##eli,16,1,1
yaklaşımları,16,1,0
nokta,16,1,1
başlaması,16,1,0
##layıcı,16,1,1
endüstriyel,16,1,1
belirlen,16,1,0
ihtiyaçlarını,16,1,0
karşılama,16,1,0
1960,16,0,0
göstermesi,16,1,0
hindistan,16,0,0
otomatik,16,1,1
tüketimi,16,1,0
nerede,16,1,0
##ilmiş,16,1,1
##ebilen,16,1,1
merkezli,16,1,0
yoğunlaş,16,1,0
değişiklik,16,1,0
##ot,16,1,1
##br,16,0,0
derece,16,1,1
petrol,16,1,1
sunması,16,1,0
2002,16,0,0
turizmi,16,1,0
taklit,16,1,1
hiyerarş,16,0,0
or,16,1,0
sistemler,16,1,0
söylemiştir,16,1,0
miktarda,16,1,0
gazete,16,1,1
##âl,16,0,0
##arası,16,1,0
##luğun,16,1,1
kolektif,16,1,1
özgürlüğü,16,1,0
##ılmış,16,1,1
wa,16,0,0
disiplin,16,1,1
dairesi,16,1,0
sanal,16,1,1
psik,16,0,0
have,16,1,0
##ağı,16,1,1
anı,16,1,1
fatih,16,1,1
ihale,16,1,1
günümüz,16,1,0
fe,16,1,1
bağımlılık,16,1,0
organı,16,1,0
somut,16,1,1
soyut,16,1,1
##ers,16,1,0
yeterlilik,16,1,0
cemiyet,16,1,1
ih,16,0,0
zekâ,16,0,0
terk,16,1,1
mekte,16,1,1
tanınması,16,1,0
incelenmesi,16,1,0
davranışları,16,1,0
iti,16,1,0
tesis,16,1,1
hel,16,1,0
hakkını,16,1,0
##ığı,16,1,1
##ılır,16,1,1
yönelim,16,1,1
fikir,16,1,1
##mb,16,0,0
##sının,16,1,1
katkıda,16,1,0
ekim,16,1,1
sayı,16,1,1
van,16,1,0
seçilmesi,16,1,0
duyu,16,1,1
mart,16,1,1
depo,16,1,1
diye,16,1,1
ırak,16,1,1
kurumlarının,16,1,0
##muş,16,1,1
zorunda,16,1,0
bankalar,16,1,0
bunun,16,1,0
dair,16,1,1
##leştirme,16,1,1
kaldır,16,1,1
inceleyen,16,1,0
##met,16,1,1
satıcı,16,1,1
firmalar,16,1,0
##lit,16,0,0
kılan,16,1,0
verimliliği,16,1,0
##üs,16,1,1
seçilen,16,1,0
"”,",16,0,0
iletişimi,16,1,0
tiyatro,16,1,1
kurmak,16,1,0
zorundadır,16,1,0
dilin,16,1,0
##ie,16,1,0
##sh,16,0,0
yöntemlerden,16,1,0
niteliği,16,1,0
sıralan,16,1,0
aralık,16,1,0
parti,16,1,1
gösterilmiştir,16,1,0
##sin,16,1,1
dua,16,1,1
beden,16,1,1
##vat,16,1,1
kelime,16,1,1
leh,16,1,1
edildiği,16,1,0
miras,16,1,1
##zu,16,0,0
edip,16,1,1
bul,16,1,1
olanlar,16,1,0
benimsem,16,1,0
ey,16,1,1
gömlek,16,1,1
pa,16,0,0
gr,16,0,0
değerinin,16,1,0
tohum,16,1,1
uygundur,16,1,0
vatandaşlık,16,1,0
erk,16,1,1
sey,16,0,0
gelişmesi,16,1,0
otel,16,1,1
cümlesi,16,1,0
destekleme,16,1,0
siyaset,16,1,1
##eme,16,1,1
##zade,16,1,1
##ry,16,0,0
kg,16,0,0
unsur,16,1,1
anlaşma,16,1,1
ismi,16,1,0
oranında,16,1,0
okula,16,1,0
oranının,16,1,0
çiftçi,16,1,1
verilebilir,16,1,0
çamaşır,16,1,1
peri,16,1,1
hücresi,16,1,0
dağıtımı,15,1,0
zemin,15,1,1
yerini,15,1,0
##up,15,1,1
bazen,15,1,1
##aş,15,1,1
oluşturulan,15,1,0
toz,15,1,1
nem,15,1,1
tanımlar,15,1,0
bezleri,15,1,0
böyle,15,1,1
katılan,15,1,0
algılama,15,1,0
kapasitesi,15,1,0
sebebiyle,15,1,0
kas,15,1,1
ateş,15,1,1
##abilecek,15,1,1
##siyon,15,0,0
dolaşım,15,1,1
##ho,15,0,0
ortamında,15,1,0
tanımlama,15,1,0
yeterince,15,1,1
verir,15,1,0
esnasında,15,1,0
ortamı,15,1,0
kadının,15,1,0
ıl,15,1,1
hareketler,15,1,0
150,15,0,0
etkenler,15,1,0
kaçın,15,1,1
yola,15,1,0
end,15,0,0
etkileri,15,1,0
##sına,15,1,1
nedenle,15,1,0
2004,15,0,0
makine,15,1,1
gerektiği,15,1,0
durumuna,15,1,0
gerçekleştirilen,15,1,0
faaliyetlerde,15,1,0
cihazı,15,1,0
ap,15,0,0
##bilir,15,1,0
gelme,15,1,0
300,15,0,0
bölgenin,15,1,0
##iş,15,1,1
edici,15,1,0
maddeler,15,1,0
yatay,15,1,1
havanın,15,1,0
term,15,1,0
ayırt,15,1,1
eksik,15,1,1
yapısının,15,1,0
itibariyle,15,1,0
baskın,15,1,1
nefes,15,1,1
us,15,1,1
işler,15,1,1
finans,15,1,1
kurgu,15,1,1
ayrıntılı,15,1,0
som,15,1,1
sosyo,15,0,0
fazladır,15,1,0
başa,15,1,0
yaygınlaştı,15,1,0
indir,15,1,1
##laştırma,15,1,1
tipleri,15,1,0
yapım,15,1,1
##lenmiş,15,1,1
kon,15,1,1
2006,15,0,0
##mes,15,0,0
stratejiler,15,1,0
memurları,15,1,0
taraflı,15,1,0
##din,15,1,1
mahkeme,15,1,1
kanunun,15,1,0
##lılar,15,1,1
##ani,15,1,1
duyulan,15,1,0
arasındadır,15,1,0
ale,15,1,0
şema,15,1,1
enf,15,0,0
##ent,15,1,0
go,15,0,0
pi,15,1,1
tak,15,1,1
boğaz,15,1,1
çıkarma,15,1,1
şekilleri,15,1,0
açıklar,15,1,0
açığı,15,1,0
##ıla,15,1,1
etken,15,1,1
yöntemlerinden,15,1,0
alarak,15,1,0
mec,15,1,1
hükümleri,15,1,0
meyve,15,1,1
ilgilen,15,1,1
isteği,15,1,0
if,15,0,0
eseri,15,1,0
hollanda,15,0,0
şart,15,1,1
bos,15,0,0
dır,15,1,1
##sü,15,1,1
##fer,15,1,1
##başı,15,1,0
rakip,15,1,1
düşüncesi,15,1,0
kamuoyu,15,1,1
##men,15,1,1
55,15,0,0
iktisatçı,15,1,0
hist,15,1,0
##rat,15,0,0
fonksiyonların,15,1,0
türüne,15,1,0
koşulu,15,1,0
öğrencinin,15,1,0
ulaş,15,1,1
bebek,15,1,1
##rid,15,0,0
giderler,15,1,0
giderek,15,1,0
mü,15,1,1
onay,15,1,1
kavrama,15,1,0
sabah,15,1,1
gerçeği,15,1,0
kira,15,1,1
değerini,15,1,0
sonu,15,1,0
rasyonel,15,1,1
##ûr,15,0,0
min,15,1,1
##ga,15,0,0
köy,15,1,1
yürütme,15,1,1
gerektiren,15,1,0
çıkışı,15,1,0
##içi,15,1,1
##âde,15,0,0
müs,15,1,0
günah,15,1,1
mür,15,1,0
bilgilendirme,15,1,0
nes,15,1,0
aşı,15,1,1
yüce,15,1,1
rab,15,1,1
##hat,15,1,1
alış,15,1,1
niyet,15,1,1
ik,15,1,1
ibadet,15,1,1
bağış,15,1,1
denen,15,1,0
kutup,15,1,1
ticaretin,15,1,0
eşyası,15,1,0
ef,15,0,0
bildiri,15,1,1
siy,15,1,1
durumlardan,15,1,0
temelinde,15,1,0
verimli,15,1,0
başı,15,1,0
##ıyor,15,1,1
##iko,15,0,0
burun,15,1,1
##damar,15,1,1
toplumdaki,15,1,0
##unun,15,1,1
1930,15,0,0
##les,15,1,0
##ig,15,0,0
1950,15,0,0
75,15,0,0
21,15,0,0
renk,15,1,1
yor,15,1,1
ifa,15,1,1
##ny,15,0,0
rus,15,0,0
kültürün,15,1,0
will,15,0,0
konj,15,0,0
bütçesi,15,1,0
akademik,15,1,1
metafizik,15,1,1
öğrenciler,15,1,0
tez,15,1,1
yükümlülük,15,1,1
ince,15,1,1
monarşi,15,1,1
programının,15,1,0
riz,15,1,1
ko,15,0,0
kralı,15,1,0
ortamları,15,1,0
takımı,15,1,0
##ju,15,0,0
##spor,15,1,1
teknikleri,15,1,0
gerekliliği,15,1,0
ölçüde,15,1,0
imajı,15,1,0
tüketiciler,15,1,0
##lanmış,15,1,1
22,15,0,0
mallarını,15,1,0
##iliyor,15,1,1
dişi,15,1,1
evren,15,1,1
##avt,15,1,0
duyma,14,1,0
yerlerde,14,1,0
##laşması,14,1,1
oksijen,14,1,1
kişiyi,14,1,0
kaçınmak,14,1,0
hizmetlerini,14,1,0
getirmek,14,1,0
almış,14,1,0
savaşa,14,1,0
silah,14,1,1
durumlar,14,1,0
çıkış,14,1,1
siyah,14,1,1
yaralanma,14,1,0
amaçla,14,1,1
japon,14,0,0
memnuniyet,14,1,1
hayatın,14,1,0
ülkeye,14,1,0
dalgalarının,14,1,0
400,14,0,0
olmamalı,14,1,0
##osit,14,0,0
inf,14,0,0
ast,14,1,1
kuruluşları,14,1,0
##one,14,1,0
taşır,14,1,1
şeyin,14,1,0
hazırlamak,14,1,0
yaşan,14,1,0
değerlendirmek,14,1,0
sınıflandırma,14,1,0
işyer,14,1,1
taş,14,1,1
120,14,0,0
çağrı,14,1,1
birkaç,14,1,1
##endi,14,1,1
1920,14,0,0
1923,14,0,0
mutlaka,14,1,1
tedbirleri,14,1,0
sebebi,14,1,0
gece,14,1,1
ücretli,14,1,1
yıldan,14,1,0
yirmi,14,1,1
olayların,14,1,0
korunma,14,1,0
yaklaşımlar,14,1,0
haziran,14,1,1
kullanılabilir,14,1,0
çiz,14,1,1
elverişli,14,1,1
##ran,14,1,1
etmeye,14,1,0
yaklaşımın,14,1,0
##ktan,14,0,0
hafta,14,1,1
masal,14,1,1
içecek,14,1,1
dinamik,14,1,1
kapsamı,14,1,0
##lana,14,1,1
başbakanlık,14,1,1
ekip,14,1,1
danışma,14,1,0
##ebilme,14,1,1
toplantı,14,1,1
sera,14,1,1
aza,14,1,1
....,14,0,0
kaynaklar,14,1,0
sonuç,14,1,1
##leştirilmesi,14,1,1
edilmektedir,14,1,0
kapsayan,14,1,0
üstünlük,14,1,1
acı,14,1,1
##ından,14,1,1
ekibi,14,1,0
çapraz,14,1,1
yönetmen,14,1,1
zihni,14,1,1
eğitime,14,1,0
##eği,14,1,0
sevgi,14,1,1
sözcükler,14,1,0
sözünü,14,1,0
nı,14,1,1
yöntemler,14,1,0
str,14,0,0
anlatı,14,1,1
lip,14,1,1
partisi,14,1,0
toplantıları,14,1,0
##all,14,1,0
adına,14,1,0
düzenlenen,14,1,0
çocuğu,14,1,0
estetik,14,1,1
##lendir,14,1,1
hattı,14,1,0
rekabetin,14,1,0
##ver,14,1,1
doğ,14,1,1
sorumludur,14,1,0
görevli,14,1,0
müşterilerin,14,1,0
hüseyin,14,0,0
##âb,14,0,0
mantık,14,1,1
##yu,14,1,1
vergilendir,14,1,0
iktidar,14,1,1
karadeniz,14,1,0
##çilik,14,1,1
kurallara,14,1,0
gerçekleştiği,14,1,0
akşam,14,1,1
makinesi,14,1,0
sapt,14,1,0
lisans,14,1,1
ilişkilerinin,14,1,0
programına,14,1,0
kavramını,14,1,0
##eb,14,0,0
planları,14,1,0
##lanan,14,1,1
##pt,14,0,0
sert,14,1,1
oranına,14,1,0
azal,14,1,1
artışın,14,1,0
limit,14,1,1
durumun,14,1,0
çevresi,14,1,0
ortalaması,14,1,0
28,14,0,0
##cel,14,0,0
bugün,14,1,1
##gus,14,0,0
satışları,14,1,0
dönen,14,1,1
fizik,14,1,1
testler,14,1,0
##amaması,14,1,1
tatmin,14,1,1
üçlü,14,1,0
öngörül,14,1,0
gelişmekte,14,1,0
faydaları,14,1,0
alacağını,14,1,0
frank,14,1,1
yet,14,1,1
değişik,14,1,1
##lanabilir,14,1,1
oda,14,1,1
beklen,14,1,0
##tesi,14,1,1
##kt,14,0,0
##orm,14,0,0
1924,14,0,0
tavsiye,14,1,1
##”,14,0,0
sah,14,1,1
ân,14,0,0
latin,14,1,0
##van,14,1,0
oluşu,14,1,0
##ilik,14,1,1
nis,14,0,0
sığır,14,1,1
mur,14,1,0
yaklaşımını,14,1,0
##vi,14,1,0
öfke,14,1,1
fa,14,1,1
buhar,14,1,1
kaynaklarından,14,1,0
##ane,14,1,0
dışına,14,1,0
çeşidi,14,1,0
devred,14,1,1
ruh,14,1,1
süb,14,0,0
##ice,14,1,1
kurucu,14,1,0
edilemez,14,1,0
doğrultusunda,14,1,0
denetimi,14,1,0
sm,14,0,0
taraf,14,1,1
gelirler,14,1,0
tarihte,14,1,0
yılın,14,1,0
becerisi,14,1,0
kablo,14,1,1
ilişkili,14,1,0
deri,14,1,1
yaptır,14,1,0
imzalanan,14,1,0
##yol,14,1,1
diplomasi,14,1,1
katsayısı,14,1,0
çağ,14,1,1
arttığı,14,1,0
##ıl,14,1,1
sektörünün,14,1,0
homo,14,0,0
##kh,14,0,0
ölçüsü,14,1,0
türlerinin,14,1,0
organizasyonları,14,1,0
kapitalizm,14,1,1
##lının,14,1,1
işletmeleri,14,1,0
ger,14,1,1
protein,14,1,1
özne,14,1,1
safha,14,1,1
yaşamın,14,1,0
düzen,14,1,1
gelişimini,14,1,0
yapıt,14,1,1
kal,14,1,1
##ğa,14,0,0
##cus,14,0,0
nitelikte,14,1,0
##iği,14,1,1
özelliklerine,14,1,0
klor,14,1,1
reseptör,14,1,1
##ren,14,1,0
yönel,14,1,1
##abilmek,14,1,1
futbolcu,14,1,0
che,14,0,0
mülk,14,1,1
dönüşüm,14,1,1
üyelerinin,14,1,0
lider,14,1,1
programları,14,1,0
deney,14,1,1
yazılan,14,1,0
tablo,14,1,1
arta,14,1,0
##sini,14,1,1
pazarlık,14,1,1
##çılık,14,1,1
olmalı,14,1,0
yarım,14,1,1
kitabın,14,1,0
vardı,14,1,0
gösterilen,14,1,0
dev,14,1,1
işleyişi,14,1,0
motivasyon,14,1,1
ss,14,0,0
)',14,0,0
kolaylaştır,14,1,0
##ko,14,0,0
parkur,14,1,1
düz,13,1,1
olmadığını,13,1,0
zo,13,0,0
süreklilik,13,1,0
uygulanacak,13,1,0
etkilenen,13,1,0
çıkarmak,13,1,0
kişilere,13,1,0
ağrı,13,1,1
bölgeler,13,1,0
çalışanlarının,13,1,0
travma,13,1,1
olursa,13,1,0
seviyesi,13,1,0
potansiyel,13,1,1
yüksektir,13,1,0
tatbikat,13,1,1
aşamaları,13,1,0
kap,13,1,1
kaldırmak,13,1,0
##fo,13,0,0
yapılma,13,1,0
çıkmıştır,13,1,0
verilerine,13,1,0
euro,13,1,1
sembol,13,1,1
aydınlatma,13,1,0
ölü,13,1,1
##vey,13,1,0
##leridir,13,1,1
gerçeğe,13,1,0
ağustos,13,1,1
kullanmak,13,1,0
yaparken,13,1,0
devri,13,1,1
çocuklarda,13,1,0
düşmesi,13,1,0
1999,13,0,0
oldu,13,1,0
my,13,0,0
birikim,13,1,1
##des,13,1,0
sürdürülebilir,13,1,0
gösterilebilir,13,1,0
mesajları,13,1,0
köprü,13,1,1
---,13,0,0
değişimi,13,1,0
güncel,13,1,1
2014,13,0,0
katılımcılar,13,1,0
izlenmesi,13,1,0
yükselmesi,13,1,0
yöneticilerin,13,1,0
gelmiştir,13,1,0
sakın,13,1,1
##işim,13,1,1
##ez,13,1,1
kir,13,1,1
taşıyıcı,13,1,0
düşüktür,13,1,0
operasyon,13,1,1
sayesinde,13,1,0
bakma,13,1,0
nicel,13,1,1
arsa,13,1,1
arazi,13,1,1
talebini,13,1,0
hammadde,13,1,1
üreten,13,1,0
toplumlarda,13,1,0
sanayileşme,13,1,0
özgün,13,1,1
mezhep,13,1,1
emin,13,1,1
##kir,13,1,1
hürriyet,13,1,1
1982,13,0,0
beklentileri,13,1,0
çözümleme,13,1,0
savcı,13,1,1
##memiş,13,1,1
##ış,13,1,1
##atif,13,0,0
belirgin,13,1,1
##ere,13,1,1
##lanır,13,1,1
con,13,0,0
##sti,13,0,0
##tu,13,1,1
damga,13,1,1
konsey,13,1,1
itiraz,13,1,1
##che,13,0,0
by,13,0,0
çalıştır,13,1,0
##co,13,0,0
türleri,13,1,0
bankaların,13,1,0
reklamlar,13,1,0
##lî,13,0,0
##îm,13,0,0
değiştir,13,1,0
rek,13,0,0
##ron,13,0,0
banyo,13,1,1
ülkesi,13,1,0
##mesini,13,1,1
örgütlerin,13,1,0
uygulamalarında,13,1,0
gelişi,13,1,0
kart,13,1,1
güdü,13,1,1
olmaktadır,13,1,0
alkol,13,1,1
çekirdek,13,1,1
şeker,13,1,1
##ildiği,13,1,1
varsayım,13,1,1
sabır,13,1,1
bilgiyi,13,1,0
##7,13,0,0
##unu,13,1,1
##ıp,13,1,1
gelecekte,13,1,0
önemini,13,1,0
hır,13,1,1
ağırlık,13,1,1
şeyi,13,1,0
dağı,13,1,0
örgütün,13,1,0
##vili,13,0,0
ferdi,13,1,1
aracın,13,1,0
hanım,13,1,1
##00,13,0,0
çatışma,13,1,1
grafik,13,1,1
ilacın,13,1,0
birinin,13,1,0
maksimum,13,1,1
edil,13,1,0
##nak,13,0,0
anlat,13,1,1
seçenekleri,13,1,0
araçların,13,0,0
##çik,13,1,1
sınıfta,13,1,0
##don,13,1,1
izleyen,13,1,0
felsefi,13,1,1
##ng,13,0,0
hızlandır,13,1,0
demektir,13,1,0
özgür,13,1,1
azalan,13,1,0
kazanmıştır,13,1,0
organ,13,1,1
objektif,13,1,1
anlaşılması,13,1,0
sürecini,13,1,0
hâ,13,0,0
türüdür,13,1,0
hayata,13,1,0
kısmen,13,1,1
yaygınlaşması,13,1,0
ailenin,13,1,0
yetkin,13,1,1
doğrusal,13,1,0
erişim,13,1,1
kullanarak,13,1,0
##oma,13,1,1
yasalar,13,1,0
bağlıdır,13,1,0
anlamak,13,1,0
ülkelere,13,1,0
##edi,13,1,0
yaparak,13,1,0
##taz,13,1,0
##diz,13,1,1
siz,13,1,1
ti,13,1,1
ibrahim,13,0,0
##ına,13,1,1
def,13,1,1
müte,13,1,0
tasavvuf,13,1,1
##kâr,13,0,0
kişilerden,13,1,0
sü,13,1,1
haklı,13,1,0
gizem,13,1,1
##eri,13,1,1
yah,13,0,0
israil,13,0,0
غ,13,0,0
ا,13,0,0
bab,13,1,1
metni,13,1,0
kalkış,13,1,1
##yken,13,1,1
nü,13,1,1
üretme,13,1,0
lü,13,1,1
tutmak,13,1,0
##leyen,13,1,1
ö,13,0,0
kab,13,1,1
##sun,13,1,1
sam,13,1,1
rec,13,0,0
ettiren,13,1,0
çiçek,13,1,1
ambalaj,13,1,1
##leşmenin,13,1,1
duran,13,1,1
man,13,1,1
üniversitesi,13,1,0
ajans,13,1,1
##rt,13,0,0
hesaplar,13,1,0
duyarlılık,13,1,0
adren,13,0,0
bunların,13,1,0
yardımı,13,1,0
sürücüleri,13,1,0
çevresinde,13,1,0
çevreye,13,1,0
varsa,13,1,0
atık,13,1,1
motorlu,13,1,0
aday,13,1,1
traktör,13,1,1
araçlarının,13,0,0
sonuçlarından,13,1,0
aydınlanma,13,1,0
ü,13,1,1
öğretmenin,13,1,0
dayanır,13,1,0
kural,13,1,1
rob,13,1,1
not,13,1,1
hedefi,13,1,0
stüdyo,13,1,1
iktisat,13,1,1
biçimleri,13,1,0
fatura,13,1,1
birbirinden,13,1,0
görmüş,13,1,0
was,13,0,0
paradig,13,0,0
yetişkin,13,1,1
vitamin,13,1,1
programlarının,13,1,0
değişikliği,13,1,0
vaka,13,1,1
##sell,13,1,0
beyi,13,1,0
adam,13,1,1
analitik,13,1,1
##oteles,13,0,0
yön,13,1,1
yapıtı,13,1,0
feodal,13,1,1
##bet,13,1,1
mm,13,0,0
##ct,13,0,0
##gs,13,0,0
uefa,13,0,0
mad,13,1,1
ölçümü,13,1,0
içe,13,1,0
ilişkilerini,13,1,0
maliyetlerini,13,1,0
havayolu,13,1,0
temmuz,13,1,1
grev,13,1,1
sayfası,13,1,0
oğlu,13,1,0
böl,13,1,1
oksi,13,1,0
konv,13,0,0
yeteneği,13,1,0
dahi,13,1,1
kalitesini,13,1,0
besi,13,1,1
flu,13,0,0
mod,13,0,0
##ā,13,0,0
sözleşmesinin,13,1,0
riskler,12,1,0
düzeyine,12,1,0
##gram,12,1,1
yerleri,12,1,0
kazası,12,1,0
sendromu,12,1,0
üstü,12,1,0
oluştur,12,1,0
dek,12,1,1
olabilecek,12,1,0
alanlarda,12,1,0
desteği,12,1,0
yu,12,1,1
boyun,12,1,1
çoğunlukla,12,1,0
sınırlama,12,1,1
ze,12,1,1
kayıp,12,1,1
bina,12,1,1
bot,12,1,1
arada,12,1,0
kalır,12,1,0
koşullar,12,1,0
tromb,12,1,1
ür,12,1,1
lak,12,1,1
yaşamı,12,1,0
barınma,12,1,0
yürütülmesi,12,1,0
hastalıkların,12,1,0
hiyerarşik,12,1,1
##abileceği,12,1,1
işçiler,12,1,1
başlayarak,12,1,0
çeşitleri,12,1,0
kül,12,1,1
düşür,12,1,1
kork,12,1,1
ölçüm,12,1,1
düzenlemek,12,1,0
yönetimler,12,1,0
daima,12,1,1
##iyor,12,1,1
yapmaya,12,1,0
yönetiminde,12,1,0
faaliyetler,12,1,0
sekiz,12,1,1
adet,12,1,1
bugünkü,12,1,0
davranışların,12,1,0
standartlar,12,1,0
süresinin,12,1,0
hatalı,12,1,0
2000,12,0,0
##3,12,0,0
eriş,12,1,1
uğraması,12,1,0
birliğinin,12,1,0
gerçekleştir,12,1,0
asli,12,1,1
yapısını,12,1,0
destekler,12,1,0
birimler,12,1,0
kalın,12,1,1
aran,12,1,1
grupları,12,1,0
vali,12,1,1
sebepleri,12,1,0
fiyatlarının,12,1,0
yerli,12,1,1
üretiminin,12,1,0
başladığı,12,1,0
yürürlüğe,12,1,0
rica,12,1,1
mani,12,1,1
top,12,1,1
ekolojik,12,1,1
1998,12,0,0
2015,12,0,0
ilaçlar,12,1,0
hukukun,12,1,0
tanım,12,1,1
uzlaş,12,1,1
ste,12,0,0
##layan,12,1,1
bağlanması,12,1,0
apo,12,0,0
sent,12,1,1
with,12,0,0
müdürü,12,1,0
inan,12,1,1
##ây,12,0,0
başbakan,12,1,1
farklılıklar,12,1,0
tayin,12,1,1
atan,12,1,0
mekan,12,1,1
zamanlı,12,1,0
uyumu,12,1,0
teknolojileri,12,1,0
##öz,12,1,1
cc,12,0,0
##ier,12,1,0
ch,12,0,0
üretici,12,1,1
tarafsız,12,1,0
şahıs,12,1,1
geçmesi,12,1,0
yönlendirme,12,1,0
incelemek,12,1,0
geliştirilen,12,1,0
etkinlikleri,12,1,0
paket,12,1,1
kuruluşu,12,1,0
ata,12,1,1
##atör,12,0,0
##kar,12,1,1
##mu,12,1,1
kısmi,12,1,1
yüzyılın,12,1,0
gerçeklik,12,1,0
rezervasyon,12,1,1
sınır,12,1,1
##şehir,12,1,1
tay,12,1,1
açıklanması,12,1,0
istem,12,1,1
ödül,12,1,1
hüküm,12,1,1
##ba,12,1,1
çağdaş,12,1,1
uygulamak,12,1,0
işlemi,12,1,0
gal,12,0,0
##ac,12,1,1
beraber,12,1,1
içerir,12,1,0
48,12,0,0
##ora,12,1,1
molla,12,1,1
##lis,12,0,0
yerleştir,12,1,0
1961,12,0,0
##or,12,1,0
ves,12,1,0
va,12,1,0
##tü,12,1,1
komisyon,12,1,1
personeli,12,1,0
kullanılacak,12,1,0
##cid,12,0,0
250,12,0,0
##meyi,12,1,1
##hak,12,1,1
tamamlayıcı,12,1,0
).,12,0,0
karşılaştırmalı,12,1,0
evde,12,1,0
yöntemine,12,1,0
tanımlanır,12,1,0
direkt,12,1,1
egemenlik,12,1,0
##uz,12,1,1
oran,12,1,1
kırsal,12,1,0
izleme,12,1,0
metnin,12,1,0
prosedür,12,1,1
hesaplanması,12,1,0
açıklık,12,1,0
für,12,0,0
geldiği,12,1,0
kuran,12,1,0
berlin,12,0,0
##atı,12,1,0
getirir,12,1,0
sı,12,1,1
kalk,12,1,1
rahat,12,1,1
yaşı,12,1,0
yenilik,12,1,0
kayıtları,12,1,0
eksen,12,1,1
eleştirel,12,1,1
toplanması,12,1,0
mut,12,1,0
ce,12,1,1
dördüncü,12,1,0
müm,12,1,0
##ato,12,0,0
inanç,12,1,1
zu,12,0,0
vekil,12,1,1
olmuş,12,1,0
##det,12,1,1
##âli,12,0,0
başlama,12,1,0
düşen,12,1,0
##idir,12,1,1
sak,12,1,1
##tler,12,0,0
şeyleri,12,1,0
çar,12,1,1
##evi,12,1,0
##madan,12,1,1
##üşü,12,1,1
sec,12,1,1
şir,12,1,1
yapmıştır,12,1,0
naf,12,0,0
##las,12,1,0
ulaşmak,12,1,0
##ham,12,1,1
dünyayı,12,1,0
##mamış,12,1,1
kurumlarda,12,1,0
güvenilirlik,12,1,0
tec,12,0,0
davet,12,1,1
güvenilir,12,1,1
sab,12,1,1
faydalan,12,1,1
##ff,12,0,0
ağız,12,1,1
şüpheli,12,1,0
kota,12,1,1
rejimi,12,1,0
bireye,12,1,0
görüşleri,12,1,0
##ui,12,0,0
##nal,12,1,1
##alis,12,1,0
yapılmasına,12,1,0
##ışı,12,1,1
evi,12,1,0
ajansı,12,1,0
##ith,12,0,0
alınacak,12,1,0
##ân,12,0,0
ndeki,12,1,1
yani,12,1,1
fonu,12,1,0
beklenir,12,1,0
değiştirilmesi,12,1,0
hâlinde,12,0,0
imalat,12,1,1
dirsek,12,1,1
##kul,12,1,1
hız,12,1,1
beyin,12,1,1
suyun,12,1,0
örneği,12,1,0
nün,12,1,1
damla,12,1,1
##ns,12,0,0
##erd,12,0,0
verimi,12,1,0
tt,12,0,0
yaşlılar,12,1,0
eğimli,12,1,0
bölümleri,12,1,0
dağılma,12,1,0
almaya,12,1,0
zevk,12,1,1
##leriyle,12,1,1
kararname,12,1,1
mekanizması,12,1,0
yedek,12,1,1
eylül,12,1,1
gerçekleştirilmesi,12,1,0
ürettiği,12,1,0
başarısı,12,1,0
##düm,12,1,1
tarzı,12,1,0
max,12,0,0
yüklem,12,1,1
suçlu,12,1,1
arttırılması,12,1,0
uzmanlık,12,1,0
kör,12,1,1
koş,12,1,1
protest,12,0,0
##cht,12,0,0
karşıt,12,1,1
##gel,12,1,1
##lor,12,1,1
dest,12,1,1
##masının,12,1,1
işlerini,12,1,1
med,12,1,1
bölümünde,12,1,0
terim,12,1,1
kö,12,0,0
##gız,12,0,0
gam,12,1,1
çoğul,12,1,1
liberalizm,12,1,1
kaside,12,1,1
yapıları,12,1,0
millî,12,0,0
uç,12,1,1
öğrencilere,12,1,0
kullanır,12,1,0
söylem,12,1,1
gösteri,12,1,1
kutu,12,1,1
uğraş,12,1,1
rum,12,1,1
filmi,12,1,0
salonda,12,1,0
hoca,12,1,1
değiştirmesi,12,1,0
sunulması,12,1,0
##aris,12,0,0
gelirin,12,1,0
oranlı,12,1,0
muaf,12,1,1
##anlar,12,1,1
koyan,12,1,0
alanının,12,1,0
bozukluğu,12,1,0
yaşındaki,12,1,0
testleri,12,1,0
politikalarının,12,1,0
tanımlanması,12,1,0
arttıkça,12,1,0
anti,12,1,0
size,12,1,1
hipotezi,12,1,0
##mediği,12,1,1
##igen,12,1,0
das,12,1,0
eleme,12,1,0
kök,12,1,1
##talar,12,1,1
icin,12,1,1
üçgen,11,1,1
neler,11,1,1
işareti,11,1,0
yasak,11,1,1
kontrolleri,11,1,0
akut,11,1,1
##iyeti,11,1,0
koyma,11,1,0
hayır,11,1,1
alanların,11,1,0
çalışmalarında,11,1,0
teorik,11,1,1
düzeyinde,11,1,0
önlemleri,11,1,0
##ant,11,1,1
besin,11,1,1
iyileşme,11,1,0
##hid,11,1,1
##6,11,0,0
çalışmalarına,11,1,0
verilmektedir,11,1,0
ardı,11,1,1
hep,11,1,1
##abilen,11,1,1
hazırlan,11,1,0
tespiti,11,1,0
eline,11,1,0
600,11,0,0
dönemlerinde,11,1,0
canlıların,11,1,0
sağlamıştır,11,1,0
şiddete,11,1,0
faaliyetlerin,11,1,0
karbon,11,1,1
olsa,11,1,0
çıkarı,11,1,0
2010,11,0,0
2011,11,0,0
##mar,11,0,0
santral,11,1,1
verileri,11,1,0
##ometre,11,0,0
dönük,11,1,1
asgari,11,1,1
kalıcı,11,1,0
dağ,11,1,1
mesajın,11,1,0
tasar,11,1,1
oluşturul,11,1,0
##lene,11,1,1
##mo,11,0,0
##ha,11,1,1
komuta,11,1,1
hedeflerin,11,1,0
riskleri,11,1,0
bur,11,1,1
bildirim,11,1,1
tazmin,11,1,1
##ebilmek,11,1,1
katılımı,11,1,0
sar,11,1,1
°,11,0,0
içeriği,11,1,0
##gli,11,0,0
2007,11,0,0
kişileri,11,1,0
bulutlar,11,1,0
mübade,11,0,0
ege,11,1,1
izmir,11,0,0
sırt,11,1,1
yukarı,11,1,1
nihai,11,1,1
##luğa,11,1,1
gerçekleştirme,11,1,0
yılları,11,1,0
tekil,11,1,1
yapıda,11,1,0
##ven,11,1,0
war,11,0,0
birincil,11,1,1
özür,11,1,1
çeşitlilik,11,1,0
pr,11,0,0
are,11,1,0
cor,11,0,0
##fet,11,0,0
öncelikli,11,1,0
##lığının,11,1,1
sembolik,11,1,1
hukukunun,11,1,0
##der,11,1,1
sw,11,0,0
ölçülebilir,11,1,0
kullan,11,1,1
bulunmaz,11,1,0
virus,11,0,0
ilişkilidir,11,1,0
olduğundan,11,1,0
du,11,1,1
faktörü,11,1,0
your,11,0,0
##op,11,0,0
yıllarında,11,1,0
havaalanı,11,1,0
zamanın,11,1,0
yarat,11,1,1
gerçekleşme,11,1,0
tüket,11,1,1
üstlen,11,1,1
sunma,11,1,0
açılan,11,1,0
bileşenlerin,11,1,0
kesimi,11,1,0
##zimat,11,0,0
isyanı,11,1,0
##masında,11,1,1
hob,11,1,1
##îr,11,0,0
sonsuz,11,1,1
fikri,11,0,0
##oi,11,1,0
##hen,11,1,0
homojen,11,1,1
arzu,11,1,1
##meye,11,1,1
diy,11,0,0
konuları,11,1,0
etiği,11,1,0
##af,11,1,1
kesme,11,1,1
süreçlerin,11,1,0
dav,11,1,1
ortam,11,1,1
##ger,11,1,1
##ket,11,1,1
bilgilerin,11,1,0
##of,11,1,1
çocuğa,11,1,0
##tör,11,1,1
36,11,0,0
hoşgörü,11,1,1
rızası,11,1,0
gelişmelerin,11,1,0
iv,11,1,1
ceb,11,1,1
formu,11,1,0
fethi,11,1,0
sır,11,1,1
##sek,11,1,1
##ula,11,1,1
ülkeleri,11,1,0
ödenek,11,1,1
hükmü,11,0,0
suretiyle,11,1,0
yatırımcı,11,1,0
değerli,11,1,0
ağaç,11,1,1
raporları,11,1,0
mr,11,0,0
polik,11,0,0
yuvarlak,11,1,1
müşterilere,11,1,0
nur,11,1,1
kredisi,11,1,0
aldıkları,11,1,0
maaş,11,1,1
gelecekteki,11,1,0
özetle,11,1,1
dağılımının,11,1,0
##âh,11,0,0
yolculuk,11,1,0
mev,11,0,0
katlan,11,1,1
telgraf,11,1,1
plana,11,1,0
gitmesi,11,1,0
##eleri,11,1,0
##4,11,0,0
kullanılarak,11,1,0
önemi,11,1,0
katkısı,11,1,0
cezalandır,11,1,0
alınmıştır,11,1,0
bedeli,11,1,0
çatışması,11,1,0
##âs,11,0,0
hukukunda,11,1,0
gereksiz,11,1,0
sınıflar,11,1,0
araçlarında,11,0,0
yapılar,11,1,0
batılı,11,1,0
ms,11,0,0
müşteriye,11,1,0
gereç,11,1,1
temeli,11,1,0
duygusu,11,1,0
topluluğu,11,1,0
ilişkinin,11,1,0
farkında,11,1,1
renkli,11,1,0
yorumlama,11,1,0
pozisyonu,11,1,0
tüketicilerin,11,1,0
veteriner,11,1,1
hastada,11,1,0
tabloları,11,1,0
ic,11,1,1
halde,11,1,0
malik,11,1,1
dayandığı,11,1,0
anayasal,11,1,1
yapının,11,1,0
ardından,11,1,0
bulunmaması,11,1,0
terfi,11,1,1
şerif,11,1,1
hil,11,0,0
nev,11,0,0
ru,11,0,0
ailesi,11,1,0
kendisinden,11,1,0
cih,11,0,0
makam,11,1,1
taşınması,11,1,0
##fin,11,1,1
##cip,11,1,1
##üh,11,0,0
##uf,11,1,1
kazanma,11,1,0
ihtiyacı,11,1,0
şa,11,1,1
etmem,11,1,0
korku,11,1,1
imam,11,1,1
düşme,11,1,0
yusuf,11,0,0
##rir,11,0,0
nef,11,0,0
şer,11,1,1
kasa,11,1,1
benzerlik,11,1,1
yönelt,11,1,0
süs,11,1,1
##dî,11,0,0
##feri,11,1,0
çalışır,11,1,0
zamanla,11,1,1
kin,11,1,1
büyüklük,11,1,0
şur,11,1,0
##vit,11,0,0
diğerlerinden,11,1,0
sever,11,1,0
##ciliği,11,1,1
sıfat,11,1,1
tutumu,11,1,0
##mud,11,0,0
##ffe,11,0,0
konuda,11,1,0
otorite,11,1,1
numara,11,1,1
##ğın,11,0,0
vakıflar,11,1,0
düzelt,11,1,1
noktada,11,1,0
matr,11,1,0
emlak,11,1,1
sayısını,11,1,0
yakınlaş,11,1,0
üreme,11,1,0
aritmetik,11,1,1
eğit,11,1,1
##ms,11,0,0
kalması,11,1,0
yine,11,1,1
görevini,11,1,0
durağan,11,1,1
önde,11,1,0
atar,11,1,0
kırık,11,1,1
anlaşılır,11,1,0
##emesi,11,1,0
empati,11,1,1
boyu,11,1,0
karın,11,1,1
##lardaki,11,1,1
##suz,11,1,1
küçül,11,1,1
yaptıkları,11,1,0
ortakları,11,1,0
politikasının,11,1,0
##ps,11,0,0
95,11,0,0
reklamı,11,1,0
no,11,0,0
ağrısı,11,1,0
ayın,11,1,1
##ebileceği,11,1,1
##oa,11,1,0
görüşünü,11,1,0
iade,11,1,1
mutluluk,11,1,0
sorgu,11,1,1
onunla,11,1,0
sene,11,1,1
eren,11,1,1
fes,11,1,1
nic,11,0,0
##reti,11,1,0
##od,11,1,1
perspektif,11,1,1
pozitiv,11,0,0
benimsen,11,1,0
toplanan,11,1,0
davranışsal,11,1,0
nih,11,0,0
servet,11,1,1
tri,11,0,0
turlar,11,1,1
yetkisini,11,1,0
faaliyeti,11,1,0
yalın,11,1,1
adım,11,1,1
öyle,11,1,1
başlangıç,11,1,1
anlamında,11,1,0
bo,11,0,0
benzet,11,1,1
temizlik,11,1,0
alanlarından,11,1,0
yazdığı,11,1,0
yas,11,1,1
fran,11,0,0
eserinde,11,1,0
öge,11,1,1
ettikleri,11,1,0
tim,11,1,1
sorunlardan,11,1,0
tahmini,11,1,1
oluşturması,11,1,0
fenerbahçe,11,0,0
saha,11,1,1
bül,11,0,0
dem,11,1,1
##gari,11,1,0
gözden,11,1,0
afyon,11,1,1
kağan,11,1,1
nu,11,1,1
turistik,11,1,1
gitmek,11,1,0
tel,11,1,1
oli,11,1,0
fonksiyon,11,1,1
ayar,11,1,1
gelişimine,11,1,0
maliyetinin,11,1,0
kazanı,11,1,0
##mer,11,0,0
##sün,11,1,1
##dakiler,11,1,1
yayılma,11,1,1
ırk,11,1,1
yazmıştır,11,1,0
danış,11,1,1
tımar,11,1,1
kapsama,11,1,0
##tr,11,0,0
sunduğu,11,1,0
grubun,11,1,0
enflasyonu,11,1,0
miktarının,11,1,0
otelin,11,1,0
psikoloji,11,1,1
von,11,0,0
##bey,11,1,1
edebiyatında,11,1,0
isteğe,11,1,0
testin,11,1,0
hece,11,1,1
kategori,11,1,1
##est,11,1,0
##lisi,11,1,1
fat,11,1,0
hâli,11,0,0
bankacılık,11,1,0
##?,11,0,0
refah,10,1,1
önlemler,10,1,0
kazaları,10,1,0
maddesi,10,1,0
hipo,10,0,0
sıkış,10,1,1
lenf,10,1,1
##ıklık,10,1,1
müdür,10,1,1
görülebilir,10,1,0
çalışanları,10,1,0
bilm,10,1,0
çevrenin,10,1,0
çalışanlara,10,1,0
sinir,10,1,1
gelmektedir,10,1,0
ihtiyaçları,10,1,0
karşılanması,10,1,0
hızını,10,1,0
kavramdır,10,1,0
tümü,10,1,1
vaz,10,0,0
##gas,10,0,0
ucuz,10,1,1
katılması,10,1,0
##ozin,10,1,0
bunu,10,1,0
konularında,10,1,0
##tali,10,1,1
inşaat,10,1,1
maden,10,1,1
günden,10,1,0
##umi,10,1,0
nizam,10,1,1
gerektiğinde,10,1,0
kanunları,10,1,0
aç,10,1,1
kaldığı,10,1,0
oranla,10,1,1
sistemlerinin,10,1,0
##ilmiştir,10,1,1
akışı,10,1,0
değişikliklerin,10,1,0
açar,10,1,1
tut,10,1,1
avantajları,10,1,0
çıktığı,10,1,0
yeterlidir,10,1,0
ayrıca,10,1,1
olacaktır,10,1,0
değişmesi,10,1,0
işsiz,10,1,1
kentlerde,10,1,0
olağan,10,1,1
karşılan,10,1,0
cinsinden,10,1,0
uygulamaya,10,1,0
lı,10,1,1
yollarından,10,1,0
farkındalık,10,1,0
değişimin,10,1,0
değişimini,10,1,0
hatır,10,1,1
virüsler,10,1,0
kişiden,10,1,0
sözel,10,1,1
basılı,10,1,0
harita,10,1,1
##ğinde,10,0,0
##riye,10,0,0
##bit,10,1,1
hitap,10,1,1
##ag,10,1,1
planda,10,1,0
yumuşak,10,1,1
düzensiz,10,1,0
öngörülen,10,1,0
##layab,10,0,0
üret,10,1,1
yardımlar,10,1,0
cisim,10,1,1
bilir,10,1,0
##lenir,10,1,1
onur,10,1,1
bağlantılı,10,1,0
gelin,10,1,1
bit,10,1,1
aydın,10,1,1
ayrılan,10,1,0
gecikme,10,1,0
birbirlerine,10,1,0
evre,10,1,1
yönetmek,10,1,0
ford,10,0,0
nedenlerden,10,1,0
katılımcı,10,1,1
ulaşma,10,1,0
turu,10,1,0
sıklıkla,10,1,0
kader,10,1,1
üstünlüğü,10,1,0
dürüst,10,1,1
hakem,10,1,1
depolama,10,1,0
dünyadaki,10,1,0
zihin,10,1,1
medeni,10,1,1
çorbası,10,1,0
evlenme,10,1,0
char,10,0,0
##ence,10,1,0
mahkemeler,10,1,0
tekli,10,1,0
##vel,10,1,0
bileşenleri,10,1,0
zorla,10,1,1
##maları,10,1,1
çözül,10,1,0
yaşamda,10,1,0
dinleme,10,1,0
açıkça,10,1,0
edilmiş,10,1,0
bağımsızlığı,10,1,0
eğilim,10,1,1
tedbir,10,1,1
ilkesinin,10,1,0
lam,10,1,1
burjuva,10,1,1
dengeli,10,1,0
faktörleri,10,1,0
##ts,10,0,0
yetkileri,10,1,0
özelliğini,10,1,0
edebilme,10,1,0
##oid,10,0,0
ögeleri,10,1,0
cu,10,1,1
cinsel,10,1,1
kişiliği,10,1,0
geliştir,10,1,1
##lemez,10,1,1
eks,10,1,0
but,10,1,1
like,10,0,0
##ano,10,0,0
##ilebilmesi,10,1,1
sözcüklerin,10,1,0
üyelik,10,1,0
##alog,10,0,0
etkisini,10,1,0
davranışlarını,10,1,0
kasted,10,1,1
fas,10,1,0
operatör,10,1,1
##kası,10,1,0
saray,10,1,1
##do,10,1,1
işlemlerin,10,1,0
matbaa,10,1,1
##mil,10,1,1
part,10,0,0
mutfak,10,1,1
ada,10,1,1
disiplini,10,1,0
ilkesini,10,1,0
markanın,10,1,0
##vı,10,1,1
görevlisi,10,1,0
yıla,10,1,0
etmen,10,1,1
blok,10,1,1
faydası,10,1,0
sınıflandırılması,10,1,0
##rın,10,1,1
popüler,10,1,1
##cül,10,0,0
radikal,10,1,1
kuvvet,10,1,1
gruba,10,1,0
çıkaran,10,1,0
mimari,10,1,1
##gan,10,0,0
tarla,10,1,1
?”,10,0,0
mey,10,1,1
işlev,10,1,1
gerçekleştirmek,10,1,0
kirliliği,10,1,0
adamı,10,1,0
gruplar,10,1,0
alınarak,10,1,0
ameliyat,10,1,1
hekim,10,1,1
iddia,10,1,1
bunlardan,10,1,0
istemesi,10,1,0
mayıs,10,1,1
girer,10,1,0
yönünde,10,1,0
yetersizlik,10,1,0
yapmam,10,1,0
tartışma,10,1,1
operatörü,10,1,0
ödemesi,10,1,0
güçlük,10,1,1
##tl,10,0,0
ihraç,10,1,1
fonları,10,1,0
işletmeye,10,1,0
çarpan,10,1,1
amaca,10,1,1
erdem,10,1,1
isimleri,10,1,0
##osu,10,1,0
veriler,10,1,0
##lığın,10,1,1
lin,10,1,1
benzeri,10,1,1
##ilemez,10,1,1
vah,10,1,1
varlıkların,10,1,0
ölçümleri,10,1,0
icadı,10,1,0
açması,10,1,0
yaklaşma,10,1,0
liderin,10,1,0
eğitiminde,10,1,0
değişkenin,10,1,0
alına,10,1,0
mas,10,1,1
##ayet,10,1,1
##üm,10,1,1
belirsiz,10,1,1
sunul,10,1,0
aktörler,10,1,0
buluş,10,1,1
belirlenir,10,1,0
ilmi,10,1,1
yönünden,10,1,0
hâl,10,0,0
itibar,10,1,1
gayret,10,1,1
dr,10,0,0
ölçül,10,1,0
gösterme,10,1,0
kod,10,1,1
kasım,10,1,1
demografik,10,1,1
##fı,10,1,1
##îd,10,0,0
bi,10,1,1
##lâm,10,0,0
bed,10,1,1
ayette,10,1,0
küt,10,1,1
onların,10,1,0
kelimeler,10,1,0
gas,10,0,0
##tığı,10,1,1
ke,10,1,1
bayram,10,1,1
eme,10,1,1
##îler,10,0,0
sure,10,1,1
##bas,10,1,1
tefsir,10,1,1
kime,10,1,0
ikisi,10,1,0
renkte,10,1,0
işleyen,10,1,0
kıl,10,1,1
kelimesinin,10,1,0
sıkı,10,1,1
şüphe,10,1,1
yo,10,0,0
##irme,10,0,0
##fil,10,1,1
gönül,10,1,1
bulunmayan,10,1,0
çalışmak,10,1,0
boşanma,10,1,1
şeyler,10,1,0
##abe,10,1,0
farklıdır,10,1,0
##tiği,10,1,1
komşu,10,1,1
zira,10,1,1
denk,10,1,1
duru,10,1,1
ulu,10,1,1
##çu,10,1,1
birisidir,10,1,0
*,10,0,0
##ali,10,1,1
##mü,10,1,1
bölümlerinden,10,1,0
##lemek,10,1,1
atı,10,1,0
böylece,10,1,1
dijital,10,1,1
sorgulama,10,1,0
arab,10,0,0
hası,10,1,0
mc,10,0,0
##ward,10,0,0
taban,10,1,1
görüşlerini,10,1,0
epistem,10,0,0
geliş,10,1,1
gerçekçi,10,1,0
benze,10,1,1
adıyla,10,1,0
##eyn,10,1,0
##hanlı,10,1,0
##oji,10,0,0
akımı,10,1,0
derecesini,10,1,0
kullanılmaktadır,10,1,0
içermesi,10,1,0
hareketlerin,10,1,0
trafikte,10,1,0
yapılmalıdır,10,1,0
seviyesinin,10,1,0
sürük,10,1,0
gövde,10,1,1
##bı,10,1,1
belirler,10,1,0
birbirleriyle,10,1,0
nab,10,0,0
gidiş,10,1,0
yaralı,10,1,1
fren,10,1,1
metre,10,1,1
güvenliğini,10,1,0
sağlanır,10,1,0
gerilim,10,1,1
güçle,10,1,0
basıncı,10,1,0
kurallarına,10,1,0
geriye,10,1,0
yetersizliği,10,1,0
##ain,10,0,0
dağıtı,10,1,0
ısınma,10,1,0
kalori,10,1,1
bulut,10,1,1
açıklayan,10,1,0
topluluk,10,1,1
##net,10,1,1
çocukları,10,1,0
yararlanma,10,1,0
hazırlama,10,1,0
ödemeleri,10,1,0
değişmeyen,10,1,0
verildiği,10,1,0
kıbrıs,10,0,0
kriterleri,10,1,0
##tur,10,1,1
dönemli,10,1,0
yapmış,10,1,0
yurttaş,10,1,1
düşünürler,10,1,0
ortağı,10,1,0
telekomünikasyon,10,1,1
kendiliğinden,10,1,0
millet,10,1,1
yetiştir,10,1,0
new,10,0,0
mülkiyeti,10,1,0
##iyon,10,1,1
hegem,10,0,0
ordu,10,1,1
sunu,10,1,1
sözcük,10,1,1
yal,10,1,1
tarihin,10,1,0
matematik,10,1,1
sözde,10,1,1
31,10,0,0
hüm,10,0,0
milletvekili,10,1,0
##enta,10,1,0
ras,10,0,0
bulmak,10,1,0
koşullarının,10,1,0
daral,10,1,1
beni,10,1,0
başından,10,1,0
tık,10,1,1
açıları,10,1,0
etkinliklerin,10,1,0
uygulanabilir,10,1,0
süreçlerinin,10,1,0
bagaj,10,1,1
tekerle,10,1,1
##inasyon,10,0,0
devrim,10,1,1
karşılaştırılması,10,1,0
##aa,10,0,0
standardı,10,1,0
odak,10,1,1
dosya,10,1,1
notları,10,1,0
programlar,10,1,0
kupası,10,1,0
galatasaray,10,0,0
beşiktaş,10,0,0
ilişkilerde,10,1,0
oluşumu,10,1,0
##sizlik,10,1,1
yönlendir,10,1,0
##sk,10,0,0
##ise,10,1,1
sub,10,1,1
bilet,10,1,1
teklif,10,1,1
##cek,10,0,0
#,10,0,0
ruhsal,10,1,0
payını,10,1,0
savunu,10,1,1
devrimi,10,1,0
alım,10,1,1
ittifak,10,1,1
kaydol,10,1,1
şunlar,10,1,0
çıkardığı,10,1,0
tavuk,10,1,1
denetleme,10,1,0
##zan,10,1,1
satıyor,10,1,0
ece,10,1,1
etti,10,1,0
himaye,10,1,1
keç,10,0,0
hatay,10,1,0
onları,10,1,0
oranıdır,10,1,0
karşılamak,10,1,0
cen,10,0,0
gerekmektedir,10,1,0
refahı,10,1,0
yükseklik,10,1,0
op,10,0,0
vatandaş,10,1,1
mag,10,0,0
karşılığında,10,1,0
##ende,10,1,1
stre,10,0,0
##âk,10,0,0
ekstrem,10,1,1
dâhil,9,0,0
kademe,9,1,1
organizasyonun,9,1,0
yöneticilerinin,9,1,0
pik,9,1,1
kare,9,1,1
öncesinde,9,1,0
sinyal,9,1,1
##ebilecek,9,1,1
bat,9,1,1
##larındaki,9,1,1
ortamda,9,1,0
durumların,9,1,0
hareketleri,9,1,0
körfez,9,1,1
eliyle,9,1,0
sayılan,9,1,0
cilt,9,1,1
rüzgar,9,1,1
gereklidir,9,1,0
zamanlarda,9,1,0
kayıplara,9,1,0
insana,9,1,0
teft,9,1,0
özelliklerin,9,1,0
tamamı,9,1,0
anında,9,1,1
farkı,9,1,0
hipok,9,0,0
plazma,9,1,1
##iller,9,1,0
tehlikesi,9,1,0
##meme,9,1,1
##uli,9,0,0
bulguların,9,1,0
aden,9,1,0
kullanıldığı,9,1,0
yıldır,9,1,0
##9,9,0,0
yapılmış,9,1,0
geleceğe,9,1,0
süreler,9,1,0
çalışmaya,9,1,0
akdeniz,9,1,0
emr,9,1,0
organize,9,1,1
oluşmuştur,9,1,0
yapıların,9,1,0
yapılmasının,9,1,0
hint,9,1,0
##eti,9,1,0
##müş,9,1,1
ayında,9,1,0
yaz,9,1,1
idrar,9,1,1
gözle,9,1,1
sağlam,9,1,1
##meli,9,1,1
meg,9,0,0
hidro,9,0,0
yapılandır,9,1,0
monte,9,1,1
geçim,9,1,1
bakteri,9,1,1
proto,9,0,0
bitkiler,9,1,0
yaşantı,9,1,1
semboller,9,1,0
sorular,9,1,0
sektöre,9,1,0
##leşik,9,1,1
neyi,9,1,0
görevlileri,9,1,0
sorumlusu,9,1,0
kategorisi,9,1,0
mutabakat,9,1,1
##kin,9,1,1
yarattığı,9,1,0
etkiley,9,1,0
iskân,9,0,0
araçlardan,9,0,0
sentez,9,1,1
kont,9,1,1
düzenlemesi,9,1,0
66,9,0,0
yıkan,9,1,0
dünyaya,9,1,0
mağdur,9,1,1
ulaşması,9,1,0
görevlilerinin,9,1,0
güçlendirme,9,1,0
tabanlı,9,1,0
olmaksızın,9,1,0
yükün,9,1,1
kazanım,9,1,1
özelliklerinin,9,1,0
##iel,9,0,0
##ider,9,1,0
açmak,9,1,0
denetlemek,9,1,0
##lamak,9,1,1
anal,9,1,0
öngören,9,1,0
kit,9,1,1
gösterilmesi,9,1,0
askerlik,9,1,0
takvim,9,1,1
teşkil,9,1,1
parlamento,9,1,1
kararların,9,1,0
göreve,9,1,0
çekilme,9,1,0
boşluğu,9,1,0
sayılır,9,1,0
kurulmuş,9,1,0
eşitliği,9,1,0
##ofil,9,1,0
erit,9,1,0
cezaları,9,1,0
artırır,9,1,0
anlatan,9,1,0
harekete,9,1,0
öğeler,9,1,0
gündeme,9,1,0
##nn,9,0,0
des,9,1,0
##can,9,1,1
pul,9,1,1
erer,9,1,0
müsa,9,1,0
muhafaza,9,1,1
##baş,9,1,1
paralar,9,1,0
üyeliğini,9,1,0
##ue,9,0,0
##oul,9,1,0
eğlence,9,1,1
tru,9,0,0
##dın,9,1,1
parazit,9,1,1
##yat,9,1,1
şeyh,9,1,1
istekleri,9,1,0
##bes,9,1,0
hediye,9,1,1
kusur,9,1,1
bilinir,9,1,0
merkezleri,9,1,0
posta,9,1,1
##eller,9,1,0
vermeye,9,1,0
##ıda,9,1,0
uyguladığı,9,1,0
eğitmek,9,1,0
mir,9,1,1
cev,9,0,0
işten,9,1,1
yemekler,9,1,0
sade,9,1,1
hapis,9,1,1
erkeklerin,9,1,0
farklılık,9,1,0
üzüm,9,1,1
rakipleri,9,1,0
medyanın,9,1,0
sorunların,9,1,0
gen,9,1,1
kay,9,1,1
##seri,9,1,1
##ker,9,0,0
suçu,9,1,0
##kü,9,1,1
alanına,9,1,0
ken,9,1,1
tarafın,9,1,0
sunum,9,1,1
##lıklar,9,1,1
65,9,0,0
hukuka,9,1,0
almaları,9,1,0
anlayışını,9,1,0
alanındaki,9,1,0
erzurum,9,0,0
bilin,9,1,0
usta,9,1,1
dokusu,9,1,0
batıya,9,1,0
sisteme,9,1,0
etkisiyle,9,1,0
hafif,9,1,1
değerinde,9,1,0
çoğal,9,1,1
gir,9,1,1
taksi,9,1,1
bedelini,9,1,0
tıp,9,1,1
satılması,9,1,0
geçerlidir,9,1,0
emeklilik,9,1,0
haklarının,9,1,0
çıkarları,9,1,0
ihtiyat,9,1,1
sınav,9,1,1
oyuncu,9,1,1
hacmi,9,1,0
gösterdiği,9,1,0
ekonomisinin,9,1,0
başvuran,9,1,0
reklamları,9,1,0
akımları,9,1,0
uygulanmasını,9,1,0
bileşik,9,1,1
fun,9,0,0
##viç,9,0,0
etkilerini,9,1,0
olmayı,9,1,0
##yin,9,1,1
##ium,9,1,0
2001,9,0,0
işbirliğine,9,1,0
düzenlen,9,1,0
08,9,0,0
dinlemek,9,1,0
dalgalanma,9,1,0
oluşum,9,1,1
bedel,9,1,1
bürokratik,9,1,1
karara,9,1,0
##so,9,0,0
uygulamasının,9,1,0
dinleyici,9,1,0
sahipleri,9,1,0
nötr,9,1,1
yerleşme,9,1,0
sorumluluğunu,9,1,0
rastlan,9,1,0
ailede,9,1,0
değişiklikler,9,1,0
yaratılması,9,1,0
odası,9,1,0
metafor,9,1,1
seçilme,9,1,0
uygulamasında,9,1,0
##ılacak,9,1,1
unvanı,9,1,0
postmodern,9,1,1
çocuklarının,9,1,0
##enin,9,1,1
norveç,9,0,0
loc,9,0,0
##uss,9,1,0
öneri,9,1,1
krizin,9,1,0
tava,9,1,1
ayeti,9,1,0
kemiği,9,1,0
yolunda,9,1,0
##mektedir,9,1,1
inancı,9,1,0
ekol,9,1,1
arapça,9,0,0
gönderme,9,1,0
hüs,9,0,0
vakf,9,0,0
##are,9,1,0
buyruk,9,1,1
vit,9,0,0
ilim,9,1,1
##ilmemiştir,9,1,1
sayma,9,1,0
##abi,9,1,1
ala,9,1,1
hükümler,9,1,0
##lüğe,9,1,1
başkası,9,1,0
27,9,0,0
##sidir,9,1,1
ehliyet,9,1,1
yalan,9,1,1
yak,9,1,1
dinler,9,1,0
vakıf,9,1,1
toplumların,9,1,0
anlayışına,9,1,0
mana,9,1,1
kav,9,1,1
##ls,9,0,0
şartları,9,1,0
##ğında,9,0,0
doğur,9,1,1
##lâ,9,0,0
etmeleri,9,1,0
dayanarak,9,1,0
müdahalesi,9,1,0
paragraf,9,1,1
bunlar,9,1,0
yerinden,9,1,0
laiklik,9,1,0
1945,9,0,0
bütünü,9,1,0
2012,9,0,0
bağda,9,1,1
bölgesine,9,1,0
ihtiyacını,9,1,0
verimliliğini,9,1,0
turist,9,1,1
mesafe,9,1,1
ekonomisi,9,1,0
çeşitliliği,9,1,0
iştirak,9,1,1
ülkedeki,9,1,0
kr,9,0,0
mili,9,1,0
bağdaş,9,1,1
##üstü,9,1,0
sağlayacak,9,1,0
getirilen,9,1,0
taşıt,9,1,1
kore,9,1,0
atama,9,1,0
gecekondu,9,1,1
sistemini,9,1,0
işlet,9,1,0
edilmesine,9,1,0
eşitsizliği,9,1,0
sağa,9,1,0
kor,9,1,1
bez,9,1,1
dikkatini,9,1,0
bırakılması,9,1,0
sırası,9,1,0
geçtiği,9,1,0
kullanılmasına,9,1,0
hâle,9,0,0
yoldan,9,1,0
izlemek,9,1,0
##oyu,9,1,0
kokusu,9,1,0
maddeleri,9,1,0
etmiş,9,1,0
##aret,9,0,0
ortamlarda,9,1,0
##arn,9,1,0
sınıflandır,9,1,0
##lesi,9,1,1
kararlarına,9,1,0
üretilmesi,9,1,0
##kol,9,1,1
kendilerini,9,1,0
buharı,9,1,0
ekoloji,9,1,1
##stır,9,0,0
dim,9,1,1
##ağa,9,1,1
gul,9,0,0
mikrofon,9,1,1
os,9,1,0
kampanyası,9,1,0
belgesel,9,1,1
hacim,9,1,1
gönderilen,9,1,0
##türk,9,0,0
sirk,9,1,1
ismail,9,0,0
##alı,9,1,1
filozof,9,1,1
hatası,9,1,0
görüntülen,9,1,0
exp,9,0,0
yaşamında,9,1,0
usulü,9,1,0
kanıt,9,1,1
amacına,9,1,0
tutan,9,1,0
kentleri,9,1,0
genişleme,9,1,0
gür,9,1,1
eşittir,9,1,0
koşullarında,9,1,0
maksim,9,0,0
dönemlerde,9,1,0
ihracatı,9,1,0
ide,9,1,1
fen,9,1,1
metinde,9,1,0
cumhuriyetin,9,1,0
hükmünde,9,0,0
bankaları,9,1,0
##ab,9,1,1
##ug,9,0,0
ulaştır,9,1,0
cuma,9,1,1
yes,9,1,0
planlanan,9,1,0
bilgisayarın,9,1,0
##onik,9,1,0
sunmak,9,1,0
servisi,9,1,0
vasıtasıyla,9,1,0
##ımı,9,1,1
logo,9,1,1
ens,9,1,0
güçlendirmek,9,1,0
şubat,9,1,1
ilkelerini,9,1,0
enstitü,9,1,1
kadınlar,9,1,0
etkileşimi,9,1,0
gözleri,9,1,0
##onk,9,0,0
belirlendiği,9,1,0
optik,9,1,1
edebiyatın,9,1,0
bana,9,1,0
##üler,9,1,1
bütünlük,9,1,0
benim,9,1,0
eylemin,9,1,0
gerektir,9,1,0
##çiler,9,1,1
tartış,9,1,1
birikimi,9,1,0
hen,9,1,0
uzaklık,9,1,1
imge,9,1,1
##gisi,9,0,0
tour,9,0,0
temsilcileri,9,1,0
##tes,9,1,0
##mus,9,1,0
##ılmasına,9,1,1
##okrasi,9,1,0
satır,9,1,1
parlamenter,9,1,1
dönemin,9,1,0
özerk,9,1,1
yararı,9,1,0
toprağa,9,1,0
ağları,9,1,0
fosfor,9,1,1
sadakat,9,1,1
düzeylerinin,9,1,0
magazin,9,1,1
rah,9,0,0
arşiv,9,1,1
bağımlılığı,9,1,0
cel,9,0,0
köle,9,1,1
onayı,9,1,0
tarımda,9,1,0
##aca,9,1,0
140,9,0,0
geçer,9,1,1
arda,9,1,0
##celona,9,0,0
ağırlığı,9,1,0
1993,9,0,0
ndaki,9,1,1
sem,9,1,1
##ited,9,0,0
san,9,1,1
ekonominin,9,1,0
sunumu,9,1,0
değişimleri,9,1,0
hükümdar,9,1,1
satılan,9,1,0
tü,9,1,1
tu,9,1,1
göçün,9,1,0
zorunluluğu,9,1,0
kısıt,9,1,1
yetkilerini,9,1,0
prin,9,0,0
(),9,0,0
},9,0,0
tahrik,9,1,1
bilgisayarlar,9,1,0
piyasaya,9,1,0
##kas,9,1,1
hikâye,9,0,0
başarısız,9,1,0
teorileri,9,1,0
##lüzyon,9,0,0
sürece,9,1,0
solu,9,1,1
burcu,9,1,0
##bak,9,1,1
sınıfa,9,1,0
israf,9,1,1
temsilci,9,1,1
içecekler,9,1,0
##dal,9,1,1
gitme,9,1,0
komedi,9,1,1
##ok,9,1,1
salı,9,1,1
bakanlık,9,1,1
bakan,9,1,1
aleyhine,9,1,0
asansör,9,1,1
cumartesi,9,1,1
rehber,9,1,1
işlemiş,9,1,0
orijinal,9,1,1
kahve,9,1,1
##izin,9,1,1
gösterisini,9,1,0
seviyesinde,9,1,0
hasılatı,9,1,0
istatistik,9,1,1
tom,9,1,1
##göz,9,1,1
edilmeyen,9,1,0
kl,9,0,0
##hem,9,1,1
sunulan,9,1,0
temas,9,1,1
##ilasyon,9,0,0
seçil,9,1,1
gerekçesi,9,1,0
enter,9,0,0
##rit,9,0,0
sentezi,9,1,0
idarî,9,0,0
##ortis,9,0,0
müşavir,9,1,1
gs,9,0,0
liste,9,1,1
aralığı,9,1,0
malları,9,1,0
##ec,9,0,0
olasılık,9,1,1
lt,9,0,0
bis,9,0,0
şairler,9,1,0
##end,9,0,0
vis,9,0,0
hir,9,0,0
##tih,9,0,0
kisi,9,1,0
virüs,9,1,1
##gos,9,0,0
##ören,9,1,1
tahsis,8,1,1
##yse,8,1,1
verici,8,1,1
taşımak,8,1,0
araba,8,1,1
depremin,8,1,0
volkanik,8,1,1
yapay,8,1,1
##ull,8,0,0
böbrek,8,1,1
tedavisi,8,1,0
nemli,8,1,0
##elidir,8,1,0
gördüğü,8,1,0
tesadüf,8,1,1
masası,8,1,0
olmama,8,1,0
önlem,8,1,1
süreçtir,8,1,0
yönetimini,8,1,0
##pi,8,1,1
hasarı,8,1,0
sakin,8,1,1
gerektirir,8,1,0
etkilerinden,8,1,0
salgın,8,1,1
".,",8,0,0
boyutları,8,1,0
ayrılır,8,1,0
alınmalıdır,8,1,0
yoğunluğu,8,1,0
##fat,8,1,0
amino,8,1,1
yapılabilir,8,1,0
zarara,8,1,0
metal,8,1,1
##üp,8,1,1
gönderilmesi,8,1,0
olsun,8,1,0
1995,8,0,0
kayıpları,8,1,0
##üğü,8,1,1
ofisi,8,1,0
sağlığını,8,1,0
erg,8,1,1
63,8,0,0
yoksun,8,1,1
uyku,8,1,1
okyanus,8,1,1
muhtemel,8,1,1
marmara,8,0,0
görüldüğü,8,1,0
kalmak,8,1,0
yerlere,8,1,0
bm,8,0,0
bölgede,8,1,0
olsaydı,8,1,0
aer,8,0,0
noktaya,8,1,0
##jik,8,0,0
##meler,8,1,1
kad,8,1,1
alet,8,1,1
değiştirme,8,1,0
desteklenmesi,8,1,0
##lanarak,8,1,1
ikiye,8,1,0
akımının,8,1,0
bük,8,1,1
bozulmaya,8,1,0
müsteşar,8,1,1
alıp,8,1,0
başta,8,1,0
kentsel,8,1,0
bireyleri,8,1,0
belirte,8,1,0
emisyon,8,1,1
yönleri,8,1,0
kolaylıkla,8,1,0
politikaların,8,1,0
dön,8,1,1
çalışmalardan,8,1,0
kontrollü,8,1,0
sıcaklığının,8,1,0
suya,8,1,1
yardımcısı,8,1,0
mı,8,1,1
modelinin,8,1,0
kuruma,8,1,0
enerjisi,8,1,0
alındığında,8,1,0
varı,8,1,0
koordinasyonu,8,1,0
yerleştirilmesi,8,1,0
döneme,8,1,0
etrafında,8,1,0
nitel,8,1,1
edilmesinde,8,1,0
bundan,8,1,0
##makta,8,1,1
saç,8,1,1
kentin,8,1,0
olmanın,8,1,0
notu,8,1,0
oturma,8,1,1
verebilir,8,1,0
hakkına,8,1,0
etmemesi,8,1,0
olabilmesi,8,1,0
gereklilik,8,1,0
savaşları,8,1,0
##orge,8,1,0
##ic,8,1,1
##dıkları,8,1,1
kemik,8,1,1
çift,8,1,1
rev,8,0,0
deli,8,1,1
akıllı,8,1,1
olduğunda,8,1,0
##ide,8,1,1
tercüman,8,1,1
düşünülen,8,1,0
aktivite,8,1,1
hakk,8,0,0
ihtiyaçlar,8,1,0
rıza,8,1,1
başvur,8,1,1
tatil,8,1,1
kritik,8,1,1
ölçe,8,1,0
yöneticileri,8,1,0
mis,8,1,1
geçir,8,1,1
ideolojik,8,1,1
kuramının,8,1,0
alışverişi,8,1,0
betim,8,1,1
what,8,0,0
##ose,8,1,0
##ünü,8,1,1
desteklemek,8,1,0
yazılmış,8,1,0
fakir,8,1,1
günümüze,8,1,0
savaşlar,8,1,0
kültürünün,8,1,0
##ada,8,1,1
dışarıdan,8,1,0
düzeltilmesi,8,1,0
kendilerine,8,1,0
çabası,8,1,0
##azi,8,1,0
yoluna,8,1,0
##ilmeleri,8,1,1
rehabilitasyon,8,1,1
reh,8,0,0
öte,8,1,1
##naz,8,1,1
peş,8,1,1
harç,8,1,1
işlemlerinde,8,1,0
doğruluğu,8,1,0
öğelerin,8,1,0
sına,8,1,1
##ina,8,1,0
ph,8,0,0
stabil,8,1,1
##lip,8,1,1
##per,8,0,0
pre,8,0,0
şartı,8,1,0
iradesi,8,1,0
beklentisi,8,1,0
denizcilik,8,1,0
##ılarak,8,1,1
mercimek,8,1,1
siv,8,0,0
tanınan,8,1,0
geliştirilmiştir,8,1,0
tümüyle,8,1,0
gelişmiştir,8,1,0
gelenek,8,1,1
##çinin,8,1,1
birimleri,8,1,0
##opu,8,0,0
##cının,8,1,1
duyum,8,1,1
yapısına,8,1,0
hemşirelik,8,1,0
süz,8,1,1
olacağını,8,1,0
tutumları,8,1,0
değiştirmek,8,1,0
26,8,0,0
elinde,8,1,0
antik,8,1,1
##ilmesine,8,1,1
sağlaya,8,1,0
haklarını,8,1,0
##cılar,8,1,1
tanıtım,8,1,1
##cılığı,8,1,1
araştırmaları,8,1,0
pazarda,8,1,0
bakır,8,1,1
kapatılması,8,1,0
##ştay,8,0,0
##emeyeceği,8,1,1
zeka,8,1,1
##gam,8,1,1
gram,8,1,1
kartı,8,1,0
fiş,8,1,1
##vesi,8,1,0
açı,8,1,1
düşünül,8,1,0
açıklamak,8,1,0
ren,8,1,0
temelini,8,1,0
sandık,8,1,1
##arda,8,1,0
bitkilerin,8,1,0
kanunla,8,1,0
düzenlemeleri,8,1,0
##10,8,0,0
kullanımının,8,1,0
üstünde,8,1,0
ürettikleri,8,1,0
##çılar,8,1,1
konulması,8,1,0
sağlamaya,8,1,0
##rist,8,0,0
dağılım,8,1,1
şeması,8,1,0
##esk,8,0,0
beyanı,8,1,0
kuralların,8,1,0
misyon,8,1,1
kanalları,8,1,0
hastaya,8,1,0
##ememesi,8,1,1
temsilcisi,8,1,0
bilge,8,1,1
za,8,1,1
programın,8,1,0
karakterler,8,1,0
sosyoloji,8,1,1
portföy,8,1,1
anlayışının,8,1,0
blog,8,1,1
ilişkilendir,8,1,0
büyümesi,8,1,0
##ost,8,0,0
##ens,8,1,0
rutin,8,1,1
politikada,8,1,0
##nan,8,1,1
taahhüt,8,1,1
şirketleri,8,1,0
olun,8,1,0
özelleştirme,8,1,0
izlen,8,1,0
destanı,8,1,0
günde,8,1,0
alınmasını,8,1,0
sunan,8,1,0
karakteristik,8,1,1
arttırmak,8,1,0
mektup,8,1,1
duyarsız,8,1,1
sevk,8,1,1
gizlilik,8,1,0
yönetimine,8,1,0
şiirin,8,1,0
ünitesi,8,1,0
yapılandırma,8,1,0
modeline,8,1,0
düşünceler,8,1,0
ilişkisel,8,1,0
protokol,8,1,1
kurallarının,8,1,0
miz,8,1,1
uzantısı,8,1,0
planın,8,1,0
verdikleri,8,1,0
##eu,8,0,0
cir,8,0,0
merkezinin,8,1,0
olgular,8,1,0
düzenleyici,8,1,0
politikalarını,8,1,0
mekanizma,8,1,1
beşinci,8,1,0
ayrım,8,1,1
iletişimde,8,1,0
kronik,8,1,1
dilim,8,1,1
bakar,8,1,0
grubuna,8,1,0
##üb,8,0,0
##bel,8,1,1
cami,8,1,1
tes,8,1,0
yaklaş,8,1,1
sıralanmıştır,8,1,0
teş,8,1,0
düşüncenin,8,1,0
ağa,8,1,1
gönder,8,1,1
dünyasında,8,1,0
del,8,1,1
##tra,8,0,0
م,8,0,0
##ء,8,0,0
kimseler,8,1,0
ka,8,1,1
adını,8,1,0
##mas,8,1,1
##şer,8,1,1
lerin,8,1,1
esir,8,1,1
##oğulları,8,1,0
sulama,8,1,0
##ari,8,1,0
inci,8,1,1
tasdik,8,1,1
kimsenin,8,1,0
kurucusu,8,1,0
edecek,8,1,0
domuz,8,1,1
etmelerini,8,1,0
ayakta,8,1,0
selam,8,1,1
seçenek,8,1,1
hizmetlerinde,8,1,0
kullanılmaz,8,1,0
kana,8,1,1
bütünlüğü,8,1,0
kaynaklardan,8,1,0
cay,8,1,1
harici,8,1,1
azala,8,1,0
bildirmek,8,1,0
##alin,8,1,0
fet,8,0,0
bağlanma,8,1,0
emirleri,8,1,0
yaratan,8,1,0
hariç,8,1,1
değin,8,1,1
yap,8,1,1
##lığına,8,1,1
vel,8,1,0
kitapları,8,1,0
##eni,8,1,1
şeref,8,1,1
kalbin,8,1,0
dengesiz,8,1,0
##eto,8,0,0
diyafram,8,1,1
suçun,8,1,0
sıralama,8,1,0
uygulayan,8,1,0
statüsü,8,1,0
yakınlık,8,1,0
yazarın,8,1,0
##cilerin,8,1,1
politikalarına,8,1,0
yapıya,8,1,0
edebilir,8,1,0
yaratıcılık,8,1,0
geliştiren,8,1,0
##ment,8,1,0
tem,8,1,1
##culuk,8,1,1
hum,8,1,1
imzalan,8,1,0
anılan,8,1,0
##ümü,8,1,1
iletişime,8,1,0
ihtiyaçlarına,8,1,0
##ayan,8,1,1
##geli,8,1,0
##ilip,8,1,1
##imark,8,0,0
nedenler,8,1,0
öder,8,1,0
##leyin,8,1,1
yağı,8,1,1
aracını,8,1,0
yetişkinler,8,1,0
kulak,8,1,1
kenarları,8,1,0
diğerlerine,8,1,0
toplar,8,1,0
yerler,8,1,0
kutusu,8,1,0
koymak,8,1,0
tasarrufu,8,1,0
##ıt,8,1,0
yoksa,8,1,1
edilebilmesi,8,1,0
##ğü,8,0,0
iptal,8,1,1
kolaylığı,8,1,0
##ılma,8,1,1
parçası,8,1,0
koyar,8,1,1
##suzluk,8,1,1
yıllar,8,1,0
yıkılması,8,1,0
##unda,8,1,1
hizmetlerine,8,1,0
garanti,8,1,1
kavim,8,1,1
krallık,8,1,0
macera,8,1,1
##gh,8,0,0
bl,8,0,0
mik,8,0,0
sahası,8,1,0
##iyle,8,1,1
işlemlerinin,8,1,0
62,8,0,0
diyerek,8,0,0
1900,8,0,0
##lanmanın,8,1,1
gücüne,8,1,0
sanatçılar,8,1,0
piyasasında,8,1,0
tarafların,8,1,0
yazın,8,1,1
sanatlar,8,1,0
reform,8,1,1
benlik,8,1,1
₺,8,0,0
##hin,8,1,1
##ât,8,0,0
meme,8,1,1
dezenf,8,0,0
##ûn,8,0,0
katılır,8,1,0
bileşim,8,1,1
olmaktan,8,1,0
kadınlara,8,1,0
yenilikler,8,1,0
determin,8,0,0
durumunu,8,1,0
üyelerinden,8,1,0
konya,8,1,0
mos,8,0,0
##kova,8,1,1
düşünen,8,1,0
dinsel,8,1,0
yükselir,8,1,0
federasyonu,8,1,0
şiddeti,8,1,0
vak,8,0,0
ut,8,1,1
alımı,8,1,0
ordusu,8,1,0
ır,8,1,1
sistemli,8,1,0
sayfa,8,1,1
şiiri,8,1,0
biçimsel,8,1,0
girişim,8,1,1
tör,8,1,1
##gin,8,0,0
##sika,8,1,0
çaba,8,1,1
##istler,8,0,0
bizim,8,1,0
##ee,8,0,0
eri,8,1,1
##car,8,1,1
araçlar,8,0,0
içeriğe,8,1,0
ikram,8,1,1
eserleri,8,1,0
parlamentosu,8,1,0
alanya,8,1,0
ayarı,8,1,0
destekli,8,1,0
flaş,8,1,1
##ley,8,1,1
çekilen,8,1,0
sk,8,0,0
nor,8,0,0
gazeteci,8,1,0
kimin,8,1,1
görüntü,8,1,1
görünüm,8,1,1
verilecek,8,1,0
kurulunun,8,1,0
ayrılma,8,1,1
disiplinler,8,1,0
programında,8,1,0
paylaşımı,8,1,0
süm,8,1,1
messi,8,0,0
yılmaz,8,1,1
##ida,8,1,0
##eren,8,1,1
forma,8,1,1
trabzon,8,0,0
sür,8,1,1
kazanan,8,1,0
ülkeyi,8,1,0
tanıt,8,1,1
indeksi,8,1,0
gönderen,8,1,0
örtülü,8,1,0
çizgi,8,1,1
üretime,8,1,0
aracının,8,1,0
tanımları,8,1,0
hizmetlerinden,8,1,0
genişlet,8,1,0
##dey,8,1,0
##kara,8,1,1
kurtuluş,8,1,0
detaylı,8,1,0
suçlar,8,1,0
##ılab,8,0,0
sefer,8,1,1
hesabını,8,1,0
eğrileri,8,1,0
sorunlarının,8,1,0
silahlı,8,1,0
fiyatının,8,1,0
yeteneğini,8,1,0
zorunluluk,8,1,1
rolünü,8,1,0
âdet,8,0,0
ilişkilerinde,8,1,0
frekans,8,1,1
kuvveti,8,1,0
paralel,8,1,1
geçirme,8,1,0
anlayışla,8,1,0
papatya,8,1,1
makale,8,1,1
110,8,0,0
##dos,8,1,0
göstermektedir,8,1,0
wil,8,0,0
arasından,8,1,0
suriye,8,0,0
yemekleri,8,1,0
kurutma,8,1,0
çeyiz,8,1,1
kararın,8,1,0
başlangıçta,8,1,0
.',8,0,0
##medi,8,1,1
düştüğü,8,1,0
##yız,8,1,1
öğretmeni,8,1,0
algısı,8,1,0
fl,8,0,0
##lasyon,8,0,0
##yum,8,1,1
yaşında,8,1,0
organlarında,8,1,0
operasyonel,8,1,1
etkinliğinin,8,1,0
##tma,8,1,1
onarım,8,1,1
sodyum,8,1,1
ric,8,0,0
##hard,8,1,1
odaları,8,1,0
##iyo,8,0,0
tv,8,0,0
basamak,8,1,1
ang,8,0,0
maddenin,8,1,0
olanın,8,1,0
membran,8,0,0
birleştirme,8,1,0
##th,8,0,0
tetkik,8,1,1
##cal,8,0,0
##ches,8,0,0
yollarla,8,1,0
hastalıklardan,8,1,0
reseptörleri,8,1,0
##last,8,0,0
##̧,8,1,1
teknolojisi,8,1,0
##jek,8,0,0
##par,8,0,0
temsili,8,1,1
##pa,8,0,0
##ücü,8,1,1
değişkeni,8,1,0
tespitinde,8,1,0
konaklama,8,1,0
aid,8,1,1
tabaka,8,1,1
hücreli,8,1,0
maliyetini,8,1,0
bölümle,8,1,1
gide,8,1,0
##=,8,0,0
##furt,8,0,0
##enz,8,1,0
inkar,8,1,1
dü,8,1,1
.(,8,0,0
frag,8,1,1
und,8,0,0
##sch,8,0,0
##ige,8,0,0
yansıması,8,1,0
işg,8,0,0
mp,8,0,0
ediliyor,8,1,0
üm,8,1,1
##biy,8,0,0
##ire,8,1,0
##biye,8,1,1
peyzaj,8,1,1
büro,8,1,1
##ococcus,8,0,0
bulunulan,8,1,0
karayolu,8,1,0
yönetimde,8,1,0
dikdörtgen,7,1,1
geldiğini,7,1,0
tahliye,7,1,1
bırak,7,1,1
savaşlarda,7,1,0
karşılaş,7,1,1
hastane,7,1,1
##pat,7,1,1
dönüşmesi,7,1,0
bahsedilen,7,1,0
döngüsü,7,1,0
savaşında,7,1,0
tutulma,7,1,1
kaynaktan,7,1,0
sorunlara,7,1,0
kusursuz,7,1,0
levha,7,1,1
görülmesi,7,1,0
yapımı,7,1,0
işlerde,7,1,1
##ulin,7,0,0
bozulma,7,1,0
eylemler,7,1,0
çalışmaların,7,1,0
ticarette,7,1,0
kesint,7,1,0
seçiminde,7,1,0
temizliği,7,1,0
kendileri,7,1,0
mekanizmaları,7,1,0
##pal,7,1,1
etkilerinin,7,1,0
tablolar,7,1,0
##ala,7,1,1
ziyaret,7,1,1
kre,7,0,0
merkezinde,7,1,0
vereceği,7,1,0
kıyı,7,1,1
vermeleri,7,1,0
yapmayı,7,1,0
sürede,7,1,0
yapıl,7,1,1
tüz,7,0,0
geometrik,7,1,1
işlevlerini,7,1,0
danışmanlık,7,1,0
tanımlanmıştır,7,1,0
ölen,7,1,0
çapında,7,1,0
besleme,7,1,1
yapılacağı,7,1,0
çatı,7,1,1
yenilenmesi,7,1,0
dayanıklı,7,1,1
gereksinimi,7,1,0
altındadır,7,1,0
##amama,7,1,1
kaya,7,1,1
gereksinimleri,7,1,0
sed,7,1,1
korunmak,7,1,0
##şu,7,1,1
2008,7,0,0
elemanlarının,7,1,0
kuruluşlar,7,1,0
devre,7,1,1
planlar,7,1,0
##cinin,7,1,1
kabulü,7,1,0
büyüklüğüne,7,1,0
tabanı,7,1,0
##gar,7,1,1
ölçekte,7,1,0
görünür,7,1,1
kolon,7,1,1
##ülme,7,1,1
##rasyon,7,0,0
görüşmenin,7,1,0
teması,7,1,0
açıklanır,7,1,0
kalmıştır,7,1,0
sağlayab,7,0,0
hassasiyet,7,1,1
durumlarında,7,1,0
esaslı,7,1,0
açığa,7,1,0
kaçak,7,1,1
altyapı,7,1,1
sonuçlarını,7,1,0
kişide,7,1,0
kazalar,7,1,0
muhtar,7,1,1
ekseni,7,1,0
##una,7,1,1
kn,7,0,0
yürütülen,7,1,0
tra,7,0,0
birimlerin,7,1,0
##gun,7,0,0
karşılaştıkları,7,1,0
ton,7,1,1
bilişim,7,1,1
2003,7,0,0
yükselme,7,1,0
siteleri,7,1,0
uygulamalarının,7,1,0
şartlarda,7,1,0
alanlarının,7,1,0
##berg,7,1,1
pen,7,0,0
kurumları,7,1,0
yetenek,7,1,1
##lenebilir,7,1,1
##oliz,7,1,0
serv,7,0,0
##pe,7,0,0
uzmanlaşmış,7,1,0
cetvel,7,1,1
##ovasyon,7,0,0
bastır,7,1,1
##dis,7,0,0
işkence,7,1,1
performansı,7,1,0
##tasyon,7,0,0
tır,7,1,1
sürme,7,1,1
##lacak,7,1,1
maddelerden,7,1,0
enzimler,7,1,0
1914,7,0,0
yararlı,7,1,1
vir,7,1,0
##dışı,7,1,1
maz,7,1,1
aktiviteleri,7,1,0
yönlendiren,7,1,0
cevabı,7,1,0
garip,7,1,1
çocukluk,7,1,0
gençlik,7,1,0
defteri,7,1,0
rekabete,7,1,0
##day,7,1,0
kesit,7,1,1
boru,7,1,1
ermeni,7,1,0
sine,7,1,1
entegrasyon,7,1,1
##yer,7,1,1
##süz,7,1,1
zab,7,1,1
halife,7,1,1
talepleri,7,1,0
hayvanların,7,1,0
sultanı,7,1,0
##sim,7,1,1
oranlarının,7,1,0
referans,7,1,1
##mî,7,0,0
ol,7,1,1
yağlar,7,1,0
##şova,7,1,0
##ian,7,1,0
##log,7,1,1
gelirinin,7,1,0
##bir,7,1,1
##cık,7,1,1
buğday,7,1,1
##zy,7,0,0
artmıştır,7,1,0
aydan,7,1,0
yayılım,7,1,0
diyalog,7,1,1
çözülmesi,7,1,0
çorba,7,1,1
basınçlı,7,1,0
yoğ,7,1,1
ünite,7,1,1
kond,7,1,1
##land,7,0,0
fabrika,7,1,1
bro,7,0,0
##tele,7,1,0
ruhsat,7,1,1
##eg,7,1,1
hin,7,1,1
yasaları,7,1,0
##üre,7,1,1
amer,7,0,0
##hal,7,1,1
yatırımcılar,7,1,0
kurulacak,7,1,0
içerikleri,7,1,0
konumları,7,1,0
dersi,7,1,0
kararını,7,1,0
lise,7,1,1
enstitüsü,7,1,0
1997,7,0,0
hissedar,7,1,1
bölüm,7,1,1
uygulamalar,7,1,0
açıklan,7,1,0
edin,7,1,1
geçme,7,1,0
kıta,7,1,1
##laşmanın,7,1,1
süreyle,7,1,0
işlerin,7,1,1
##acağını,7,1,1
vücutta,7,1,0
edildiğinde,7,1,0
##cen,7,0,0
##by,7,0,0
teb,7,1,1
giderken,7,1,0
yönü,7,1,0
##mamıştır,7,1,1
ilişkiyi,7,1,0
birini,7,1,0
verilmesini,7,1,0
##rev,7,0,0
evrenin,7,1,0
adlandırma,7,1,0
vazgeç,7,1,1
lüks,7,1,1
ödey,7,1,0
1200,7,0,0
ekonomiye,7,1,0
tarzları,7,1,0
diyagramı,7,1,0
##ogram,7,0,0
ultrason,7,1,1
##linik,7,0,0
işbirlikçi,7,1,1
##duğu,7,1,1
nispi,7,1,1
cey,7,0,0
kaynağıdır,7,1,0
sektörde,7,1,0
##kay,7,1,1
bilimi,7,1,0
sek,7,1,1
##olar,7,1,0
efekt,7,1,1
nak,7,0,0
söyleme,7,1,0
kodlar,7,1,0
giz,7,1,1
dinlerin,7,1,0
sosyolog,7,1,1
modi,7,0,0
işçilik,7,1,1
##kat,7,1,1
bağlam,7,1,1
konum,7,1,1
oynama,7,1,0
##âf,7,0,0
rasyonal,7,0,0
dağılımını,7,1,0
günün,7,1,0
##eksiyon,7,0,0
makinesinin,7,1,0
yetenekler,7,1,0
##kif,7,0,0
kurab,7,0,0
trend,7,1,1
ilahi,7,1,1
vakit,7,1,1
ted,7,0,0
üf,7,0,0
yapısında,7,1,0
artmasına,7,1,0
doldur,7,1,1
##rak,7,0,0
eşitsizlik,7,1,1
içeriğinin,7,1,0
hiçbiri,7,1,1
yılların,7,1,0
engellen,7,1,0
bilgilerini,7,1,0
birleştirilmiş,7,1,0
##sızlık,7,1,1
durması,7,1,1
müc,7,0,0
destekleyen,7,1,0
düşüncesinin,7,1,0
hedefleri,7,1,0
departman,7,1,1
girmek,7,1,0
kitleler,7,1,0
sanatçının,7,1,0
bekleme,7,1,1
##ting,7,0,0
yetiştirilmesi,7,1,0
teknisyen,7,1,1
##imi,7,1,1
##liğine,7,1,1
içerisindeki,7,1,0
##mâ,7,0,0
ehli,7,1,1
raporunda,7,1,0
geleneği,7,1,0
içer,7,1,1
kullanımını,7,1,0
problemler,7,1,0
hiz,7,0,0
##alp,7,1,1
emre,7,1,0
inançları,7,1,0
bulunanlar,7,1,0
##ılmasını,7,1,1
##hy,7,0,0
onlara,7,1,0
##lim,7,1,1
##üd,7,1,1
);,7,0,0
##diy,7,0,0
dilde,7,1,0
kaleme,7,1,0
##une,7,1,0
rı,7,1,1
##cın,7,1,1
farz,7,1,1
nan,7,1,1
##afe,7,1,0
ğ,7,0,0
##şın,7,1,1
vakti,7,0,0
meş,7,0,0
çıkarılan,7,1,0
##ble,7,0,0
ferr,7,1,0
tab,7,1,1
helal,7,1,1
##şa,7,1,1
ayrılması,7,1,0
vi,7,1,0
sig,7,1,1
şe,7,1,1
hikmet,7,1,1
##vir,7,1,0
yansıtan,7,1,0
gar,7,1,1
şarttır,7,1,0
etmeyen,7,1,0
vas,7,0,0
##lus,7,0,0
lut,7,0,0
all,7,1,0
##âv,7,0,0
göğüs,7,1,1
##pur,7,0,0
##üt,7,1,1
çözümler,7,1,0
başkanlığını,7,1,0
uzaklaş,7,1,0
##irler,7,1,1
id,7,1,1
huy,7,1,1
##taki,7,1,1
bağlılığı,7,1,0
olaya,7,1,0
##neli,7,1,1
görüşmesi,7,1,0
merhamet,7,1,1
özü,7,1,0
edinen,7,1,0
iniş,7,1,1
##manın,7,1,1
seni,7,1,0
##dat,7,1,1
kullanmıştır,7,1,0
sözler,7,1,0
huzur,7,1,1
saygın,7,1,1
evlat,7,1,1
işlenen,7,1,0
biat,7,1,1
hendek,7,1,1
özelliğine,7,1,0
ilkelerine,7,1,0
yaratıcısı,7,1,0
##üv,7,0,0
ga,7,0,0
101,7,0,0
hacı,7,1,1
sana,7,1,1
lev,7,0,0
hizmetlerden,7,1,0
optimum,7,1,1
seçici,7,1,0
##omi,7,1,0
engeller,7,1,0
kesim,7,1,1
1936,7,0,0
işlerinde,7,1,1
desen,7,1,1
fiyata,7,1,0
şimdi,7,1,1
phil,7,0,0
kral,7,1,1
azaltır,7,1,0
kaybetmesi,7,1,0
ortadoğu,7,0,0
##ulus,7,1,1
sosyolojisi,7,1,0
anlaşmalar,7,1,0
prag,7,0,0
##mat,7,1,1
koşulların,7,1,0
çatışmaları,7,1,0
mel,7,1,1
başlanmıştır,7,1,0
ıslah,7,1,1
döl,7,1,1
yüze,7,1,0
teklifi,7,1,0
gerçekleş,7,1,1
##eceğini,7,1,1
ağı,7,1,1
idi,7,1,1
##nâ,7,0,0
bireyi,7,1,0
açısı,7,1,0
gerçekte,7,1,0
##emem,7,1,1
seyir,7,1,1
sola,7,1,0
marş,7,1,1
arıza,7,1,1
kullanırken,7,1,0
kesik,7,1,1
kapağı,7,1,0
las,7,1,0
durak,7,1,1
manevra,7,1,1
kısmı,7,1,0
taşıması,7,1,0
##çesi,7,1,1
cep,7,1,1
çıkı,7,1,1
refleks,7,1,1
koyu,7,1,1
hızda,7,1,0
##iğe,7,1,1
araçlara,7,0,0
yolda,7,1,0
organların,7,1,0
##ladığı,7,1,1
##amayan,7,1,1
vermeyi,7,1,0
dere,7,1,1
eleman,7,1,1
gürültü,7,1,1
uzunluğu,7,1,0
pic,7,1,1
##int,7,1,0
faz,7,1,1
lan,7,1,1
ihtiyacının,7,1,0
çıkarlar,7,1,0
çıkarlarını,7,1,0
ısıtma,7,1,0
yaşamsal,7,1,0
yün,7,1,1
engelleri,7,1,0
empedan,7,0,0
##ografi,7,0,0
rotor,7,1,1
boşluk,7,1,1
edileb,7,0,0
özelliğidir,7,1,0
sermayenin,7,1,0
komitesi,7,1,0
olguların,7,1,0
sürün,7,1,1
aşısı,7,1,0
zeytinyağı,7,1,0
sürdürülebilirlik,7,1,0
format,7,1,1
ete,7,1,0
ürünlerde,7,1,0
cephesi,7,1,0
##art,7,1,1
parmak,7,1,1
foto,7,1,1
fenomen,7,1,1
##oc,7,0,0
itibari,7,1,1
##eşme,7,1,0
ekrem,7,0,0
finanse,7,1,1
eğitimde,7,1,0
##tedir,7,1,1
karmaş,7,1,1
ulaşılabilir,7,1,0
##edik,7,1,1
oranını,7,1,0
istatistiksel,7,1,0
patates,7,1,1
öğrenim,7,1,1
şirketi,7,1,0
yurtdışında,7,1,0
özdeş,7,1,1
aksiy,7,1,0
kitaplarında,7,1,0
nicelik,7,1,1
##bb,7,0,0
polo,7,1,1
uyaran,7,1,1
süreçte,7,1,0
ölçmek,7,1,0
yoğunluk,7,1,0
genetik,7,1,1
vitamini,7,1,0
beta,7,1,1
oluşmasında,7,1,0
kaliteli,7,1,0
evlenmesi,7,1,0
yapılmasını,7,1,0
dönüm,7,1,1
oto,7,1,1
kavga,7,1,1
##doğan,7,1,1
viy,7,0,0
...,7,0,0
##etin,7,1,0
yy,7,0,0
yüzey,7,1,1
##veç,7,0,0
terapi,7,1,1
toplamak,7,1,0
modelinde,7,1,0
##ğini,7,0,0
şiirleri,7,1,0
görüşüne,7,1,0
yanlı,7,1,1
düşünsel,7,1,0
##üne,7,1,1
alçak,7,1,1
gereksinimlerini,7,1,0
hakların,7,1,0
mutasyon,7,1,1
##jan,7,0,0
kapitalist,7,1,1
modelde,7,1,0
##likler,7,1,1
seslerin,7,1,0
bac,7,1,1
köken,7,1,1
sınırsız,7,1,1
çalıştığı,7,1,0
##kça,7,0,0
yakından,7,1,0
pembe,7,1,1
180,7,0,0
gezegen,7,1,1
otoriter,7,1,1
evli,7,1,1
güneydoğu,7,1,1
pl,7,0,0
gerçekliğin,7,1,0
kılavuz,7,1,1
kavramsal,7,1,0
mantıksal,7,1,0
anahtar,7,1,1
aktör,7,1,1
saldırı,7,1,1
uzmanı,7,1,0
##siyle,7,1,1
bunalım,7,1,1
padişah,7,1,1
türde,7,1,0
gri,7,1,1
adlandır,7,1,0
##ica,7,1,0
kızıl,7,1,1
halka,7,1,1
süresince,7,1,0
ishal,7,1,1
termal,7,1,1
yararlanmak,7,1,0
sepet,7,1,1
koyduğu,7,1,0
##sum,7,1,1
##pınar,7,1,1
##dü,7,1,1
yayım,7,1,1
söyler,7,1,0
##ânî,7,0,0
kurumlarında,7,1,0
bağımsızlığını,7,1,0
##ekiz,7,1,0
hijyen,7,1,1
##ind,7,0,0
inançlar,7,1,0
belki,7,1,1
##müştür,7,1,1
bülten,7,1,1
saatleri,7,1,0
kupa,7,1,1
liginde,7,1,0
pir,7,1,1
pu,7,0,0
##ola,7,1,0
giydiği,7,1,0
aldı,7,1,0
##tus,7,0,0
##oni,7,1,0
##fan,7,1,0
##por,7,0,0
micro,7,0,0
günlerde,7,1,0
sir,7,1,0
farkını,7,1,0
taraftar,7,1,1
##siniz,7,1,1
topu,7,1,0
sürdüğü,7,1,0
propaganda,7,1,1
yaratı,7,1,1
sponsorluk,7,1,0
ulaşı,7,1,0
##acağına,7,1,1
##lilik,7,1,1
esnaf,7,1,1
isimli,7,1,0
dezavantaj,7,1,1
taşra,7,1,1
renkleri,7,1,0
.-,7,0,0
yüzyıllarda,7,1,0
##isen,7,1,0
krallığı,7,1,0
karşın,7,1,1
##fik,7,0,0
bulundukları,7,1,0
oranlarını,7,1,0
aa,7,0,0
##asyonu,7,0,0
aşılama,7,1,0
konumlandır,7,1,0
beylik,7,1,1
oluşmasını,7,1,0
boyutlu,7,1,0
pazara,7,1,0
{,7,0,0
##urn,7,1,0
durgunluk,7,1,0
ayrıntı,7,1,1
kaplar,7,1,0
##lendirilmesi,7,1,1
yanıltıcı,7,1,0
sergil,7,1,0
değişmez,7,1,0
bulunmasını,7,1,0
gelebilecek,7,1,0
seviye,7,1,1
##icilik,7,1,1
şiirler,7,1,0
okut,7,1,0
##rates,7,0,0
##tları,7,0,0
edem,7,1,0
##asa,7,1,1
federal,7,1,1
did,7,1,1
kola,7,1,1
##ows,7,0,0
sip,7,0,0
askerî,7,0,0
##ds,7,0,0
muharebe,7,1,1
konak,7,1,1
okumuştur,7,1,0
romanını,7,1,0
okuyan,7,1,0
pin,7,1,0
33,7,0,0
gazi,7,1,1
eserin,7,1,0
kampa,7,1,0
nm,7,0,0
altındaki,7,1,0
düşüncelerini,7,1,0
boya,7,1,1
dışişleri,7,1,0
zenginliği,7,1,0
sorunlarını,7,1,0
olmaya,7,1,0
hün,7,0,0
naz,7,1,1
tahta,7,1,1
gazeteleri,7,1,0
indirilmesi,7,1,0
alanlara,7,1,0
##ınca,7,1,1
itaat,7,1,1
diyarbakır,7,0,0
##kent,7,1,1
maliyetli,7,1,0
safi,7,1,1
##ülü,7,0,0
halkının,7,1,0
olanların,7,1,0
reaktif,7,0,0
saptır,7,1,0
önerileri,7,1,0
doğası,7,1,0
türkü,7,1,1
sesi,7,1,0
yetiştirme,7,1,0
kimler,7,1,0
fıkra,7,1,1
ley,7,1,1
hayvanın,7,1,0
kaynağını,7,1,0
##dy,7,0,0
gücün,7,1,1
tutarlı,7,1,0
gluk,7,0,0
fizy,7,0,0
bölünme,7,1,0
##laz,7,1,0
may,7,0,0
##nar,7,1,1
##miye,7,1,0
kameralar,7,1,0
hib,7,1,1
hasılat,7,1,1
olmakla,7,1,0
kabin,7,1,1
diplomatik,7,1,1
sıvılar,7,1,0
evreni,7,1,0
akciğer,7,1,1
alandaki,7,1,0
vagon,7,1,1
durumları,7,1,0
dönemine,7,1,0
##raj,7,0,0
##elle,7,1,0
hesabına,7,1,0
##iter,7,1,0
trop,7,0,0
birbirlerini,7,1,0
deve,7,1,1
##12,7,0,0
yazısı,7,1,0
hükümdarı,7,1,0
özgürlüğün,7,1,0
seyahati,7,1,0
yaşadıkları,7,1,0
destan,7,1,1
mg,7,0,0
alışkanlık,7,1,1
grafiği,7,1,0
seçmek,7,1,0
konsoli,7,1,0
elemanın,7,1,0
mih,7,0,0
##sur,7,1,1
##real,7,0,0
gelişimsel,7,1,0
##eva,7,1,0
zur,7,0,0
jandarma,7,1,1
ref,7,0,0
eğitimci,7,1,0
##gısı,7,0,0
kutuplu,7,1,0
teknolojinin,7,1,0
oral,7,1,1
okurken,7,1,0
kaynaklan,7,1,1
kişiyle,7,1,0
ister,7,1,0
##rası,7,0,0
##ame,7,0,0
klas,7,1,1
örgütleri,7,1,0
mülteciler,7,1,0
orij,7,0,0
##lom,7,0,0
sektörün,7,1,0
##gg,7,0,0
##çet,7,0,0
yenileme,7,1,0
nod,7,1,1
lateral,7,0,0
cd,7,0,0
##phy,7,0,0
##lee,7,1,0
##ute,7,1,0
##bs,7,0,0
##nevi,7,1,1
ml,7,0,0
seçimleri,7,1,0
eğitimine,6,1,0
işaretleri,6,1,0
çığ,6,1,1
talimat,6,1,1
uymak,6,1,0
üzeri,6,1,1
öğrenmek,6,1,0
duvar,6,1,1
tehlikeye,6,1,0
##lenen,6,1,1
lokal,6,1,1
kısmının,6,1,0
##sil,6,1,1
asker,6,1,1
girişimleri,6,1,0
açıklığı,6,1,0
derhal,6,1,1
destekleyici,6,1,0
olabileceği,6,1,0
standartlarını,6,1,0
kökenli,6,1,0
şiş,6,1,1
bütünüdür,6,1,0
kapsar,6,1,0
karışık,6,1,1
32,6,0,0
##liz,6,0,0
dalgası,6,1,0
zordur,6,1,0
panik,6,1,1
yapılarının,6,1,0
depremde,6,1,0
depremi,6,1,0
tanımlamaktadır,6,1,0
##işi,6,1,1
psikolojisi,6,1,0
bileşimi,6,1,0
1000,6,0,0
##ena,6,1,0
##atin,6,1,0
145,6,0,0
yel,6,1,1
##ılmalıdır,6,1,1
önlemlerin,6,1,0
asla,6,1,1
yüksekliği,6,1,0
kömür,6,1,1
sayılmaz,6,1,0
götürül,6,1,0
girme,6,1,0
yerlerden,6,1,0
işle,6,1,1
edi,6,1,0
hayvanlar,6,1,0
kontrolünün,6,1,0
sur,6,1,1
bağlamında,6,1,0
vekili,6,1,0
eşi,6,1,0
1919,6,0,0
1948,6,0,0
ahşap,6,1,1
sız,6,1,1
girmez,6,1,0
filtre,6,1,1
planında,6,1,0
gruplara,6,1,0
psikolog,6,1,1
vererek,6,1,0
düşürül,6,1,0
girdiği,6,1,0
çıkarılmıştır,6,1,0
olacağı,6,1,0
almamış,6,1,0
adr,6,1,0
koca,6,1,1
olmamıştır,6,1,0
hayatını,6,1,0
hissed,6,1,1
kaybına,6,1,0
ağlama,6,1,0
tepeleri,6,1,0
zirve,6,1,1
##malar,6,1,1
başladı,6,1,0
boşalt,6,1,1
yerin,6,1,1
fay,6,1,1
toplanma,6,1,0
kaçış,6,1,0
operasyonun,6,1,0
iri,6,1,1
dakika,6,1,1
imkan,6,1,1
kaldırma,6,1,0
hedefler,6,1,0
değerlendirmesi,6,1,0
demiryolu,6,1,0
dağıtılması,6,1,0
eserlerin,6,1,0
azami,6,1,1
##ositler,6,0,0
beşeri,6,1,1
kullanmaları,6,1,0
oh,6,1,1
verecek,6,1,0
ölçeği,6,1,0
78,6,0,0
hatırlat,6,1,0
kayması,6,1,0
atış,6,1,1
planının,6,1,0
süreçlerinde,6,1,0
tesisleri,6,1,0
dönüştür,6,1,0
adımları,6,1,0
gazı,6,1,0
sürek,6,1,1
##ulma,6,1,1
##ileceği,6,1,1
heyet,6,1,1
bakıldığında,6,1,0
çalışmalarını,6,1,0
kültürler,6,1,0
girerek,6,1,0
bölünmesi,6,1,0
##ülmesi,6,1,1
yaşaması,6,1,0
##sem,6,1,1
taşınabilir,6,1,0
##ındır,6,1,1
##labilir,6,1,1
bölgeden,6,1,0
bölgesinin,6,1,0
1988,6,0,0
yerden,6,1,0
##mp,6,0,0
##mit,6,1,1
bak,6,1,1
haritası,6,1,0
muğ,6,0,0
taşınmaz,6,1,1
kararlarının,6,1,0
bilen,6,1,0
yüzü,6,1,0
doy,6,1,1
site,6,1,1
hizmetlere,6,1,0
belirley,6,1,0
dışarı,6,1,1
statik,6,1,1
memurlar,6,1,0
forum,6,1,1
gerçekliği,6,1,0
yükseköğretim,6,1,1
imkânları,6,0,0
malzemelerden,6,1,0
domates,6,1,1
lar,6,1,1
cal,6,0,0
ty,6,0,0
##vin,6,1,0
##cat,6,0,0
gruplarına,6,1,0
sulh,6,1,1
teknolojiler,6,1,0
dönüştürme,6,1,0
yay,6,1,1
yaşlanma,6,1,0
ediyor,6,1,0
örf,6,1,1
doküman,6,1,1
lök,6,1,1
##ros,6,0,0
amacını,6,1,0
çerçeve,6,1,1
##tz,6,0,0
yolları,6,1,0
değişikliğe,6,1,0
karbonhidrat,6,1,1
simülasyon,6,1,1
eşzamanlı,6,1,1
bölümlerinin,6,1,0
çalışmasını,6,1,0
bağlılık,6,1,1
que,6,0,0
ai,6,0,0
##é,6,0,0
qu,6,0,0
eylemleri,6,1,0
##wer,6,0,0
she,6,0,0
##dere,6,1,1
deposu,6,1,0
romanı,6,1,0
kâğıt,6,0,0
tutulur,6,1,0
öğrenmesi,6,1,0
başvurusu,6,1,0
##dığını,6,1,1
üyeliği,6,1,0
kararsız,6,1,0
aracılığı,6,1,0
araştırmanın,6,1,0
koh,6,0,0
##ıldığında,6,1,1
sistemde,6,1,0
çevirme,6,1,1
##gon,6,0,0
turları,6,1,1
belediyenin,6,1,0
tercihi,6,1,0
emri,6,1,0
kub,6,1,1
manda,6,1,1
tarama,6,1,1
##alo,6,1,1
tac,6,1,1
döner,6,1,1
eleştir,6,1,1
ilkesine,6,1,0
düzenleyen,6,1,0
kel,6,1,1
sad,6,1,1
savaşın,6,1,0
yerleşik,6,1,1
varış,6,1,0
yükseltmek,6,1,0
saldırının,6,1,0
##likle,6,1,1
çırak,6,1,1
##ator,6,0,0
ortamın,6,1,0
kitleye,6,1,0
işlemine,6,1,0
seri,6,1,1
yetişen,6,1,0
kek,6,1,1
tatlı,6,1,1
kompres,6,1,1
çor,6,1,1
pap,6,0,0
yemeğin,6,1,0
geçmek,6,1,0
toptan,6,1,1
kesilmesi,6,1,0
cezalar,6,1,0
redded,6,1,1
anlamları,6,1,0
ayrımcılık,6,1,0
azınlık,6,1,1
##ero,6,0,0
##güz,6,1,1
##izma,6,1,0
zamanlama,6,1,0
girmesi,6,1,0
genelde,6,1,0
şev,6,1,1
gününde,6,1,0
##onu,6,1,1
rolleri,6,1,0
okulun,6,1,0
yetiştirmek,6,1,0
etkileyecek,6,1,0
sürdür,6,1,1
seçer,6,1,0
pekiştir,6,1,0
satışa,6,1,0
tif,6,0,0
kazak,6,1,1
zeki,6,1,1
değişiklikleri,6,1,0
şefi,6,1,0
hekimi,6,1,0
kıyasla,6,1,1
aktarı,6,1,0
unutul,6,1,0
bilinmesi,6,1,0
fasulye,6,1,1
##ustr,6,0,0
##alya,6,1,0
##val,6,0,0
##ciliğin,6,1,1
lor,6,1,1
amaçlarına,6,1,0
gruplandır,6,1,0
gücünün,6,1,0
öğretmenleri,6,1,0
##isti,6,1,0
##tion,6,0,0
dilinde,6,1,0
##râ,6,0,0
tren,6,1,1
##emeyen,6,1,1
katıl,6,1,1
##kon,6,1,1
memleket,6,1,1
telefonu,6,1,0
kurulur,6,1,0
uzlaşma,6,1,1
##iç,6,1,1
yürütmek,6,1,0
##aj,6,0,0
spo,6,0,0
dayandır,6,1,1
##eta,6,1,0
raporlar,6,1,0
dalgalı,6,1,0
etkinliğin,6,1,0
programlama,6,1,0
yenilikçi,6,1,0
yaprağı,6,1,0
derviş,6,1,1
geliştirilmiş,6,1,0
##may,6,0,0
dallarında,6,1,0
takdir,6,1,1
belgelerde,6,1,0
emekli,6,1,1
etmesine,6,1,0
evrak,6,1,1
kodlama,6,1,0
kalıp,6,1,1
gruplardan,6,1,0
konusundaki,6,1,0
boy,6,1,1
gor,6,0,0
yönünü,6,1,0
artırmaya,6,1,0
##lat,6,1,1
ate,6,1,1
gelip,6,1,0
satışlar,6,1,0
televizyonu,6,1,0
rollerde,6,1,0
imtiyaz,6,1,1
##izmatik,6,0,0
kula,6,1,1
eğitiminin,6,1,0
duyguları,6,1,0
almam,6,1,0
kapsamına,6,1,0
türünün,6,1,0
cennet,6,1,1
örneğin,6,1,1
gerekse,6,1,1
##sım,6,1,1
fotoğrafçı,6,1,0
##yacak,6,1,1
kelimelerin,6,1,0
yaşının,6,1,0
mens,6,1,0
takas,6,1,1
egzersiz,6,1,1
##isini,6,1,0
hayvancılık,6,1,0
ticareti,6,1,0
türlerine,6,1,0
istenmeyen,6,1,0
engellenmesi,6,1,0
değişkenlik,6,1,0
olaylara,6,1,0
merak,6,1,1
yayma,6,1,0
ailelerin,6,1,0
kurumda,6,1,0
kes,6,1,1
anlamlar,6,1,0
kuruluşlarında,6,1,0
itici,6,1,0
yönlendirmek,6,1,0
boyut,6,1,1
bilinçli,6,1,0
işlevler,6,1,0
bozulması,6,1,0
sorununun,6,1,0
görmek,6,1,0
yılından,6,1,0
memuru,6,1,0
1991,6,0,0
değerlere,6,1,0
öteki,6,1,1
oyuncak,6,1,1
açıklanabilir,6,1,0
##yar,6,1,1
##anı,6,1,1
##landa,6,1,0
kuvvetler,6,1,0
##qui,6,0,0
organlar,6,1,0
sayısına,6,1,0
aklın,6,1,0
kötülük,6,1,1
tecrübe,6,1,1
ekonomisinde,6,1,0
moral,6,1,1
örneklerden,6,1,0
güler,6,1,0
##ografik,6,0,0
boyutlarında,6,1,0
fizyolojik,6,1,1
seb,6,0,0
dı,6,1,1
nitele,6,1,1
kazandığı,6,1,0
yat,6,1,1
müz,6,1,1
telkin,6,1,1
hut,6,1,0
##iha,6,1,0
##adi,6,1,1
erkekler,6,1,0
üs,6,1,1
##ene,6,1,1
ج,6,0,0
ال,6,0,0
göster,6,1,1
aralarında,6,1,0
konf,6,0,0
gününe,6,1,0
ine,6,1,1
##likte,6,1,1
fena,6,1,1
vahiy,6,1,1
gölü,6,1,0
ي,6,0,0
##غ,6,0,0
kil,6,1,1
işlediği,6,1,0
gidecek,6,1,0
zer,6,1,1
etin,6,1,0
aşağı,6,1,1
##ned,6,1,1
ilhak,6,1,1
bozul,6,1,1
yazının,6,1,0
##aya,6,1,1
##eh,6,1,1
##kaf,6,0,0
##ştir,6,1,1
pey,6,1,1
imkanı,6,1,0
vatan,6,1,1
sınırlarını,6,1,0
faydalı,6,1,0
prensipleri,6,1,0
yaratır,6,1,0
gönl,6,1,0
##siy,6,1,1
yunus,6,1,1
duygular,6,1,0
anlatmak,6,1,0
sessiz,6,1,1
öncüsü,6,1,0
elinden,6,1,0
##ova,6,1,1
üzerindedir,6,1,0
isimdir,6,1,0
göçü,6,1,1
##âni,6,0,0
çeviri,6,1,1
akraba,6,1,1
##sıdır,6,1,1
dengesini,6,1,0
neb,6,0,0
adaleti,6,1,0
başkalarına,6,1,0
okun,6,1,0
korunmasını,6,1,0
mini,6,1,1
ihtiyar,6,1,1
ilah,6,1,1
sic,6,0,0
mükemmel,6,1,1
hakim,6,1,1
##iler,6,1,1
bereket,6,1,1
##dd,6,0,0
şeyden,6,1,0
etmediği,6,1,0
##taş,6,1,1
##dim,6,1,1
1928,6,0,0
çeliş,6,1,1
anlamını,6,1,0
hareketlerinin,6,1,0
##ğını,6,0,0
poz,6,1,1
sanı,6,1,1
algoritma,6,1,1
##vansiyon,6,0,0
tarihli,6,1,0
yayılması,6,1,0
ipek,6,1,1
dernek,6,1,1
##udi,6,1,1
civarında,6,1,0
cı,6,1,1
özet,6,1,1
##omin,6,1,0
imkân,6,0,0
akarsular,6,1,0
zenginleştir,6,1,0
##ahı,6,1,0
tun,6,1,1
##likleri,6,1,1
##atik,6,1,1
parçalan,6,1,0
kurmay,6,1,1
araştırmalar,6,1,0
öneriler,6,1,0
haberler,6,1,0
materyali,6,1,0
gözetimi,6,1,0
sanayileş,6,1,0
simge,6,1,1
açma,6,1,1
##eci,6,0,0
##çının,6,1,1
##dirim,6,1,1
çabaları,6,1,0
işçileri,6,1,1
araçlarını,6,0,0
düşürmek,6,1,0
##leşmesini,6,1,1
vaat,6,1,1
ödemek,6,1,0
erte,6,1,1
kısmını,6,1,0
kazanır,6,1,0
##ern,6,1,0
rahatsız,6,1,1
kullanılmalıdır,6,1,0
çabuk,6,1,1
sürücünün,6,1,0
pamuk,6,1,1
uygulamalarda,6,1,0
kısmına,6,1,0
çıkartı,6,1,1
dizel,6,1,1
donma,6,1,0
##riz,6,1,1
trafiği,6,1,0
bedensel,6,1,0
metodu,6,1,0
başkaları,6,1,0
bilmek,6,1,0
yaya,6,1,1
konuşmak,6,1,0
filtresi,6,1,0
seçilir,6,1,0
yetkiler,6,1,0
hastaneye,6,1,0
noktasına,6,1,0
##eye,6,1,0
şeridi,6,1,0
kaybeden,6,1,0
alındığı,6,1,0
tarihten,6,1,0
kanın,6,1,0
kop,6,1,1
##lamasını,6,1,1
yenilen,6,1,0
atılması,6,1,0
giysiler,6,1,0
görgü,6,1,1
mesafeli,6,1,0
kampanya,6,1,1
düzeltmek,6,1,0
ulaşımı,6,1,0
alana,6,1,0
olaylardan,6,1,0
toplayıcı,6,1,0
##tas,6,1,1
##mazlar,6,1,1
tapınağı,6,1,0
ihbar,6,1,1
dedektör,6,1,1
##mamalıdır,6,1,1
sistemlerde,6,1,0
cihaz,6,1,1
sob,6,1,1
doğuştan,6,1,0
##no,6,0,0
sıralı,6,1,0
##win,6,0,0
sac,6,1,1
##oto,6,1,1
gelişiminin,6,1,0
##ildiğini,6,1,1
adımlar,6,1,0
takibi,6,1,0
toprağın,6,1,0
öyküleri,6,1,0
bölümünün,6,1,0
çavuş,6,1,1
zeytin,6,1,1
doğduğu,6,1,0
gebe,6,1,1
şam,6,0,0
##vaz,6,0,0
uygarlık,6,1,0
ere,6,1,1
1947,6,0,0
çelişki,6,1,1
bet,6,1,1
daimi,6,1,1
yatan,6,1,0
sertlik,6,1,1
kaygı,6,1,1
sanatın,6,1,0
cat,6,0,0
olağanüstü,6,1,1
takdirde,6,1,0
##yapı,6,1,1
uzaktan,6,1,0
akşamı,6,1,0
metropolitan,6,1,0
mağazalar,6,1,0
planlarının,6,1,0
antalya,6,0,0
taşınır,6,1,0
devletinin,6,1,0
süreçlerini,6,1,0
harflerin,6,1,0
tüzük,6,1,1
müşterek,6,1,1
2016,6,0,0
ip,6,1,1
##landır,6,1,1
afgan,6,0,0
kilisenin,6,1,0
##sınız,6,1,1
farklılıkların,6,1,0
pet,6,1,1
şeklidir,6,1,0
ziyade,6,1,1
çevreci,6,1,0
boncuk,6,1,1
fındık,6,1,1
##larken,6,1,1
olgunluk,6,1,0
bitkisel,6,1,1
kalsiyum,6,1,1
bitkilerde,6,1,0
arttırır,6,1,0
kabak,6,1,1
nikah,6,1,1
aktarma,6,1,0
çağı,6,1,0
yitir,6,1,1
akla,6,1,1
bağlantısı,6,1,0
adıdır,6,1,0
şiddetin,6,1,0
hareketinin,6,1,0
##ayun,6,1,0
elçi,6,1,1
mektep,6,1,1
lale,6,1,1
mantığı,6,1,0
deneyimi,6,1,0
kahverengi,6,1,1
##ria,6,0,0
##ılmaya,6,1,1
kapak,6,1,1
ilave,6,1,1
şiirinin,6,1,0
karakteri,6,1,0
bizi,6,1,0
meta,6,1,1
keder,6,1,1
uzaklaştır,6,1,0
durumdur,6,1,0
sayılar,6,1,0
etkiye,6,1,0
##anlık,6,1,1
##böl,6,1,1
nedensel,6,1,0
etkinliklerde,6,1,0
sembolleri,6,1,0
göreli,6,1,1
bütünüyle,6,1,0
keşfet,6,1,1
eve,6,1,0
hikâyeleri,6,0,0
eylemi,6,1,0
amaçlayan,6,1,0
uluslar,6,1,0
sistemine,6,1,0
##sche,6,0,0
hedeflere,6,1,0
taktik,6,1,1
ilişkisini,6,1,0
karsinom,6,0,0
tekn,6,1,0
belirten,6,1,0
albümleri,6,1,0
devlete,6,1,0
aydınlat,6,1,1
ekleri,6,1,0
hücreler,6,1,0
##dor,6,1,0
söyle,6,1,1
geçmişte,6,1,0
büyüklüğünü,6,1,0
1929,6,0,0
türünden,6,1,0
mümkündür,6,1,0
dayanak,6,1,1
potasyum,6,1,1
mol,6,0,0
büyükşehir,6,1,1
##erjik,6,0,0
ışığı,6,1,1
yansıtıcı,6,1,1
gözetim,6,1,1
varoluş,6,1,1
takv,6,0,0
fırsatları,6,1,0
basım,6,1,1
işte,6,1,1
derinliği,6,1,0
uyuml,6,1,0
##onya,6,1,0
##dam,6,1,1
şeyhülislam,6,1,1
kardeş,6,1,1
tekniklerinin,6,1,0
##mece,6,1,1
##iyi,6,1,1
tasarlanmış,6,1,0
fal,6,1,1
lakabı,6,1,0
##era,6,1,0
tura,6,1,1
##mund,6,0,0
##uven,6,0,0
lig,6,1,1
2009,6,0,0
teki,6,1,1
val,6,0,0
mun,6,1,1
##lov,6,0,0
##tor,6,1,1
futbolda,6,1,0
kararlı,6,1,1
oyuncular,6,1,0
denilen,6,1,0
görüşmeler,6,1,0
video,6,1,1
##baycan,6,0,0
##bert,6,1,1
samsun,6,1,1
sancak,6,1,1
##amazlar,6,1,1
geçirmek,6,1,0
ideoloji,6,1,1
aralıklarla,6,1,0
steril,6,1,1
endüstrisinde,6,1,0
sınırı,6,1,0
##kale,6,1,1
##for,6,0,0
yatar,6,1,0
örnekler,6,1,0
harbi,6,1,1
##gut,6,1,1
kurallarını,6,1,0
kimliği,6,1,0
sponsor,6,1,1
yapıcı,6,1,0
hatta,6,1,1
inc,6,1,1
##eler,6,1,1
varlığa,6,1,0
kuyu,6,1,1
hırsızlık,6,1,0
gelişmenin,6,1,0
makina,6,1,1
##ime,6,1,1
beklediği,6,1,0
faaliyette,6,1,0
kısal,6,1,1
zamanlarını,6,1,0
azalmasına,6,1,0
sesler,6,1,0
##sinden,6,1,1
kahramanları,6,1,0
uçağın,6,1,0
##ulmalıdır,6,1,1
izlenim,6,1,1
özelliklere,6,1,0
tarafına,6,1,0
sözleşmenin,6,1,0
tepe,6,1,1
kuvvetli,6,1,1
gökyüzü,6,1,1
türbülans,6,0,0
biçimine,6,1,0
yıkama,6,1,0
süreyi,6,1,0
##fred,6,0,0
işlemlerini,6,1,0
kanı,6,1,1
açılmıştır,6,1,0
numaralandır,6,1,0
kadı,6,1,1
karanfil,6,1,1
müzakere,6,1,1
önerisi,6,1,0
hükümeti,6,1,0
terimler,6,1,0
turun,6,1,1
öğleden,6,1,0
##oy,6,1,1
türden,6,1,0
güm,6,1,1
##ahi,6,1,1
kopuk,6,1,1
kendinden,6,1,0
numaralı,6,1,0
karesi,6,1,0
göm,6,1,1
perşembe,6,1,1
günleri,6,1,0
dersin,6,1,1
kına,6,1,1
katta,6,1,0
değiş,6,1,1
istenir,6,1,0
│,6,0,0
##çar,6,1,1
geçti,6,1,0
##taç,6,1,1
gitmiş,6,1,0
büyüktür,6,1,0
ülkelerinden,6,1,0
eğimi,6,1,0
##yt,6,0,0
havuz,6,1,1
bunları,6,1,0
savaşların,6,1,0
işgali,6,1,0
ceviz,6,1,1
diş,6,1,1
dayanmaktadır,6,1,0
yetiş,6,1,1
başkanının,6,1,0
uzanan,6,1,0
artmaktadır,6,1,0
uğrar,6,1,0
balta,6,1,1
sayfaları,6,1,0
gerçekleştirdiği,6,1,0
##dit,6,1,1
ermesi,6,1,0
##lam,6,1,1
yükseldiği,6,1,0
teşekk,6,0,0
alanlardan,6,1,0
kurmaya,6,1,0
indeks,6,1,1
vie,6,0,0
##nam,6,1,1
sağlayıcı,6,1,0
hazırlanırken,6,1,0
hareketin,6,1,0
oteller,6,1,0
benimsenmiştir,6,1,0
girdiler,6,1,0
vücuda,6,1,0
sevgili,6,1,1
masa,6,1,1
dokun,6,1,1
##madığı,6,1,1
karn,6,1,0
sitesi,6,1,0
keşif,6,1,1
sınıfının,6,1,0
##sta,6,0,0
ekler,6,1,0
mağara,6,1,1
col,6,0,0
ihtilal,6,1,1
##ev,6,1,1
hükm,6,0,0
##ûl,6,0,0
##ilerek,6,1,1
uluslu,6,1,0
noktaları,6,1,0
varlıklarını,6,1,0
sınırlar,6,1,0
başlık,6,1,1
py,6,0,0
dersler,6,1,0
faaliyetine,6,1,0
##had,6,1,1
kaydı,6,1,0
bulunmamaktadır,6,1,0
##lob,6,1,1
##elerine,6,1,0
ros,6,0,0
fotosentez,6,1,1
mül,6,1,0
ucu,6,1,1
ferm,6,1,0
gübre,6,1,1
faaliyetlere,6,1,0
##okok,6,0,0
##cher,6,0,0
gro,6,0,0
hastaneler,6,1,0
rep,6,0,0
enfeksiyon,6,1,1
111,6,0,0
taşıdığı,6,1,0
tamamlan,6,1,1
##ospor,6,0,0
##’,6,0,0
direniş,6,1,0
minimum,6,1,1
düzgün,6,1,1
##enter,6,0,0
etmelidir,6,1,0
bozan,6,1,0
eğilimleri,6,1,0
one,6,1,0
işlemin,6,1,0
yükseltme,6,1,0
##elli,6,1,1
kullanılırlar,6,1,0
taşınan,6,1,0
arpa,6,1,1
artıran,6,1,0
##jı,6,0,0
çizmek,6,1,0
fazlası,6,1,0
hayatta,6,1,0
unu,6,1,1
rast,6,1,1
araştırmaya,6,1,0
atmosfer,6,1,1
##pon,6,0,0
##ılmamış,6,1,1
##itanya,6,0,0
strat,6,0,0
kurumunun,6,1,0
vol,6,0,0
olabilmektedir,6,1,0
eh,6,1,1
vaad,6,1,1
ec,6,0,0
konvansiyon,6,1,1
personelinin,6,1,0
dağıt,6,1,1
oturum,6,1,1
zararlı,6,1,0
tomurcuk,6,1,1
basam,6,0,0
vadede,6,1,0
##num,6,1,1
komut,6,1,1
stan,6,0,0
alfa,6,1,1
baz,6,1,1
##lines,6,0,0
1500,6,0,0
genişliği,6,1,0
biçimlendir,6,1,0
##zet,6,0,0
##abet,6,0,0
##opot,6,0,0
##amya,6,0,0
hiti,6,1,0
saatten,6,1,0
sözleşmeli,6,1,0
kadro,6,1,1
dinlenme,6,1,0
saydam,6,1,1
kollu,6,1,0
kalmaktadır,6,1,0
tadı,6,1,0
##cy,6,0,0
1974,6,0,0
matematiksel,6,1,0
fah,6,0,0
##ung,6,0,0
##wo,6,0,0
yönelen,6,1,0
pnöm,6,0,0
##gr,6,0,0
yansı,6,1,1
barbar,6,1,1
bes,6,1,0
##onin,6,1,0
seh,6,0,0
##dasyon,6,0,0
##çıların,6,1,1
ez,6,1,1
##ılmıştır,6,1,1
karaciğer,6,1,1
intra,6,0,0
steroid,6,0,0
regresyon,6,1,1
görüntüleme,6,1,0
##ral,6,0,0
##ılabilir,6,1,1
papağan,6,1,1
##ıma,6,1,1
davası,6,1,0
kis,6,1,0
keb,6,1,1
##ddin,6,0,0
bulguları,6,1,0
yapılandırılmış,6,1,0
kapsamındaki,6,1,0
met,6,1,1
ağası,6,1,0
cons,6,0,0
let,6,1,1
kralları,6,1,0
imzalar,6,1,0
##pes,6,1,1
##erior,6,0,0
##tro,6,0,0
##enza,6,1,0
##itor,6,0,0
miy,6,1,0
atak,6,1,1
##mis,6,1,1
tiroid,6,1,1
##mid,6,1,1
hm,6,0,0
##loc,6,0,0
sil,6,1,1
##>,6,0,0
##bol,6,1,1
##ezid,6,0,0
canım,6,1,0
hazırlanmış,6,1,0
log,6,1,1
görevinde,6,1,0
dede,6,1,1
kriterler,6,1,0
kukla,6,1,1
kaybed,6,1,1
etkisinin,6,1,0
teoloji,6,1,1
milliyetçilik,6,1,0
teknolojilerin,6,1,0
milyar,6,1,1
işleyiş,5,1,0
emred,5,1,1
hipote,5,0,0
durdur,5,1,1
kursları,5,1,0
odada,5,1,0
heyelan,5,1,1
##aktif,5,1,1
masrafları,5,1,0
hipot,5,0,0
##emik,5,1,1
nöro,5,0,0
pil,5,1,1
binalarda,5,1,0
çamur,5,1,1
nadir,5,1,1
bü,5,0,0
kası,5,1,0
kızar,5,1,1
evet,5,1,1
tümünün,5,1,0
yüzünden,5,1,0
dönüşür,5,1,0
sosyolojik,5,1,1
eğitimleri,5,1,0
toksin,5,1,1
liman,5,1,1
eylemlerin,5,1,0
ortamının,5,1,0
akışını,5,1,0
halidir,5,1,0
çıkmak,5,1,0
yönetiminden,5,1,0
donanımı,5,1,0
##bar,5,1,1
proses,5,1,1
1939,5,0,0
depreminde,5,1,0
bırakan,5,1,0
çıkarım,5,1,1
deneyimleri,5,1,0
kurarak,5,1,0
yık,5,1,1
süresinde,5,1,0
mesafede,5,1,0
##lecek,5,1,1
inme,5,1,1
‘’,5,0,0
gereksin,5,1,1
se,5,1,1
.),5,0,0
memur,5,1,1
davalar,5,1,0
1932,5,0,0
gazların,5,1,0
nden,5,1,1
krater,5,1,1
sınıfına,5,1,0
habersiz,5,1,0
kalmasını,5,1,0
sağlamaktır,5,1,0
##lenmelidir,5,1,1
kullanmaktan,5,1,0
malzemeler,5,1,0
yapılardan,5,1,0
bırakmak,5,1,0
ekipleri,5,1,0
güvenilirliği,5,1,0
göl,5,1,1
##ünde,5,1,1
saklan,5,1,1
çıkarmaya,5,1,0
tepkileri,5,1,0
intihar,5,1,1
iğne,5,1,1
plastik,5,1,1
çıktığında,5,1,0
etkilenmiştir,5,1,0
##nel,5,1,0
##onez,5,0,0
kilometre,5,1,1
binaların,5,1,0
kullanılmasının,5,1,0
dağın,5,1,0
başlangıcında,5,1,0
yılına,5,1,0
seferber,5,1,1
##tılar,5,1,1
iyileştirilmesi,5,1,0
müdahalede,5,1,0
##oso,5,0,0
halindeki,5,1,0
anlatılan,5,1,0
##lediği,5,1,1
##emo,5,0,0
karşılay,5,1,0
kalkın,5,1,1
kaynaklarını,5,1,0
düzeninin,5,1,0
uygulamaların,5,1,0
müzeler,5,1,0
yasalara,5,1,0
##laştırılması,5,1,1
##acaktır,5,1,1
canlandırma,5,1,0
##ilebilecek,5,1,1
istendi,5,1,0
nüfusunun,5,1,0
aşınma,5,1,0
başar,5,1,1
durumlara,5,1,0
##mik,5,0,0
hayatı,5,1,0
kesintiye,5,1,0
##ilmesinde,5,1,1
materyal,5,1,1
sarma,5,1,1
kalmış,5,1,0
##sizliği,5,1,1
adlandırılır,5,1,0
aşamalı,5,1,0
konferans,5,1,1
##ece,5,1,1
zorlaştır,5,1,0
atom,5,1,1
sıklığı,5,1,0
birleşim,5,1,1
tipik,5,1,1
hataların,5,1,0
donat,5,1,1
birimlerinden,5,1,0
kiralama,5,1,0
nakliye,5,1,1
seçimini,5,1,0
büyüklükte,5,1,0
başlanır,5,1,0
kuruluşların,5,1,0
güce,5,1,0
üstesinden,5,1,0
nükleik,5,0,0
görmüştür,5,1,0
##ulan,5,1,1
##dırma,5,1,1
edilmemiş,5,1,0
yukar,5,0,0
koltuk,5,1,1
kaybetme,5,1,1
toplantıda,5,1,0
kitlesel,5,1,0
fırsatlar,5,1,0
grupta,5,1,0
protokolü,5,1,0
##yarak,5,1,1
##sey,5,0,0
kurduğu,5,1,0
1994,5,0,0
açılır,5,1,0
sınıflandırması,5,1,0
yayınları,5,1,0
paylaşım,5,1,1
hol,5,1,1
yıldız,5,1,1
ark,5,1,1
geliştirici,5,1,0
erişimi,5,1,0
##lüler,5,1,1
kesimleri,5,1,0
düğün,5,1,1
tereyağı,5,1,0
istif,5,1,1
halkası,5,1,0
kırılma,5,1,0
##opati,5,0,0
##ding,5,1,1
##oh,5,1,1
kalkan,5,1,1
rest,5,1,1
##rant,5,1,1
##rec,5,0,0
##iniz,5,1,1
##oria,5,0,0
##esse,5,1,0
so,5,0,0
unvan,5,1,1
dayanılarak,5,1,0
müfettiş,5,1,1
eyleme,5,1,0
nişan,5,1,1
dokunulmaz,5,1,0
##ekonomik,5,1,1
özerklik,5,1,0
gezi,5,1,1
##tia,5,1,0
yakalama,5,1,0
##çisi,5,1,1
##itler,5,1,0
kartları,5,1,0
##lıkları,5,1,1
neyin,5,1,0
iplik,5,1,1
##ika,5,1,1
cok,5,0,0
rassal,5,0,0
suçları,5,1,0
mebus,5,1,1
seçimler,5,1,0
##tihat,5,0,0
bölüme,5,1,0
elden,5,1,0
toplantılar,5,1,0
azdır,5,1,0
##pir,5,1,1
dakikada,5,1,0
est,5,1,0
les,5,1,0
##als,5,1,0
play,5,0,0
##ude,5,1,0
organizasyonu,5,1,0
romancı,5,1,0
yürüten,5,1,0
dille,5,1,0
algılar,5,1,0
aspir,5,0,0
merkezlerinin,5,1,0
uygulam,5,1,0
yazılım,5,1,1
yükleme,5,1,0
etmenin,5,1,0
performansa,5,1,0
koyun,5,1,1
##ara,5,1,1
ihmal,5,1,1
aks,5,1,1
##meni,5,1,1
yapıyı,5,1,0
##âd,5,0,0
şehzade,5,1,1
güvenliğin,5,1,0
bağı,5,1,1
gelişiminde,5,1,0
olmasıdır,5,1,0
##abilmeleri,5,1,1
mahal,5,1,1
çay,5,1,1
##iri,5,1,1
##ilmesidir,5,1,1
boşal,5,1,1
işlevini,5,1,0
tik,5,1,1
direktif,5,1,1
sesle,5,1,1
##kiler,5,1,1
girişimlerde,5,1,0
ülkesinin,5,1,0
halkı,5,1,0
içermektedir,5,1,0
silin,5,1,1
hastalıkları,5,1,0
malign,5,1,0
##malarını,5,1,1
çeşididir,5,1,0
##lendiği,5,1,1
miktarları,5,1,0
portakal,5,1,1
##ilmez,5,1,1
şikâyet,5,0,0
kapsamaktadır,5,1,0
öl,5,1,1
##raz,5,0,0
hoş,5,1,1
soğutma,5,1,0
akışkan,5,1,1
ortama,5,1,0
şehri,5,0,0
##şan,5,1,1
hesapları,5,1,0
roller,5,1,0
kaçakçılığı,5,1,0
raporunu,5,1,0
suçların,5,1,0
dönemler,5,1,0
girecek,5,1,0
etmemek,5,1,0
cenaze,5,1,1
milyondan,5,1,0
lab,5,1,1
##ısı,5,1,1
uzmanlar,5,1,0
kazanmak,5,1,0
?',5,0,0
depola,5,1,1
sistemidir,5,1,0
##ican,5,1,0
sik,5,1,1
##kı,5,1,1
##elerin,5,1,0
##ülür,5,1,1
##mada,5,1,1
duyduğu,5,1,0
arena,5,1,1
belgedir,5,1,0
adımı,5,1,0
##larıyla,5,1,1
sıradan,5,1,1
gündem,5,1,1
tutması,5,1,0
asim,5,1,0
##etri,5,1,0
mizah,5,1,1
kültürünü,5,1,0
1981,5,0,0
söyleyen,5,1,0
promosyon,5,1,1
duyur,5,1,1
yönlerini,5,1,0
nesiller,5,1,0
##bü,5,0,0
arzusu,5,1,0
değerine,5,1,0
teknolojilerinin,5,1,0
istikrarsız,5,1,0
anayasaya,5,1,0
bayramı,5,1,0
##ût,5,0,0
otomobil,5,1,1
bağıl,5,1,1
##bistan,5,0,0
söylenen,5,1,0
##mıyor,5,1,1
torba,5,1,1
ayaklanması,5,1,0
##yas,5,1,1
isyan,5,1,1
düzenlenmiş,5,1,0
açtığı,5,1,0
numarası,5,1,0
ray,5,1,1
olduğunun,5,1,0
açıklamaları,5,1,0
istih,5,0,0
1985,5,0,0
hastaların,5,1,0
sunulduğu,5,1,0
##calı,5,0,0
halefi,5,1,0
vizyon,5,1,1
doz,5,1,1
giyim,5,1,1
flora,5,1,1
değere,5,1,0
borçlu,5,1,0
dışından,5,1,0
kolaylık,5,1,0
henüz,5,1,1
kullandı,5,1,0
kıymetli,5,1,0
değerin,5,1,0
dilsel,5,1,0
süresini,5,1,0
##lıkla,5,1,1
person,5,0,0
arke,5,1,0
##tip,5,1,1
birleşmesi,5,1,0
edildi,5,1,0
standard,5,1,1
fel,5,0,0
cihazlar,5,1,0
belirt,5,1,1
görülmektedir,5,1,0
bakteriler,5,1,0
etkinliğini,5,1,0
##ilmesini,5,1,1
fak,5,1,1
nitelendir,5,1,0
rüşvet,5,1,1
128,5,0,0
araştırmada,5,1,0
seride,5,1,0
yöntemle,5,1,0
yabancılar,5,1,0
satışını,5,1,0
reddet,5,1,1
##ja,5,0,0
çoğalt,5,1,0
ödüllendir,5,1,0
modelleri,5,1,0
kayıtsız,5,1,1
artı,5,1,1
eksi,5,1,1
kullanımından,5,1,0
başkasına,5,1,0
yaptırım,5,1,1
teorisinin,5,1,0
düzyazı,5,1,1
idaresine,5,1,0
edilmeye,5,1,0
##rek,5,0,0
sahne,5,1,1
gideceği,5,1,0
arasına,5,1,0
kişilerce,5,1,0
lif,5,1,1
güne,5,1,0
sorunlarından,5,1,0
##ple,5,0,0
yapacağı,5,1,0
##ram,5,0,0
kişiliğini,5,1,0
##pan,5,0,0
çelik,5,1,1
##zik,5,0,0
omuz,5,1,1
kesi,5,1,0
düşüncelerin,5,1,0
güneşin,5,1,0
geliştiği,5,1,0
çalışılan,5,1,0
analizleri,5,1,0
##adır,5,1,1
değerlendirildiği,5,1,0
tanımlamak,5,1,0
işlerine,5,1,1
düzenlenmiştir,5,1,0
nüfuz,5,1,1
güveni,5,1,0
suçlardan,5,1,0
biyoloji,5,1,1
prof,5,0,0
ayrılığı,5,1,0
temellerini,5,1,0
##ave,5,1,0
kitab,5,1,1
keş,5,1,1
egemenliği,5,1,0
anahtarı,5,1,0
ilerlemesi,5,1,0
savaştan,5,1,0
1908,5,0,0
##sc,5,0,0
güvenir,5,1,0
olmamak,5,1,0
1966,5,0,0
1989,5,0,0
kong,5,0,0
##iyordu,5,1,1
##pus,5,1,1
haram,5,1,1
muv,5,0,0
mük,5,0,0
prensibi,5,1,0
ettirmek,5,1,0
##inler,5,1,0
##vana,5,1,1
##av,5,1,1
diri,5,1,1
##umu,5,1,1
zen,5,1,1
##ris,5,0,0
kef,5,0,0
aff,5,0,0
##uka,5,0,0
##âz,5,0,0
âyet,5,0,0
fiiller,5,1,0
kudret,5,1,1
fı,5,1,1
zenginlik,5,1,0
uydurma,5,1,1
##kil,5,1,1
##atlı,5,1,0
örtüsü,5,1,0
öğretmek,5,1,0
kanaat,5,1,1
buh,5,0,0
insi,5,1,0
##ii,5,1,0
hur,5,1,0
varlığına,5,1,0
##ûs,5,0,0
buyur,5,1,1
gelerek,5,1,0
korkar,5,1,0
ihtilaf,5,1,1
##übey,5,0,0
##âyet,5,0,0
tanesi,5,1,0
67,5,0,0
##ıkları,5,1,1
##ıştır,5,1,1
hani,5,1,1
##ي,5,0,0
asır,5,1,1
##aka,5,1,1
39,5,0,0
ergen,5,1,1
kendisinin,5,1,0
şeh,5,0,0
bekley,5,1,0
ihtiva,5,1,1
katolik,5,1,1
##hî,5,0,0
ölümle,5,1,0
bununla,5,1,0
şahsın,5,1,0
ram,5,0,0
seslen,5,1,0
kale,5,1,1
kıldı,5,1,0
sakar,5,1,1
çağır,5,1,1
veraset,5,1,1
kabullen,5,1,1
ifadeleri,5,1,0
doldurmak,5,1,0
##lenmesini,5,1,1
genişletme,5,1,0
##ess,5,1,0
##ass,5,1,0
kavray,5,1,0
çifte,5,1,1
ade,5,1,0
##ildiğinde,5,1,1
kib,5,1,1
tövbe,5,1,1
hükümetin,5,1,0
##ıdır,5,1,1
geliştirir,5,1,0
elini,5,1,0
adamlarının,5,1,0
otoritesi,5,1,0
nedenlerini,5,1,0
olana,5,1,0
teorisini,5,1,0
##meden,5,1,1
##elleri,5,1,0
muamele,5,1,1
söylediği,5,1,0
büyükleri,5,1,0
vakası,5,1,0
külliye,5,1,1
kaz,5,1,1
fikrini,5,0,0
##ğine,5,0,0
gösterici,5,1,0
düzenin,5,1,0
kıyamet,5,1,1
olurdu,5,1,0
zat,5,1,1
##tar,5,1,1
etkinliklerinin,5,1,0
geçirdiği,5,1,0
bildiği,5,1,0
vermiş,5,1,0
şirketinin,5,1,0
dönemleri,5,1,0
kaçma,5,1,0
fikr,5,0,0
yolunun,5,1,0
olabileceğini,5,1,0
terminal,5,1,1
istisnai,5,1,1
##ars,5,1,0
kökleri,5,1,0
portal,5,1,1
götür,5,1,1
##anda,5,1,1
saptanmıştır,5,1,0
sonuna,5,1,0
getirmesi,5,1,0
sergi,5,1,1
yurtdışı,5,1,0
çıkarması,5,1,0
kurumlara,5,1,0
uyarıcı,5,1,0
hepatit,5,1,1
çiçeği,5,1,0
görüşmeye,5,1,0
başlatma,5,1,0
raporlama,5,1,0
etmişlerdir,5,1,0
anlayış,5,1,1
fethed,5,1,1
giri,5,1,0
oynanan,5,1,0
fin,5,1,1
##iya,5,1,0
kanada,5,1,0
sürdürmek,5,1,0
olasıdır,5,1,0
üretken,5,1,1
ekonomiyi,5,1,0
##mişlerdir,5,1,1
##alizm,5,0,0
sürer,5,1,0
sigara,5,1,1
sayıları,5,1,0
motoru,5,1,0
##ilmeli,5,1,1
zorlan,5,1,0
jan,5,0,0
sök,5,1,1
damar,5,1,1
davranışlarının,5,1,0
sıvısı,5,1,0
oluşumunu,5,1,0
engelley,5,1,0
tarafında,5,1,0
sonuçlan,5,1,1
##lardandır,5,1,1
##ilmeye,5,1,1
göstergesi,5,1,0
boşa,5,1,1
kapatılır,5,1,0
canlılar,5,1,0
lastik,5,1,1
sürülmesi,5,1,0
tırmanma,5,1,0
engelleme,5,1,0
karşılaşılan,5,1,0
zorluğu,5,1,0
kilo,5,1,1
enj,5,0,0
düşünerek,5,1,0
canı,5,1,0
yerlerini,5,1,0
görülme,5,1,0
sebeple,5,1,0
belirtiler,5,1,0
ayarlama,5,1,0
kaldırım,5,1,1
etmez,5,1,0
atıl,5,1,1
kuruluşlarda,5,1,0
##uri,5,1,0
içeriğini,5,1,0
sürdürme,5,1,0
önerilen,5,1,0
##ıldığı,5,1,1
abonelik,5,1,0
##let,5,1,1
##lel,5,1,0
nehir,5,1,1
santr,5,0,0
bağlandığı,5,1,0
miktarına,5,1,0
paraf,5,1,1
dor,5,1,0
##oit,5,0,0
duman,5,1,1
süsleme,5,1,0
etkisine,5,1,0
dalına,5,1,0
uzay,5,1,1
deneyimler,5,1,0
liderlerin,5,1,0
evresi,5,1,0
##osis,5,0,0
varlıkları,5,1,0
##eko,5,0,0
##lıkların,5,1,1
##lerindeki,5,1,1
belirtir,5,1,0
çiftlik,5,1,1
olunan,5,1,0
##arlar,5,1,1
dif,5,0,0
tok,5,1,1
##ulla,5,0,0
tarafı,5,1,0
gasp,5,1,1
##teki,5,1,1
niş,5,1,1
nükle,5,0,0
sn,5,0,0
59,5,0,0
61,5,0,0
kütüphane,5,1,1
toplumunda,5,1,0
dönüşümü,5,1,0
1910,5,0,0
görüleb,5,0,0
yöneten,5,1,0
demokrat,5,1,1
moda,5,1,1
eşlik,5,1,0
##elin,5,1,0
num,5,1,1
hipertansiyon,5,1,1
çalışanın,5,1,0
yönerge,5,1,1
tamamının,5,1,0
yapanlar,5,1,0
yansıtmaktadır,5,1,0
etrafındaki,5,1,0
arkeolojik,5,1,1
farklılığı,5,1,0
aracılık,5,1,0
imzaladığı,5,1,0
rolünün,5,1,0
##izasyonu,5,0,0
kullanılabilecek,5,1,0
olabilmek,5,1,0
kilise,5,1,1
##omu,5,1,0
##rını,5,1,1
öğe,5,1,1
ilanı,5,1,0
eğlen,5,1,1
geçersiz,5,1,0
##ach,5,0,0
bakımdan,5,1,0
kıdem,5,1,1
analizini,5,1,0
durumdan,5,1,0
yetkilendir,5,1,0
sözleşmeler,5,1,0
hazırladığı,5,1,0
dam,5,1,1
çoğunluk,5,1,1
##itis,5,0,0
gelirlerinin,5,1,0
evinde,5,1,0
modeller,5,1,0
modellerde,5,1,0
barışın,5,1,0
indirmek,5,1,0
müzesi,5,1,0
##burg,5,1,1
##üksel,5,0,0
tanımlanmaktadır,5,1,0
harcamalar,5,1,0
tanık,5,1,1
til,5,1,1
alp,5,1,1
ayrımı,5,1,0
teoriler,5,1,0
gemi,5,1,1
##iğin,5,1,1
ayç,5,0,0
ölçer,5,1,1
malzemelerin,5,1,0
terimlerin,5,1,0
dum,5,1,1
erkeğin,5,1,0
erişilebilir,5,1,0
ayrışma,5,1,0
yardımıyla,5,1,0
çizgiler,5,1,0
hayvansal,5,1,0
aktivitesi,5,1,0
tartışmaları,5,1,0
yasalarına,5,1,0
patojen,5,1,1
akrabaları,5,1,0
##ril,5,0,0
ortaçağ,5,1,1
bulaşıcı,5,1,1
aki,5,1,0
tümünü,5,1,0
yakış,5,1,1
turuncu,5,1,1
tarafa,5,1,0
kitlelere,5,1,0
etkileşime,5,1,0
krizi,5,1,0
hatt,5,1,0
##iks,5,1,1
##laj,5,0,0
ayağı,5,1,0
söylemek,5,1,0
bileşen,5,1,1
plas,5,0,0
alanlarına,5,1,0
yeniçeri,5,1,1
kılıç,5,1,1
his,5,1,1
birbiri,5,1,0
bakıcı,5,1,0
##yonlar,5,1,0
düşürülmesi,5,1,0
yönteminin,5,1,0
##sızın,5,1,1
yüklen,5,1,0
eti,5,1,0
beklenmedik,5,1,0
kü,5,1,1
##izmin,5,1,0
kamuoyunun,5,1,0
öğrencileri,5,1,0
sömür,5,1,1
salt,5,1,1
modelini,5,1,0
açıklanan,5,1,0
anlaşıl,5,1,0
çirkin,5,1,1
tanır,5,1,0
dağların,5,1,0
##sama,5,1,0
romantizm,5,1,1
sıçrama,5,1,0
##ore,5,1,0
##lid,5,0,0
gösterim,5,1,1
rejiminin,5,1,0
nesnelerin,5,1,0
resimli,5,1,0
##ace,5,1,0
niçin,5,1,1
sınırların,5,1,0
burada,5,1,0
##itt,5,1,0
##hl,5,0,0
deh,5,1,1
şartlar,5,1,0
##deri,5,1,1
aklını,5,1,0
##bek,5,1,1
##lazi,5,1,0
ilkel,5,1,1
eserler,5,1,0
sistemlerinden,5,1,0
üretmek,5,1,0
bütünlüğünü,5,1,0
nesnenin,5,1,0
keyfi,5,1,1
kaydır,5,1,1
dönme,5,1,1
yürüme,5,1,0
görmesi,5,1,0
herkese,5,1,0
glut,5,0,0
ask,5,1,1
şan,5,1,1
##asi,5,1,1
yayıncılık,5,1,0
taraması,5,1,0
ışığın,5,1,1
kus,5,1,1
sığ,5,1,1
ağıt,5,1,1
kültürlerin,5,1,0
oynamıştır,5,1,0
kafa,5,1,1
sempatik,5,1,1
dinlen,5,1,1
turistler,5,1,0
orada,5,1,0
olum,5,1,0
antibiyotik,5,1,1
##lum,5,1,1
harca,5,1,1
dedi,5,1,1
bakı,5,1,1
haberin,5,1,0
##verdi,5,1,1
##ov,5,1,1
avantaj,5,1,1
sanatında,5,1,0
katal,5,0,0
benimsedi,5,1,0
ilkokul,5,1,1
lâ,5,0,0
internetin,5,0,0
yaratılan,5,1,0
arsen,5,1,0
şampiyon,5,1,1
sahiptirler,5,1,0
##que,5,0,0
##sanız,5,1,1
sizin,5,1,1
vur,5,1,1
atılmıştır,5,1,0
attığı,5,1,0
bursa,5,1,0
##yaz,5,1,1
kupasını,5,1,0
koşu,5,1,1
ayı,5,1,1
oynadığı,5,1,0
kulübü,5,1,0
atılan,5,1,0
gözüm,5,1,0
ps,5,0,0
ont,5,1,0
liber,5,0,0
##nat,5,1,0
kararına,5,1,0
kelimesi,5,1,0
hang,5,0,0
ert,5,1,0
sahasında,5,1,0
aktiv,5,0,0
yatırımı,5,1,0
endeks,5,1,1
ülkelerinin,5,1,0
gözlemlen,5,1,0
nesnesi,5,1,0
vermemiştir,5,1,0
gitmeyi,5,1,0
yönlendirici,5,1,0
zincir,5,1,1
ler,5,1,1
zanaat,5,1,1
örgütlen,5,1,0
zincirinin,5,1,0
aya,5,1,1
ül,5,1,1
sonuçlara,5,1,0
alırlar,5,1,0
değerlendirilir,5,1,0
otoritesini,5,1,0
yedi,5,1,1
##ehir,5,1,0
insanlık,5,1,0
içindedir,5,1,0
etnik,5,1,1
istikrarlı,5,1,0
dışa,5,1,0
yansıtır,5,1,0
medyada,5,1,0
##say,5,1,1
tol,5,1,1
yürürlükte,5,1,0
hazırlanmasında,5,1,0
taşı,5,1,1
aralığında,5,1,0
vadi,5,1,1
##cer,5,1,1
edir,5,1,1
sosyalizm,5,1,1
##lerdeki,5,1,1
eşyalar,5,1,0
##sn,5,0,0
kurmuştur,5,1,0
##%,5,0,0
fili,5,1,0
##ford,5,0,0
öğeleri,5,1,0
tema,5,1,1
farklılıkları,5,1,0
##bilim,5,1,1
tarzında,5,1,0
##leye,5,1,1
paylaştı,5,1,0
çöl,5,1,1
havaalan,5,1,1
rit,5,0,0
kaynaklarının,5,1,0
değişir,5,1,0
yıldırım,5,1,1
yükse,5,1,0
durumlarını,5,1,0
işbirliğinin,5,1,0
##örler,5,1,0
izlenen,5,1,0
uçuşları,5,1,0
yukarıya,5,1,0
bilmediği,5,1,0
köyler,5,1,0
kasabalar,5,1,0
mezra,5,1,1
şehirler,5,1,0
metropol,5,1,1
çağrıştır,5,1,0
şefkat,5,1,1
hayvanları,5,1,0
değişen,5,1,0
##tlar,5,0,0
gidildi,5,1,0
tanınmıştır,5,1,0
##isinin,5,1,0
##aha,5,1,1
market,5,1,1
birinde,5,1,0
→,5,0,0
sag,5,1,1
##giller,5,0,0
yemeği,5,1,0
verilmiş,5,1,0
çoğu,5,1,1
dokuz,5,1,1
ordunun,5,1,0
merkeziyet,5,1,1
oluyor,5,1,0
olam,5,0,0
zamanlar,5,1,0
34,5,0,0
29,5,0,0
çubuk,5,1,1
dinozor,5,1,1
türe,5,1,1
yaşamış,5,1,0
fosil,5,1,1
kaçıncı,5,1,0
ortalamasının,5,1,0
derya,5,1,1
gösterildiği,5,1,0
başkent,5,1,1
şem,5,0,0
##–,5,0,0
##+,5,0,0
topraklar,5,1,0
resmen,5,1,1
kronolojik,5,1,1
uşak,5,1,1
yarısında,5,1,0
tuzu,5,1,0
64,5,0,0
dediği,5,1,1
ustası,5,1,0
zarf,5,1,1
gündüz,5,1,1
farkları,5,1,0
ili,5,1,0
uyan,5,1,1
tc,5,0,0
izlediği,5,1,0
öncülük,5,1,0
gözü,5,1,0
gergin,5,1,1
'',5,0,0
##ahya,5,1,0
yollu,5,1,0
şato,5,1,1
mevsim,5,1,1
başkanlık,5,1,0
konuyu,5,1,0
##alım,5,1,1
çektiği,5,1,0
parçaya,5,1,0
parasını,5,1,0
parası,5,1,0
üstüne,5,1,0
kapatma,5,1,1
ardışık,5,1,1
bakılarak,5,1,0
verildi,5,1,0
##dım,5,1,1
dert,5,1,1
yayımlanan,5,1,0
etkilediği,5,1,0
verdi,5,1,1
##',5,0,0
okuyucu,5,1,0
bilmem,5,1,0
konuştu,5,1,0
##esir,5,1,1
konuya,5,1,0
tasarımında,5,1,0
##zim,5,1,1
programların,5,1,0
havadaki,5,1,0
emperyalizm,5,1,1
projelerinin,5,1,0
desteklemiştir,5,1,0
belediyeler,5,1,0
gelirli,5,1,0
pe,5,0,0
eller,5,1,0
operasyonu,5,1,0
gla,5,0,0
##dio,5,0,0
anılır,5,1,0
99,5,0,0
##illa,5,1,1
buluşma,5,1,0
böcek,5,1,1
karab,5,0,0
harf,5,1,1
hayret,5,1,1
yolla,5,1,1
kolları,5,1,0
müşt,5,0,0
mic,5,0,0
amca,5,1,1
##helm,5,0,0
gı,5,0,0
anıtlar,5,1,0
ederken,5,1,0
deneysel,5,1,0
##und,5,0,0
rom,5,1,1
başarıları,5,1,0
yetenekleri,5,1,0
nöron,5,1,1
hus,5,1,0
##itesi,5,1,0
varsayımı,5,1,0
anak,5,0,0
##tha,5,0,0
##çü,5,1,1
yüzyıllar,5,1,0
kahramanı,5,1,0
ped,5,1,1
insülin,5,1,1
görünümü,5,1,0
gerçekçilik,5,1,0
müşterileri,5,1,0
bant,5,1,1
yazması,5,1,0
##ital,5,1,0
##rî,5,0,0
##tein,5,1,1
bedelsiz,5,1,0
##tum,5,1,1
formlar,5,1,0
dolu,5,1,1
koku,5,1,1
teşebbüs,5,1,1
zıt,5,1,1
enzimi,5,1,0
optimal,5,1,1
aşan,5,1,0
morf,5,0,0
##kop,5,1,1
##lem,5,1,0
sul,5,1,0
##daz,5,1,1
sonuca,5,1,0
vazif,5,0,0
parçaları,5,1,0
##leşen,5,1,1
taşımacılık,5,1,0
verirken,5,1,0
pirinç,5,1,1
araştırmak,5,1,0
değerlendirmeleri,5,1,0
##lah,5,0,0
oluşturulmasına,5,1,0
yükleri,5,1,0
bölünmüş,5,1,0
##dens,5,0,0
kavramların,5,1,0
ortaklığı,5,1,0
125,5,0,0
geçirilmesi,5,1,0
nüfusu,5,1,0
##yanı,5,1,1
atmosferin,5,1,0
red,5,1,1
kuramsal,5,1,0
soruları,5,1,0
denek,5,1,1
babası,5,1,0
yemin,5,1,1
çizgileri,5,1,0
1925,5,0,0
gidi,5,1,1
##mama,5,1,1
game,5,1,0
farkındalığı,5,1,0
olayla,5,1,0
problemi,5,1,0
küb,5,1,1
chi,5,0,0
bilimci,5,1,0
korur,5,1,0
##oterapi,5,0,0
yaprak,5,1,1
uydular,5,1,1
##ning,5,0,0
problemin,5,1,0
açıklamaya,5,1,0
##cıların,5,1,1
mücadelesi,5,1,0
ayrıldığı,5,1,0
##dun,5,1,1
tedavisinde,5,1,0
agon,5,0,0
bölümlere,5,1,0
restoranlar,5,1,0
##ronik,5,0,0
arkadaşlarının,5,1,0
başkan,5,1,1
85,5,0,0
##luklar,5,1,1
ilerleyen,5,1,0
##gge,5,0,0
bireylerde,5,1,0
özgül,5,1,1
satı,5,1,1
fazlasını,5,1,0
yılını,5,1,0
hesabında,5,1,0
kestir,5,1,1
neoklasik,5,1,1
##celer,5,1,1
##leştirilmiş,5,1,1
##cağın,5,1,0
bakmak,5,1,0
kolaylaştırır,5,1,0
geliştirdiği,5,1,0
bulgular,5,1,0
işlen,5,1,0
şairi,5,1,0
tas,5,1,1
soyunma,5,1,0
##uch,5,0,0
sportif,5,1,1
sektörüne,5,1,0
ulaşılması,5,1,0
dizin,5,1,1
##ılamaz,5,1,1
##gens,5,1,0
off,5,1,1
köşesi,5,1,0
aşamasına,5,1,0
##je,5,0,0
kirlet,5,1,1
röportajlar,5,1,0
niteliğini,5,1,0
##ous,5,0,0
depresyon,5,1,1
##cılığın,5,1,1
karışma,5,1,0
yazdır,5,1,0
hesaplama,5,1,0
cah,5,0,0
deneylerde,5,1,0
sorm,5,1,0
diğeri,5,1,0
huz,5,1,0
bize,5,1,0
hile,5,1,1
##keli,5,1,0
görünce,5,1,0
elçiler,5,1,0
##hey,5,1,1
daveti,5,1,0
yolculuğu,5,1,0
##cidi,5,0,0
tap,5,1,1
ölümü,5,1,0
korelasyon,5,1,1
##gal,5,0,0
bron,5,0,0
##enj,5,0,0
varyans,5,0,0
edebî,5,0,0
kültüre,5,1,0
yeter,5,1,1
öyküsü,5,1,0
##itel,5,0,0
sabaha,5,1,0
##bua,5,1,0
karışıklık,5,1,0
senedir,5,1,0
nasip,5,1,1
eylesin,5,1,0
amin,5,1,1
nostal,5,0,0
imza,5,1,1
mektupları,5,1,0
##ımda,5,1,1
krallarının,5,1,0
sabittir,5,1,0
aur,5,0,0
##oksi,5,1,0
gli,5,0,0
spin,5,0,0
influ,5,0,0
##ster,5,1,1
##mal,5,1,1
görünümlü,5,1,0
bilgisayarlı,5,1,0
##oprotein,5,0,0
##liser,5,1,0
commun,5,0,0
##olus,5,0,0
##oglobin,5,0,0
##sp,5,0,0
##datif,5,1,1
##evî,5,0,0
##fî,5,0,0
##omer,5,1,0
konuşmada,5,1,0
##tions,5,0,0
##mor,5,1,1
yetiştiric,5,0,0
yöntemlerin,5,1,0
##ux,5,0,0
that,5,0,0
çı,5,1,1
faktörlere,5,1,0
fesh,5,1,1
##ıs,5,1,1
segment,5,0,0
oluşturacak,5,1,0
^,5,0,0
muhatap,5,1,1
dalıdır,5,1,0
devletlerinin,5,1,0
##çede,5,1,1
|,5,0,0
özgüven,5,1,1
bağlayıcı,5,1,0
air,5,0,0
method,5,0,0
duyarlılığı,4,1,0
söndür,4,1,1
bulunup,4,1,0
gevşek,4,1,1
tavan,4,1,1
denizlerde,4,1,0
denize,4,1,0
periyodik,4,1,1
##ush,4,0,0
##vol,4,0,0
##ase,4,1,0
periferik,4,0,0
çevrim,4,1,1
halindedir,4,1,0
kütle,4,1,1
hemşire,4,1,1
gözler,4,1,0
suyla,4,1,1
durmak,4,1,1
azından,4,1,0
jeolojik,4,1,1
##bo,4,0,0
askerler,4,1,0
gözlenen,4,1,0
hasara,4,1,0
aşamada,4,1,0
mekanda,4,1,0
155,4,0,0
hassas,4,1,1
800,4,0,0
ödem,4,1,1
döngü,4,1,1
önler,4,1,0
1984,4,0,0
ayakları,4,1,0
çalışmalarından,4,1,0
inh,4,0,0
mahkum,4,1,1
şiddetini,4,1,0
##tat,4,1,1
##rog,4,0,0
yapılmaktadır,4,1,0
kaynağa,4,1,0
aslında,4,1,0
ettiğimiz,4,1,0
abart,4,1,1
almadan,4,1,0
##mızı,4,1,1
kapatı,4,1,0
ışığında,4,1,1
##bid,4,1,1
ajanlar,4,1,0
vermez,4,1,0
kolu,4,1,0
çocuklarına,4,1,0
üstlendiği,4,1,0
kob,4,1,1
tamamlanması,4,1,0
##amadığı,4,1,1
tanımlan,4,1,0
##hh,4,0,0
##aro,4,0,0
sesli,4,1,1
##onomik,4,0,0
kazasında,4,1,0
zehirlenme,4,1,0
derinlik,4,1,0
çarpması,4,1,0
cihazları,4,1,0
##larak,4,1,1
baca,4,1,1
kullanılmak,4,1,0
##cük,4,1,1
çarpık,4,1,1
##ima,4,1,1
kamuoyunda,4,1,0
denizi,4,1,1
yaralanması,4,1,0
gelmeden,4,1,0
volt,4,1,1
çalışmalarda,4,1,0
iletken,4,1,1
yaşamına,4,1,0
kaynakta,4,1,0
patlama,4,1,0
yağma,4,1,1
lav,4,1,1
jeotermal,4,1,1
katları,4,1,0
tedbirler,4,1,0
uygulamalı,4,1,0
bölgelerinde,4,1,0
üniforma,4,1,1
herkesin,4,1,0
işini,4,1,1
serbestçe,4,1,0
23,4,0,0
gez,4,1,1
terör,4,1,1
kümeleri,4,1,0
nar,4,1,1
tahr,4,0,0
yerinin,4,1,0
##asan,4,1,0
##ku,4,0,0
tetik,4,1,1
görevlendir,4,1,0
bölgeye,4,1,0
tabloya,4,1,0
dahilinde,4,1,0
global,4,1,1
yarayan,4,1,0
##metre,4,1,1
desi,4,1,1
dinam,4,0,0
spon,4,0,0
harcan,4,1,0
##ilmemesi,4,1,1
kampanyaları,4,1,0
oluşturuldu,4,1,0
sergilenen,4,1,0
silahlar,4,1,0
küf,4,1,1
ekiple,4,1,0
dat,4,1,1
gazlar,4,1,0
dokular,4,1,0
##20,4,0,0
gezileri,4,1,0
katılımcıların,4,1,0
kolayca,4,1,0
##lüğünün,4,1,1
elektro,4,1,1
korozyon,4,0,0
##oğa,4,1,0
orman,4,1,1
fırtına,4,1,1
kurumdur,4,1,0
tansiyon,4,1,1
eko,4,0,0
hazırlıkları,4,1,0
açılımı,4,1,0
oc,4,0,0
yollarının,4,1,0
hedefleyen,4,1,0
düşey,4,1,1
dayanık,4,1,0
mahrem,4,1,1
##iyete,4,1,0
enerjiye,4,1,0
radyasyon,4,1,1
öğrendi,4,1,0
yanıtı,4,1,0
aranan,4,1,0
olayına,4,1,0
koşullarına,4,1,0
başkanları,4,1,0
hortum,4,1,1
işitsel,4,1,1
gaza,4,1,1
yeteneklerini,4,1,0
örgüte,4,1,0
yazmak,4,1,0
krize,4,1,0
izini,4,1,0
listesi,4,1,0
yayınlanan,4,1,0
hy,4,0,0
çıkarmıştır,4,1,0
yanlışlıkla,4,1,0
sınavı,4,1,0
yayınlar,4,1,0
ların,4,1,1
##edir,4,1,1
şekliyle,4,1,0
katılımını,4,1,0
biber,4,1,1
liyakat,4,1,1
##dil,4,1,1
tamamlamak,4,1,0
restoran,4,1,1
beğeni,4,1,1
resmî,4,0,0
gazetede,4,1,0
isyanları,4,1,0
kaybol,4,1,1
tabidir,4,1,0
polise,4,1,0
devriye,4,1,1
tanımlanabilir,4,1,0
ocak,4,1,1
mahkemede,4,1,0
yargılan,4,1,0
sus,4,1,1
durdurulması,4,1,0
lenfosit,4,1,1
imparatorluğun,4,1,0
gü,4,0,0
almayı,4,1,0
vef,4,0,0
infaz,4,1,1
uğram,4,1,0
##adan,4,1,0
iflas,4,1,1
organları,4,1,0
ömürlü,4,1,0
partili,4,1,0
mensupları,4,1,0
##leşmiş,4,1,1
bahsed,4,1,1
##eks,4,1,0
uydu,4,1,1
silahlanma,4,1,0
ayrılmıştır,4,1,0
özellikleriyle,4,1,0
kullanılamaz,4,1,0
talebinde,4,1,0
750,4,0,0
alınıp,4,1,0
super,4,1,0
##ois,4,0,0
##vie,4,0,0
out,4,0,0
##urs,4,1,0
##itar,4,1,0
bank,4,1,1
öncülüğ,4,0,0
sınıfları,4,1,0
gazeteler,4,1,0
hayatına,4,1,0
mutlu,4,1,1
sunar,4,1,0
##bal,4,1,1
birliğine,4,1,0
1992,4,0,0
1996,4,0,0
özelliktir,4,1,0
yapıtları,4,1,0
bırakma,4,1,0
halen,4,1,1
##rib,4,0,0
istemektedir,4,1,0
karşılaştır,4,1,0
serisi,4,1,0
gelmesine,4,1,0
öğretmenliği,4,1,0
doğuran,4,1,0
bası,4,1,1
yakınları,4,1,0
alanlarında,4,1,0
halkların,4,1,0
beşte,4,1,0
yargıç,4,1,1
ziraat,4,1,1
içlerinde,4,1,0
suikast,4,1,1
düzenler,4,1,0
alem,4,1,1
eğitiminden,4,1,0
elbise,4,1,1
##bay,4,1,1
teker,4,1,1
450,4,0,0
kült,4,1,1
görüntülerini,4,1,0
dönüştürülmesi,4,1,0
izolasyon,4,1,1
##rest,4,1,1
##abat,4,1,1
yazıların,4,1,0
##ojen,4,1,0
##fü,4,0,0
stajyer,4,1,1
baharat,4,1,1
muz,4,1,1
elma,4,1,1
problemlerin,4,1,0
atma,4,1,0
##hit,4,1,1
fev,4,0,0
sıkıştır,4,1,0
ısısı,4,1,0
başın,4,1,0
dokunma,4,1,0
##ua,4,0,0
##ilmektedir,4,1,1
gözlen,4,1,0
##nett,4,1,0
##bik,4,0,0
glik,4,0,0
yöntemidir,4,1,0
ögeler,4,1,0
ci,4,1,1
otu,4,1,0
##cik,4,1,1
##otu,4,1,0
radi,4,0,0
sezgisel,4,1,0
sirke,4,1,1
okullar,4,1,0
güçlendir,4,1,0
yararlandı,4,1,0
edilebilecek,4,1,0
sunmaktadır,4,1,0
47,4,0,0
eşitsiz,4,1,0
benimse,4,1,1
yasaların,4,1,0
mezunu,4,1,0
1973,4,0,0
##elo,4,0,0
##ery,4,1,0
faaliyetlerinde,4,1,0
eklemek,4,1,0
bunlarda,4,1,0
kuruluşun,4,1,0
bölümünü,4,1,0
aşçı,4,1,1
şef,4,1,1
gücüyle,4,1,0
sıkıntılar,4,1,0
atanması,4,1,0
##eceğine,4,1,1
inanır,4,1,0
safra,4,1,1
merkezlerinde,4,1,0
değilse,4,1,0
melek,4,1,1
pent,4,0,0
ann,4,1,0
seferi,4,1,1
350,4,0,0
duymak,4,1,0
hor,4,1,1
sele,4,1,1
##ction,4,0,0
natur,4,1,0
##ıcılar,4,1,1
##ebileceğini,4,1,1
hareketlilik,4,1,0
sonucudur,4,1,0
gerçekleştirilir,4,1,0
çarşı,4,1,1
pasta,4,1,1
113,4,0,0
gruplarının,4,1,0
##matik,4,1,0
hesaba,4,1,0
bitkilerden,4,1,0
tasvir,4,1,1
korun,4,1,1
mum,4,1,1
hesaplanan,4,1,0
pasaport,4,1,1
##opi,4,0,0
mağazaları,4,1,0
sağladı,4,1,0
##üri,4,0,0
##onat,4,1,1
sıkıntısı,4,1,0
giderilmesi,4,1,0
şeklinin,4,1,0
duy,4,1,1
kodu,4,1,0
kurtar,4,1,1
artırdı,4,1,0
örgütlerinin,4,1,0
çıkmaktadır,4,1,0
160,4,0,0
verilere,4,1,0
eldeki,4,1,0
endüstrisinin,4,1,0
yapabilmek,4,1,0
yorumları,4,1,0
yaşa,4,1,1
akran,4,1,1
aynıdır,4,1,0
akımlar,4,1,0
kümes,4,1,1
fit,4,1,1
##oidler,4,0,0
##ucu,4,1,1
sinek,4,1,1
##lılığı,4,1,1
gözlemleri,4,1,0
sorununu,4,1,0
büyüyen,4,1,0
avan,4,1,0
##esses,4,0,0
46,4,0,0
49,4,0,0
desteklen,4,1,0
sıkça,4,1,1
edilme,4,1,0
komed,4,0,0
kılmak,4,1,0
##lahat,4,0,0
##leştirici,4,1,1
##gor,4,0,0
##lılığın,4,1,1
nakli,4,1,1
çevresinin,4,1,0
##kinson,4,0,0
online,4,1,0
kiralan,4,1,0
ailesinin,4,1,0
feminizm,4,1,1
modellerinden,4,1,0
adaletsiz,4,1,0
pos,4,1,1
kolayla,4,1,0
tutul,4,1,0
yeteneğine,4,1,0
bünyesinde,4,1,0
duvarı,4,1,0
çoktan,4,1,0
seçmeli,4,1,0
yazışma,4,1,0
##tıra,4,1,1
görüşmeleri,4,1,0
isteksiz,4,1,0
uygarlığı,4,1,0
google,4,0,0
yetkisine,4,1,0
medeniyet,4,1,1
lere,4,1,1
uyması,4,1,0
yerleşmesi,4,1,0
dayanağı,4,1,0
oluştuğu,4,1,0
yorumu,4,1,0
katmak,4,1,0
salonu,4,1,0
##iv,4,1,1
##ys,4,0,0
sonuçların,4,1,0
##veri,4,1,1
oluşturdukları,4,1,0
getirmiştir,4,1,0
toplantısı,4,1,0
danışman,4,1,1
1978,4,0,0
fakültesi,4,1,0
##tika,4,1,0
##ques,4,0,0
1876,4,0,0
sıralaması,4,1,0
içerikli,4,1,0
##ilmeyen,4,1,1
aylarında,4,1,0
##âmet,4,0,0
une,4,1,0
kaynağın,4,1,0
görün,4,1,0
aileye,4,1,0
1967,4,0,0
üstlenmiştir,4,1,0
yağdır,4,1,0
##“,4,0,0
lık,4,1,1
konul,4,1,0
##yit,4,1,1
teçhiz,4,1,1
insanda,4,1,0
##fir,4,0,0
##ben,4,1,1
istiyor,4,1,0
nez,4,1,0
##air,4,0,0
kılınan,4,1,0
laf,4,1,1
##vet,4,1,0
##kî,4,0,0
sadık,4,1,1
sında,4,1,1
##şam,4,0,0
##unlar,4,1,0
aslı,4,1,0
kitapların,4,1,0
yaratılış,4,1,0
başkenti,4,1,0
##ail,4,0,0
##iyan,4,1,0
hudu,4,1,0
nah,4,1,1
##ة,4,0,0
##م,4,0,0
##ل,4,0,0
neticesinde,4,1,0
gur,4,0,0
miktarını,4,1,0
şeklini,4,1,0
##bini,4,1,1
içinden,4,1,0
yücelt,4,1,0
kıs,4,1,1
meşhur,4,1,1
ünvan,4,1,1
##esti,4,1,0
kı,4,1,1
sözlük,4,1,1
zem,4,1,1
bunlarla,4,1,0
dolaş,4,1,1
fıs,4,1,1
doğar,4,1,0
ifadesiyle,4,1,0
##ted,4,0,0
##aat,4,0,0
##cası,4,1,1
inek,4,1,1
##ahl,4,1,0
##mesinde,4,1,1
ilham,4,1,1
mucize,4,1,1
mast,4,1,0
##aları,4,1,0
seçkin,4,1,1
sonucun,4,1,0
zar,4,1,1
konularını,4,1,0
##her,4,1,1
##ius,4,0,0
yolun,4,1,0
##ru,4,0,0
##mamak,4,1,1
vasıf,4,1,1
ettiğinden,4,1,0
##ydi,4,1,1
##şin,4,1,1
dost,4,1,1
yapmalarını,4,1,0
emret,4,1,1
##uh,4,0,0
##hu,4,1,1
dis,4,0,0
##rad,4,0,0
cehennem,4,1,1
isimlerinden,4,1,0
veda,4,1,1
gündür,4,1,0
etmektir,4,1,0
##ura,4,1,0
ayn,4,1,1
rüya,4,1,1
değerlerini,4,1,0
müda,4,1,0
##faa,4,1,0
okuyup,4,1,0
anlamaya,4,1,0
oruç,4,1,1
inanmak,4,1,0
müf,4,0,0
dinî,4,0,0
gelişmeleri,4,1,0
katında,4,1,0
##imsiz,4,1,1
##masa,4,1,1
##hov,4,0,0
kalbi,4,1,1
temizlemek,4,1,0
çevresindeki,4,1,0
biten,4,1,0
korunmasına,4,1,0
çıkarır,4,1,0
şeri,4,1,1
##bah,4,0,0
##reş,4,1,0
hafız,4,1,1
hakikat,4,1,1
##fu,4,0,0
##dirler,4,1,1
159,4,0,0
inanılır,4,1,0
bâ,4,0,0
##âlî,4,0,0
kitaplar,4,1,0
##üç,4,1,1
##lib,4,0,0
hav,4,1,1
##hab,4,1,1
barışa,4,1,0
duyan,4,1,0
annesi,4,1,0
doğrul,4,1,1
tanınmış,4,1,0
astronomi,4,1,1
bildiren,4,1,0
tekke,4,1,1
aylar,4,1,0
yasaklanmıştır,4,1,0
!”,4,0,0
arındır,4,1,0
anlamsız,4,1,0
tezi,4,1,0
açıklamaktadır,4,1,0
kutlu,4,1,1
iyiliği,4,1,0
hid,4,1,1
kullanabileceği,4,1,0
aktarılması,4,1,0
istihbarat,4,1,1
karşılamaktadır,4,1,0
normalden,4,1,0
monitör,4,1,1
uyandır,4,1,0
çalıştırma,4,1,0
bob,4,0,0
giysi,4,1,1
akrabalık,4,1,0
edilmez,4,1,0
kullanıcılara,4,1,0
merkezler,4,1,0
güzergâh,4,0,0
doğrular,4,1,0
iy,4,1,0
nereden,4,1,0
##uni,4,1,0
##dv,4,0,0
##melerini,4,1,1
erozyon,4,1,1
karşılar,4,1,0
havayı,4,1,0
##arında,4,1,0
çeken,4,1,0
zim,4,1,1
##bab,4,1,1
##we,4,0,0
##dün,4,1,1
##landırılması,4,1,1
##mun,4,1,1
geçmişe,4,1,0
yapıdır,4,1,0
planlı,4,1,0
muhalefet,4,1,1
hazırlayan,4,1,0
düşünceleri,4,1,0
gerçekleştiren,4,1,0
##dai,4,1,0
##lak,4,1,1
##okor,4,0,0
##ress,4,0,0
1927,4,0,0
başlarında,4,1,0
yükselen,4,1,0
piy,4,1,0
ılımlı,4,1,1
##mışlardır,4,1,1
suni,4,1,1
haklarına,4,1,0
noktasında,4,1,0
derneği,4,1,0
altıncı,4,1,1
yerlerin,4,1,0
camii,4,1,0
formül,4,1,1
kadir,4,1,1
kadınla,4,1,0
antr,4,1,0
depoları,4,1,0
tutulan,4,1,0
tarihe,4,1,0
kuruluşlarına,4,1,0
gelişir,4,1,0
koyarak,4,1,0
cinsiyeti,4,1,0
##tim,4,1,1
akü,4,1,1
##mesiyle,4,1,1
motorunun,4,1,0
##lant,4,0,0
##lukları,4,1,1
tıkan,4,1,0
mola,4,1,1
ov,4,1,1
dik,4,1,1
kesilen,4,1,0
yönteminde,4,1,0
süresiz,4,1,0
##jo,4,0,0
saldırgan,4,1,1
taşın,4,1,1
durdurma,4,1,0
ağızdan,4,1,0
köpük,4,1,1
makineler,4,1,0
vites,4,1,1
turn,4,1,0
##ike,4,1,0
şerit,4,1,1
elindeki,4,1,0
kaplan,4,1,1
yollar,4,1,0
iner,4,1,0
yöntemdir,4,1,0
oluşabilir,4,1,0
gevş,4,1,0
konfor,4,1,1
çevreyi,4,1,0
akar,4,1,1
belgelerini,4,1,0
çıkacak,4,1,0
##leştirmek,4,1,1
masraf,4,1,1
yerleştirilen,4,1,0
##ektör,4,0,0
başkalarının,4,1,0
değiştirerek,4,1,0
hafıza,4,1,1
içeri,4,1,1
yatı,4,1,1
olmadığının,4,1,0
oysa,4,1,1
sorum,4,1,1
şeylerin,4,1,0
yapar,4,1,0
olab,4,0,0
kum,4,1,1
etkilemek,4,1,0
yoğunluğunun,4,1,0
##kes,4,1,1
geçişi,4,1,0
grad,4,0,0
##ien,4,1,0
##lamada,4,1,1
sağlanmıştır,4,1,0
baraj,4,1,1
jeneratör,4,1,1
220,4,0,0
kuruluşuna,4,1,0
geliştirmeye,4,1,0
bölün,4,1,0
adana,4,1,0
dol,4,1,1
noktaların,4,1,0
sıcaklıkta,4,1,0
liderliği,4,1,0
etmeyi,4,1,0
karşılayan,4,1,0
doğalgaz,4,1,1
gelmesini,4,1,0
pale,4,1,0
1789,4,0,0
sözcüğün,4,1,0
past,4,1,0
bec,4,0,0
duygularını,4,1,0
palet,4,1,1
parçadan,4,1,0
ky,4,0,0
müb,4,0,0
tutarlar,4,1,0
aksak,4,1,1
derleme,4,1,0
kıtlığı,4,1,0
malzemesi,4,1,0
seramik,4,1,1
istediğini,4,1,0
kapısı,4,1,0
konur,4,1,1
geçerek,4,1,0
olabildiğince,4,1,0
##rika,4,0,0
##oda,4,1,1
##teri,4,1,0
antikor,4,1,1
kapsamda,4,1,0
yönelimli,4,1,0
toy,4,1,1
bilgin,4,1,1
olgun,4,1,1
tro,4,0,0
##çok,4,1,1
sanatta,4,1,0
##lenmesinde,4,1,1
sap,4,1,1
##tre,4,0,0
##yy,4,0,0
rastgele,4,1,1
sonuçlarına,4,1,0
yapılabilmesi,4,1,0
eklem,4,1,1
ruhu,4,1,0
karakterli,4,1,0
tanımak,4,1,0
beklenti,4,1,1
saptamak,4,1,0
ritmik,4,1,1
şarkı,4,1,1
çık,4,1,1
anlaşılabilir,4,1,0
tanımladığı,4,1,0
noktasından,4,1,0
##zâde,4,0,0
aktarılır,4,1,0
valilik,4,1,0
mülkü,4,1,0
ödemeyi,4,1,0
say,4,1,1
belir,4,1,1
##astr,4,1,0
##icht,4,0,0
oste,4,0,0
birbiriyle,4,1,0
avantajı,4,1,0
nişasta,4,1,1
kurulum,4,1,0
kağıt,4,1,1
fabrikası,4,1,0
sektöründeki,4,1,0
konuların,4,1,0
zehirli,4,1,0
uygulanmıştır,4,1,0
##liy,4,0,0
seçtiği,4,1,0
yayınlarını,4,1,0
hukuken,4,1,1
esen,4,1,1
cumhurbaşkanlığı,4,1,1
temelde,4,1,0
tarihini,4,1,0
kararlaştır,4,1,0
##asing,4,0,0
##şid,4,0,0
pişirme,4,1,0
değ,4,1,1
koordine,4,1,1
##rof,4,0,0
paraların,4,1,0
girdiğinde,4,1,0
söylüyor,4,1,0
duyusal,4,1,0
ödülünü,4,1,0
##xa,4,1,0
##elling,4,0,0
##ceği,4,0,0
üstlenen,4,1,0
##ûm,4,0,0
düzeye,4,1,0
##age,4,1,0
gö,4,0,0
işlenir,4,1,0
işlenmesi,4,1,0
koro,4,1,1
konulan,4,1,0
bedenin,4,1,0
doymuş,4,1,0
ekipmanlar,4,1,0
damarlar,4,1,0
##oster,4,0,0
kodlanmış,4,1,0
hırs,4,1,1
indirgeme,4,1,0
merkezlerinden,4,1,0
manastır,4,1,1
gelenekler,4,1,0
ticaretinin,4,1,0
kaynaklarda,4,1,0
deneyimlerini,4,1,0
genelinde,4,1,0
azaltı,4,1,0
olmamış,4,1,0
merkezlerine,4,1,0
tükürük,4,1,1
1946,4,0,0
fikirler,4,1,0
olunması,4,1,0
aktarmak,4,1,0
biliminin,4,1,0
keşfed,4,1,1
talebe,4,1,1
geldi,4,1,0
##iyeler,4,1,0
standartlara,4,1,0
kimyasallar,4,1,0
##sat,4,1,1
gruplarından,4,1,0
##tev,4,0,0
iletimi,4,1,0
çocuklardan,4,1,0
gezdir,4,1,0
balon,4,1,1
##atlar,4,1,0
zarı,4,1,0
##wi,4,0,0
yorumlanması,4,1,0
değerde,4,1,0
çalışacak,4,1,0
sosyalist,4,1,1
tanımını,4,1,0
olgusu,4,1,0
taze,4,1,1
niteliğinde,4,1,0
##lir,4,1,1
pop,4,1,1
gelenekleri,4,1,0
kuşlar,4,1,0
dilini,4,1,0
makamdan,4,1,0
adapte,4,1,1
gelmek,4,1,0
sınıfın,4,1,0
##row,4,0,0
woo,4,0,0
doğada,4,1,0
yöneliktir,4,1,0
yönetime,4,1,0
farkına,4,1,0
##lamış,4,1,1
yar,4,1,1
tit,4,1,0
##alar,4,1,1
##üz,4,1,1
vurma,4,1,0
ifadelerin,4,1,0
emer,4,1,0
matematiğin,4,1,0
##lamaya,4,1,1
bahçe,4,1,1
derecedir,4,1,0
içerisindedir,4,1,0
bire,4,1,0
##ebilmeleri,4,1,1
##şah,4,1,1
uydusu,4,1,0
grevi,4,1,0
durumunun,4,1,0
##ebi,4,0,0
geçmişin,4,1,0
çalma,4,1,0
rüş,4,0,0
##riy,4,0,0
##etz,4,1,0
tarz,4,1,1
epitel,4,1,1
disp,4,0,0
ağacın,4,1,0
bod,4,1,1
itme,4,1,0
söyley,4,1,0
##ardı,4,1,1
makalesi,4,1,0
##sky,4,0,0
##hol,4,1,1
##illo,4,0,0
imparatoru,4,1,0
taleplerini,4,1,0
iktidarı,4,1,0
##ita,4,1,1
##tam,4,1,1
karşıtı,4,1,0
açıklaması,4,1,0
koordinatör,4,1,1
niteliğindeki,4,1,0
istatistikler,4,1,0
edenler,4,1,0
makineleri,4,1,0
bakla,4,1,1
##gil,4,0,0
bağlar,4,1,0
ayna,4,1,1
imparatorluk,4,1,0
diller,4,1,0
tunç,4,1,1
birbirleri,4,1,0
pant,4,0,0
kaynaklara,4,1,0
zorlayıcı,4,1,0
işlerden,4,1,1
##laş,4,1,1
temettü,4,1,1
##ruh,4,1,1
##gesinin,4,0,0
tekstil,4,1,1
gönderildiği,4,1,0
günümüzdeki,4,1,0
heykel,4,1,1
sanatı,4,1,0
ayrıntıları,4,1,0
toplulukları,4,1,0
mineral,4,1,1
kültüründe,4,1,0
dosyası,4,1,0
çekimler,4,1,0
aktü,4,1,0
anlamındaki,4,1,0
genelleme,4,1,0
##mler,4,0,0
isteklerini,4,1,0
gelmiş,4,1,0
makinelerin,4,1,0
çekmek,4,1,0
dereceli,4,1,0
##rich,4,0,0
##aza,4,1,1
değişebilir,4,1,0
adamlarından,4,1,0
##müz,4,1,1
cumhurbaşkanının,4,1,0
lis,4,0,0
dekor,4,1,1
1968,4,0,0
aut,4,1,1
##ow,4,0,0
sut,4,1,1
metinlerin,4,1,0
kullanılabilen,4,1,0
akışının,4,1,0
fotoğrafları,4,1,0
dilimi,4,1,0
televizyonda,4,1,0
liverpool,4,0,0
takımlar,4,1,0
tarihinin,4,1,0
uçan,4,1,0
vuruş,4,1,0
pel,4,0,0
##ysa,4,1,1
tot,4,0,0
alb,4,1,1
##oviç,4,0,0
uçar,4,1,1
şampiyonluk,4,1,0
düzenlenmektedir,4,1,0
takımının,4,1,0
şansını,4,1,0
##iza,4,1,0
pers,4,0,0
vuruşu,4,1,0
sezon,4,1,1
üste,4,1,1
bileti,4,1,0
74,4,0,0
##onun,4,1,1
cesur,4,1,1
##pro,4,0,0
oyunu,4,1,0
seminerler,4,1,0
dizayn,4,1,1
seçeneği,4,1,0
dönüşü,4,1,0
yaparlar,4,1,0
analizinde,4,1,0
savaşan,4,1,0
görünen,4,1,0
animasyon,4,1,1
denetleyen,4,1,0
bölgelere,4,1,0
yapmaları,4,1,0
vazgeçilmez,4,1,0
inceler,4,1,0
fetih,4,1,1
savunduğu,4,1,0
izleyici,4,1,0
olanlara,4,1,0
yüzbaşı,4,1,1
dog,4,1,1
uygulamada,4,1,0
sars,4,1,1
##çak,4,1,1
##ünn,4,1,0
birimlerinde,4,1,0
kurultay,4,1,1
oluşumlar,4,1,0
baskıcı,4,1,0
yayı,4,1,0
kavramın,4,1,0
bileşenler,4,1,0
çatışmaların,4,1,0
savunmuştur,4,1,0
faşizm,4,1,1
çerçevesi,4,1,0
nav,4,0,0
şansı,4,1,0
##ezya,4,1,0
alay,4,1,1
kalabalık,4,1,1
##ternet,4,0,0
lehine,4,1,0
çanak,4,1,1
devrimin,4,1,0
dönemdeki,4,1,0
##ılmasının,4,1,1
1300,4,0,0
tepesinde,4,1,0
araştırmalarda,4,1,0
tesisler,4,1,0
kazandıran,4,1,0
mikrosk,4,0,0
tüpü,4,1,0
öğrenir,4,1,0
çözümüne,4,1,0
lit,4,0,0
yapabilme,4,1,0
rejimin,4,1,0
gibidir,4,1,0
şube,4,1,1
##got,4,0,0
hükümdarın,4,1,0
(“,4,0,0
##;,4,0,0
ret,4,1,1
yıllara,4,1,0
##inci,4,1,1
göze,4,1,1
yönleriyle,4,1,0
şiirinde,4,1,0
hareketle,4,1,0
##cılığa,4,1,1
mantar,4,1,1
alüminyum,4,1,1
örnekleri,4,1,0
derinlemesine,4,1,1
##ust,4,1,0
soylu,4,1,1
keçi,4,1,1
hatıra,4,1,1
yazım,4,1,1
dörtgen,4,1,1
diyalek,4,0,0
kullanmayı,4,1,0
ömrü,4,0,0
rota,4,1,1
oluşmuş,4,1,0
müziğin,4,1,0
kütlesi,4,1,0
ora,4,1,1
sistemlerin,4,1,0
sürdürül,4,1,0
duyar,4,1,1
uzaklıkta,4,1,0
##itin,4,1,0
etkileşimli,4,1,0
hastalar,4,1,0
kep,4,1,1
lens,4,1,1
indük,4,1,0
kazandırdı,4,1,0
uçaklar,4,1,0
kütlesinin,4,1,0
1800,4,0,0
uzan,4,1,1
çukur,4,1,1
şartlarında,4,1,0
kayma,4,1,0
etkinliğinde,4,1,0
etkinliğe,4,1,0
çiğ,4,1,1
dünyasına,4,1,0
##adın,4,1,0
##eter,4,1,1
giye,4,1,0
tı,4,1,1
olasılıkla,4,1,0
varan,4,1,1
telafi,4,1,1
##ydı,4,1,1
düşüşü,4,1,0
gelişmelere,4,1,0
başlıklı,4,1,0
etkisinden,4,1,0
set,4,1,1
politikasını,4,1,0
adaylar,4,1,0
neş,4,1,0
makarna,4,1,1
istemiş,4,1,0
1926,4,0,0
patrik,4,1,1
##bül,4,0,0
##rinin,4,1,1
gazetesinde,4,1,0
yayımlanmış,4,1,0
##layarak,4,1,1
istemediği,4,1,0
yazarları,4,1,0
yönüyle,4,1,0
##worth,4,0,0
130,4,0,0
yazıldığı,4,1,0
taarruz,4,1,1
yaban,4,1,1
romanları,4,1,0
okunan,4,1,0
##rus,4,0,0
milyon,4,1,1
sivri,4,1,1
maddesinin,4,1,0
işgal,4,1,1
trak,4,0,0
kışın,4,1,1
notlar,4,1,0
almamıştır,4,1,0
##lüt,4,0,0
ürünlerinin,4,1,0
kalemi,4,1,0
filmlerin,4,1,0
iklimi,4,1,0
tebr,4,1,0
onarı,4,1,0
yapılı,4,1,0
##ırlar,4,1,1
##kton,4,0,0
bulunuyor,4,1,0
sınırının,4,1,0
yemini,4,1,0
varılan,4,1,0
öğretmenlerin,4,1,0
bilmeyen,4,1,0
koymuş,4,1,0
hanedan,4,1,1
benzin,4,1,1
katıdır,4,1,0
bura,4,1,1
tanın,4,1,1
merkezî,4,0,0
kümesi,4,1,0
fan,4,1,0
tutarsız,4,1,0
heves,4,1,1
kaynaş,4,1,1
kumaş,4,1,1
isteye,4,1,0
istenilen,4,1,0
zorluk,4,1,0
yardımcıları,4,1,0
murat,4,1,1
##km,4,0,0
bahar,4,1,1
##illi,4,1,1
##muştu,4,1,1
kedi,4,1,1
yarın,4,1,1
evlen,4,1,1
yerleşmiş,4,1,0
gelenleri,4,1,0
takma,4,1,1
galip,4,1,1
gruptaki,4,1,0
yaşları,4,1,0
132,4,0,0
içti,4,1,0
dul,4,1,1
yoktu,4,1,0
düşündüğü,4,1,0
yayıncı,4,1,0
##lığında,4,1,1
görmem,4,1,0
##ekte,4,1,0
göçler,4,1,0
sürekliliği,4,1,0
uğrayan,4,1,0
yüzden,4,1,0
sistemle,4,1,0
##ebilecekleri,4,1,1
##gu,4,0,0
şöyle,4,1,1
yırt,4,1,1
yaralar,4,1,0
vasıtası,4,1,0
kurtul,4,1,1
yanına,4,1,1
##gür,4,1,1
yaka,4,1,1
hissetti,4,1,0
derdi,4,1,1
dinle,4,1,1
ünsüz,4,1,1
gösterimi,4,1,0
politikasına,4,1,0
hibe,4,1,1
##gent,4,1,0
pon,4,0,0
##ülebilir,4,1,1
tehdidi,4,1,0
aşkın,4,1,1
uyumludur,4,1,0
irtifa,4,1,1
tesisi,4,1,0
desteğini,4,1,0
yüzdesi,4,1,0
##ges,4,0,0
##nor,4,0,0
ilgilendiği,4,1,0
dolay,4,1,1
1933,4,0,0
önder,4,1,1
kademeli,4,1,0
birbirlerinden,4,1,0
sülf,4,1,1
1952,4,0,0
##agan,4,1,0
projenin,4,1,0
eklenmesi,4,1,0
oranlarında,4,1,0
pencere,4,1,1
yazılır,4,1,0
direktör,4,1,1
bı,4,1,1
yumurta,4,1,1
böceği,4,1,0
keman,4,1,1
##ofi,4,1,0
bede,4,1,0
kestane,4,1,1
müst,4,0,0
##cks,4,0,0
yetiştiren,4,1,0
zorundadırlar,4,1,0
kere,4,1,1
##cor,4,0,0
kurşun,4,1,1
gib,4,0,0
rem,4,1,0
keşfi,4,1,0
kahramanlar,4,1,0
hataları,4,1,0
dayanıklılık,4,1,0
##ras,4,0,0
mitokond,4,0,0
granül,4,1,1
şeklindedir,4,1,0
şekline,4,1,0
katkılarından,4,1,0
haftalık,4,1,0
programlarına,4,1,0
orant,4,1,0
evrendeki,4,1,0
prot,4,0,0
interaktif,4,1,1
##tis,4,1,0
genişlemesi,4,1,0
düzeyindeki,4,1,0
##agon,4,0,0
krom,4,1,1
darlığı,4,1,0
hesaplanır,4,1,0
antropoloji,4,1,1
tüken,4,1,1
sikke,4,1,1
koşullara,4,1,0
kolesterol,4,1,1
harfler,4,1,0
açısını,4,1,0
metaf,4,0,0
##tüğü,4,1,1
gelişmesini,4,1,0
kazanmaya,4,1,0
##he,4,1,1
##örü,4,1,1
sahibinin,4,1,0
kiral,4,1,0
girişinde,4,1,0
##nük,4,0,0
##etr,4,1,0
çıktılar,4,1,0
uzatma,4,1,0
kayak,4,1,1
temalı,4,1,0
ağırlığının,4,1,0
aldat,4,1,1
bölgelerden,4,1,0
felsefesinin,4,1,0
pano,4,1,1
tet,4,1,0
oluşmaktadır,4,1,0
kodları,4,1,0
kargo,4,1,1
tre,4,0,0
bik,4,0,0
##arbonat,4,0,0
salınım,4,1,1
teşhis,4,1,1
##ebilmektedir,4,1,1
lüt,4,0,0
spe,4,0,0
kediler,4,1,0
##rop,4,1,1
fib,4,0,0
stand,4,1,1
harflerle,4,1,0
direnç,4,1,1
bozukluklar,4,1,0
##gün,4,1,1
##sik,4,1,1
tanısı,4,1,0
mikrobiy,4,0,0
##opat,4,0,0
motifler,4,1,0
##leşir,4,1,1
neye,4,1,0
yönetmeni,4,1,0
karlı,4,1,0
projeye,4,1,0
bazal,4,1,1
##tit,4,1,0
##aden,4,1,0
kapsam,4,1,1
tanımlanmış,4,1,0
bahsi,4,0,0
##ȃ,4,0,0
2013,4,0,0
görevlendirilen,4,1,0
istekli,4,1,0
sözcüğü,4,1,0
yükler,4,1,0
orantılı,4,1,0
maddesinde,4,1,0
oluşturmuştur,4,1,0
puanların,4,1,0
kok,4,1,1
hücreleri,4,1,0
gözlemler,4,1,0
katmanlı,4,1,0
##ular,4,1,1
sapkın,4,1,1
reddi,4,1,0
##ansiyel,4,0,0
##ping,4,0,0
sıfatı,4,1,0
çıkardıkları,4,1,0
taran,4,1,0
kayıtlı,4,1,0
yoğunlaştı,4,1,0
aracıdır,4,1,0
ölç,4,1,1
alanını,4,1,0
edeceği,4,1,0
hissi,4,1,1
olaylarından,4,1,0
ambar,4,1,1
öt,4,1,1
uygulandığı,4,1,0
bağlama,4,1,1
##masıyla,4,1,1
işbirliğini,4,1,0
açısına,4,1,0
##iki,4,1,1
1934,4,0,0
uyarlama,4,1,1
alfabesinde,4,1,0
ts,4,0,0
##eleme,4,1,0
parametre,4,1,1
iktidarın,4,1,0
##ayı,4,1,1
doktora,4,1,1
dergilerde,4,1,0
durduğu,4,1,1
##igh,4,0,0
edilerek,4,1,0
parklar,4,1,0
mesleğini,4,1,0
noktalara,4,1,0
şairlerin,4,1,0
##işimi,4,1,1
kullanıcının,4,1,0
başvurdu,4,1,0
tr,4,0,0
evresinde,4,1,0
##eğin,4,1,1
##yordu,4,1,1
##itasyon,4,0,0
birleştirilmesi,4,1,0
tükenmiş,4,1,0
kaybettiği,4,1,0
tarihçi,4,1,0
alanlardır,4,1,0
05,4,0,0
##veti,4,1,0
kesiminin,4,1,0
geli,4,1,0
##bolu,4,1,0
##lanmaya,4,1,1
##dev,4,1,1
ekosistem,4,1,1
çıkarak,4,1,0
suçluluk,4,1,1
##itos,4,0,0
hacmini,4,1,0
##ezi,4,1,0
##alist,4,0,0
karşılıksız,4,1,0
bilgilendir,4,1,0
kasıtlı,4,1,0
araştır,4,1,1
81,4,0,0
kuruluşunda,4,1,0
##duh,4,0,0
##fen,4,1,1
ölçülen,4,1,0
yetiştirilen,4,1,0
alabilen,4,1,0
##ğun,4,0,0
okuryazarlık,4,1,0
atlama,4,1,0
##istik,4,1,0
öğretmenler,4,1,0
sarmal,4,1,1
1963,4,0,0
çevresini,4,1,0
numune,4,1,1
uçlu,4,1,0
engeli,4,1,0
temelleri,4,1,0
yaşar,4,1,1
##imde,4,1,1
sanatsal,4,1,0
##för,4,0,0
best,4,0,0
ürüne,4,1,0
birbirini,4,1,0
##tern,4,1,0
komutanlık,4,1,0
tonu,4,1,0
hisset,4,1,1
teoriye,4,1,0
##cim,4,1,1
kullandıkları,4,1,0
barışçıl,4,1,1
bilgisayarda,4,1,0
feshed,4,1,1
dâ,4,0,0
##phi,4,0,0
kızı,4,1,0
edilmesini,4,1,0
atılım,4,1,1
yayılan,4,1,0
referandum,4,1,1
##aks,4,1,1
vatandaşların,4,1,0
##ecektir,4,1,1
sürecin,4,1,0
emp,4,0,0
çözümü,4,1,0
##ibil,4,1,0
uzmanlığı,4,1,0
##ovi,4,1,0
göstermiş,4,1,0
##tap,4,1,1
##pm,4,0,0
kategorilerde,4,1,0
sertifikası,4,1,0
dom,4,1,0
##tom,4,1,1
non,4,0,0
‰,4,0,0
testinin,4,1,0
devletlere,4,1,0
uzmanların,4,1,0
özelliğiyle,4,1,0
tor,4,1,1
##kos,4,0,0
hakkın,4,1,0
##ref,4,0,0
##ube,4,0,0
ettik,4,1,0
iftira,4,1,1
ümmet,4,1,1
sema,4,1,1
yatağı,4,1,0
hele,4,1,1
biraz,4,1,1
##tid,4,0,0
göndermiştir,4,1,0
##ılmaz,4,1,1
##stur,4,0,0
##izi,4,1,0
##hil,4,0,0
eziyet,4,1,1
isimler,4,1,0
etmedi,4,1,0
kah,4,1,1
affed,4,1,1
edilecektir,4,1,0
toplanmıştır,4,1,0
amcası,4,1,0
kendilerinin,4,1,0
##dime,4,1,1
sürmesi,4,1,0
tasavv,4,0,0
##ekt,4,1,0
hücrede,4,1,0
bilimler,4,1,0
anlaşmaya,4,1,0
mutluluğu,4,1,0
gelişmesine,4,1,0
retin,4,1,0
##lamaz,4,1,1
teorinin,4,1,0
niyeti,4,1,0
muhtaç,4,1,1
diyal,4,0,0
hop,4,1,1
day,4,1,0
anomal,4,0,0
##ilerin,4,1,0
oturt,4,1,0
kavuş,4,1,1
##erler,4,1,1
romanlarında,4,1,0
ud,4,1,1
kaş,4,1,1
milliyetçi,4,1,0
cumhuriyetçi,4,1,0
savunur,4,1,0
miktarlarda,4,1,0
##onlar,4,1,1
##_,4,0,0
ilişkide,4,1,0
##ârı,4,0,0
imkânsız,4,0,0
long,4,0,0
komp,4,0,0
antagon,4,0,0
##istin,4,1,0
mig,4,0,0
kızamık,4,1,1
##presyon,4,0,0
alımını,4,1,0
##üel,4,0,0
atr,4,1,0
skler,4,0,0
dren,4,1,1
##ord,4,0,0
##ozis,4,0,0
tümör,4,1,1
hücrenin,4,1,0
poster,4,1,1
camp,4,0,0
##ein,4,0,0
##neum,4,1,0
arkası,4,1,0
##resyon,4,0,0
##<,4,0,0
ilacı,4,1,0
##eus,4,0,0
görür,4,1,0
haftadır,4,1,0
partileri,4,1,0
hakimiyet,4,1,1
öngör,4,1,1
cha,4,0,0
##mann,4,0,0
##küt,4,1,1
##öv,4,1,1
yerdeki,4,1,0
from,4,0,0
yüzeyleri,4,1,0
silme,4,1,1
ther,4,0,0
ø,4,0,0
##ört,4,1,1
klasör,4,1,1
##ity,4,1,0
dosyaları,4,1,0
birbirlerinin,4,1,0
pazarlarda,4,1,0
durumlarına,4,1,0
getirilmesini,4,1,0
##å,4,0,0
transferi,4,1,0
biyografi,4,1,1
nik,4,1,1
soğum,4,1,0
kullanıcıların,4,1,0
sekreterliği,4,1,0
sistemlerini,4,1,0
nakliy,4,1,0
bark,4,1,1
ağacı,4,1,0
olu,4,1,0
"',",4,0,0
geçerken,4,1,0
baska,4,1,0
##mistir,4,1,0
##laya,4,1,1
fakülte,4,1,1
barışı,4,1,0
nut,4,0,0
sektöründe,4,1,0
anayasanın,4,1,0
satar,4,1,0
kanalının,4,1,0
dağılımları,4,1,0
katkıları,3,1,0
bölgelerde,3,1,0
ışıkları,3,1,1
pencereler,3,1,0
bireylere,3,1,0
numaraları,3,1,0
ezber,3,1,1
yasaklayan,3,1,0
##inti,3,1,1
yetmezliği,3,1,0
##ansiyon,3,0,0
kabuğu,3,1,0
atmosferik,3,1,1
yağışlar,3,1,0
ajan,3,1,1
biyom,3,0,0
ölümler,3,1,0
ölümlerin,3,1,0
hastalığının,3,1,0
havalandırma,3,1,0
uygulamalarını,3,1,0
servikal,3,0,0
sınırlarında,3,1,0
çalışabilir,3,1,0
bomba,3,1,1
yerleşime,3,1,0
olduktan,3,1,0
otonom,3,1,1
oluşacak,3,1,0
kaos,3,1,1
güvensizlik,3,1,1
ortamına,3,1,0
yavaşlat,3,1,0
ülkeden,3,1,0
değişmektedir,3,1,0
dalgalar,3,1,0
agre,3,1,0
erz,3,1,0
##inc,3,1,1
faaliyetlerine,3,1,0
##tri,3,0,0
##parta,3,0,0
silahların,3,1,0
yürütülür,3,1,0
##tıkları,3,1,1
çalışmalarının,3,1,0
verirler,3,1,0
beton,3,1,1
binaları,3,1,0
otomotiv,3,1,1
madenciliği,3,1,0
hallerde,3,1,0
araçlarda,3,0,0
emzir,3,1,1
ocakları,3,1,0
’’,3,0,0
##minin,3,1,1
##ileceğini,3,1,1
##aver,3,1,0
ofisleri,3,1,0
##ro,3,0,0
getirilmiş,3,1,0
ışıklı,3,1,1
edebilecek,3,1,0
bağışık,3,1,1
bakılmaksızın,3,1,0
şahit,3,1,1
maske,3,1,1
##bul,3,1,1
duyuru,3,1,1
türevleri,3,1,0
güçlendirilmesi,3,1,0
aniden,3,1,0
zamandan,3,1,0
çalışmış,3,1,0
reaktör,3,1,1
sızıntı,3,1,1
yapılmaz,3,1,0
sınıfında,3,1,0
vin,3,1,0
buzullar,3,1,0
günümüzden,3,1,0
patlaması,3,1,0
##lerce,3,1,1
düşmüştür,3,1,0
kaydedilmiş,3,1,0
1868,3,0,0
bertaraf,3,1,1
vermesine,3,1,0
önlemeye,3,1,0
dioksit,3,0,0
kuluçka,3,1,1
görülmeye,3,1,0
ailesine,3,1,0
ölmesi,3,1,0
evler,3,1,0
olacaktı,3,1,0
kaderi,3,1,0
##madı,3,1,1
başlatı,3,1,0
##iti,3,1,0
##oku,3,1,1
##gis,3,0,0
profili,3,1,0
haritaları,3,1,0
çökme,3,1,0
uzakta,3,1,0
seviyesine,3,1,0
iletmek,3,1,0
kollar,3,1,0
edilmesiyle,3,1,0
karşılayacak,3,1,0
eşdeğer,3,1,1
toplulukların,3,1,0
etmelerine,3,1,0
baştan,3,1,0
##leştir,3,1,1
iyileştir,3,1,0
yoludur,3,1,0
##yolu,3,1,0
değişimine,3,1,0
##lanmasını,3,1,1
dolap,3,1,1
kenet,3,1,1
binada,3,1,0
zehir,3,1,1
koni,3,1,1
öğrendiği,3,1,0
resimler,3,1,0
mekanı,3,1,0
detayları,3,1,0
54,3,0,0
86,3,0,0
135,3,0,0
birik,3,1,1
rehberi,3,1,0
istemek,3,1,0
otomasyon,3,1,1
ulaşmayı,3,1,0
vücudun,3,1,0
çevresine,3,1,0
uğrat,3,1,1
üyelerine,3,1,0
fabrikada,3,1,0
kısaltma,3,1,1
##sar,3,1,1
sağlamakla,3,1,0
operasyonlar,3,1,0
etkilerine,3,1,0
diren,3,1,1
dirençli,3,1,0
engelli,3,1,0
tüketimini,3,1,0
indirme,3,1,0
düzensizlik,3,1,0
72,3,0,0
incelendiğinde,3,1,0
konferanslar,3,1,0
##geler,3,1,0
konan,3,1,0
eylemlere,3,1,0
tepkime,3,1,0
dönüştüren,3,1,0
itfaiye,3,1,1
birleştiği,3,1,0
rakamlar,3,1,0
37,3,0,0
prote,3,0,0
kiriş,3,1,1
##ılmaması,3,1,1
##iro,3,0,0
döküm,3,1,1
ör,3,1,1
aktardı,3,1,0
soruların,3,1,0
##lenmemiş,3,1,1
iller,3,1,0
##isinde,3,1,0
sürmüştür,3,1,0
toprakları,3,1,0
##hir,3,0,0
##layacağı,3,1,1
taşıyarak,3,1,0
oluşumuna,3,1,0
##rini,3,1,1
kullanmanın,3,1,0
belirtmek,3,1,0
derecelendirme,3,1,0
alınmaktadır,3,1,0
2017,3,0,0
şanslı,3,1,0
firmasının,3,1,0
atması,3,1,0
katlı,3,1,0
rady,3,0,0
kapsayıcı,3,1,0
yapılara,3,1,0
parçasıdır,3,1,0
arkadaşlık,3,1,0
evlendir,3,1,0
##ws,3,0,0
avcı,3,1,1
los,3,0,0
##yd,3,0,0
##hur,3,1,0
nesneleri,3,1,0
kurumlarını,3,1,0
vatandaşın,3,1,0
##antik,3,1,1
halleri,3,1,0
elle,3,1,0
##ellar,3,1,0
seç,3,1,1
##chen,3,0,0
denetiminde,3,1,0
başsav,3,0,0
##cısı,3,1,1
kanuna,3,1,0
düzenlemeye,3,1,0
tablet,3,1,1
şeye,3,1,0
ondan,3,1,0
hoşlan,3,1,1
politikacı,3,1,1
hit,3,1,1
gan,3,0,0
##aktivite,3,1,1
agresif,3,1,1
görüşler,3,1,0
ilerlemeler,3,1,0
vek,3,0,0
##lülük,3,1,1
##amamış,3,1,1
ihlal,3,1,1
kaynaklanmaktadır,3,1,0
\,3,0,0
adlandırılmaktadır,3,1,0
makul,3,1,1
dilekçe,3,1,1
işlemeye,3,1,0
bittiği,3,1,0
lat,3,1,1
iktidarını,3,1,0
##ileceğine,3,1,1
elek,3,1,1
bacak,3,1,1
ağlar,3,1,0
##klarında,3,0,0
reaksiyonları,3,1,0
örgütünün,3,1,0
##laşmış,3,1,1
giy,3,1,1
boyutlarda,3,1,0
ekran,3,1,1
##iy,3,1,0
görüşlerinin,3,1,0
tamamını,3,1,0
düzenek,3,1,1
alınabilir,3,1,0
açabilir,3,1,0
soluk,3,1,1
metabolik,3,1,1
##het,3,1,0
##isse,3,1,0
problemleri,3,1,0
##ph,3,0,0
sütunlar,3,1,0
çarpıcı,3,1,0
başlıklar,3,1,0
durur,3,1,1
kesilir,3,1,0
emanet,3,1,1
##cülük,3,1,1
eserlerinde,3,1,0
serüven,3,1,1
açmış,3,1,0
ödünç,3,1,1
törenler,3,1,0
mahalle,3,1,1
avm,3,1,0
mahallede,3,1,0
seçmiş,3,1,0
açıldı,3,1,0
panel,3,1,1
projelerinde,3,1,0
etkilere,3,1,0
aileler,3,1,0
imal,3,1,1
##atica,3,1,0
##cro,3,0,0
pseud,3,0,0
##abil,3,1,1
##yip,3,1,1
odaklanan,3,1,0
##mani,3,1,1
davaları,3,1,0
##iper,3,1,0
laik,3,1,1
sarayın,3,1,0
gönderdiği,3,1,0
nedensellik,3,1,0
yapılabilmektedir,3,1,0
hesab,3,1,1
açılacak,3,1,0
##icisi,3,1,1
borusu,3,1,0
##cha,3,0,0
##kur,3,1,1
ikmal,3,1,1
edilmesidir,3,1,0
isminin,3,1,0
kıyas,3,1,1
##ling,3,1,1
kullanmaya,3,1,0
yasaklanması,3,1,0
ülkesinde,3,1,0
ansiklopedi,3,1,1
yayımlandığı,3,1,0
dağa,3,1,0
kaldıran,3,1,0
yararlanır,3,1,0
bulunurlar,3,1,0
sebzeler,3,1,0
gözde,3,1,1
salata,3,1,1
##leşmiştir,3,1,1
##dik,3,1,1
ataerkil,3,1,1
sistemdir,3,1,0
##ilirken,3,1,1
basamaklı,3,1,0
sahiplerinin,3,1,0
piram,3,0,0
çevrimi,3,1,0
yoz,3,1,1
birtakım,3,1,1
psikan,3,0,0
##alitik,3,1,0
organizmanın,3,1,0
##üğün,3,1,1
rekabeti,3,1,0
fosfat,3,1,1
işley,3,1,0
otopark,3,1,1
filme,3,1,0
gay,3,1,1
##bin,3,1,1
limon,3,1,1
kökü,3,1,0
badem,3,1,1
##layıcısı,3,1,1
merkezine,3,1,0
##sizdir,3,1,1
##landığı,3,1,1
brüt,3,1,1
tartı,3,1,1
adayın,3,1,0
arar,3,1,0
yayınlanmıştır,3,1,0
1971,3,0,0
254,3,0,0
reşit,3,1,1
katkılar,3,1,0
kurulmasına,3,1,0
oluşturarak,3,1,0
öde,3,1,1
geçmişteki,3,1,0
kültürüne,3,1,0
müteş,3,0,0
tartışmalar,3,1,0
ela,3,1,1
##atya,3,1,0
başlamadan,3,1,0
##rail,3,0,0
##yem,3,1,1
doğumu,3,1,0
müjde,3,1,1
kalınlığı,3,1,0
yüzleş,3,1,1
istek,3,1,1
##üle,3,1,1
doğuya,3,1,0
##into,3,0,0
getirmeye,3,1,0
kuvvetleri,3,1,0
olmuşlardır,3,1,0
halifesi,3,1,0
bitiş,3,1,1
##afi,3,1,1
bağlanmış,3,1,0
santrali,3,1,0
aram,3,1,0
##latma,3,1,1
çevr,3,1,1
üretimine,3,1,0
pahalı,3,1,1
rant,3,1,1
kask,3,1,1
listeleri,3,1,0
ayda,3,1,0
##ney,3,1,1
stop,3,1,1
##60,3,0,0
partiler,3,1,0
lobi,3,1,1
teorisyen,3,1,1
ödün,3,1,1
değerlerinin,3,1,0
edilmediği,3,1,0
duydukları,3,1,0
aktar,3,1,1
defne,3,1,1
değerlendirilebilir,3,1,0
uygunsuz,3,1,0
getirildiği,3,1,0
başarısızlığı,3,1,0
ampul,3,1,1
4000,3,0,0
fotok,3,0,0
cüzdan,3,1,1
onaylı,3,1,0
arkadaşlar,3,1,0
facto,3,0,0
##ring,3,1,1
doğmuş,3,1,0
sömürge,3,1,1
dine,3,1,1
tabiat,3,1,1
ekonomist,3,1,1
üreticiler,3,1,0
konfederasyon,3,1,1
niteliğindedir,3,1,0
oranlarda,3,1,0
mısra,3,1,1
topluluklar,3,1,0
##abilmektedir,3,1,1
yaşta,3,1,0
##oplaz,3,0,0
##imin,3,1,1
##fri,3,0,0
tırnak,3,1,1
erdir,3,1,1
282,3,0,0
1983,3,0,0
ödüller,3,1,0
telefonun,3,1,0
birine,3,1,0
büyümeyi,3,1,0
bankanın,3,1,0
asimetrik,3,1,1
gençlerin,3,1,0
gençler,3,1,0
gençlere,3,1,0
öğüt,3,1,1
ruhunu,3,1,0
potansiyeli,3,1,0
teknikler,3,1,0
112,3,0,0
142,3,0,0
gösteriyor,3,1,0
##cağına,3,1,0
özelleştir,3,1,0
##düs,3,0,0
##iyetle,3,0,0
alıştır,3,1,1
sereb,3,0,0
döküntü,3,1,1
##acı,3,1,1
olurken,3,1,0
grubunda,3,1,0
seviyesini,3,1,0
artırarak,3,1,0
yaşını,3,1,0
öyküler,3,1,0
vurgulamak,3,1,0
parametresi,3,1,0
araştırmalarında,3,1,0
bizzat,3,1,1
##eden,3,1,0
bilinmez,3,1,0
tanıdık,3,1,1
yerleştirmek,3,1,0
eylemlerde,3,1,0
kurumlarından,3,1,0
dernekler,3,1,0
paylaşır,3,1,0
kalıntısı,3,1,0
nota,3,1,1
imzalı,3,1,0
toplumunun,3,1,0
denizci,3,1,0
devletten,3,1,0
##luluk,3,1,1
öneme,3,1,0
etkilemiştir,3,1,0
çabalar,3,1,0
seyirci,3,1,1
oyunun,3,1,0
sürpriz,3,1,1
yapıp,3,1,0
trafiğini,3,1,0
aziz,3,1,1
sih,3,0,0
insanlardan,3,1,0
dökül,3,1,0
gerçeğini,3,1,0
öğrenen,3,1,0
zev,3,0,0
evvel,3,1,1
anlamsal,3,1,0
kazanılan,3,1,0
durgun,3,1,1
istifa,3,1,1
şirkette,3,1,0
hedeflenen,3,1,0
sağlanabilir,3,1,0
dikkati,3,1,0
olmasından,3,1,0
##çilerin,3,1,1
kötüye,3,1,0
sahte,3,1,1
oynaması,3,1,0
kelam,3,1,1
bilindiği,3,1,0
sorumluluğunda,3,1,0
devlette,3,1,0
kuvvetlerinin,3,1,0
çıkışını,3,1,0
paylaşmak,3,1,0
1921,3,0,0
sürecindeki,3,1,0
siyaseti,3,1,0
düzenley,3,1,0
oynamak,3,1,0
##menin,3,1,1
ilanından,3,1,0
##rar,3,0,0
1972,3,0,0
çalışıyor,3,1,0
##efa,3,0,0
çıkmaya,3,1,0
tey,3,1,0
##ırı,3,1,0
##âne,3,0,0
savaşta,3,1,0
melekler,3,1,0
##rama,3,0,0
denildi,3,1,0
kuyruk,3,1,1
etmekten,3,1,0
babaları,3,1,0
eşleri,3,1,0
tanrının,3,1,0
##aşe,3,1,0
##dıra,3,1,1
öğle,3,1,1
birleştirilerek,3,1,0
gömül,3,1,0
eni,3,1,1
"’,",3,0,0
benimseyen,3,1,0
##cie,3,0,0
incil,3,1,0
çın,3,1,1
##makla,3,1,1
##ibi,3,1,0
vaaz,3,1,1
mele,3,1,1
okuması,3,1,0
şimşek,3,1,1
kılı,3,1,0
mezhebine,3,1,0
##esinin,3,1,1
kolundan,3,1,0
edileceğini,3,1,0
##esidir,3,1,1
ruhun,3,1,0
öldükten,3,1,0
##atta,3,1,0
##âlet,3,0,0
##ع,3,0,0
dinine,3,1,1
çekişme,3,1,0
dindar,3,1,1
olmalarını,3,1,0
binek,3,1,1
¬,3,0,0
zik,3,0,0
fetva,3,1,1
tef,3,1,1
##disi,3,0,0
vaftiz,3,1,1
riv,3,0,0
##kam,3,1,1
vil,3,1,0
zikred,3,1,1
68,3,0,0
##hed,3,0,0
ruhuna,3,1,0
hayırlı,3,1,1
##ûd,3,0,0
kırk,3,1,1
##ıh,3,1,1
yarısı,3,1,0
küfür,3,1,1
imamı,3,1,0
##ğin,3,0,0
ekin,3,1,1
##ema,3,1,0
##ً,3,0,0
acele,3,1,1
etmeden,3,1,0
okuyu,3,1,0
##îl,3,0,0
başlayıp,3,1,0
geleneğine,3,1,0
##abel,3,0,0
##azar,3,1,1
kelimesini,3,1,0
aksam,3,1,1
##avi,3,1,0
mezhebinin,3,1,0
fık,3,0,0
mescit,3,1,1
##imet,3,0,0
koruyan,3,1,0
terimi,3,1,0
##cet,3,1,1
##esini,3,1,1
cemaat,3,1,1
mim,3,1,1
kapıya,3,1,0
emiri,3,1,0
kip,3,1,1
uyarak,3,1,0
eserlerine,3,1,0
haberlerin,3,1,0
mahkûm,3,0,0
ifadeyi,3,1,0
olanı,3,1,0
dininin,3,1,0
##amamak,3,1,1
devamında,3,1,0
samimiyet,3,1,1
##lerdendir,3,1,1
karat,3,1,0
demiş,3,1,1
tutumunu,3,1,0
##ekk,3,0,0
kurban,3,1,1
doğuşu,3,1,0
bulunmaya,3,1,0
içeriğinde,3,1,0
pişmanlık,3,1,0
##asını,3,1,1
##ayır,3,1,1
yücel,3,1,1
nerde,3,0,0
bulur,3,1,0
okumak,3,1,0
evin,3,1,0
herşey,3,0,0
çökmesi,3,1,0
kaderini,3,1,0
ederler,3,1,0
dinleri,3,1,0
vurgulamaktadır,3,1,0
yasaklar,3,1,0
onayladı,3,1,0
##leştirir,3,1,1
insanoğlu,3,1,1
öldüğü,3,1,0
cariye,3,1,1
##lemiş,3,1,1
hazırlamıştır,3,1,0
haf,3,1,1
yaşat,3,1,0
dalında,3,1,0
meclisin,3,1,0
cansız,3,1,0
evrende,3,1,0
##lenin,3,1,1
görüşlerin,3,1,0
##adı,3,1,0
##set,3,1,1
ayrıl,3,1,1
demek,3,1,1
atasöz,3,1,1
iyilik,3,1,0
cab,3,0,0
yolunu,3,1,0
açıklamalar,3,1,0
tarif,3,1,1
1937,3,0,0
teriminin,3,1,0
tabakaları,3,1,0
enfl,3,0,0
##ial,3,0,0
büyü,3,1,1
sırayla,3,1,0
##atları,3,1,0
ayakkabı,3,1,1
bağları,3,1,0
##üçyüs,3,0,0
fiilen,3,1,1
##yal,3,1,1
molekül,3,1,1
kısaltması,3,1,0
geminin,3,1,0
##com,3,0,0
kitabında,3,1,0
firmaları,3,1,0
bölgesini,3,1,0
sonlarında,3,1,0
şeklindeki,3,1,0
ing,3,0,0
ayrılmış,3,1,0
bozma,3,1,0
nedenidir,3,1,0
belgelere,3,1,0
kapıdan,3,1,0
ayırdı,3,1,0
siber,3,1,1
##yg,3,0,0
kültürleri,3,1,0
bulması,3,1,0
##liklerini,3,1,1
sonuçlarının,3,1,0
müdürlük,3,1,0
103,3,0,0
şiirlerinin,3,1,0
işçiliği,3,1,1
etkisinde,3,1,0
zirvesi,3,1,0
hastalığın,3,1,0
##bank,3,1,1
salma,3,1,0
aşılar,3,1,0
geçirerek,3,1,0
emperyalist,3,1,1
olaylarının,3,1,0
##olla,3,1,0
##menler,3,1,0
azalmıştır,3,1,0
##rol,3,1,1
gerçekleştiğini,3,1,0
internete,3,0,0
kategorilerinde,3,1,0
rakam,3,1,1
dağınık,3,1,1
ilginç,3,1,1
inandırıcı,3,1,0
borcunu,3,1,0
vermektedir,3,1,0
yalnızlık,3,1,0
sürücüsü,3,1,0
çalışmasına,3,1,0
bitmesi,3,1,0
şaşırt,3,1,1
yapmadan,3,1,0
turunda,3,1,0
masaj,3,1,1
bağlantıları,3,1,0
##ğından,3,0,0
arkasında,3,1,0
##yam,3,1,0
dök,3,1,1
yaklaştı,3,1,0
kaldırılır,3,1,0
motorlar,3,1,0
kılcal,3,1,1
eğilimli,3,1,0
uygulanmaya,3,1,0
kürek,3,1,1
kireç,3,1,1
diferansiyel,3,1,1
##els,3,1,0
vermesini,3,1,0
almasını,3,1,0
sürücüler,3,1,0
saygılı,3,1,0
üzüntü,3,1,1
zamanının,3,1,0
##maların,3,1,1
yapılırken,3,1,0
alkollü,3,1,0
devirde,3,1,0
eskiye,3,1,0
saklı,3,1,1
azalt,3,1,0
­,3,0,0
pıhtı,3,1,1
şişir,3,1,1
araca,3,1,0
sahibine,3,1,0
konuma,3,1,0
müdürlüğünü,3,1,0
zemini,3,1,0
yollarında,3,1,0
levhalar,3,1,0
suyunun,3,1,0
girişine,3,1,0
pompası,3,1,0
dağılması,3,1,0
##malarına,3,1,1
yasaktır,3,1,0
kavşak,3,1,1
eğim,3,1,1
otobüs,3,1,1
tekerlekli,3,1,0
bebeklerin,3,1,0
egzoz,3,1,1
delici,3,1,0
seyreder,3,1,0
yüzük,3,1,1
yapmaktan,3,1,0
önceliği,3,1,0
##kanlı,3,1,0
yapacak,3,1,0
akan,3,1,0
kullanıcılarının,3,1,0
kullanmasına,3,1,0
kullanıcısı,3,1,0
bencil,3,1,1
başını,3,1,0
belediyelerin,3,1,0
feda,3,1,1
durdurmak,3,1,0
süspansiyon,3,1,1
kusma,3,1,0
mide,3,1,1
yeteneğinin,3,1,0
kesici,3,1,0
faaliyetini,3,1,0
sy,3,0,0
stat,3,1,1
bağımsızlıklarını,3,1,0
üreticileri,3,1,0
##cıları,3,1,1
etiket,3,1,1
hp,3,0,0
sargı,3,1,1
om,3,1,1
merkezden,3,1,0
ilgisini,3,1,0
riskini,3,1,0
yapılarından,3,1,0
##sut,3,1,1
##heon,3,0,0
boyle,3,1,0
sonradan,3,1,0
375,3,0,0
etkinliklerini,3,1,0
##cıklar,3,1,1
göller,3,1,0
##itr,3,1,0
çıkara,3,1,0
konumda,3,1,0
karbondioksit,3,1,1
##ast,3,1,1
iğ,3,1,1
prensip,3,1,1
dikkatli,3,1,0
birleşen,3,1,0
kafes,3,1,1
kolek,3,0,0
yöntemlerini,3,1,0
tarımın,3,1,0
iletim,3,1,1
eşyaları,3,1,0
bacakları,3,1,0
kayıtlarının,3,1,0
##bun,3,1,1
canlandır,3,1,0
satıldığı,3,1,0
700,3,0,0
##yek,3,1,1
geni,3,1,1
kayna,3,1,1
cadde,3,1,1
tipidir,3,1,0
ışığa,3,1,0
ıslak,3,1,1
merdiven,3,1,1
girişleri,3,1,0
edebiyatının,3,1,0
konulara,3,1,0
##thal,3,0,0
##ilis,3,0,0
birleştir,3,1,0
atanan,3,1,0
501,3,0,0
##yant,3,1,0
endü,3,1,0
tuf,3,0,0
##eyl,3,1,0
kullanılab,3,0,0
dip,3,1,1
##not,3,1,1
##otid,3,0,0
primer,3,1,0
genom,3,1,1
##ate,3,1,1
konuşul,3,1,0
kocası,3,1,0
##ough,3,0,0
##iyetine,3,0,0
önyargı,3,1,1
1940,3,0,0
erimesi,3,1,0
##atın,3,1,0
sistemdeki,3,1,0
eşan,3,1,0
lerde,3,1,1
muhabir,3,1,1
özellikli,3,1,0
##anın,3,1,1
incelemeye,3,1,0
ulaşılab,3,0,0
soylular,3,1,0
yanlısı,3,1,0
kavramları,3,1,0
çevredeki,3,1,0
geleneğini,3,1,0
bulanık,3,1,1
resep,3,0,0
katılımcının,3,1,0
ziyafet,3,1,1
karşılaştırılabilir,3,1,0
apart,3,1,1
kısımları,3,1,0
yaptıktan,3,1,0
vatandaşlara,3,1,0
atölye,3,1,1
genişlik,3,1,1
##ceğinin,3,0,0
ris,3,0,0
sekreter,3,1,1
fauna,3,1,1
servise,3,1,0
konuk,3,1,1
edilmesinin,3,1,0
rakiplerini,3,1,0
adamları,3,1,0
##çiliği,3,1,1
montaj,3,1,1
avukatlık,3,1,0
başarısızlıkla,3,1,0
yazıda,3,1,0
biçimlerinin,3,1,0
tanıklık,3,1,0
temsilciler,3,1,0
eğitimli,3,1,0
gündemi,3,1,0
revizyon,3,1,1
işlemidir,3,1,0
06,3,0,0
edebileceği,3,1,0
##para,3,1,1
finansmanı,3,1,0
##rahman,3,1,1
pişirilir,3,1,0
diyet,3,1,1
##sterdam,3,0,0
annesine,3,1,0
babasının,3,1,0
##nen,3,1,1
ermiş,3,1,1
##rem,3,1,0
##ond,3,0,0
senato,3,1,1
felsefesini,3,1,0
küs,3,1,1
kazanarak,3,1,0
dans,3,1,1
aileyi,3,1,0
sistemik,3,1,1
etmesini,3,1,0
kimliğini,3,1,0
dun,3,1,1
kurgusal,3,1,0
mezar,3,1,1
düşüncesini,3,1,0
benzerlikler,3,1,0
ekseninde,3,1,0
topar,3,1,1
düşüş,3,1,0
antioksidan,3,1,1
hareketsiz,3,1,0
almakla,3,1,0
##kın,3,1,1
kentler,3,1,0
##nos,3,0,0
görüşmek,3,1,0
##ill,3,1,0
içgüdü,3,1,1
viral,3,1,1
rib,3,0,0
döngüsel,3,1,0
kontrast,3,1,1
tanrısal,3,1,0
egemenliğini,3,1,0
herkesi,3,1,0
çalışmalara,3,1,0
çatışmalar,3,1,0
beraberinde,3,1,0
olurlar,3,1,0
sevdiği,3,1,0
düştü,3,1,0
kaldı,3,1,0
korunur,3,1,0
matematikte,3,1,0
fik,3,0,0
tekrarlayan,3,1,0
alınmasının,3,1,0
kavr,3,1,1
##omp,3,0,0
mevsimlik,3,1,0
şark,3,1,1
babam,3,1,0
şük,3,0,0
ekstra,3,1,1
dünyası,3,1,0
benz,3,1,0
olduklarını,3,1,0
çekin,3,1,1
görülmüştür,3,1,0
##ism,3,1,0
uyuşturucu,3,1,1
ocağı,3,1,0
##aren,3,1,0
##lanmıştır,3,1,1
lezzet,3,1,1
büyümeye,3,1,0
##memiştir,3,1,1
gerileme,3,1,0
ölçekli,3,1,0
ayrılarak,3,1,0
konsantre,3,1,1
simgeler,3,1,0
##mayacak,3,1,1
barut,3,1,1
##etik,3,1,1
tamamlama,3,1,0
kuşların,3,1,0
ayrılmak,3,1,0
isteğiyle,3,1,0
jeopolitik,3,1,1
##mel,3,1,1
sıcaklığın,3,1,0
değiştiren,3,1,0
adaptasyon,3,1,1
boyutunun,3,1,0
altını,3,1,0
##vo,3,0,0
çıkmasıyla,3,1,0
açmıştır,3,1,0
oluşmasına,3,1,0
##ikası,3,1,0
##liklerin,3,1,1
düşmanı,3,1,0
doktorun,3,1,0
konulur,3,1,0
topa,3,1,0
karşılaşması,3,1,0
doldu,3,1,0
geometri,3,1,1
##stein,3,0,0
mantı,3,1,1
verenler,3,1,0
sentetik,3,1,1
gülle,3,1,1
çimen,3,1,1
üçgenin,3,1,0
ulaşır,3,1,0
hayatından,3,1,0
##rasya,3,0,0
yitirmiş,3,1,0
##tag,3,1,1
##manuel,3,1,1
yöntemin,3,1,0
tekrarlanan,3,1,0
##arl,3,1,0
görüştü,3,1,0
programlarında,3,1,0
##champ,3,0,0
kanser,3,1,1
##lastik,3,1,1
metast,3,0,0
gövdesi,3,1,0
kabile,3,1,1
diyen,3,1,0
ekipmanları,3,1,0
mesajı,3,1,0
eskim,3,1,0
salın,3,1,1
etkinlikler,3,1,0
hobi,3,1,1
po,3,0,0
görmektedir,3,1,0
##dot,3,1,0
demokrasinin,3,1,0
iktidara,3,1,0
##eyen,3,1,0
##gay,3,1,1
manzara,3,1,1
##ülfün,3,0,0
##bc,3,0,0
çözün,3,1,1
duyarlıdır,3,1,0
##elye,3,1,0
siyasetin,3,1,0
##ski,3,1,1
oynamaya,3,1,0
bronz,3,1,1
##lad,3,0,0
##ture,3,1,0
kapladığı,3,1,0
gözlemci,3,1,0
insanlarının,3,1,0
uğraşan,3,1,0
##lû,3,0,0
ulaştı,3,1,0
fotoğraflar,3,1,0
det,3,1,1
balıkçılık,3,1,0
ekmek,3,1,1
β,3,0,0
yöneltilen,3,1,0
eleştiriler,3,1,0
deseni,3,1,0
gidip,3,1,0
##cis,3,0,0
cisimlerin,3,1,0
##hn,3,0,0
##sî,3,0,0
##idlerin,3,1,0
temyiz,3,1,1
olanaksız,3,1,0
isimlerden,3,1,0
##erre,3,1,0
toplayan,3,1,0
tersine,3,1,0
##ılmak,3,1,1
çözelti,3,1,1
##üyor,3,1,1
işbirlik,3,1,1
##ücu,3,1,0
dergisinin,3,1,0
küçült,3,1,0
mahsul,3,1,1
##utt,3,1,0
hızları,3,1,0
birliklerinin,3,1,0
##tai,3,1,0
##gne,3,0,0
ütop,3,0,0
denemeler,3,1,0
otuz,3,1,1
çizim,3,1,1
parametrik,3,1,1
saati,3,1,0
içermez,3,1,0
##zen,3,1,1
yorumlar,3,1,0
topluluğun,3,1,0
uzaklığı,3,1,0
metreye,3,1,0
oluşturulmasını,3,1,0
##erleri,3,1,1
insanlığın,3,1,0
ortamını,3,1,0
vinç,3,1,1
kule,3,1,1
eczan,3,1,0
futbolcunun,3,1,0
##rea,3,1,0
##seniz,3,1,1
karam,3,1,0
##ando,3,0,0
##adis,3,1,0
bırakmıştır,3,1,0
recep,3,1,1
topun,3,1,0
##ado,3,0,0
toplamda,3,1,0
puana,3,1,0
sevilla,3,0,0
ünü,3,1,1
finali,3,1,0
reyting,3,1,1
geb,3,0,0
olimpiyat,3,1,1
##otel,3,1,1
maçı,3,1,0
##uy,3,1,1
direktörü,3,1,0
karınca,3,1,1
çalı,3,1,1
oynamaktadır,3,1,0
telekom,3,1,1
uğur,3,1,1
bayan,3,1,1
step,3,1,1
prens,3,1,1
sezonunda,3,1,0
takımın,3,1,0
şükür,3,1,1
##wei,3,0,0
##lec,3,0,0
giydir,3,1,0
onlar,3,1,1
##ince,3,1,1
önü,3,1,0
şenol,3,0,0
çizgili,3,1,0
zeb,3,0,0
atmıştır,3,1,0
##rey,3,1,1
dakikadır,3,1,0
##erim,3,1,1
gitmiştir,3,1,0
##dini,3,1,1
bahsedilir,3,1,0
1958,3,0,0
verilmemiştir,3,1,0
##bon,3,0,0
##rul,3,0,0
##alet,3,1,1
grupların,3,1,0
sağlarlar,3,1,0
radar,3,1,1
fonksiyonunu,3,1,0
eserlere,3,1,0
kos,3,0,0
##edon,3,0,0
kitlesi,3,1,0
filminin,3,1,0
müzikal,3,1,1
1953,3,0,0
##aça,3,1,0
sorusu,3,1,0
sohbet,3,1,1
misin,3,1,0
teşkilatının,3,1,0
sc,3,0,0
##life,3,1,0
kişisi,3,1,0
beğen,3,1,1
##lıkta,3,1,1
kimlikleri,3,1,0
verip,3,1,0
çabalarının,3,1,0
sürecidir,3,1,0
sırasına,3,1,0
##olojiler,3,0,0
ayırarak,3,1,0
uygulamasına,3,1,0
simetrik,3,1,1
soy,3,1,1
konuşan,3,1,0
##köy,3,1,1
##del,3,1,1
beylerbeyi,3,1,1
davranışını,3,1,0
kazandırmak,3,1,0
kurması,3,1,0
##şt,3,0,0
kıp,3,1,1
peki,3,1,1
hatun,3,1,1
yaşandığı,3,1,0
##gana,3,0,0
kurumlarına,3,1,0
buradaki,3,1,0
##memektedir,3,1,1
arkadaş,3,1,1
sicil,3,1,1
isyanın,3,1,0
materyalleri,3,1,0
toplan,3,1,1
anlaşmasının,3,1,0
##meyecek,3,1,1
işlenmiş,3,1,0
##nek,3,0,0
sinyalini,3,1,0
atatürkçü,3,0,0
tabanına,3,1,0
bilgisine,3,1,0
fiyatlarını,3,1,0
mıdır,3,1,1
##allim,3,1,0
##ati,3,1,1
##çülük,3,1,1
geceyi,3,1,0
gecesi,3,1,0
tasarımının,3,1,0
tabanının,3,1,0
görevlerde,3,1,0
özeti,3,1,0
afiş,3,1,1
oluşturmaya,3,1,0
kesiminde,3,1,0
etkinliklerinde,3,1,0
ettiğini,3,1,0
opera,3,1,1
romanlar,3,1,0
konsolosluk,3,1,0
odaklanır,3,1,0
sürdürülmesi,3,1,0
##*,3,0,0
##pin,3,1,0
yükselirken,3,1,0
arttıran,3,1,0
düzenlenir,3,1,0
##lemeleri,3,1,1
yapmakta,3,1,0
##nep,3,0,0
etkisiz,3,1,0
cezai,3,1,1
dondurulmuş,3,1,0
koruyab,3,0,0
sanatları,3,1,0
damı,3,1,0
kızların,3,1,0
##adet,3,1,1
##nâme,3,0,0
feth,3,1,1
detay,3,1,1
piramit,3,1,1
##iyorsa,3,1,1
seçilmiş,3,1,0
katar,3,1,1
sanayisi,3,1,0
okullarının,3,1,0
evrimsel,3,1,0
##aton,3,0,0
##onal,3,1,0
sesleri,3,1,0
toplumdan,3,1,0
##örleri,3,1,0
hikaye,3,1,1
rezervleri,3,1,0
değiştiği,3,1,0
işleminde,3,1,0
garant,3,0,0
akılda,3,1,0
değiştirmeye,3,1,0
göçmenler,3,1,0
bebekler,3,1,0
uçaklara,3,1,0
ilgisiz,3,1,0
görüntüsü,3,1,0
durumdadır,3,1,0
sevgisi,3,1,0
çarpışmalar,3,1,0
uçakların,3,1,0
ılık,3,1,1
ucundan,3,1,1
##iciliği,3,1,1
öncesinden,3,1,0
etkinliklere,3,1,0
sıcaklığında,3,1,0
147,3,0,0
dörtlük,3,1,0
örüntü,3,1,1
kulağa,3,1,0
küç,3,0,0
iktis,3,0,0
veb,3,0,0
ayr,3,1,1
hizmete,3,1,0
köpek,3,1,1
doğaçlama,3,1,1
önderliğinde,3,1,0
çözümleri,3,1,0
hibrit,3,1,1
##ville,3,0,0
güneybatı,3,1,1
kuzeybatı,3,1,1
katarak,3,1,0
dünyasının,3,1,0
yaşanmıştır,3,1,0
sadrazam,3,1,1
filiz,3,1,1
sınıflara,3,1,0
rafa,3,1,0
çam,3,1,1
erkeklerle,3,1,0
kızlar,3,1,0
09,3,0,0
yirminci,3,1,0
##lardı,3,1,1
sayıca,3,1,1
yemekten,3,1,0
kanal,3,1,1
satan,3,1,0
ortasında,3,1,0
##lamasına,3,1,1
ayırı,3,1,0
yarışmaya,3,1,0
puanla,3,1,1
endişe,3,1,1
uydur,3,1,1
##lemenin,3,1,1
departmanı,3,1,0
gittikçe,3,1,0
dışarıya,3,1,0
hastanede,3,1,0
doktor,3,1,1
##gaz,3,1,1
otelde,3,1,0
programa,3,1,0
kiralık,3,1,0
bilinmeyen,3,1,0
dişleri,3,1,0
parçalara,3,1,0
##abildiği,3,1,1
##obu,3,0,0
çarşamba,3,1,1
geçilmesi,3,1,0
milletin,3,1,0
yayımlanması,3,1,0
ticaretle,3,1,0
şekeri,3,1,0
satmak,3,1,0
yağışı,3,1,0
partinin,3,1,0
katılmıştır,3,1,0
koç,3,1,1
##leşmeyi,3,1,1
sokakta,3,1,0
sattığı,3,1,0
ermiştir,3,1,0
düzenini,3,1,0
sefere,3,1,0
indi,3,1,1
sinema,3,1,1
filmin,3,1,0
ekonomisine,3,1,0
##beyli,3,1,0
hikâyeler,3,0,0
yazan,3,1,0
delta,3,1,1
buralarda,3,1,0
onlarla,3,1,0
çil,3,1,1
mesut,3,1,1
tarıma,3,1,0
##vy,3,1,0
uf,3,1,1
##sıl,3,0,0
##kav,3,1,1
anlaşmaları,3,1,0
##layabilir,3,1,1
lös,3,1,1
aylarda,3,1,0
çalışmasının,3,1,0
seçildiği,3,1,0
fırsatı,3,1,0
eksiklik,3,1,0
litre,3,1,1
144,3,0,0
î,3,0,0
##ojenik,3,1,0
##orf,3,0,0
bağlayan,3,1,0
yatak,3,1,1
düşünüldüğünde,3,1,0
havuzu,3,1,0
tuzlu,3,1,0
almamaktadır,3,1,0
denemeleri,3,1,0
yazılar,3,1,0
olmasa,3,1,0
tavır,3,1,1
yakalay,3,1,0
rey,3,1,1
cil,3,0,0
zorlu,3,1,0
dostluk,3,1,1
imzalanmıştır,3,1,0
çete,3,1,1
sözün,3,1,0
kattı,3,1,0
yürüyüşü,3,1,0
çiğn,3,1,0
geçmişi,3,1,0
göçe,3,1,0
dokuma,3,1,1
görülmüş,3,1,0
zahmet,3,1,1
tuttuğu,3,1,0
yapamaz,3,1,0
izinsiz,3,1,0
milletvekilliği,3,1,0
birlikler,3,1,0
dağlar,3,1,0
dereceye,3,1,0
kalmasına,3,1,0
havası,3,1,0
padişahın,3,1,0
sanayinin,3,1,0
kıvrımlı,3,1,0
cümlenin,3,1,0
##ledi,3,1,1
şiirlerinde,3,1,0
doğuş,3,1,0
eskiden,3,1,0
takı,3,1,1
ık,3,1,1
ödülü,3,1,0
taşımaktadır,3,1,0
yolların,3,1,0
iskele,3,1,1
tarihleri,3,1,0
direnişi,3,1,0
başarıya,3,1,0
adla,3,1,0
baskıları,3,1,0
haklarından,3,1,0
hâlâ,3,0,0
tahttan,3,1,0
doğup,3,1,0
amaçladı,3,1,0
incelemesi,3,1,0
biriyle,3,1,0
##ğunu,3,0,0
##mıştı,3,1,1
evlilikten,3,1,0
eserini,3,1,0
##laşa,3,1,1
bayrak,3,1,1
ilçe,3,1,1
düşmektedir,3,1,0
etrafı,3,1,0
kaynağından,3,1,0
##muz,3,1,1
yaşarlar,3,1,0
balıkları,3,1,0
denizin,3,1,1
sonbahar,3,1,1
eserlerinden,3,1,0
yurdu,3,1,0
unutma,3,1,0
##lerdi,3,1,1
##liyordu,3,1,1
öldürmek,3,1,0
askere,3,1,0
söyledi,3,1,0
asil,3,1,1
askerinin,3,1,0
##iber,3,1,0
işit,3,1,1
anlatıyor,3,1,0
partilerin,3,1,0
kalıyor,3,1,0
##üc,3,1,1
ekibinde,3,1,0
gayri,3,1,1
büyüdüğü,3,1,0
##lace,3,1,0
ülkelerine,3,1,0
meselesi,3,1,0
elit,3,1,1
genişletilmesi,3,1,0
gümüş,3,1,1
şartlarına,3,1,0
mücadelenin,3,1,0
##laştırmaya,3,1,1
fonksiyonlarının,3,1,0
başkanlarından,3,1,0
##yn,3,0,0
##xon,3,0,0
zayıftır,3,1,0
olmamakla,3,1,0
aileleri,3,1,0
##laşan,3,1,1
spekülasyon,3,1,1
mobilya,3,1,1
ilgilendiren,3,1,0
reformu,3,1,0
sağlamayı,3,1,0
fonksiyonun,3,1,0
gerektirmez,3,1,0
değerlendirilen,3,1,0
1935,3,0,0
1955,3,0,0
garantisi,3,1,0
sağlayarak,3,1,0
ileriye,3,1,0
diplomat,3,1,1
aldır,3,1,1
##oks,3,1,0
mid,3,1,1
plakalar,3,1,0
çekip,3,1,0
çevirmek,3,1,0
yuva,3,1,1
dana,3,1,1
başkaldır,3,1,1
kahramanın,3,1,0
##park,3,1,1
çınar,3,1,1
pancarı,3,1,0
çilek,3,1,1
rock,3,0,0
oyununda,3,1,0
##ede,3,1,1
kasaba,3,1,1
nap,3,0,0
##oli,3,1,0
kozmetik,3,1,1
vic,3,0,0
ürünlerini,3,1,0
##ingo,3,0,0
kuz,3,1,1
##hael,3,0,0
korsan,3,1,1
şişe,3,1,1
temizleme,3,1,1
##şk,3,0,0
##emb,3,0,0
##urg,3,0,0
anlatırken,3,1,0
direk,3,1,1
##kö,3,0,0
mezun,3,1,1
hayali,3,1,1
mimar,3,1,1
görüp,3,1,0
tarihteki,3,1,0
andaki,3,1,1
eşk,3,0,0
barınak,3,1,1
##ota,3,1,1
geliştirmiştir,3,1,0
##vier,3,0,0
etkilenir,3,1,0
yayımlamıştır,3,1,0
##bud,3,1,1
bağımsızdır,3,1,0
sorununa,3,1,0
başlamasının,3,1,0
krist,3,0,0
çiçekler,3,1,0
yerleştirme,3,1,0
okullarda,3,1,0
değerlendirmeye,3,1,0
ortodoks,3,1,1
##tıcı,3,1,1
sperm,3,1,1
oluştuğunu,3,1,0
##agor,3,0,0
##gora,3,0,0
##lüğün,3,1,1
##rod,3,1,1
##doğu,3,1,1
##ilmemiş,3,1,1
hareketine,3,1,0
hormonu,3,1,0
mağ,3,0,0
emrine,3,1,0
belirtisi,3,1,0
sayısında,3,1,0
belgeler,3,1,0
olmayıp,3,1,0
dig,3,1,1
vermemek,3,1,0
##çuluk,3,1,1
pun,3,0,0
devamı,3,1,0
hızlıdır,3,1,0
dehid,3,0,0
fosf,3,0,0
##iziği,3,1,0
tüb,3,1,1
etkileşimleri,3,1,0
seti,3,1,0
sürül,3,1,1
içerisine,3,1,0
##cular,3,1,1
havada,3,1,0
mukoz,3,0,0
time,3,1,1
##ulasyon,3,0,0
suda,3,1,1
##sif,3,1,1
içme,3,1,0
olayının,3,1,0
hidroksit,3,1,1
hayvanlarda,3,1,0
toks,3,1,0
##okar,3,1,0
kedilerin,3,1,0
##xo,3,0,0
##los,3,0,0
##inat,3,1,1
oluşturulmuş,3,1,0
kervansaray,3,1,1
yanma,3,1,0
cevheri,3,1,0
##zım,3,1,1
hakimiyeti,3,1,0
elin,3,1,0
##isyon,3,0,0
##opa,3,0,0
ilişkisinin,3,1,0
bilimleri,3,1,0
##ırken,3,1,1
alkal,3,0,0
italyan,3,0,0
##sever,3,1,0
1850,3,0,0
aktiviteler,3,1,0
##asında,3,1,1
pankreas,3,1,1
serotonin,3,0,0
##yalı,3,1,1
ayrılmaya,3,1,0
##emesini,3,1,0
güçleri,3,1,0
##ept,3,0,0
işitme,3,1,0
selek,3,1,1
filozoflar,3,1,0
gran,3,0,0
sürü,3,1,1
hareketlerini,3,1,0
çözmeye,3,1,0
kromozom,3,1,1
anksiyete,3,0,0
nöbet,3,1,1
##101,3,0,0
##thor,3,0,0
üyeler,3,1,0
dikkatle,3,1,0
amaçlarla,3,1,0
yapılabilecek,3,1,0
eşey,3,1,1
kuruluşunun,3,1,0
sahipliği,3,1,0
işleminin,3,1,0
terapisi,3,1,0
cas,3,0,0
inşası,3,1,0
yla,3,1,1
yayılmıştır,3,1,0
düzeydeki,3,1,0
müsait,3,1,1
##meksizin,3,1,1
yanıcı,3,1,0
yaşından,3,1,0
suça,3,1,0
kartlar,3,1,0
pankre,3,0,0
spesifik,3,1,1
ücretsiz,3,1,0
##ive,3,1,0
kullanmaktadır,3,1,0
yaygınlaş,3,1,0
##mamaktadır,3,1,1
alamaz,3,1,0
belgelerin,3,1,0
başlamasıyla,3,1,0
1986,3,0,0
sağlandığı,3,1,0
imkânı,3,0,0
noktalardan,3,1,0
başlı,3,1,1
misyonu,3,1,0
vizyonu,3,1,0
gid,3,1,1
yataklı,3,1,0
hedeflerini,3,1,0
kesiştiği,3,1,0
##ole,3,1,1
##usya,3,1,0
##fel,3,0,0
güdümlü,3,1,0
##rome,3,1,0
kısımlar,3,1,0
savaşının,3,1,0
##yid,3,1,1
84,3,0,0
katılab,3,0,0
değiştirir,3,1,0
çalışırken,3,1,0
79,3,0,0
şirketlerinin,3,1,0
##leyecek,3,1,1
1880,3,0,0
devrinde,3,1,0
anlaşarak,3,1,0
niyetli,3,1,0
##sindeki,3,1,1
istisnalar,3,1,0
lap,3,1,1
lineer,3,1,1
değişikliklere,3,1,0
##resi,3,1,0
tecrübesi,3,1,0
kayıtların,3,1,0
##obar,3,1,0
şirin,3,1,1
yazılması,3,1,0
belirlediği,3,1,0
tutarlılık,3,1,0
kesintisiz,3,1,0
kapsadığı,3,1,0
##manlar,3,0,0
tutulmuş,3,1,0
##py,3,0,0
##alılar,3,1,0
##bach,3,0,0
çapı,3,1,0
duyulur,3,1,0
desteklemesi,3,1,0
alabilirler,3,1,0
yapmanın,3,1,0
projede,3,1,0
yasadışı,3,1,1
performansını,3,1,0
entelektüel,3,1,1
gölge,3,1,1
taslak,3,1,1
kullanışlı,3,1,1
programlarda,3,1,0
yanlarında,3,1,1
eklen,3,1,0
olmalarına,3,1,0
birliklerin,3,1,0
neredeyse,3,1,0
odaklanmış,3,1,0
rez,3,1,0
##olojisi,3,0,0
##kım,3,1,1
sürgün,3,1,1
##ark,3,1,1
oluşturulur,3,1,0
amblem,3,1,1
##tab,3,1,1
alıkoy,3,1,1
konser,3,1,1
cisimler,3,1,0
sistemindeki,3,1,0
ayrıcalık,3,1,1
terörizm,3,1,1
boz,3,1,1
##),3,0,0
bağıntı,3,1,1
karmaşıklığı,3,1,0
##ale,3,1,0
##olitik,3,0,0
##mesinin,3,1,1
sıraya,3,1,0
hesaplamak,3,1,0
altyapısı,3,1,0
çalıştıkları,3,1,0
##lemeye,3,1,1
görüşün,3,1,0
düşerek,3,1,0
kurala,3,1,0
senin,3,1,0
##tun,3,1,1
kuşku,3,1,1
reçete,3,1,1
başlanan,3,1,0
mk,3,0,0
yönelimi,3,1,0
##uşu,3,1,1
yöntemlerinin,3,1,0
1909,3,0,0
##omon,3,1,0
edindi,3,1,0
yüzyıldan,3,1,0
##cilerinin,3,1,1
savunmak,3,1,0
soruşturma,3,1,1
amir,3,1,1
klavye,3,1,1
##zh,3,0,0
##ulmuştur,3,1,1
sahaları,3,1,0
yorgunluk,3,1,0
bağlarını,3,1,0
fonksiyonları,3,1,0
komutu,3,1,0
başlarına,3,1,0
##diye,3,1,1
##ılım,3,1,1
delege,3,1,1
sözc,3,0,0
icat,3,1,1
açlık,3,1,1
##inan,3,1,1
tehditleri,3,1,0
cadı,3,1,1
yaramaz,3,1,1
##lüğünü,3,1,1
pozisyonları,3,1,0
çalışmaktadır,3,1,0
modele,3,1,0
izle,3,1,1
##mesinden,3,1,1
##düğü,3,1,1
eşleşme,3,1,0
şairlerinden,3,1,0
sütun,3,1,1
yaşaya,3,1,0
vermenin,3,1,0
okulları,3,1,0
parayı,3,1,0
##cho,3,0,0
nük,3,0,0
avukat,3,1,1
unsurlarının,3,1,0
kurulumu,3,1,0
olmadığına,3,1,0
olasılı,3,1,0
unvanını,3,1,0
kuvvetinin,3,1,0
doçent,3,1,1
polen,3,1,1
yapabilir,3,1,0
kökeni,3,1,0
harp,3,1,1
gösterirler,3,1,0
işlemini,3,1,0
yükü,3,1,0
##bus,3,1,0
araştırmacılar,3,1,0
eleştirisi,3,1,0
##trik,3,0,0
geliştirilmesine,3,1,0
yürüyüş,3,1,1
alab,3,0,0
harfi,3,1,0
dersinde,3,1,0
mektuplar,3,1,0
tematik,3,1,1
##masıdır,3,1,1
kazandırır,3,1,0
alanlarını,3,1,0
açıklamalarda,3,1,0
karı,3,1,1
verildiğinde,3,1,0
##ütür,3,1,0
eğitimini,3,1,0
metinler,3,1,0
kılmaktadır,3,1,0
alanıyla,3,1,0
##etim,3,1,0
##wn,3,0,0
##emeli,3,1,1
başlamış,3,1,0
ortamdan,3,1,0
düşündükleri,3,1,0
görüntüler,3,1,0
polisin,3,1,0
kullanacağı,3,1,0
alfabetik,3,1,1
köşe,3,1,1
kızgın,3,1,1
çalan,3,1,0
##lendirilmiş,3,1,1
çaresiz,3,1,0
müze,3,1,1
##oll,3,1,0
##inen,3,1,1
##schaft,3,0,0
geçiren,3,1,0
leb,3,1,1
türlerini,3,1,0
##ulur,3,1,1
gözlük,3,1,1
ayarları,3,1,0
sistemden,3,1,0
alanıdır,3,1,0
çekimi,3,1,0
##uter,3,1,0
kaydet,3,1,1
natür,3,1,0
##bed,3,1,1
iştah,3,1,1
asitler,3,1,0
##asit,3,1,1
##ila,3,1,0
##kadir,3,1,1
derecesine,3,1,0
insanlarla,3,1,0
çalıştırmak,3,1,0
über,3,0,0
##erli,3,1,1
elemanı,3,1,0
##aldi,3,1,0
çoban,3,1,1
yayılmasını,3,1,0
eseridir,3,1,0
verilmesine,3,1,0
çakış,3,1,1
inin,3,1,1
sünn,3,1,0
##roe,3,0,0
##ilat,3,1,0
1890,3,0,0
formunu,3,1,0
değerlendirmesini,3,1,0
seyahatleri,3,1,0
röportaj,3,1,1
##abileceğini,3,1,1
kapsül,3,1,1
doların,3,1,0
amiri,3,1,0
##tine,3,1,0
##gini,3,0,0
ötesi,3,1,0
sanayii,3,1,0
güçtür,3,1,0
##the,3,0,0
##luğunun,3,1,1
##lamasından,3,1,1
oynayan,3,1,0
demet,3,1,1
imkansız,3,1,0
##altı,3,1,1
##ual,3,0,0
başkanlığında,3,1,0
aralarındaki,3,1,0
şebeke,3,1,1
##ure,3,1,0
uykusuz,3,1,0
kullanımında,3,1,0
türet,3,1,0
bakışı,3,1,0
desteklenen,3,1,0
türbin,3,1,1
helikopter,3,1,1
problemini,3,1,0
grupla,3,1,1
çarpı,3,1,1
##osin,3,1,0
##nus,3,0,0
diyabet,3,1,1
##lok,3,1,1
bozuklukları,3,1,0
bitecek,3,1,0
##epe,3,1,1
askıya,3,1,0
ellerinde,3,1,0
cinsiyete,3,1,0
##tig,3,1,1
gama,3,1,1
ışını,3,1,1
##far,3,1,1
toksik,3,1,1
mühendislik,3,1,0
çözücü,3,1,0
işlerinin,3,1,1
düğüm,3,1,1
değerlendiren,3,1,0
donan,3,1,0
doğasını,3,1,0
kesimin,3,1,0
keli,3,1,0
kötüdür,3,1,0
amatör,3,1,1
hadise,3,1,1
lerden,3,1,1
yada,3,1,0
cephede,3,1,0
dağıtıldı,3,1,0
ganimet,3,1,1
katliamı,3,1,0
oldular,3,1,0
dizinin,3,1,0
deme,3,1,1
##ğün,3,0,0
seferinde,3,1,0
mevsimi,3,1,0
##dvan,3,0,0
meşgul,3,1,1
hamam,3,1,1
##bia,3,0,0
##dullah,3,0,0
üzül,3,1,1
yetmiş,3,1,1
titiz,3,1,1
beri,3,1,1
sıkıntı,3,1,1
keser,3,1,1
durma,3,1,1
katıldı,3,1,0
tanıtır,3,1,0
geçmektedir,3,1,0
rad,3,0,0
savaşından,3,1,0
lardan,3,1,1
94,3,0,0
görevlendirdi,3,1,0
628,3,0,0
cahil,3,1,1
##leyip,3,1,1
lisan,3,1,1
akıcı,3,1,0
hilal,3,1,1
isterler,3,1,0
çeker,3,1,1
sınırını,3,1,0
kapağında,3,1,0
aynen,3,1,1
edebilmek,3,1,0
yerindeki,3,1,0
sonundaki,3,1,0
##ŋ,3,0,0
parlamentoda,3,1,0
##hor,3,1,1
##wen,3,0,0
gebelik,3,1,0
vefatı,3,1,0
##ān,3,0,0
imp,3,0,0
enfeksiyonu,3,1,0
hakemler,3,1,0
##lig,3,1,1
kente,3,1,0
zamir,3,1,1
kayısı,3,1,1
##urlar,3,1,1
##lot,3,0,0
yapmakla,3,1,0
kaydedilen,3,1,0
kış,3,1,1
ilerlemesini,3,1,0
rela,3,1,0
taraflarında,3,1,0
##uar,3,0,0
göçmen,3,1,1
##nav,3,0,0
##amayacak,3,1,1
merkeze,3,1,0
taburcu,3,1,0
mistik,3,1,1
sopa,3,1,1
1912,3,0,0
gidermek,3,1,0
komiser,3,1,1
seçime,3,1,0
bütçeli,3,1,0
nok,3,0,0
aq,3,0,0
sınırlarının,3,1,0
etkilendiği,3,1,0
kıvr,3,1,1
uygulayarak,3,1,0
müzakerelerin,3,1,0
aradığı,3,1,0
sınıfların,3,1,0
uzaklaştı,3,1,0
##emeyeceğini,3,1,1
romandır,3,1,0
aklı,3,1,0
trav,3,0,0
adlar,3,1,0
hızında,3,1,0
##cıoğlu,3,0,0
##oro,3,0,0
##çek,3,1,1
verem,3,1,1
1877,3,0,0
fonksiyonunun,3,1,0
##osa,3,1,0
##ındaki,3,1,1
değişkendir,3,1,0
yazarının,3,1,0
çim,3,1,1
##igi,3,0,0
##enk,3,0,0
komitesinin,3,1,0
alabilmek,3,1,0
##teg,3,1,1
şifre,3,1,1
##rif,3,0,0
##bec,3,0,0
komün,3,1,0
##agen,3,1,0
şairleri,3,1,0
ser,3,1,1
##dem,3,1,1
artrit,3,1,1
##diya,3,0,0
##lomer,3,0,0
serum,3,1,1
erişkin,3,1,1
##cle,3,0,0
##küler,3,1,1
##ome,3,1,0
sitoplaz,3,0,0
makrofaj,3,0,0
##ipp,3,0,0
öksürük,3,1,1
##stro,3,0,0
##roid,3,0,0
##reme,3,1,0
bozukluk,3,1,0
prop,3,0,0
##ob,3,0,0
saptanan,3,1,0
enzim,3,1,1
##dp,3,0,0
asetil,3,0,0
##rici,3,0,0
pigment,3,1,1
##ografisi,3,0,0
##ebel,3,1,0
##atos,3,0,0
trig,3,0,0
yıkımı,3,1,0
##onia,3,0,0
(-,3,0,0
proteinlerin,3,1,0
##ichi,3,0,0
coli,3,0,0
##illus,3,0,0
##oper,3,0,0
##ido,3,0,0
lib,3,0,0
asidi,3,1,0
kaps,3,1,0
##ogen,3,1,0
bira,3,1,1
##pas,3,1,1
hidroksil,3,1,1
kata,3,1,0
kataliz,3,1,1
döndür,3,1,0
##asin,3,1,0
azled,3,1,1
ötürü,3,1,1
##ağ,3,1,1
gelişmesinde,3,1,0
statüsünü,3,1,0
yılındaki,3,1,0
intikal,3,1,1
girişimi,3,1,0
telsiz,3,1,1
sağlayıcıları,3,1,0
sahra,3,1,1
##ell,3,1,0
##guchi,3,0,0
arkadaşları,3,1,0
kereste,3,1,1
ayni,3,1,1
oluşturmaktadır,3,1,0
##ong,3,0,0
nefret,3,1,1
##ımdan,3,1,1
##itia,3,0,0
yapraklar,3,1,0
grubudur,3,1,0
haçlı,3,1,0
doksan,3,1,1
korteks,3,1,1
##lop,3,1,1
##ularak,3,1,1
ödediği,3,1,0
paraya,3,1,0
##way,3,0,0
yum,3,1,1
##ese,3,1,0
him,3,0,0
sep,3,0,0
##tage,3,1,0
##ück,3,0,0
ulaşmasını,3,1,0
##orn,3,0,0
kayıtlarından,3,1,0
ağının,3,1,0
organizasyonlarda,3,1,0
lideri,3,1,0
tahminleri,3,1,0
şüphelen,3,1,1
yararlanarak,3,1,0
trip,3,0,0
sahipse,3,1,0
dürbün,3,1,1
first,3,0,0
paketleri,3,1,0
türünde,3,1,0
geçecek,3,1,0
##ém,3,0,0
##ñ,3,0,0
şiirlerini,3,1,0
engelleyen,3,1,0
##atay,3,1,0
kavramına,3,1,0
##ıyordu,3,1,1
sınırlıdır,3,1,0
##izmden,3,1,0
inti,3,1,1
perde,3,1,1
oyunundaki,3,1,0
alınmış,3,1,0
romanın,3,1,0
incelenir,3,1,0
hip,3,1,1
##undan,3,1,1
anten,3,1,1
eleştirmeni,3,1,0
eff,3,0,0
hatları,3,1,0
gerekmez,3,1,0
şaşkın,3,1,1
bakıma,3,1,0
##isa,3,1,0
işlemdir,3,1,0
ettiğinde,3,1,0
projesinin,3,1,0
şartlı,3,1,0
tarafları,3,1,0
çekmesi,3,1,0
##sd,3,0,0
meri,3,0,0
##stem,3,0,0
tabir,3,1,1
meslektaşları,3,1,0
hızından,3,1,0
##çenin,3,1,1
sözleşmesini,3,1,0
uğray,3,1,0
düzlemde,3,1,0
romanında,3,1,0
saz,3,1,1
bağla,3,1,1
eleştirmenler,3,1,0
--,3,0,0
hücrelerde,3,1,0
##istir,3,1,0
##izme,3,1,0
karşılaştığı,3,1,0
romantik,3,1,1
yorgun,3,1,1
affet,3,1,1
doğruya,3,1,0
bitkisinin,3,1,0
kitabını,3,1,0
ispat,3,1,1
örtüsünün,3,1,0
##graf,3,0,0
fiyatını,3,1,0
bozulur,3,1,0
artarak,3,1,0
arayüz,3,1,1
verisi,3,1,0
kumanda,3,1,1
bazında,3,1,0
##ağında,3,1,0
koridor,3,1,1
değişime,3,1,0
aktarım,3,1,1
##leştiren,3,1,1
ebeveyn,3,1,1
##levi,3,0,0
jür,3,0,0
materyallerin,3,1,0
mekanizmasını,3,1,0
fiz,3,0,0
##hun,3,1,1
fail,3,1,1
bulunmadığını,2,1,0
evdeki,2,1,0
##letme,2,1,1
patlamalar,2,1,0
kaçınılmaz,2,1,0
maddelere,2,1,0
radyoaktif,2,1,1
serp,2,1,1
çıkmasına,2,1,0
birliklere,2,1,0
ajanı,2,1,0
havaya,2,1,0
sakat,2,1,1
radyoda,2,1,0
veba,2,1,1
görülürler,2,1,0
nedenlerle,2,1,0
riskli,2,1,0
olacağına,2,1,0
bitir,2,1,1
insandan,2,1,0
tahrip,2,1,1
bozar,2,1,1
kullanımları,2,1,0
tedavisinin,2,1,0
kısır,2,1,1
##okon,2,0,0
##strük,2,0,0
difüzyon,2,0,0
mesafesi,2,1,0
##yonun,2,1,0
planına,2,1,0
yollarına,2,1,0
bakteriyel,2,1,1
zehirlenmesi,2,1,0
illerde,2,1,0
bölgeyi,2,1,0
##kina,2,1,0
parkı,2,1,0
devasa,2,1,1
aldığını,2,1,0
göründüğü,2,1,0
görebilir,2,1,0
ziyarete,2,1,0
planlarını,2,1,0
dalgaların,2,1,0
kıyıya,2,1,0
çarpma,2,1,1
##abilirler,2,1,1
kazanın,2,1,0
sırf,2,1,1
yahut,2,1,1
yerlerine,2,1,0
işlere,2,1,1
renklerde,2,1,0
levhası,2,1,0
bölgesindeki,2,1,0
güvenliğinin,2,1,0
##31,2,0,0
sebebidir,2,1,0
depreme,2,1,0
yakalanması,2,1,0
şebekesi,2,1,0
kıyılarında,2,1,0
meteor,2,1,1
siper,2,1,1
çevrede,2,1,0
yaşayanlar,2,1,0
yangının,2,1,0
odun,2,1,1
dallar,2,1,0
ağaçları,2,1,0
fert,2,1,1
ebeveynler,2,1,0
ileride,2,1,0
kaybının,2,1,0
alınmadı,2,1,0
vermemesi,2,1,0
##cin,2,1,1
yalıtkan,2,1,1
92,2,0,0
atmosfere,2,1,0
ölüme,2,1,0
kaynağında,2,1,0
dönüşümlü,2,1,0
görülebilen,2,1,0
suların,2,1,1
kükürt,2,1,1
kabar,2,1,1
günler,2,1,0
sonuçlanır,2,1,0
çıkarıldı,2,1,0
depremden,2,1,0
tapınaklar,2,1,0
adayı,2,1,0
kargaşa,2,1,1
kasırga,2,1,1
enerjisinin,2,1,0
klima,2,1,1
başlandığı,2,1,0
projesini,2,1,0
şekillendir,2,1,0
kron,2,1,1
dk,2,0,0
geciktir,2,1,0
saklanan,2,1,0
geçit,2,1,1
asma,2,1,1
lamba,2,1,1
engellemeye,2,1,0
##yuvar,2,1,1
yangından,2,1,0
hücrelerinin,2,1,0
bloke,2,1,1
büyüklüğe,2,1,0
katmanları,2,1,0
yaşamaktadır,2,1,0
derecelik,2,1,0
metallerin,2,1,0
reaksiyon,2,1,1
görüşmelerde,2,1,0
sormak,2,1,0
##lenmektedir,2,1,1
verdiğim,2,1,0
yangını,2,1,0
insanoğlunun,2,1,0
3000,2,0,0
6000,2,0,0
yaşamını,2,1,0
binden,2,1,1
bang,2,1,1
##lade,2,1,0
oluşumları,2,1,0
adlarıyla,2,1,0
kabiliyeti,2,1,0
göstermesine,2,1,0
azınlıklar,2,1,0
kenti,2,1,0
##lanmasına,2,1,1
denilmektedir,2,1,0
barındıran,2,1,0
toplantıya,2,1,0
rastlanır,2,1,0
azaltmaya,2,1,0
konusuna,2,1,0
dalgaları,2,1,0
mümkünse,2,1,0
kitaplardan,2,1,0
ibaret,2,1,1
tabu,2,1,1
ars,2,1,0
miktardaki,2,1,0
enerjiyi,2,1,0
sistemlere,2,1,0
##dığında,2,1,1
rahatsızlık,2,1,0
##oter,2,1,0
noktalarından,2,1,0
beğendi,2,1,0
eğitici,2,1,0
##gör,2,1,1
binalar,2,1,0
kaybolan,2,1,0
sonundan,2,1,0
taşkın,2,1,1
kaymakam,2,1,1
51,2,0,0
küm,2,0,0
##büs,2,0,0
silindir,2,1,1
yıkıcı,2,1,0
harika,2,1,1
videonun,2,1,0
kurtarmak,2,1,0
tüp,2,1,1
parsel,2,1,1
##mızın,2,1,1
38,2,0,0
boğu,2,1,0
vücudu,2,1,0
yüzme,2,1,1
kurtarıcı,2,1,0
çekerek,2,1,0
yamaç,2,1,1
planını,2,1,0
pozisyonunu,2,1,0
düşmeye,2,1,0
hayatları,2,1,0
ikil,2,1,0
2023,2,0,0
pest,2,1,0
metil,2,1,1
##yana,2,1,1
binlerce,2,1,1
tasarlanan,2,1,0
atıfta,2,1,0
yarg,2,0,0
sayılmaktadır,2,1,0
sevkiyat,2,1,1
sinemasının,2,1,0
titan,2,1,1
##eron,2,0,0
##nie,2,0,0
açılmasına,2,1,0
programlarını,2,1,0
kolaylaştıran,2,1,0
##rac,2,0,0
çekmektedir,2,1,0
kültürlü,2,1,0
##çası,2,1,1
sahiplerine,2,1,0
maaşı,2,1,0
kümeler,2,1,0
omur,2,1,1
shi,2,0,0
##lint,2,0,0
food,2,0,0
free,2,0,0
##led,2,0,0
len,2,1,1
mansur,2,0,0
kaybolması,2,1,0
insanlığa,2,1,0
denetimine,2,1,0
oyu,2,1,0
ihanet,2,1,1
##layı,2,1,0
##lun,2,1,1
##iyetinin,2,1,0
olanlarda,2,1,0
bölgedeki,2,1,0
kov,2,1,1
istatistikleri,2,1,0
köşk,2,1,1
uzar,2,1,0
skor,2,1,1
başlıkları,2,1,0
uzunlukları,2,1,0
##oga,2,1,0
##abas,2,1,0
alındı,2,1,1
hükümlü,2,1,0
proteinler,2,1,0
mecliste,2,1,0
düzeninde,2,1,0
kamp,2,1,1
benimsemiş,2,1,0
dürtü,2,1,1
##ilirler,2,1,1
temsilen,2,1,1
toplantılarda,2,1,0
üyesinin,2,1,0
liv,2,0,0
mot,2,0,0
boşlukları,2,1,0
##mon,2,0,0
##usu,2,1,0
home,2,0,0
##opp,2,0,0
##orks,2,0,0
gazetecilik,2,1,0
uzatı,2,1,0
bıçağı,2,1,0
yıllarının,2,1,0
tadında,2,1,0
##laştırır,2,1,1
mahalleleri,2,1,0
sahneler,2,1,0
##kurt,2,1,1
haiz,2,1,1
slogan,2,1,1
çizginin,2,1,0
buluştur,2,1,0
sanatçıların,2,1,0
değerlendirilmiştir,2,1,0
tersi,2,1,0
başlamıştı,2,1,0
konuşmayı,2,1,0
##uld,2,0,0
inşaatı,2,1,0
incelemiştir,2,1,0
ukrayna,2,0,0
balt,2,1,0
##cio,2,0,0
enfekte,2,0,0
multip,2,0,0
ima,2,1,1
gideb,2,0,0
medikal,2,1,1
##atar,2,1,0
ihtisas,2,1,1
##ilay,2,0,0
##laşım,2,1,1
mera,2,1,1
önceleri,2,1,0
piyasasına,2,1,0
ındaki,2,1,1
çalın,2,1,0
##bayev,2,0,0
##bos,2,0,0
##ym,2,0,0
##andro,2,0,0
pol,2,0,0
perdeye,2,1,0
görüntüsünü,2,1,0
elektriksel,2,1,0
yarımada,2,1,1
start,2,1,1
##ies,2,0,0
konuşmaya,2,1,0
başlarken,2,1,0
ikamet,2,1,1
dergiler,2,1,0
sınıfını,2,1,0
edemez,2,1,0
jinek,2,0,0
##onların,2,1,0
sonlarından,2,1,0
girmeye,2,1,0
mutfağında,2,1,0
mutfağı,2,1,0
göstermez,2,1,0
şeftali,2,1,1
mang,2,0,0
kürtaj,2,1,1
ılıman,2,1,1
kakao,2,1,1
meyveler,2,1,0
##idini,2,1,0
soğutucu,2,1,0
##ense,2,1,1
valf,2,1,1
konuştuğu,2,1,0
üstlendi,2,1,0
satanlar,2,1,0
davranan,2,1,0
bilgilerinin,2,1,0
##iliği,2,1,1
##obik,2,0,0
seçimle,2,1,0
konunun,2,1,0
tabut,2,1,1
bayrağı,2,1,0
kızart,2,1,1
giyen,2,1,0
sanatçıları,2,1,0
##üme,2,1,1
##şık,2,1,1
bör,2,0,0
kuşk,2,0,0
çak,2,1,1
güvenini,2,1,0
genişletmek,2,1,0
dün,2,1,1
yedik,2,1,0
gittik,2,1,0
öğrencilerden,2,1,0
##yun,2,1,1
etmeli,2,1,0
yerdir,2,1,0
gerektiğine,2,1,0
kolaydır,2,1,0
sihirli,2,1,0
##okul,2,1,1
civ,2,0,0
##reddin,2,1,0
1906,2,0,0
uyarlanmış,2,1,0
222,2,0,0
173,2,0,0
kıza,2,1,0
kasten,2,1,1
suçundan,2,1,0
anıları,2,1,0
hayatının,2,1,0
##bis,2,0,0
ordusunun,2,1,0
magnezyum,2,1,1
çinko,2,1,1
civil,2,0,0
peyniri,2,1,0
##zığ,2,0,0
verilerinin,2,1,0
insancıl,2,1,1
dengeyi,2,1,0
yapabilirler,2,1,0
yayınlandığı,2,1,0
anısına,2,1,0
##sion,2,0,0
tarzını,2,1,0
içermeyen,2,1,0
##ilerini,2,1,0
göndererek,2,1,0
isimlendirilen,2,1,0
dönüşünde,2,1,0
yıktır,2,1,0
##sed,2,1,1
otomobilin,2,1,0
izlemiştir,2,1,0
rastlanan,2,1,0
çalışarak,2,1,0
##vede,2,1,0
hatalar,2,1,0
başlan,2,1,0
124,2,0,0
idam,2,1,1
##seddin,2,1,0
##hüs,2,0,0
birimlere,2,1,0
σ,2,0,0
inancın,2,1,0
mekanizmalar,2,1,0
ayin,2,1,1
mist,2,1,0
adresi,2,1,0
meral,2,1,1
istilacı,2,1,0
550,2,0,0
224,2,0,0
futbolcuların,2,1,0
hususunda,2,1,0
seyret,2,1,1
limiti,2,1,0
oranıyla,2,1,0
kırdı,2,1,0
114,2,0,0
115,2,0,0
##100,2,0,0
kazanmasına,2,1,0
hükmet,2,1,1
konsül,2,1,1
protesto,2,1,1
hekimliği,2,1,0
##sındaki,2,1,1
itibarı,2,1,0
ünlüsü,2,1,0
sorulara,2,1,0
arayan,2,1,0
meb,2,0,0
aler,2,1,0
benimsendi,2,1,0
##kub,2,1,1
fener,2,1,1
9000,2,0,0
göstererek,2,1,0
avantajlı,2,1,0
karşılığını,2,1,0
açılardan,2,1,0
desteğine,2,1,0
ağını,2,1,0
söylemi,2,1,0
##atların,2,1,0
kapsamak,2,1,0
geçerliliğini,2,1,0
165,2,0,0
bulunmadığı,2,1,0
böyledir,2,1,0
ayrılmadan,2,1,0
topluluklarda,2,1,0
gezin,2,1,1
##dili,2,1,0
vefat,2,1,1
tamamlandı,2,1,0
genital,2,1,1
539,2,0,0
##lılığını,2,1,1
izlemesi,2,1,0
sorunlu,2,1,0
alını,2,1,0
##90,2,0,0
##maktır,2,1,1
##ğımız,2,0,0
yapabilecek,2,1,0
düşüncesiyle,2,1,0
biçimini,2,1,0
bekledi,2,1,0
ödemeye,2,1,0
dizil,2,1,0
sonlarına,2,1,0
caydırıcı,2,1,0
komite,2,1,1
dokuların,2,1,0
verilmek,2,1,0
kayın,2,1,1
adlarının,2,1,0
portre,2,1,1
kopyal,2,1,0
grafikleri,2,1,0
ivme,2,1,1
gruplarla,2,1,0
nesir,2,1,1
tanrısı,2,1,0
##ony,2,1,0
yollarını,2,1,0
birileri,2,1,1
türev,2,1,1
ekstrak,2,0,0
değerlendirmede,2,1,0
makamları,2,1,0
modellerinin,2,1,0
cos,2,0,0
gelişmemiş,2,1,0
ihtimali,2,1,0
##ostal,2,0,0
sunucuları,2,1,0
ölçeğinde,2,1,0
yaptırımlar,2,1,0
##ged,2,1,1
rollerini,2,1,0
haberdar,2,1,1
savaşçı,2,1,1
ayrılmasını,2,1,0
gücünden,2,1,0
isteğini,2,1,0
dünyadan,2,1,0
##ladıkları,2,1,1
##lenip,2,1,1
yazarlardan,2,1,0
sürmektedir,2,1,0
##kuy,2,0,0
##ucker,2,0,0
spiral,2,1,1
yazılarında,2,1,0
edinilen,2,1,0
yapmasını,2,1,0
tamamına,2,1,0
temsilcilerinin,2,1,0
değiştirilmiştir,2,1,0
##işleri,2,1,1
hastanesinde,2,1,0
görevinin,2,1,0
yakınlarında,2,1,0
belgede,2,1,0
dayat,2,1,0
eksiksiz,2,1,0
mektubu,2,1,0
kanıtı,2,1,0
kağıdı,2,1,0
##iyetinde,2,0,0
karşılaşma,2,1,1
revize,2,1,1
mahsus,2,1,1
##ilmesinin,2,1,1
bulunduğunu,2,1,0
vermekten,2,1,0
çevrimiçi,2,1,1
kitaplarının,2,1,0
kalkar,2,1,0
çoğunun,2,1,0
kabiliyet,2,1,1
transferini,2,1,0
almanın,2,1,0
yılının,2,1,0
##perver,2,0,0
##yüz,2,1,1
1979,2,0,0
kozm,2,1,0
##opolit,2,0,0
stil,2,1,1
tav,2,1,1
##lerindendir,2,1,1
yapanların,2,1,0
##ezil,2,1,0
menzile,2,1,0
beyn,2,1,0
##tey,2,1,0
kubbe,2,1,1
bağlamak,2,1,0
bilmez,2,1,0
##ellif,2,0,0
ünde,2,1,1
anneleri,2,1,0
##lerimiz,2,1,1
##linde,2,1,1
girip,2,1,0
ız,2,1,1
##deli,2,1,1
alak,2,0,0
##için,2,1,1
##lenmesine,2,1,1
konulu,2,1,0
cömert,2,1,1
metr,2,1,0
çıkınca,2,1,0
ezan,2,1,1
okunması,2,1,0
tutulduğu,2,1,0
ği,2,0,0
yarısından,2,1,0
sabahı,2,1,0
ille,2,1,1
ilâ,2,0,0
peygamberin,2,1,0
inanış,2,1,0
kast,2,1,1
##ئ,2,0,0
ح,2,0,0
##ز,2,0,0
##و,2,0,0
##ubu,2,0,0
##baa,2,0,0
kadardır,2,1,0
kullanılmayan,2,1,0
mücevher,2,1,1
yalvar,2,1,1
##aku,2,1,0
zanned,2,1,1
çelişkili,2,1,0
##rame,2,0,0
itiraf,2,1,1
##har,2,1,1
##ilin,2,1,1
yüzünü,2,1,0
yeryüzünde,2,1,0
suk,2,0,0
sinde,2,1,1
lir,2,1,1
çıkmış,2,1,1
öğrenince,2,1,0
dolgu,2,1,1
bakanları,2,1,0
içini,2,1,0
sürmek,2,1,0
##uğ,2,0,0
"""",2,0,0
##kal,2,1,1
harfleri,2,1,0
dizilmiş,2,1,0
##ânâ,2,0,0
oku,2,1,1
haham,2,1,1
sinagog,2,1,1
ola,2,1,0
rak,2,0,0
##dıkça,2,1,1
cehenneme,2,1,0
cennete,2,1,0
yapısından,2,1,0
petr,2,1,0
pav,2,0,0
yemeye,2,1,1
yiye,2,0,0
edenlere,2,1,0
risale,2,1,1
hocası,2,1,0
bozulan,2,1,0
başkasının,2,1,0
ikti,2,1,1
mezhebi,2,1,0
inen,2,1,1
ita,2,1,1
jest,2,1,1
düğme,2,1,1
uzağa,2,1,0
yaşandığını,2,1,0
kutlama,2,1,0
##kot,2,1,1
çekilmeye,2,1,0
mevk,2,0,0
faal,2,1,1
##aze,2,1,0
##ilere,2,1,0
##fas,2,1,0
##üf,2,0,0
tutuk,2,1,1
##evleri,2,1,0
bağlanmıştır,2,1,0
arın,2,1,1
şeytan,2,1,1
mutasavvıf,2,1,1
##kk,2,0,0
evlenmek,2,1,0
kılmıştır,2,1,0
beklemek,2,1,0
içten,2,1,1
##beli,2,1,0
isimlendir,2,1,0
güzellik,2,1,0
kuvvetle,2,1,0
iblis,2,1,1
topraktan,2,1,0
yaratıldı,2,1,0
ateşte,2,1,0
düşmanlık,2,1,0
bulduğu,2,1,0
ümit,2,1,1
veka,2,1,0
##leti,2,1,0
tarikatı,2,1,0
dilinden,2,1,0
##lanmaktadır,2,1,1
cesaret,2,1,1
##desi,2,1,1
aşır,2,1,1
aciz,2,1,1
alim,2,1,1
etmemiştir,2,1,0
ellerini,2,1,0
köşesinde,2,1,0
##dk,2,0,0
yapış,2,1,1
##baba,2,1,1
binanın,2,1,0
##larındandır,2,1,1
ibarettir,2,1,0
sizi,2,1,1
bölümüdür,2,1,0
dilden,2,1,0
sadak,2,1,1
kalacağı,2,1,0
lanet,2,1,1
93,2,0,0
çağında,2,1,0
kitabından,2,1,0
onayıyla,2,1,0
akif,2,0,0
duygusunu,2,1,0
şifa,2,1,1
şab,2,1,1
muharrem,2,1,1
ramazan,2,1,1
açıklayıcı,2,1,0
bilgisinin,2,1,0
ismidir,2,0,0
##ihi,2,0,0
basar,2,1,0
04,2,0,0
vücudunu,2,1,0
##att,2,1,0
ömrünü,2,0,0
herşeyi,2,0,0
##lanmak,2,1,1
önemsiz,2,1,0
özgürce,2,1,0
minyatür,2,1,1
girmiş,2,1,0
##card,2,1,1
tabakasının,2,1,0
tele,2,1,0
sokar,2,1,0
sağlığına,2,1,0
kısıtlamalar,2,1,0
ica,2,1,0
aksesuar,2,1,1
kocaman,2,1,1
konumlanmış,2,1,0
şehrin,2,0,0
arkasındaki,2,1,0
alışkanlığı,2,1,0
ataları,2,1,0
##leyerek,2,1,1
mücadelede,2,1,0
tesir,2,1,1
##ania,2,1,0
##po,2,0,0
##uru,2,1,0
ifadesinin,2,1,0
##bat,2,1,1
piknik,2,1,1
##ilmemektedir,2,1,1
davasında,2,1,0
hedeflerine,2,1,0
idarec,2,0,0
çalıştıran,2,1,0
etimolojik,2,1,1
koruması,2,1,0
##uman,2,1,0
##uno,2,0,0
tasarladığı,2,1,0
##yumu,2,1,1
##kab,2,1,1
izlenir,2,1,0
##zat,2,1,1
yoğunlaştır,2,1,0
binyıl,2,1,1
müteahhit,2,1,1
bulaş,2,1,1
kuduz,2,1,1
##ıldıktan,2,1,1
adayları,2,1,0
sayımına,2,1,0
##ʻ,2,0,0
ilişkilerine,2,1,0
uygulamalara,2,1,0
araçlarına,2,0,0
koymaktadır,2,1,0
önünü,2,1,0
çarpıt,2,1,1
sınıftan,2,1,0
##meyeceğini,2,1,1
beyler,2,1,0
türbe,2,1,1
##iyeli,2,1,0
soyad,2,1,1
ölçülür,2,1,0
##işe,2,1,1
erdiren,2,1,0
kapıları,2,1,0
kişidir,2,1,0
alınmaya,2,1,0
ileriki,2,1,0
ekipman,2,1,1
##bih,2,0,0
konudaki,2,1,0
açısıyla,2,1,0
kadını,2,1,0
kurar,2,1,0
##mektir,2,1,1
taneli,2,1,0
otoyol,2,1,1
motorun,2,1,0
aşın,2,1,1
korkut,2,1,1
sıç,2,1,1
##mari,2,0,0
dökme,2,1,1
yüzeysel,2,1,1
devresi,2,1,0
ji,2,0,0
aşağıya,2,1,0
edilmeli,2,1,0
##ılmalı,2,1,1
çöm,2,1,1
gevşet,2,1,0
##tiğini,2,1,1
kıvılcım,2,1,1
ısıtı,2,1,0
nazaran,2,1,1
hayati,2,1,1
##cağını,2,1,0
##lanmayı,2,1,1
parçaların,2,1,0
durmuş,2,1,1
##tek,2,1,1
dilen,2,1,1
çıkarken,2,1,0
etrafını,2,1,0
omurga,2,1,1
enerjisini,2,1,0
altern,2,0,0
##ğinin,2,0,0
parmakları,2,1,0
düzel,2,1,1
distribüt,2,0,0
kondansatör,2,1,1
insanlarda,2,1,0
sağdaki,2,1,0
içki,2,1,1
çubuğu,2,1,0
değiştirilir,2,1,0
yokuş,2,1,1
yaptırmak,2,1,0
##asının,2,1,1
karayolları,2,1,0
çıkarılır,2,1,0
cismin,2,0,0
dışarıda,2,1,0
##asından,2,1,1
temizlenmesi,2,1,0
sürüş,2,1,0
##tın,2,1,1
eğil,2,1,1
aksine,2,1,1
seyreden,2,1,0
önündeki,2,1,0
sarsıntı,2,1,1
tutanak,2,1,1
kendimizi,2,1,0
durumla,2,1,0
ömür,2,1,1
seviyede,2,1,0
slalom,2,0,0
ateşleme,2,1,0
dele,2,1,0
bozmak,2,1,0
atmak,2,1,0
kontrolsüz,2,1,0
soldan,2,1,0
karışım,2,1,1
cinsine,2,1,0
##ulmaya,2,1,1
kaybını,2,1,0
pozisyonda,2,1,0
bacaklar,2,1,0
##ülmüş,2,1,1
otur,2,1,1
pompa,2,1,1
parlak,2,1,1
##kırı,2,1,0
tarzda,2,1,0
saatlerde,2,1,0
pedal,2,1,1
##ses,2,1,1
işaretleme,2,1,0
hareketlerine,2,1,0
üslubu,2,1,0
ihlali,2,1,0
yönden,2,1,0
merh,2,0,0
seviyesinden,2,1,0
korumaya,2,1,0
yatakları,2,1,0
oturur,2,1,0
yapmaktadır,2,1,0
oluşumunun,2,1,0
kontrolünde,2,1,0
alaycı,2,1,0
tarzının,2,1,0
tüketiminin,2,1,0
yaşamının,2,1,0
##apo,2,0,0
##enne,2,1,0
renge,2,1,0
##ory,2,0,0
gerilimi,2,1,0
seyri,2,0,0
sokak,2,1,1
termik,2,1,1
hidroelektrik,2,1,1
fazlı,2,1,0
##ciliğe,2,1,1
etmekte,2,1,0
##udur,2,1,1
görevine,2,1,0
üstlenir,2,1,0
boynuz,2,1,1
mimarisinin,2,1,0
tanrıça,2,1,1
luk,2,1,1
##sor,2,1,1
ışın,2,1,1
tesislerinde,2,1,0
fiber,2,1,1
ışınların,2,1,0
ozon,2,1,1
azot,2,1,1
akarsu,2,1,1
addır,2,1,0
lim,2,1,1
1787,2,0,0
aşmak,2,1,0
bilineni,2,1,0
yaşanır,2,1,0
elmas,2,1,1
1867,2,0,0
##eck,2,0,0
##dele,2,1,0
##yev,2,0,0
##uste,2,1,0
elektrom,2,1,0
silis,2,1,1
tüketen,2,1,0
akl,2,1,0
türb,2,0,0
##ülatör,2,0,0
biyoc,2,0,0
##oğrafya,2,0,0
##oe,2,1,0
adları,2,1,0
unvanları,2,1,0
fırça,2,1,1
deb,2,0,0
başkanın,2,1,0
anketler,2,1,0
istatistiki,2,1,1
başarısının,2,1,0
izlendi,2,1,0
yalıtım,2,1,1
mağaralar,2,1,0
yeteri,2,1,0
yöneli,2,1,0
ekipmanı,2,1,0
dışkı,2,1,1
sayım,2,1,1
yapımını,2,1,0
##aye,2,1,0
##seli,2,1,1
şarap,2,1,1
bölgesinden,2,1,0
lay,2,1,0
##arları,2,1,0
##gazi,2,1,1
çare,2,1,1
jen,2,0,0
böcekler,2,1,0
##dion,2,0,0
ölümünden,2,1,0
gazetesinin,2,1,0
##yazarı,2,1,0
##etiği,2,1,0
soluklu,2,1,0
aletleri,2,1,0
##ctus,2,0,0
##ander,2,1,0
##ensis,2,0,0
##idel,2,1,0
##bergen,2,1,0
getirilmesiyle,2,1,0
maddesine,2,1,0
nazar,2,1,1
tahminler,2,1,0
vermem,2,1,0
teyit,2,1,1
uzunluğunda,2,1,0
bölgelerin,2,1,0
etkinin,2,1,0
thr,2,0,0
nig,2,0,0
kazasının,2,1,0
görmez,2,1,0
toplumuna,2,1,0
tutuklu,2,1,1
##ıyla,2,1,1
ayırıcı,2,1,0
##top,2,1,1
bağımsızlığının,2,1,0
231,2,0,0
taraftarlarının,2,1,0
kişilerle,2,1,0
parçalar,2,1,0
eserlerde,2,1,0
pozisyona,2,1,0
rotasyon,2,1,1
zenginleştirme,2,1,0
##ipaşa,2,0,0
edilirken,2,1,0
bölümlerin,2,1,0
üçer,2,1,0
sokakları,2,1,0
149,2,0,0
##şir,2,1,1
pors,2,0,0
kalıntılar,2,1,0
görünüş,2,1,1
ofisinde,2,1,0
yörede,2,1,0
sos,2,1,1
##laştırıcı,2,1,1
hüman,2,0,0
kaldırılmasını,2,1,0
iyidir,2,1,0
aristokrat,2,1,1
kitabının,2,1,0
metinlerde,2,1,0
düşünceyi,2,1,0
hamur,2,1,1
belleği,2,1,0
kadrolarında,2,1,0
yetkilileri,2,1,0
tanıtımı,2,1,0
kararnamesi,2,1,0
ayrımcılığı,2,1,0
yapısındaki,2,1,0
##ceğe,2,0,0
asid,2,1,1
##otek,2,0,0
kayıtlarını,2,1,0
olmamasına,2,1,0
zım,2,1,1
sun,2,1,1
##inter,2,0,0
##col,2,0,0
black,2,0,0
sütün,2,1,0
kitlesine,2,1,0
oluşturmasına,2,1,0
parayla,2,1,0
yakınlarındaki,2,1,0
vadisinde,2,1,0
dokuzuncu,2,1,0
”.,2,0,0
almadığı,2,1,0
elb,2,0,0
##irli,2,0,0
##ful,2,1,1
hed,2,0,0
süla,2,0,0
firavun,2,1,1
##cilere,2,1,1
hekimler,2,1,0
izlem,2,1,1
yansıyan,2,1,0
darb,2,1,1
##oğaz,2,0,0
anatomik,2,1,1
vilayet,2,1,1
##imleri,2,1,1
matrisi,2,1,0
##open,2,0,0
yansıma,2,1,0
kalıtım,2,1,1
hastalığa,2,1,0
organizma,2,1,1
lezyon,2,1,1
evliliğe,2,1,0
şehirlerden,2,1,0
batman,2,1,0
kapanması,2,1,0
##urch,2,0,0
katılımıyla,2,1,0
üretilmiştir,2,1,0
olayıdır,2,1,0
çeş,2,0,0
huzurlu,2,1,0
##meyip,2,1,1
##maca,2,1,1
##ulak,2,1,1
yüksel,2,1,1
kadına,2,1,0
ego,2,1,1
çabalarını,2,1,0
kılar,2,1,1
köylere,2,1,0
açtı,2,1,0
keskin,2,1,1
görüşe,2,1,0
antis,2,0,0
##rig,2,0,0
ori,2,1,0
güzergâhı,2,0,0
##asya,2,1,0
mevsiminde,2,1,0
hub,2,0,0
##akta,2,1,0
ayık,2,1,1
kaydırma,2,1,0
simgesi,2,1,0
reseptörü,2,1,0
##osp,2,0,0
büyümesine,2,1,0
misafir,2,1,1
herhalde,2,1,1
yararına,2,1,0
##atörler,2,0,0
fantezi,2,1,1
pom,2,0,0
seans,2,1,1
lağ,2,1,1
kullanacak,2,1,0
düşman,2,1,1
##wing,2,0,0
erkeklere,2,1,0
yorucu,2,1,0
geleceği,2,1,0
konularına,2,1,0
##lıktan,2,1,1
değişikliğinden,2,1,0
tahıl,2,1,1
edinir,2,1,0
yöneldi,2,1,0
yaşayarak,2,1,0
izole,2,1,1
yattı,2,1,0
psikanaliz,2,1,1
görelilik,2,1,0
türlerinde,2,1,0
##atma,2,1,0
sorularını,2,1,0
üretimini,2,1,0
onaylanması,2,1,0
çoğunluğunun,2,1,0
efsaneler,2,1,0
elbette,2,1,1
##latır,2,1,1
politikaya,2,1,0
geometrisi,2,1,0
cim,2,1,1
öğrenmeye,2,1,0
sürdürmeye,2,1,0
ekvator,2,1,1
1905,2,0,0
1907,2,0,0
olunur,2,1,0
##dt,2,0,0
##beth,2,0,0
bad,2,1,1
doğmuştur,2,1,0
tüccar,2,1,1
girişimin,2,1,0
bileşenidir,2,1,0
##lemi,2,1,0
##laştır,2,1,1
gereğince,2,1,1
tela,2,1,1
##ştan,2,0,0
kipi,2,1,0
##redi,2,1,0
##dalı,2,1,0
##ela,2,1,1
görmezden,2,1,0
geçirmeye,2,1,0
##osunda,2,1,0
kasları,2,1,0
##its,2,1,0
ahlâk,2,0,0
pres,2,1,1
metod,2,1,1
indirgen,2,1,0
sürdürürken,2,1,0
##amadı,2,1,1
başlamışlardır,2,1,0
ilin,2,1,1
tramvay,2,1,1
koltuğu,2,1,0
##ağın,2,1,1
özdeşleştir,2,1,0
adaletin,2,1,0
##şit,2,0,0
örneklerinden,2,1,0
yörüngesinde,2,1,0
ilişkiye,2,1,0
kalıntıları,2,1,0
##wig,2,0,0
##genstein,2,0,0
##lie,2,0,0
aramak,2,1,0
##list,2,0,0
##eth,2,0,0
inancına,2,1,0
çeşme,2,1,1
içeriğin,2,1,0
filozofu,2,1,0
pus,2,1,1
veritabanı,2,0,0
serdar,2,1,1
tutmuş,2,1,0
bisiklet,2,1,1
taht,2,1,1
dramatik,2,1,1
tartışmak,2,1,0
##olas,2,0,0
##inli,2,1,0
kutuları,2,1,0
##ustin,2,1,0
##ianus,2,0,0
tarihçisi,2,1,0
prok,2,0,0
etkilemeye,2,1,0
azaltan,2,1,0
##mini,2,1,1
geril,2,1,0
##ced,2,1,1
köylüler,2,1,0
aristokr,2,0,0
saltanat,2,1,1
yöntemini,2,1,0
algılayıcı,2,1,0
çekmeyi,2,1,0
analog,2,0,0
mozaik,2,1,1
##ço,2,0,0
tuttur,2,1,0
kişilerdir,2,1,0
bakarak,2,1,0
önemine,2,1,0
dilleri,2,1,0
yayınlama,2,1,0
çekimleri,2,1,0
##öt,2,1,1
##sko,2,0,0
##chis,2,0,0
##ildi,2,1,1
biçimindeki,2,1,0
parçasının,2,1,0
konusunun,2,1,0
meclisinin,2,1,0
anlamıyla,2,1,0
##gart,2,1,0
tapın,2,1,1
çıkmasını,2,1,0
rengi,2,1,0
tekne,2,1,1
ilaçların,2,1,0
α,2,0,0
bazıları,2,1,0
etkilidir,2,1,0
##opro,2,0,0
programda,2,1,0
denizden,2,1,0
beste,2,1,1
fıçı,2,1,1
çokluğu,2,1,0
anladı,2,1,0
şal,2,1,1
içerdiği,2,1,0
edilirse,2,1,0
kaldırılan,2,1,0
kaçır,2,1,1
aras,2,1,0
oraya,2,1,0
saatlerce,2,1,0
kalitede,2,1,0
üretilmiş,2,1,0
modellerinde,2,1,0
maka,2,1,1
##fera,2,1,0
fur,2,0,0
fırın,2,1,1
##oton,2,1,0
##tonik,2,1,1
itibarını,2,1,0
##iman,2,1,1
aynalı,2,1,0
manipülasyon,2,1,1
çıkıp,2,1,0
##lenecek,2,1,1
##ight,2,0,0
ortalarında,2,1,0
imparator,2,1,1
alçal,2,1,1
disiplinli,2,1,0
##aw,2,0,0
##amond,2,0,0
##ental,2,0,0
şartlara,2,1,0
geçirgen,2,1,1
değerlerine,2,1,0
dağlık,2,1,0
kaydını,2,1,0
zapt,2,1,1
beklentiler,2,1,0
##mur,2,1,0
##uga,2,0,0
sanata,2,1,0
##lif,2,1,1
tın,2,1,1
killi,2,1,0
kaldırmıştır,2,1,0
futbolcusu,2,1,0
##ovic,2,0,0
##oney,2,0,0
maça,2,1,1
futbolcular,2,1,0
penaltı,2,1,1
golü,2,1,0
taç,2,1,1
390,2,0,0
490,2,0,0
başının,2,1,0
ofsayt,2,1,1
##ares,2,0,0
şampiyonu,2,1,0
inde,2,1,1
##eman,2,1,0
##erto,2,0,0
sahada,2,1,0
oynanmıştır,2,1,0
##hani,2,1,1
##yne,2,0,0
kartal,2,1,1
adlarına,2,1,0
yarışan,2,1,0
geyik,2,1,1
##latan,2,1,1
##nesi,2,1,1
bitti,2,1,0
geçtiğimiz,2,1,0
fare,2,1,1
lakaplı,2,1,0
kaptanı,2,1,0
başakşehir,2,0,0
stadyumu,2,1,0
maçta,2,1,0
stadyum,2,1,1
##king,2,0,0
##uza,2,1,1
##hod,2,0,0
stoper,2,1,1
##ulo,2,0,0
maç,2,1,1
hakan,2,1,1
izliyor,2,1,0
##ico,2,0,0
##ino,2,0,0
ligine,2,1,0
##ralar,2,0,0
hec,2,0,0
oğuz,2,1,1
çetin,2,1,1
futbolunda,2,1,0
döv,2,1,1
76,2,0,0
arma,2,1,1
ligin,2,1,0
##uan,2,0,0
bırakılmıştır,2,1,0
##ax,2,0,0
89,2,0,0
##ska,2,0,0
pep,2,0,0
sco,2,0,0
sloganı,2,1,0
razı,2,1,1
ucuza,2,1,0
binasının,2,1,0
kararlarını,2,1,0
endüstrisi,2,1,0
araçtır,2,0,0
sözcü,2,1,1
üsleri,2,1,0
desteğinin,2,1,0
tanıyan,2,1,0
büyükelçiliği,2,1,0
planlayan,2,1,0
bizimle,2,1,0
podcast,2,0,0
üreticilerin,2,1,0
imajını,2,1,0
çıkışının,2,1,0
organizasyonlar,2,1,0
##ografya,2,0,0
1931,2,0,0
firması,2,1,0
148,2,0,0
canlandırmak,2,1,0
yıkılmasından,2,1,0
teknolojiye,2,1,0
müh,2,0,0
##ste,2,0,0
öğrenciye,2,1,0
görece,2,1,1
##ofilik,2,1,0
##uca,2,1,1
heyecanlı,2,1,0
nezdinde,2,1,1
##aşı,2,1,1
yapmaz,2,1,0
ödedi,2,1,0
sahasını,2,1,0
arg,2,1,1
güvensiz,2,1,0
##egen,2,1,0
ortamlarında,2,1,0
sokmak,2,1,0
##kasya,2,1,0
alanından,2,1,0
muhafazakâr,2,0,0
tekdüz,2,0,0
yarımadası,2,1,0
bö,2,0,0
mağlup,2,1,1
alda,2,1,0
belirlemeye,2,1,0
##ormal,2,0,0
kimseye,2,1,0
ultra,2,1,1
işlendiği,2,1,0
uygulanmasına,2,1,0
cezasının,2,1,0
salıver,2,1,1
rejimine,2,1,0
##jak,2,0,0
##link,2,1,1
##mem,2,1,1
kablosuz,2,1,0
bluetooth,2,0,0
rakamları,2,1,0
saatle,2,1,0
saatin,2,1,0
konumunu,2,1,0
44,2,0,0
kulenin,2,1,0
saniye,2,1,1
dibinde,2,1,0
durumundan,2,1,0
##itenin,2,1,0
yerleşimler,2,1,0
kemer,2,1,1
aralıkları,2,1,0
box,2,0,0
filtreleme,2,1,0
topraklarında,2,1,0
##paşa,2,1,1
islamcı,2,1,1
günlerinde,2,1,0
##viye,2,0,0
mikroskop,2,1,1
##cılığında,2,1,1
##adik,2,1,0
karakterini,2,1,0
konudur,2,1,0
yokluğu,2,1,0
görünmeyen,2,1,0
ayır,2,1,1
##itatif,2,0,0
##mend,2,0,0
kursu,2,1,0
kayda,2,1,0
ilgilendir,2,1,0
kun,2,0,0
organının,2,1,0
yöntemde,2,1,0
dergisini,2,1,0
imzalam,2,1,0
çekilmesi,2,1,0
##cistan,2,0,0
kullanımına,2,1,0
onbir,2,0,0
##elerinde,2,1,0
ilahiyat,2,1,1
tercüme,2,1,1
manzum,2,1,1
yolundaki,2,1,0
##cud,2,0,0
soygun,2,1,1
görevin,2,1,0
emici,2,1,0
geçirmez,2,1,0
sarılmış,2,1,0
##diğini,2,1,1
fok,2,1,1
##odos,2,0,0
##ios,2,0,0
evrimi,2,1,0
ikon,2,1,1
kardeşlerinin,2,1,0
konularının,2,1,0
standartlarına,2,1,0
ömr,2,0,0
siparişi,2,1,0
##emesine,2,1,0
parametreler,2,1,0
uzunluk,2,1,1
diğerinin,2,1,0
figürleri,2,1,0
ezg,2,0,0
seyrüsefer,2,1,1
havayolları,2,1,0
yükünü,2,1,0
gününden,2,1,0
fab,2,0,0
yaşamları,2,1,0
ülkelerinde,2,1,0
bulunmuş,2,1,0
modellerin,2,1,0
cinsi,2,1,1
sıcaklıkları,2,1,0
içerisinden,2,1,0
##maktan,2,1,1
olacağından,2,1,0
hücum,2,1,1
##çısı,2,1,1
kuruş,2,1,1
iyileştirmeler,2,1,0
uğramış,2,1,0
tarafta,2,1,0
anlatılır,2,1,0
watt,2,0,0
tepede,2,1,0
göstermiştir,2,1,0
##leştirmeye,2,1,1
yürütül,2,1,0
kuruluşlara,2,1,0
mesafeye,2,1,0
kısadır,2,1,0
bilmedi,2,1,0
analizler,2,1,0
sorar,2,1,0
uğradığı,2,1,0
##üğe,2,1,1
çağrışım,2,1,1
##mons,2,0,0
##chel,2,0,0
##ump,2,0,0
sürdürmektedir,2,1,0
ortaöğretim,2,1,1
giyin,2,1,1
##ceğini,2,0,0
içeceği,2,1,0
##imo,2,0,0
##lacağı,2,1,1
##merkez,2,1,1
kuzeybatıda,2,1,0
##azlar,2,1,0
azalmış,2,1,0
bran,2,0,0
##oş,2,1,0
toplanarak,2,1,0
müderris,2,1,1
görevlidir,2,1,0
kaydoldu,2,1,0
ortaklaşa,2,1,0
mektubun,2,1,0
yerleştirilmiştir,2,1,0
görüşmelerin,2,1,0
kullanmış,2,1,0
tütün,2,1,1
##azgirt,2,0,0
kurucuları,2,1,0
birliğini,2,1,0
##şar,2,0,0
aray,2,1,0
erkektir,2,1,0
markaların,2,1,0
görüyor,2,1,0
pilav,2,1,1
lokanta,2,1,1
biliniyor,2,1,0
ula,2,1,1
solun,2,1,0
boyla,2,1,1
katılıyor,2,1,0
puanı,2,1,0
##zam,2,1,1
çalışılmıştır,2,1,0
reddetmesi,2,1,0
##mesidir,2,1,1
bahane,2,1,1
kitaptaki,2,1,0
ahır,2,1,1
tarımı,2,1,0
firmasında,2,1,0
şoför,2,1,1
tuğgeneral,2,1,1
taarruzu,2,1,0
kanalında,2,1,0
hepsinde,2,1,0
fosilleri,2,1,0
takıldı,2,1,0
ailesinden,2,1,0
akrabası,2,1,0
düşünülüyor,2,1,0
tanesini,2,1,0
haftanın,2,1,0
pazartesi,2,1,1
seçmen,2,1,1
geleceğine,2,1,0
kabilelerinin,2,1,0
başlatılması,2,1,0
partilere,2,1,0
aramızda,2,1,0
amaçlanmıştır,2,1,0
milletvekilleri,2,1,0
atanır,2,1,0
başbakanı,2,1,0
almışlardır,2,1,0
gönderilir,2,1,0
##lay,2,1,0
saldır,2,1,1
harfleriyle,2,1,0
ormanların,2,1,0
atılmış,2,1,0
hilaf,2,1,1
ilg,2,1,1
saltanatı,2,1,0
nezaret,2,1,1
taşlı,2,1,0
devletinde,2,1,0
toprakların,2,1,0
##beş,2,1,1
katılmaya,2,1,0
programıyla,2,1,0
çatal,2,1,1
büyümüş,2,1,0
##yım,2,1,1
köprüler,2,1,0
türemiş,2,1,0
türlerden,2,1,0
yeryüzü,2,1,1
elementler,2,1,0
zengindir,2,1,0
hâlde,2,0,0
mantarlar,2,1,0
yeryüzündeki,2,1,0
beslenen,2,1,0
yargılanan,2,1,0
##mettin,2,1,0
##bakan,2,1,1
toprağı,2,1,0
olmasında,2,1,0
kaynaklarına,2,1,0
##│,2,0,0
bahş,2,0,0
eyaletinin,2,1,0
batısında,2,1,0
kayalık,2,1,0
fosiller,2,1,0
balıklar,2,1,0
sağlıyor,2,1,0
basma,2,1,1
kürsü,2,1,1
kurdu,2,1,0
cez,2,0,0
heyeti,2,1,0
görerek,2,1,0
peşinde,2,1,0
##sburg,2,0,0
kullanılıyor,2,1,0
240,2,0,0
52,2,0,0
metam,2,1,0
gösterebilir,2,1,0
olmayacağı,2,1,0
öğrendim,2,1,0
güçlerinin,2,1,0
yürütür,2,1,0
okulların,2,1,0
göstergesidir,2,1,0
güneşli,2,1,0
ormanlık,2,1,0
şartıyla,2,1,0
alabilir,2,1,0
aldıktan,2,1,0
veriliyor,2,1,0
kümesinin,2,1,0
akıt,2,1,1
##yx,2,0,0
bucak,2,1,1
odalar,2,1,0
—,2,0,0
##leniyor,2,1,1
havza,2,1,1
görmeye,2,1,0
##ülerek,2,1,1
##enek,2,1,1
çadır,2,1,1
yüzyıllara,2,1,0
rastlanmıştır,2,1,0
buluntular,2,1,0
##ele,2,1,1
özelliğinden,2,1,0
##eyi,2,1,0
motif,2,1,1
yapımında,2,1,0
bahçesi,2,1,0
köprüsü,2,1,0
##eceklerini,2,1,1
yaptığını,2,1,0
özelliğin,2,1,0
##ilebileceği,2,1,1
seçimde,2,1,0
değişikliğini,2,1,0
ikisinde,2,1,0
yöneticilik,2,1,0
anıt,2,1,1
dörtlü,2,1,0
tepeler,2,1,0
ormanlar,2,1,0
uzanır,2,1,0
defalarca,2,1,0
limanı,2,1,0
##ştır,2,1,1
seçimlerin,2,1,0
anlatılmaktadır,2,1,0
##amamaktadır,2,1,1
topraklarının,2,1,0
dağları,2,1,0
kilis,2,0,0
##bur,2,1,1
##irt,2,0,0
diziliş,2,1,0
anla,2,1,1
konuş,2,1,1
yavru,2,1,1
seninle,2,1,0
tutsak,2,1,1
nim,2,1,1
##hav,2,1,1
##ırsa,2,1,1
bulunurdu,2,1,0
kesesi,2,1,0
katına,2,1,0
oldugu,2,0,0
becer,2,1,1
süreliğine,2,1,0
edeceğiz,2,1,0
##sam,2,1,1
davranır,2,1,0
girmeden,2,1,0
kaybedecek,2,1,0
arkadan,2,1,0
1841,2,0,0
hayattaki,2,1,0
merkezin,2,1,0
##ittin,2,1,0
alaş,2,1,0
##şad,2,1,1
##vanya,2,0,0
sayının,2,1,0
çarpımı,2,1,0
büyüğü,2,1,0
seferleri,2,1,0
vazgeçti,2,1,0
elçilik,2,1,0
deyim,2,1,1
sorunsuz,2,1,0
ulusun,2,1,0
ideolojisi,2,1,0
kalmadan,2,1,0
kuruluna,2,1,0
giyme,2,1,0
partisinin,2,1,0
yazıyı,2,1,0
##labilecek,2,1,1
bela,2,1,1
##eydi,2,1,1
evliliği,2,1,0
dergisi,2,1,0
incelemeleri,2,1,0
yayımlanmaya,2,1,0
yazdıkları,2,1,0
tanınır,2,1,0
aşağ,2,0,0
dergileri,2,1,0
sağlanmış,2,1,0
yetim,2,1,1
gördüğümüz,2,1,0
mahrum,2,1,1
balığın,2,1,0
beynin,2,1,0
anam,2,1,0
yazıtlar,2,1,0
tarihine,2,1,0
generali,2,1,0
##idge,2,0,0
döndükten,2,1,0
anlattığı,2,1,0
çarpışma,2,1,0
yaralan,2,1,0
çıkardı,2,1,0
##duğunu,2,1,1
askerin,2,1,0
öldü,2,1,0
gelmez,2,1,0
##tük,2,1,1
izah,2,1,1
##dana,2,1,1
güvercin,2,1,1
):,2,0,0
konuşur,2,1,0
sözcüğünün,2,1,0
vermişti,2,1,0
burnu,2,1,0
alırken,2,1,0
aklım,2,1,0
basket,2,1,1
oyunları,2,1,0
gösterileri,2,1,0
ekiplerinden,2,1,0
peşe,2,1,0
bulunmuştur,2,1,0
evlerinde,2,1,0
yaşamaya,2,1,0
kesimler,2,1,0
reformları,2,1,0
kesimde,2,1,0
##ocu,2,1,0
##idal,2,0,0
çökel,2,1,1
çap,2,1,1
tanecik,2,1,1
##geç,2,1,1
##enhag,2,0,0
doları,2,1,0
##oze,2,1,0
porselen,2,1,1
inşasına,2,1,0
belirsizdir,2,1,0
üyelerini,2,1,0
kirlilik,2,1,0
rollerinde,2,1,0
karbonat,2,1,1
seyre,2,0,0
çözeltisi,2,1,0
uzaklaştırmak,2,1,0
kurtulmak,2,1,0
yaşın,2,1,0
geçtiğini,2,1,0
kütlesine,2,1,0
basıncının,2,1,0
uygulandığında,2,1,0
got,2,0,0
edilmemesi,2,1,0
hareketini,2,1,0
sorunlarına,2,1,0
çöktü,2,1,0
vicdan,2,1,1
kapasitesinin,2,1,0
güçler,2,1,0
komünizm,2,1,1
anarş,2,0,0
karşıya,2,1,0
##irik,2,0,0
eğitimler,2,1,0
##ack,2,0,0
parçasına,2,1,0
teslimat,2,1,1
etmesiyle,2,1,0
bitişik,2,1,1
county,2,0,0
##liğinden,2,1,1
bakıp,2,1,0
gösterilir,2,1,0
operasyona,2,1,0
##ates,2,1,0
ekranın,2,1,0
ufak,2,1,1
tefek,2,1,1
arabaların,2,1,0
okulda,2,1,0
çürüt,2,1,0
seven,2,1,0
##ream,2,0,0
başkanlarının,2,1,0
yakalar,2,1,0
arı,2,1,1
##ulduğu,2,1,1
##landığında,2,1,1
karak,2,0,0
##laç,2,0,0
##pare,2,1,1
şehirlerde,2,1,0
##luktan,2,1,1
rahatsızlığı,2,1,0
dostları,2,1,0
düşmanları,2,1,0
tatile,2,1,0
adamın,2,1,0
evlenen,2,1,0
müstah,2,0,0
yastık,2,1,1
##yıp,2,1,1
enstrüman,2,1,1
88,2,0,0
##ysanız,2,1,1
yazardı,2,1,0
kurbağa,2,1,1
##kür,2,1,1
balıkçı,2,1,0
kullanılırdı,2,1,0
tuhaf,2,1,1
manga,2,1,1
vanilya,2,1,1
tarçın,2,1,1
zorlayan,2,1,0
zaferle,2,1,0
##uel,2,0,0
##kett,2,1,0
oynuyor,2,1,0
satmaya,2,1,0
flam,2,0,0
taraftarın,2,1,0
nitelendirdi,2,1,0
albay,2,1,1
binbaşı,2,1,1
yengeç,2,1,1
ahtapot,2,1,1
aşık,2,1,1
##yalar,2,1,1
##yeli,2,1,1
tadilat,2,1,1
söylendi,2,1,0
eşine,2,1,0
##irken,2,1,1
##mede,2,1,1
dayı,2,1,1
saçları,2,1,0
##fle,2,0,0
yiyecekleri,2,1,0
kristal,2,1,1
atlı,2,1,0
sevin,2,1,1
üz,2,1,1
atlar,2,1,0
##öl,2,1,1
tembel,2,1,1
kahvaltı,2,1,1
sarayı,2,1,0
senfoni,2,1,1
##eğ,2,1,1
geçtikçe,2,1,0
çember,2,1,1
krem,2,1,1
şehirde,2,1,0
mirasının,2,1,0
uygar,2,1,1
##laşmayı,2,1,1
çağın,2,1,0
gerçekler,2,1,0
habitat,2,1,1
yerleşimleri,2,1,0
##kaç,2,1,1
##kana,2,1,1
##pik,2,1,1
hayvanlarının,2,1,0
##ğer,2,0,0
##ös,2,0,0
320,2,0,0
##tav,2,1,1
##oss,2,0,0
##sud,2,1,1
peynir,2,1,1
##yel,2,1,1
okudu,2,1,0
##erkan,2,1,1
değerlendirmeler,2,1,0
ulaşılan,2,1,0
roll,2,1,0
ilgilenen,2,1,0
kılıf,2,1,1
total,2,1,1
derecelerini,2,1,0
yapılarına,2,1,0
toplanıp,2,1,0
por,2,0,0
organıdır,2,1,0
gruplarında,2,1,0
##ahmet,2,0,0
desteklemeye,2,1,0
şemsiye,2,1,1
##‘,2,0,0
mirası,2,1,0
tezat,2,1,1
##kani,2,1,1
ülkelerdeki,2,1,0
zayıflat,2,1,0
çizelge,2,1,1
araştırılması,2,1,0
yek,2,1,1
##cektir,2,0,0
üniversite,2,1,1
##opo,2,0,0
inanan,2,1,0
sayıdaki,2,1,0
##atan,2,1,0
##enes,2,1,0
edebiyatına,2,1,0
ulaşmış,2,1,0
temsilcilerinden,2,1,0
önemlisi,2,1,0
ortası,2,1,0
##ego,2,1,1
##jat,2,0,0
##otropik,2,0,0
zorlama,2,1,1
bürün,2,1,0
etn,2,1,0
##eser,2,1,1
kitabe,2,1,1
çini,2,1,1
melez,2,1,1
##tain,2,1,0
##olojileri,2,0,0
sanatının,2,1,0
##ikli,2,1,1
üretilir,2,1,0
##ememiştir,2,1,1
çağındaki,2,1,0
kitaplarda,2,1,0
##ilemeyen,2,1,1
eklenti,2,1,1
tuvalet,2,1,1
getirebilir,2,1,0
seviyesindeki,2,1,0
##uklar,2,1,1
isabet,2,1,1
felsefesinde,2,1,0
irde,2,0,0
tıpta,2,1,0
akademi,2,1,1
kullanıcıya,2,1,0
eczacı,2,1,0
##uda,2,1,0
vektör,2,1,1
beslenir,2,1,0
##bula,2,1,1
hidrojen,2,1,1
sözleşmeye,2,1,0
töreni,2,1,0
incel,2,1,1
ilerlet,2,1,0
bağırsak,2,1,1
genin,2,1,1
##leus,2,0,0
kullanmadan,2,1,0
barın,2,1,1
nakled,2,1,1
karıştırıl,2,1,0
sunarak,2,1,0
kanatlı,2,1,0
##ono,2,0,0
##mos,2,0,0
uzunluğunun,2,1,0
yaptırımları,2,1,0
matris,2,1,1
oksidasyon,2,1,1
##oksit,2,1,1
iyot,2,1,1
doymamış,2,1,0
yapıdaki,2,1,0
asitleri,2,1,0
##gır,2,1,1
sön,2,1,1
¡,2,0,0
ihtimaline,2,1,0
üncü,2,1,1
parmağı,2,1,0
##opy,2,0,0
##chus,2,0,0
pal,2,1,1
##ych,2,0,0
##oza,2,1,0
1842,2,0,0
1848,2,0,0
boyundaki,2,1,0
sindirim,2,1,1
##oskop,2,0,0
bulunmakta,2,1,0
sekret,2,0,0
sevgilim,2,1,0
birleşerek,2,1,0
##ıyorum,2,1,1
saatlerinde,2,1,0
##hanede,2,1,0
tıraş,2,1,1
##visi,2,0,0
şeylerle,2,1,0
##ores,2,0,0
##ogenez,2,0,0
##ule,2,0,0
##laşmaya,2,1,1
etmekle,2,1,0
##pil,2,1,1
uzam,2,1,1
geçmeden,2,1,0
psikiyatrist,2,1,1
kısacası,2,1,0
dilindeki,2,1,0
inhibitör,2,0,0
##odi,2,1,0
yöntemlerle,2,1,0
tartışılan,2,1,0
toplanır,2,1,0
##11,2,0,0
diploması,2,1,0
başkalarını,2,1,0
anlayab,2,0,0
##alık,2,1,1
hamilelik,2,1,0
şartlarının,2,1,0
##madığını,2,1,1
##ard,2,1,1
##odor,2,0,0
öngörü,2,1,1
ayrıcalıklı,2,1,0
danışmanlığı,2,1,0
1853,2,0,0
1856,2,0,0
tk,2,0,0
paylaşılan,2,1,0
düşmüş,2,1,0
bağımlısı,2,1,0
##etrik,2,0,0
izlenme,2,1,0
##okrin,2,1,0
yalancı,2,1,0
kalb,2,1,1
kazanılmış,2,1,0
##toni,2,1,0
##lasa,2,1,1
yapabilen,2,1,0
ekibinin,2,1,0
cihazın,2,1,0
##box,2,0,0
##urd,2,0,0
liralık,2,1,0
kalmayan,2,1,0
##hon,2,0,0
##ock,2,0,0
artarken,2,1,0
bilgili,2,1,0
##dell,2,1,0
esrar,2,1,1
nüm,2,1,1
dereceleri,2,1,0
düşünü,2,1,0
katılanlar,2,1,0
olmazsa,2,1,0
güzergah,2,1,1
##eco,2,0,0
##form,2,1,1
##çeleri,2,1,1
küçüktür,2,1,0
1860,2,0,0
testis,2,1,1
yapınca,2,1,0
ifadesini,2,1,0
atfet,2,1,1
seve,2,1,0
dolması,2,1,0
topluluğuna,2,1,0
##gele,2,1,1
edilemeyen,2,1,0
hatlarını,2,1,0
başlatmak,2,1,0
elli,2,1,1
çiftçiler,2,1,0
##ecekleri,2,1,1
yıpran,2,1,1
edilmeden,2,1,0
kurgusu,2,1,0
enlem,2,1,1
gerçekleştirilmiştir,2,1,0
1875,2,0,0
1879,2,0,0
devrin,2,1,0
devral,2,1,1
devrinin,2,1,0
ateşkes,2,1,1
kombinasyon,2,1,1
vakalar,2,1,0
1922,2,0,0
kilit,2,1,1
büyükelçilik,2,1,0
##siye,2,1,1
değişkenlerin,2,1,0
zarfında,2,1,0
atmosferde,2,1,0
ticarî,2,0,0
faaliyete,2,1,0
##ileb,2,0,0
şirketine,2,1,0
kayıtlarına,2,1,0
arttırdı,2,1,0
kalmayıp,2,1,0
araştırmalarının,2,1,0
##îlik,2,0,0
şahs,2,1,0
anlatımı,2,1,0
##ifi,2,1,0
temsilcisini,2,1,0
ikametgâhı,2,0,0
şirkete,2,1,0
holding,2,1,1
modelidir,2,1,0
##uç,2,1,1
kısıtlama,2,1,0
ateşli,2,1,0
blu,2,0,0
##bine,2,1,1
##aparte,2,1,0
yazara,2,1,0
unsurlarını,2,1,0
sitede,2,1,0
##abiliyor,2,1,1
karşılanmıştır,2,1,0
konuşmacı,2,1,0
alg,2,1,1
deleg,2,0,0
öncü,2,1,1
##lize,2,0,0
havac,2,0,0
1954,2,0,0
ilkbahar,2,1,1
##layabilmek,2,1,1
fikrin,2,0,0
medyayı,2,1,0
tarayıcı,2,1,0
ünlüler,2,1,0
duyarlar,2,1,0
çevreler,2,1,0
organlarının,2,1,0
örneklerinin,2,1,0
kiraz,2,1,1
görünmez,2,1,0
sürüm,2,1,1
##tera,2,1,0
oluşturulmasında,2,1,0
yükseklikte,2,1,0
yörünge,2,1,1
acım,2,1,0
cun,2,1,1
sitesine,2,1,0
ulaşan,2,1,0
anlar,2,1,1
maddede,2,1,0
##leşmek,2,1,1
ё,2,0,0
##{,2,0,0
];,2,0,0
tabakalar,2,1,0
sof,2,1,1
##aba,2,1,1
gerçekleştirilecek,2,1,0
##cılıkta,2,1,1
##otip,2,1,0
master,2,1,1
modem,2,1,1
şişman,2,1,1
bölünür,2,1,0
olabilen,2,1,0
yapıdadır,2,1,0
yayınlanması,2,1,0
tutarak,2,1,1
duruş,2,1,1
eğ,2,1,1
inandığı,2,1,0
tutku,2,1,1
yazısını,2,1,0
güz,2,1,1
##erlik,2,1,1
fotoğrafı,2,1,0
vurgular,2,1,0
biç,2,1,1
gelmesiyle,2,1,0
##ader,2,1,0
amb,2,0,0
yayının,2,1,0
varmak,2,1,0
derlenen,2,1,0
aletler,2,1,0
ortamlar,2,1,0
felaket,2,1,1
karakterize,2,1,1
oluşumunda,2,1,0
kiliseler,2,1,0
fir,2,0,0
##vik,2,1,0
köst,2,1,0
yakınsak,2,1,1
coğrafyası,2,1,0
keşfetmek,2,1,0
yükselişi,2,1,0
sömürgec,2,0,0
yazarlık,2,1,0
belirtmektedir,2,1,0
vurgulamıştır,2,1,0
koloni,2,1,1
parçalanması,2,1,0
sırtında,2,1,0
arabuluculuk,2,1,0
tahkim,2,1,1
kullanılmasını,2,1,0
mutsuz,2,1,1
saklama,2,1,0
bulmuştur,2,1,0
çekmiştir,2,1,0
editörü,2,1,0
tanımlaması,2,1,0
akın,2,1,1
verinin,2,1,0
ilgil,2,1,0
motive,2,1,1
çağrıda,2,1,0
setleri,2,1,0
##ılmasında,2,1,1
kolaylaştırmak,2,1,0
sansür,2,1,1
çevirisi,2,1,0
yürüy,2,1,0
##ordu,2,1,1
akı,2,1,1
buldu,2,1,0
hür,2,1,1
kölelerin,2,1,0
420,2,0,0
tulum,2,1,1
dinamiği,2,1,0
yükselmesine,2,1,0
vatandaşlar,2,1,0
ölçen,2,1,0
düzenlenerek,2,1,0
kurmuş,2,1,0
esere,2,1,0
türler,2,1,1
konuldu,2,1,0
saldırıya,2,1,0
kullanabilir,2,1,0
109,2,0,0
tarikat,2,1,1
##dırlar,2,1,1
gövdeye,2,1,0
sınıflandırılır,2,1,0
##lenmek,2,1,1
iptali,2,1,0
gerçekleri,2,1,0
tanıyor,2,1,0
##esinde,2,1,1
yeraltı,2,1,1
##iner,2,1,0
kıtlık,2,1,1
söyleyerek,2,1,0
gösterdi,2,1,0
yaptı,2,1,0
yazmayı,2,1,0
istiyorum,2,1,0
tezgâh,2,0,0
veriyi,2,1,0
heterojen,2,1,1
birliktelik,2,1,1
bilimciler,2,1,0
##eyle,2,1,1
##bür,2,0,0
fikirleri,2,1,0
sözdiz,2,0,0
riske,2,1,0
özgürlüğüne,2,1,0
toprakta,2,1,0
##cott,2,0,0
charter,2,0,0
evleri,2,1,0
sesini,2,1,0
eklenir,2,1,0
salyangoz,2,1,1
burs,2,1,1
gelmesinin,2,1,0
cüz,2,1,1
telif,2,1,1
hesaplamaları,2,1,0
##work,2,0,0
cüce,2,1,1
farkın,2,1,0
870,2,0,0
geliştirmiş,2,1,0
maçları,2,1,0
rekre,2,0,0
mensuplarının,2,1,0
sebebiyet,2,1,1
imk,2,0,0
şahsi,2,1,1
kategorisinde,2,1,0
düşüren,2,1,0
geliyor,2,1,0
erkeği,2,1,0
kaide,2,1,1
##lerince,2,1,1
maksadıyla,2,1,0
kazadan,2,1,0
270,2,0,0
tabanında,2,1,0
beslenirler,2,1,0
endi,2,1,1
bık,2,1,1
kişilerde,2,1,0
soya,2,1,1
##isli,2,1,0
##lanacak,2,1,1
hatlarının,2,1,0
sürdürmüş,2,1,0
konsantrasyonu,2,1,0
hazırlandı,2,1,0
sevdiğim,2,1,0
##cenin,2,1,1
seslerini,2,1,0
yakalanan,2,1,0
düzene,2,1,0
boylu,2,1,0
kazanmış,2,1,0
##gisel,2,0,0
gerçekleştirir,2,1,0
ortaokul,2,1,1
bünyesine,2,1,0
görevler,2,1,0
uygulamalarına,2,1,0
nezaket,2,1,1
yapmasına,2,1,0
yatılı,2,1,1
1600,2,0,0
1700,2,0,0
dilbilim,2,0,0
dillerde,2,1,0
gelişmeye,2,1,0
getirmiş,2,1,0
tarihler,2,1,0
##cığı,2,1,1
yedinci,2,1,0
aydır,2,1,0
sürmekte,2,1,0
cinayet,2,1,1
kullanışlıdır,2,1,0
çocuklarla,2,1,0
damak,2,1,1
büyüy,2,1,0
##ünce,2,1,1
okumaya,2,1,0
yazmaya,2,1,0
##lio,2,0,0
##tiler,2,1,1
kelep,2,1,1
demokrasiyi,2,1,0
vakalarda,2,1,0
yaralanan,2,1,0
üre,2,1,1
sistemlerine,2,1,0
sabotaj,2,1,1
hacker,2,0,0
imzası,2,1,0
züm,2,0,0
varsayı,2,1,0
bulunarak,2,1,0
ort,2,0,0
##rimi,2,0,0
kalay,2,1,1
kimya,2,1,1
kişileştir,2,1,0
##ät,2,0,0
##ungen,2,1,0
denemesi,2,1,0
kişiliğe,2,1,0
vurdu,2,1,0
neşeli,2,1,1
garantil,2,1,0
glikoz,2,1,1
esn,2,1,0
##ß,2,0,0
uzmanları,2,1,0
değiştirilerek,2,1,0
##olojiyi,2,0,0
araştırmalara,2,1,0
atmosferi,2,1,0
görüntülerin,2,1,0
çıkışına,2,1,0
çıkmasından,2,1,0
##angir,2,0,0
aksi,2,1,1
##rr,2,0,0
suc,2,1,1
yönündeki,2,1,0
##ilenin,2,1,1
alıcısı,2,1,0
serbestlik,2,1,0
birleştirmek,2,1,0
artışa,2,1,0
bölme,2,1,1
##lani,2,1,0
sırrı,2,1,0
kararının,2,1,0
##ald,2,1,1
edebilirler,2,1,0
up,2,1,1
paneli,2,1,0
kulaklık,2,1,0
koşullarını,2,1,0
##sene,2,1,1
##iten,2,1,0
##ces,2,0,0
91,2,0,0
hedefe,2,1,0
hey,2,1,1
meden,2,1,1
kaynağına,2,1,0
heyecan,2,1,1
kumar,2,1,1
##haneler,2,1,0
cazip,2,1,1
sensör,2,1,1
çözünürlük,2,1,1
belirledi,2,1,0
yazımı,2,1,0
akışına,2,1,0
okuya,2,1,0
line,2,1,1
disk,2,1,1
##odan,2,1,0
kitaplık,2,1,0
ülkelerle,2,1,0
anlaşmazlıklar,2,1,0
muamelesi,2,1,0
başarılarını,2,1,0
yaşadıklarını,2,1,0
##ıf,2,0,0
og,2,1,1
şahsiyet,2,1,1
yazmış,2,1,0
ampirik,2,1,1
oyuncuların,2,1,0
ölçümler,2,1,0
ambargo,2,1,1
diktatörlük,2,1,0
müttefikler,2,1,0
verilmez,2,1,0
kamuoyuna,2,1,0
##imler,2,1,1
sağlıyordu,2,1,0
çabucak,2,1,1
young,2,0,0
telefonla,2,1,0
çarptır,2,1,0
dağılır,2,1,0
##enos,2,0,0
##tos,2,1,1
##coni,2,0,0
diyagram,2,1,1
açıklanmaktadır,2,1,0
spektroskop,2,1,1
boyları,2,1,0
ofis,2,1,1
pis,2,1,1
yönünün,2,1,0
incelen,2,1,0
##iyonik,2,1,1
geçilmiştir,2,1,0
hastası,2,1,0
##hos,2,0,0
##ilmediği,2,1,1
piston,2,1,1
gör,2,1,1
##vis,2,0,0
hastanenin,2,1,0
43,2,0,0
##masötik,2,0,0
yardımsever,2,1,1
onaylanmış,2,1,0
türkiyede,2,0,0
##lenmiştir,2,1,1
##iyetini,2,0,0
nör,2,0,0
##inef,2,0,0
performansının,2,1,0
formüle,2,1,0
üstten,2,1,0
temini,2,1,0
subaylar,2,1,0
astsubay,2,1,1
gemisi,2,1,0
odasına,2,1,0
sisteminden,2,1,0
havadan,2,1,0
1871,2,0,0
ticarete,2,1,0
korunaklı,2,1,0
çatış,2,1,1
..,2,0,0
##raf,2,1,1
##ofiz,2,1,0
##itif,2,0,0
iyon,2,1,1
salınan,2,1,0
##giler,2,0,0
bariyer,2,1,1
gözenekli,2,1,0
sıcaklığını,2,1,0
istasyon,2,1,1
##werk,2,0,0
depolanması,2,1,0
resimleri,2,1,0
oluşturulmuştur,2,1,0
dönemden,2,1,0
entegrasyonu,2,1,0
örnekte,2,1,0
kümeye,2,1,0
yazılımın,2,1,0
pivot,2,0,0
kup,2,1,1
paralellik,2,1,0
konuşmalar,2,1,0
konuyla,2,1,0
sanatını,2,1,0
sürdüren,2,1,0
edemedi,2,1,0
ster,2,1,1
bağlanır,2,1,0
patent,2,1,1
tayini,2,1,0
çocuklarını,2,1,0
oluştururlar,2,1,0
misyoner,2,1,1
ahal,2,1,0
tuşu,2,1,1
vatandaşlarına,2,1,0
terörist,2,1,1
##cunun,2,1,1
ins,2,1,0
##ifet,2,0,0
eur,2,0,0
rivayet,2,1,1
konuşması,2,1,0
göçebe,2,1,1
kabilesi,2,1,0
muhalif,2,1,1
ederdi,2,1,0
bint,2,1,0
okuyarak,2,1,0
atın,2,1,0
sorusuna,2,1,0
açılmış,2,1,0
gözyaş,2,1,1
yankı,2,1,1
söylemiş,2,1,0
cür,2,0,0
yürüdü,2,1,0
taşlar,2,1,0
sesin,2,1,0
zorluklar,2,1,0
düzenlemiş,2,1,0
zihniyet,2,1,1
kayn,2,1,0
benden,2,1,0
geçirmiş,2,1,0
gitti,2,1,0
##ife,2,1,0
vefatından,2,1,0
gönderdi,2,1,0
olacaklar,2,1,0
zalim,2,1,1
mesajlar,2,1,0
okumayı,2,1,0
hurma,2,1,1
olmuştu,2,1,0
altmış,2,1,1
kardeşini,2,1,0
##tul,2,1,1
liderler,2,1,0
geleceğini,2,1,0
zorluklarla,2,1,0
evlenmiştir,2,1,0
şehit,2,1,1
kabilesinden,2,1,0
ederim,2,1,0
kabilesinin,2,1,0
##esiyle,2,1,1
vahşi,2,1,1
sözleri,2,1,0
krallar,2,1,0
kabileler,2,1,0
##binin,2,1,1
sürdü,2,1,0
yakalamak,2,1,0
##ved,2,0,0
fed,2,0,0
kura,2,1,1
mekt,2,0,0
başladığını,2,1,0
##olu,2,1,0
.’,2,0,0
630,2,0,0
alama,2,1,0
oğlunun,2,1,0
hanımı,2,1,0
##amış,2,0,0
dönmesi,2,1,0
tepesi,2,1,0
himayesine,2,1,0
ismini,2,1,0
put,2,1,1
süregelen,2,1,1
güçsüz,2,1,0
yayılmasına,2,1,0
##cah,2,0,0
öv,2,1,1
besleyen,2,1,0
etse,2,1,0
##eyd,2,0,0
##bad,2,1,1
ordusundan,2,1,0
ayrılı,2,1,0
köydeki,2,1,0
##ullu,2,0,0
uk,2,1,1
birinden,2,1,0
hırslı,2,1,0
##seler,2,1,1
müddet,2,1,1
##iyal,2,0,0
##lilere,2,1,1
kaçırma,2,1,1
süvari,2,1,1
koydu,2,1,0
getirdi,2,1,0
kısaca,2,1,0
bıraktı,2,1,0
olmasaydı,2,1,0
##izde,2,1,0
yaşındaydı,2,1,0
yaptılar,2,1,0
katsayı,2,1,1
kuruluşunu,2,1,0
karşısındaki,2,1,0
varsayılan,2,1,0
##sayı,2,1,1
avcılık,2,1,0
başındaki,2,1,0
doğumda,2,1,0
fikrine,2,0,0
tanımlayıcı,2,1,0
##ū,2,0,0
##arat,2,1,1
dalının,2,1,0
##olit,2,0,0
parametreleri,2,1,0
söylediğini,2,1,0
külliy,2,1,0
dür,2,1,1
inceledi,2,1,0
değerlendirmesinde,2,1,0
felsefenin,2,1,0
yapılarını,2,1,0
iltihap,2,1,1
ederse,2,1,0
tün,2,1,1
##adu,2,1,0
##elik,2,1,1
pür,2,1,1
##isit,2,0,0
konularla,2,1,0
çalışmanın,2,1,0
teşhisi,2,1,0
arkeoloji,2,1,1
156,2,0,0
##stal,2,0,0
çözmek,2,1,0
katıldığı,2,1,0
katılacak,2,1,0
davanın,2,1,0
öykünün,2,1,0
eserinin,2,1,0
##roll,2,1,0
##idin,2,1,0
##uti,2,1,0
binalara,2,1,0
verilirdi,2,1,0
derb,2,0,0
kurucularından,2,1,0
vatandaşlarının,2,1,0
mav,2,0,0
anadili,2,1,0
##heid,2,0,0
dillerin,2,1,0
yaklaşımla,2,1,0
##leyicisi,2,1,1
teorisine,2,1,0
##üllü,2,0,0
yanındaki,2,1,0
hizmette,2,1,0
##rida,2,0,0
##onstrük,2,0,0
##siyonu,2,0,0
kullanılabileceği,2,1,0
bıçak,2,1,1
düğmesi,2,1,0
##lendirmek,2,1,1
##ıza,2,1,0
mevcud,2,1,1
açılmasını,2,1,0
azalmaktadır,2,1,0
komutları,2,1,0
##ilmelerini,2,1,1
dönemindeki,2,1,0
duz,2,0,0
dahili,2,1,1
##ekâ,2,0,0
kapasitesine,2,1,0
##layabilecek,2,1,1
##fal,2,1,1
hayvanlardan,2,1,0
küçüms,2,0,0
güt,2,1,1
##xt,2,1,0
kaybetti,2,1,0
##tiv,2,0,0
düştüğünde,2,1,0
mesleğe,2,1,0
çabalarıyla,2,1,0
sağlamaktadır,2,1,0
##cağından,2,1,0
##red,2,1,1
halktan,2,1,0
solo,2,1,1
zede,2,1,1
kanıtlar,2,1,0
alabileceği,2,1,0
böylelikle,2,1,0
bağların,2,1,0
##acakları,2,1,1
suçtan,2,1,0
tutmayı,2,1,0
olasılıkları,2,1,0
alınmasıyla,2,1,0
etkilerin,2,1,0
hafiflet,2,1,0
tasnif,2,1,1
aldılar,2,1,0
arabulucu,2,1,1
ürünlerinde,2,1,0
kuraklık,2,1,0
totaliter,2,1,1
paramiliter,2,1,1
##eral,2,0,0
ism,2,1,0
##ray,2,1,1
##lamaları,2,1,1
çerçevede,2,1,0
##lair,2,1,0
erkeğe,2,1,0
##hum,2,1,1
kalesi,2,1,0
bıraktığı,2,1,0
‛,2,0,0
##xy,2,1,0
mail,2,1,1
varsayılır,2,1,0
yü,2,1,1
##esine,2,1,1
başlamak,2,1,0
kapatmak,2,1,0
ilerici,2,1,0
devrimci,2,1,0
taşıyab,2,0,0
çoğunluğunu,2,1,0
büyükelçisi,2,1,0
modifik,2,0,0
heter,2,0,0
##ozi,2,1,0
162,2,0,0
tavrı,2,1,0
##arlı,2,1,1
##lanmasında,2,1,1
gerekebilir,2,1,0
##imal,2,1,1
konsepti,2,1,0
fuar,2,1,1
festival,2,1,1
bitlik,2,1,0
şifreleme,2,1,0
tanıtmak,2,1,0
hadi,2,1,1
eyalet,2,1,1
terap,2,0,0
başlatan,2,1,0
doktrin,2,1,1
düzenlediği,2,1,0
etkileyici,2,1,0
öncülüğünde,2,1,0
sahasının,2,1,0
birimine,2,1,0
bileşikler,2,1,0
reaksiyonu,2,1,0
komplikasyonlar,2,1,0
kovalent,2,0,0
##inlerin,2,1,0
pra,2,0,0
##arter,2,1,1
mikroskobik,2,1,1
floresan,2,1,1
mavisi,2,1,0
##tens,2,1,0
anyon,2,1,1
##ikal,2,1,0
##ament,2,0,0
##vers,2,1,0
duruşu,2,1,1
##este,2,1,0
##iyer,2,1,0
##lamat,2,1,0
##uvar,2,0,0
kısmında,2,1,0
cerrahi,2,1,1
terleme,2,1,0
##atu,2,1,0
##pit,2,1,0
yüzüne,2,1,0
plak,2,1,1
zeminde,2,1,0
penis,2,1,1
kanseri,2,1,0
##orta,2,1,1
##ediği,2,1,0
##rano,2,0,0
çaplı,2,1,0
incelemede,2,1,0
##stik,2,0,0
görülüyor,2,1,0
##anj,2,0,0
##og,2,1,1
##elop,2,0,0
yapılıyor,2,1,0
##irüs,2,0,0
karb,2,0,0
immün,2,1,0
melan,2,1,0
##pr,2,0,0
##line,2,1,1
pur,2,0,0
nörolojik,2,1,1
##atom,2,1,1
eg,2,1,1
tuzları,2,1,0
fermantasyon,2,1,1
bebeğin,2,1,0
gözlenir,2,1,0
skal,2,0,0
parma,2,0,0
yüzünün,2,1,0
##anus,2,0,0
##cula,2,0,0
##cut,2,0,0
amp,2,0,0
##inos,2,0,0
##inet,2,0,0
##umann,2,0,0
kontr,2,1,0
iskelet,2,1,1
##dom,2,1,0
##inal,2,1,1
gon,2,0,0
##tino,2,0,0
##my,2,0,0
##azin,2,1,0
##idon,2,0,0
maddelerinin,2,1,0
##ef,2,0,0
savunmada,2,1,0
##wa,2,0,0
lösemi,2,1,1
##erium,2,1,0
##cess,2,0,0
kanlı,2,1,0
##obi,2,1,0
dopamin,2,0,0
##sol,2,1,1
başp,2,0,0
astım,2,1,1
proteinleri,2,1,0
##üzyon,2,0,0
##rio,2,0,0
##idler,2,1,0
fag,2,1,1
kardiy,2,0,0
aromatik,2,1,1
##anse,2,1,0
göstermeye,2,1,0
hizmetinden,2,1,0
kanıtları,2,1,0
taksim,2,1,1
sağlamış,2,1,0
ordusunu,2,1,0
##lev,2,0,0
şairdir,2,1,0
oluşturmaktaydı,2,1,0
##ememiş,2,1,1
ustalık,2,1,0
geçmiştir,2,1,0
big,2,0,0
sum,2,1,1
kızını,2,1,0
##yabilir,2,1,1
değildi,2,1,0
zina,2,1,1
139,2,0,0
devletine,2,1,0
özlem,2,1,1
##bî,2,0,0
gazetesi,2,1,0
##iva,2,1,0
1521,2,0,0
evine,2,1,0
basında,2,1,0
çır,2,0,0
##ağan,2,1,0
şiire,2,1,0
belde,2,1,1
deyişle,2,1,0
tarihinden,2,1,0
karada,2,1,0
rot,2,1,1
zarif,2,1,1
##avv,2,0,0
kaynaklarında,2,1,0
kuruluştur,2,1,0
birliğin,2,1,0
##salı,2,1,1
chp,2,0,0
savunması,2,1,0
##kân,2,0,0
##eviler,2,1,0
çözümünde,2,1,0
kurulduğu,2,1,0
böğ,2,1,1
##ürt,2,0,0
##udu,2,1,0
ė,2,0,0
verim,2,1,1
incir,2,1,1
##unt,2,1,0
##ides,2,1,0
##lug,2,0,0
topraklarda,2,1,0
##yim,2,1,1
harem,2,1,1
##leştiği,2,1,1
cin,2,1,1
##arin,2,1,0
##imdir,2,1,1
##ellik,2,1,0
antijen,2,1,1
od,2,1,1
sertifikalı,2,1,0
ran,2,1,1
cet,2,1,1
table,2,1,0
koordinatları,2,1,0
çavdar,2,1,1
geçirilen,2,1,0
ordularının,2,1,0
aşar,2,1,1
köylülerin,2,1,0
edecekti,2,1,0
eğr,2,1,0
kullanıldı,2,1,0
yetiştiriciliği,2,1,0
tekniklerini,2,1,0
##ound,2,0,0
##unde,2,1,0
ġ,2,0,0
##cept,2,1,0
deyimi,2,1,0
isteyenler,2,1,0
gösterirken,2,1,0
##non,2,0,0
1793,2,0,0
##room,2,0,0
##ities,2,0,0
sor,2,1,1
##ood,2,0,0
##iden,2,1,0
akaryakıt,2,1,1
this,2,0,0
##omm,2,1,0
##ences,2,0,0
##cken,2,0,0
gem,2,1,1
##zel,2,0,0
turkish,2,0,0
bilgisayarların,2,1,0
##pers,2,0,0
##ions,2,0,0
cur,2,0,0
##change,2,0,0
verg,2,0,0
kost,2,0,0
##lich,2,0,0
yapılab,2,0,0
yazılımları,2,1,0
##gre,2,0,0
pla,2,0,0
##okrat,2,1,0
biçimlerini,2,1,0
96,2,0,0
##deus,2,0,0
maskesi,2,1,0
gelişti,2,1,0
##ımında,2,1,1
filo,2,1,1
kokpit,2,1,1
anlatılmıştır,2,1,0
turistlerin,2,1,0
karasu,2,1,1
mayın,2,1,1
döşen,2,1,0
ft,2,0,0
304,2,0,0
kalitesinin,2,1,0
ayrıştır,2,1,0
yöneltti,2,1,0
kaldırır,2,1,0
vermesinden,2,1,0
kapasitesini,2,1,0
##larsa,2,1,1
olmadıkları,2,1,0
nihayetinde,2,1,0
kazanmasının,2,1,0
kurs,2,1,1
##ilia,2,0,0
cent,2,0,0
##uta,2,1,0
tesislerini,2,1,0
folklor,2,1,1
1951,2,0,0
memnun,2,1,1
merkezini,2,1,0
##|,2,0,0
mülteci,2,1,1
dilinin,2,1,0
##ydu,2,1,1
oyunlarının,2,1,0
kadınları,2,1,0
şairin,2,1,0
##eba,2,0,0
gezgin,2,1,1
kaçan,2,1,0
1915,2,0,0
##isizm,2,0,0
##âtı,2,0,0
ressam,2,1,1
##dört,2,1,1
adının,2,1,0
##dığından,2,1,1
mevzu,2,1,1
##aff,2,0,0
isimlerle,2,1,0
tum,2,1,1
performanslarını,2,1,0
partiye,2,1,0
gittim,2,1,0
sıkıntılı,2,1,0
yaptırdığı,2,1,0
##amadıkları,2,1,1
andan,2,1,1
şehirlerin,2,1,0
özenle,2,1,0
susuz,2,1,1
piş,2,1,1
arkasından,2,1,0
eserde,2,1,0
dilbilgisi,2,0,0
doğumdan,2,1,0
ergenlik,2,1,0
bölgelerini,2,1,0
fahri,2,1,1
vez,2,1,0
bilimcisi,2,1,0
ilişkilere,2,1,0
yalıt,2,1,1
01,2,0,0
entegre,2,1,1
deneyleri,2,1,0
gözlü,2,1,0
hastalıklara,2,1,0
anlayışa,2,1,0
devret,2,1,1
anj,2,0,0
tırmanı,2,1,1
yüzeyler,2,1,0
belirleyecek,2,1,0
å,2,0,0
##eza,2,1,1
belgeyi,2,1,0
çıkabilecek,2,1,0
topluluktur,2,1,0
bozucu,2,1,0
mücadelesinin,2,1,0
hücrelerin,2,1,0
kökten,2,1,1
##soy,2,1,1
oyların,2,1,0
##ulduğunda,2,1,1
istiyordu,2,1,0
seçimlerde,2,1,0
dünyasından,2,1,0
pot,2,1,1
adaları,2,1,0
##kalar,2,1,0
kökenini,2,1,0
güvenliğine,2,1,0
hücreye,2,1,0
bulunmasına,2,1,0
silahsız,2,1,0
azın,2,1,0
bildirir,2,1,0
saldırılara,2,1,0
bağlanan,2,1,0
##oğu,2,1,0
kollarından,2,1,0
##atının,2,1,0
##çeyi,2,1,1
yakınlığı,2,1,0
birkaçı,2,1,0
takılır,2,1,0
ölür,2,1,0
##rana,2,0,0
yapılmadan,2,1,0
konusunu,2,1,0
##alıdır,2,1,0
salgılan,2,1,0
götürdü,2,1,0
1911,2,0,0
devr,2,1,1
nedenden,2,1,0
ayrıntılar,2,1,0
yakında,2,1,0
yerlerinde,2,1,0
bölümüne,2,1,0
isyancılar,2,1,0
getirip,2,1,0
deger,2,1,0
##lesinin,2,1,1
yarısına,2,1,0
obezite,2,1,1
danışmanı,2,1,0
topraklarını,2,1,0
rejimini,2,1,0
duyguların,2,1,0
ça,2,1,1
dağlarda,2,1,0
sandı,2,1,0
romanda,2,1,0
eleştirmen,2,1,1
yazdı,2,1,0
##akt,2,1,0
bildiğini,2,1,0
bilemem,2,1,0
demiştir,2,1,0
alamayan,2,1,0
dey,2,1,0
hayatım,2,1,0
birimdir,2,1,0
dalları,2,1,0
götürür,2,1,0
artıyor,2,1,0
olaylarını,2,1,0
oluşturulduğu,2,1,0
##gül,2,1,1
karakterlerin,2,1,0
sanatçılardan,2,1,0
sulu,2,1,1
zavallı,2,1,1
elemanlar,2,1,0
##igraf,2,0,0
##ekon,2,0,0
arkadaşını,2,1,0
ozan,2,1,1
yumru,2,1,1
yayımlan,2,1,0
hayattan,2,1,0
cevaplar,2,1,0
##âp,2,0,0
üslup,2,1,1
gruplarda,2,1,0
güçlüdür,2,1,0
katılmasını,2,1,0
noktalarında,2,1,0
güncelleme,2,1,0
yapılarak,2,1,0
kons,2,1,0
##mekten,2,1,1
##şen,2,1,1
sayılabilir,2,1,0
başlamasına,2,1,0
gündelik,2,1,1
güçlerin,2,1,0
tamamıyla,2,1,0
metotlar,2,1,0
dışbükey,2,1,1
atletizm,2,1,1
düşmanın,2,1,0
rakibinin,2,1,0
belirttiği,2,1,0
##gili,2,0,0
##aması,2,1,0
##ilmesinden,2,1,1
yönetildi,2,1,0
##stat,2,1,1
##ison,2,0,0
uyguladı,2,1,0
yon,2,1,1
toplandığı,2,1,0
kanalizasyon,2,1,1
##şat,2,1,1
inorganik,2,1,1
beklet,2,1,0
birimin,2,1,0
gençliği,2,1,0
kaygısı,2,1,0
yazılımı,2,1,0
yapabileceği,2,1,0
sunucu,2,1,1
kodlu,2,1,0
##chi,2,0,0
zincirleri,2,1,0
eğitmen,2,1,1
##yesi,2,1,1
##larıdır,2,1,1
kırılgan,2,1,1
halkları,2,1,0
talebiyle,2,1,0
dolma,2,1,1
iktidarının,2,1,0
##omik,2,1,0
çatışmanın,2,1,0
diledi,2,1,0
82,2,0,0
yaratmaya,2,1,0
$,2,0,0
torun,2,1,1
##ban,2,1,1
projelerin,2,1,0
olmayanlar,2,1,0
silikat,2,1,1
##geme,2,1,0
okullarında,2,1,0
eseriyle,2,1,0
yıkım,2,1,1
yakındır,2,1,0
konik,2,1,1
yörüngesine,2,1,0
satmıştır,2,1,0
önden,2,1,0
uzuv,2,1,1
mob,2,0,0
toplanmış,2,1,0
##gers,2,1,0
öğretmenlik,2,1,0
lob,2,1,1
elektrikli,2,1,0
sanatçısı,2,1,0
turne,2,1,1
##ped,2,1,1
##sons,2,1,0
hazırlanmıştır,2,1,0
dolandırıcılık,2,1,1
oyunda,2,1,0
çanta,2,1,1
hırsız,2,1,1
yetenekli,2,1,0
yapılmalı,2,1,0
sıfırdır,2,1,0
baskılar,2,1,0
alevi,2,1,0
##guage,2,0,0
dire,2,1,1
##lation,2,0,0
yetkilisi,2,1,0
1904,2,0,0
vakum,2,1,1
ll,2,0,0
ökary,2,0,0
hattat,2,1,1
##ülf,2,0,0
##ikar,2,1,0
##oseksüel,2,0,0
iliş,2,1,1
hizmetine,2,1,0
konağı,2,1,0
moleküller,2,1,0
##nev,2,0,0
alegor,2,0,0
##ehr,2,1,0
koşulsuz,2,1,0
sayın,2,1,1
kimliklerini,2,1,0
cinayeti,2,1,0
antim,2,1,0
##robiy,2,0,0
motorunu,1,1,0
inceleyerek,1,1,0
çatlak,1,1,1
sıva,1,1,1
yaşadığını,1,1,0
dökülen,1,1,0
##larca,1,1,1
##pot,1,1,1
kayaç,1,1,1
##sav,1,1,1
##ekan,1,1,0
##amine,1,1,0
durumdaki,1,1,0
edinmek,1,1,0
hasarlı,1,1,0
akıntısı,1,1,0
tank,1,1,1
devreye,1,1,0
dönmüş,1,1,0
diplo,1,0,0
korkunç,1,1,1
ölümcül,1,1,1
hazırlığı,1,1,0
edemeyen,1,1,0
yetkililere,1,1,0
düzenlemektedir,1,1,0
bittikten,1,1,0
##leyebilir,1,1,1
kısımlarına,1,1,0
olaydır,1,1,0
yetkililerinin,1,1,0
1771,1,0,0
1453,1,0,0
1450,1,0,0
134,1,0,0
##emektedir,1,1,0
##meliy,1,0,0
hazırlıklar,1,1,0
altyapısını,1,1,0
kesimlerde,1,1,0
gemilere,1,1,0
yerlerinden,1,1,0
getirilip,1,1,0
kararlaştırıldı,1,1,0
sıkıntıları,1,1,0
pah,1,1,1
kemir,1,1,1
##iciler,1,1,1
##ansı,1,1,1
mental,1,0,0
evlerin,1,1,0
yanması,1,1,0
##diğim,1,1,1
sevdik,1,1,0
koruyucusu,1,1,0
dalgıç,1,1,1
senaryolar,1,1,0
uyanık,1,1,1
yangına,1,1,0
kullanı,1,1,0
##larınızı,1,1,1
otlar,1,1,0
kesilmiş,1,1,0
travmatik,1,1,1
kalırlar,1,1,0
kıyısına,1,1,0
##kuş,1,1,1
büyümüştür,1,1,0
ciddiye,1,1,0
##iyat,1,0,0
çalıştırılan,1,1,0
geçirmesi,1,1,0
enjeksiyon,1,1,1
madenc,1,0,0
buzul,1,1,1
muay,1,0,0
##bor,1,1,1
kaybetmiştir,1,1,0
patlamanın,1,1,0
karışan,1,1,0
kayıtlara,1,1,0
gelmeyen,1,1,0
aldığım,1,1,0
püskürt,1,1,0
##ürler,1,1,1
patlamada,1,1,0
##kek,1,1,1
1894,1,0,0
hastalığını,1,1,0
püskür,1,1,1
deformasyon,1,1,1
tabanca,1,1,1
patron,1,1,1
büyüklüğündeki,1,1,0
istasyonu,1,1,0
adasında,1,1,0
ölmesine,1,1,0
mücadeleye,1,1,0
kurulmasında,1,1,0
toh,1,0,0
aşamasından,1,1,0
öldürücü,1,1,0
profil,1,1,1
haritalar,1,1,0
##isan,1,1,0
##ō,1,0,0
rotası,1,1,0
##star,1,1,1
##mars,1,1,1
##uray,1,1,1
##dium,1,0,0
kanadı,1,1,0
radyal,1,0,0
##lenerek,1,1,1
duvara,1,1,0
imha,1,1,1
silahları,1,1,0
ayırmıştır,1,1,0
mekanın,1,1,0
sandalye,1,1,1
ayarlanabilir,1,1,0
uçları,1,1,0
açıyla,1,1,0
çevreleri,1,1,0
##kim,1,1,1
##yasal,1,1,1
görüşmede,1,1,0
isimleriyle,1,1,0
286,1,0,0
##81,1,0,0
belirlenmiştir,1,1,0
genelkurmay,1,1,1
dakikasında,1,1,0
kayıplar,1,1,0
tipinin,1,1,0
yitirmiştir,1,1,0
hastalan,1,1,1
olayda,1,1,0
##ılacağını,1,1,1
karbonlu,1,1,0
senaryo,1,1,1
düşünüp,1,1,0
yerleşimde,1,1,0
çalışılır,1,1,0
uranyum,1,1,1
milyarlarca,1,1,0
parçalandı,1,1,0
astronomik,1,1,1
sant,1,1,0
belirtilmektedir,1,1,0
yardımda,1,1,0
##here,1,1,0
etkiledi,1,1,0
programını,1,1,0
##rick,1,0,0
"-,",1,0,0
suyuna,1,1,0
yapılarda,1,1,0
##ımları,1,1,1
geçmişine,1,1,0
tamamında,1,1,0
kollarında,1,1,0
590,1,0,0
hizmetinde,1,1,0
##76,1,0,0
##onim,1,1,0
dönerek,1,1,0
gezen,1,1,0
dramat,1,1,0
hafifletmek,1,1,0
mukavemet,1,1,1
##raş,1,0,0
rafiner,1,1,0
ülkemizin,1,1,0
##üy,1,0,0
sahiplerini,1,1,0
karaya,1,1,0
##ğinden,1,0,0
tutup,1,1,0
çıplak,1,1,1
kristaller,1,1,0
##oğrafik,1,0,0
faaliyetlerinden,1,1,0
kaydetmek,1,1,0
takıma,1,1,0
krizinin,1,1,0
##abilecekleri,1,1,1
sıkıcı,1,1,1
##ogo,1,0,0
kapsa,1,1,1
2018,1,0,0
felaketi,1,1,0
##osi,1,1,0
gazın,1,1,0
ölümüne,1,1,0
kazık,1,1,1
uğra,1,1,1
görevde,1,1,0
##lywood,1,0,0
filmdir,1,1,0
star,1,1,1
##cas,1,0,0
##kele,1,1,1
barındırır,1,1,0
bekleyen,1,1,0
soğan,1,1,1
bam,1,1,1
görevlerinin,1,1,0
gerektirdiği,1,1,0
görevlere,1,1,0
##ices,1,0,0
türünü,1,1,0
##eria,1,1,0
bakacak,1,1,0
masaüstü,1,1,0
dizüstü,1,1,1
haberleri,1,1,0
yayımlayan,1,1,0
##mediğinden,1,1,1
törenleri,1,1,0
haberlere,1,1,0
soruşturması,1,1,0
vatana,1,1,0
seçimlerinin,1,1,0
##uşturma,1,1,1
dillerine,1,1,0
yasayla,1,1,0
tatili,1,1,0
kalit,1,0,0
katsayıları,1,1,0
mineraller,1,1,0
çözünürlüğü,1,1,0
yarış,1,1,1
yarışı,1,1,0
vekaleten,1,1,1
dolaştı,1,1,0
üyenin,1,1,0
gündemde,1,1,0
##res,1,1,0
##ér,1,0,0
##ove,1,1,0
anim,1,1,0
##itz,1,1,0
projelere,1,1,0
edilene,1,1,0
hizmetidir,1,1,0
ekmeği,1,1,0
sürdürdü,1,1,0
kalıntıların,1,1,0
çalışmayı,1,1,0
kararla,1,1,1
müzakerelere,1,1,0
zamanına,1,1,0
planladığı,1,1,0
##çen,1,0,0
atları,1,1,0
solucan,1,1,1
açacak,1,1,1
bakarken,1,1,0
yitirdiği,1,1,0
##cum,1,1,1
tempo,1,1,1
##rer,1,1,0
##opar,1,0,0
##lülüğ,1,0,0
cis,1,0,0
dörtte,1,1,0
onda,1,1,1
kesimini,1,1,0
karantina,1,1,1
##emen,1,1,0
vakaların,1,1,0
sarayda,1,1,0
şik,1,1,1
paraları,1,1,0
oynamış,1,1,0
kapısının,1,1,0
##ezo,1,0,0
devretti,1,1,0
##üper,1,0,0
ban,1,1,1
kama,1,1,1
heykelleri,1,1,0
heykeltıraş,1,1,1
##edia,1,0,0
hes,1,1,0
##ador,1,0,0
##oros,1,0,0
teles,1,1,1
##ılmasıdır,1,1,1
laboratuvarda,1,1,0
renklendir,1,1,0
etim,1,1,0
##olojisini,1,0,0
aroma,1,1,1
##ening,1,0,0
toplumları,1,1,0
ülkesinden,1,1,0
1872,1,0,0
başlandı,1,1,0
##lâl,1,0,0
değillerdir,1,1,0
mutfağına,1,1,0
edilmemiştir,1,1,0
sıralarda,1,1,0
anan,1,1,0
kimy,1,1,0
yükseltilmiş,1,1,0
tankı,1,1,0
yemeğe,1,1,0
dakikadan,1,1,0
adlandırdığı,1,1,0
töreninde,1,1,0
polisler,1,1,0
projelerde,1,1,0
ısır,1,1,1
marat,1,0,0
çivi,1,1,1
modernize,1,1,1
annem,1,1,0
aldık,1,1,0
arabası,1,1,0
eng,1,0,0
##lish,1,0,0
##peria,1,1,0
##ettepe,1,0,0
şerbet,1,1,1
fıstık,1,1,1
robot,1,1,1
iyice,1,1,0
karıştırılır,1,1,0
kaynat,1,1,1
soğu,1,1,1
tüketilir,1,1,0
aktarıldı,1,1,0
fikirlerini,1,1,0
mermi,1,1,1
dergidir,1,1,0
dergisidir,1,1,0
basılmıştır,1,1,0
bitiren,1,1,0
430,1,0,0
anlamlarına,1,1,0
rahmet,1,1,1
arat,1,1,1
##wski,1,0,0
garson,1,1,1
##iminde,1,1,1
yazılış,1,1,0
yaşayıp,1,1,0
gördüklerini,1,1,0
1861,1,0,0
üzerinedir,1,1,0
değişkenleri,1,1,0
tıbbı,1,1,0
bulunduğuna,1,1,0
kutlanan,1,1,0
##ikos,1,0,0
##som,1,1,1
##onc,1,0,0
##kalya,1,1,1
##ajı,1,0,0
iste,1,1,1
etiketi,1,1,0
umr,1,1,0
gidiyor,1,1,0
##eyan,1,1,0
oymak,1,1,1
gıya,1,1,0
##biyotik,1,0,0
##lemesinde,1,1,1
π,1,0,0
ρ,1,0,0
∪,1,0,0
##).,1,0,0
sandığı,1,1,0
söylemesi,1,1,0
##tınız,1,1,1
kims,1,1,0
335,1,0,0
motosiklet,1,1,1
açıkladığı,1,1,0
seminer,1,1,1
börek,1,1,1
pulu,1,1,0
yapıştır,1,1,0
yöntemiyle,1,1,0
##500,1,0,0
##000,1,0,0
dizisi,1,1,0
biyokimya,1,1,1
manyetik,1,1,1
rezonans,1,1,1
##ılınca,1,1,1
##ileri,1,1,1
iddian,1,1,0
##ılmadan,1,1,1
adas,1,1,0
yapıyoruz,1,1,0
ediyoruz,1,1,0
##lağ,1,1,1
##jisi,1,0,0
endişelerini,1,1,0
sinemanın,1,1,0
yönetmenler,1,1,0
5000,1,0,0
8000,1,0,0
başvurusunda,1,1,0
adresini,1,1,0
ekstr,1,0,0
##eor,1,0,0
iştir,1,1,1
hacimli,1,1,0
seferde,1,1,0
kaydeder,1,1,0
oluşturabilir,1,1,0
insanlığı,1,1,0
hukukçu,1,1,0
geliştirilmektedir,1,1,0
ortalamaları,1,1,0
ölçülmüştür,1,1,0
dalda,1,1,0
gerçekleşecek,1,1,0
anlatır,1,1,0
vermeden,1,1,0
yediği,1,1,0
mesajlaşma,1,1,0
yazarlığı,1,1,0
organizmalar,1,1,0
gününün,1,1,0
adaya,1,1,0
edebileceğini,1,1,0
340,1,0,0
##aksiyon,1,1,1
olanlardan,1,1,0
166,1,0,0
##93,1,0,0
##92,1,0,0
##38,1,0,0
520,1,0,0
kelimeleri,1,1,0
söyledikleri,1,1,0
müsaade,1,1,1
gencin,1,1,0
850,1,0,0
975,1,0,0
mevsimsel,1,1,0
oluşmakta,1,1,0
severler,1,1,0
örneğidir,1,1,0
kurtarı,1,1,0
kala,1,1,1
##ij,1,0,0
##ote,1,1,0
yürürlük,1,1,1
görülmekte,1,1,0
##rice,1,0,0
lord,1,1,1
##lılığa,1,1,1
##acının,1,1,0
görüntünün,1,1,0
sanatına,1,1,0
korumaktadır,1,1,0
kadınlardan,1,1,0
inş,1,1,0
şenlik,1,1,1
korkusuyla,1,1,0
önermiştir,1,1,0
##uyla,1,1,1
birleştirir,1,1,0
##df,1,0,0
deterjan,1,1,1
çekirdeği,1,1,0
sitelerinin,1,1,0
ayrılmaz,1,1,0
yapılanması,1,1,0
melod,1,0,0
ilerledikçe,1,1,0
ürünlere,1,1,0
sının,1,1,1
hançer,1,1,1
sarkı,1,1,0
##tılan,1,1,1
gökyüzünde,1,1,0
noktadan,1,1,0
uzamsal,1,1,0
kopyasını,1,1,0
saklamak,1,1,0
bildirildi,1,1,0
değerlendirir,1,1,0
hatırlanır,1,1,0
##lanmasıyla,1,1,1
1965,1,0,0
devredilmiştir,1,1,0
ismiyle,1,0,0
şeriat,1,1,1
muhalefeti,1,1,0
##tane,1,1,1
sorunlarla,1,1,0
derinliğe,1,1,0
belirterek,1,1,0
##zaman,1,1,1
anlık,1,1,1
önleyen,1,1,0
sürt,1,1,1
##üş,1,1,1
seçimlere,1,1,0
sarışın,1,1,1
##urt,1,1,0
##culu,1,1,1
konuşmanın,1,1,0
##rotik,1,1,0
ipuçları,1,1,0
##ğen,1,0,0
##alat,1,1,0
##atl,1,1,0
##eld,1,0,0
sid,1,1,1
##harma,1,1,0
inandıkları,1,1,0
inanın,1,1,0
edelim,1,1,0
derler,1,1,0
girmektedir,1,1,0
##büz,1,1,1
etmemektedir,1,1,0
kızları,1,1,0
oğulları,1,1,0
kardeşleri,1,1,0
##attan,1,1,0
##fare,1,1,1
kılığına,1,1,0
ikin,1,1,0
ölmek,1,1,0
mezara,1,1,0
boşluklar,1,1,0
yaratılmıştır,1,1,0
leri,1,1,1
nüsha,1,1,1
eskisi,1,1,0
##rani,1,0,0
isteklerine,1,1,0
##has,1,1,1
mevz,1,0,0
##vek,1,0,0
huzurunda,1,1,0
okuyor,1,1,0
teh,1,0,0
parçalarından,1,1,0
##üsk,1,0,0
tabiri,1,1,0
##lal,1,1,1
##ilişi,1,1,1
istiş,1,1,0
##cam,1,1,1
##aga,1,1,1
ع,1,0,0
##ش,1,0,0
ط,1,0,0
##ح,1,0,0
kaldığında,1,1,0
mezheb,1,1,1
205,1,0,0
belirtmiştir,1,1,0
sidir,1,1,1
istik,1,1,0
rahip,1,1,1
##şaf,1,0,0
kırma,1,1,1
106,1,0,0
yürürlükten,1,1,0
çıktık,1,1,0
çölde,1,1,0
bayra,1,1,0
##dak,1,0,0
batar,1,1,1
##alde,1,1,0
dinden,1,1,1
##tida,1,1,0
##üfer,1,0,0
kadim,1,1,1
sözlükte,1,1,0
anlamlara,1,1,0
##amet,1,0,0
##ى,1,0,0
##ف,1,0,0
##ال,1,0,0
harek,1,0,0
taneleri,1,1,0
##areb,1,0,0
caz,1,1,1
##ûrî,1,0,0
defned,1,1,1
kıy,1,1,1
ك,1,0,0
lafı,1,1,0
nehrinin,1,0,0
dos,1,1,0
##doğ,1,1,1
##çel,1,1,1
ağzına,1,1,0
ölmüştür,1,1,0
rız,1,1,1
hüc,1,0,0
##gina,1,0,0
##efi,1,0,0
başlanmış,1,1,0
kıya,1,1,1
lez,1,1,0
yarımadasında,1,1,0
##mür,1,1,0
vücu,1,0,0
doğrulamak,1,1,0
yandaş,1,1,1
ceket,1,1,1
kapatılmış,1,1,0
savunmaya,1,1,0
##uo,1,0,0
inziv,1,0,0
kaçmış,1,1,0
##anne,1,1,1
inandığını,1,1,0
##lılı,1,0,0
yen,1,1,1
kalbini,1,1,0
##ünden,1,1,1
cehalet,1,1,1
hoşuna,1,1,0
şeydir,1,1,0
kurucusudur,1,1,0
gösteriş,1,1,1
tanrıların,1,1,0
minare,1,1,1
anlayabilir,1,1,0
bırakıp,1,1,0
##etli,1,1,0
zorlukları,1,1,0
##emm,1,1,0
##zem,1,1,1
katedral,1,1,1
arıyor,1,1,0
tanıştığı,1,1,0
şehirlerine,1,1,0
ettiler,1,1,0
isimle,1,1,0
##iktir,1,1,1
##liktir,1,1,1
fıkıh,1,1,1
varisi,1,1,0
##enleri,1,1,1
anlaşılan,1,1,1
müsteh,1,0,0
çemberin,1,1,0
kurtuldu,1,1,0
##ğuna,1,0,0
fizikte,1,1,0
##ivi,1,1,0
##kind,1,0,0
##ahit,1,1,1
görecek,1,1,0
".),",1,0,0
##cra,1,0,0
##arik,1,1,0
eşini,1,1,0
odur,1,1,0
189,1,0,0
kardeşlik,1,1,0
sayımı,1,1,0
##abı,1,1,0
verince,1,1,0
öldürür,1,1,0
tekrarladı,1,1,0
çalışmalarıyla,1,1,0
##amayacağını,1,1,1
ersoy,1,0,0
##uhi,1,0,0
dünyasını,1,1,0
pişman,1,1,1
neslin,1,0,0
devamını,1,1,0
632,1,0,0
##mün,1,1,1
ölünce,1,1,0
ameliy,1,1,0
sıral,1,1,0
haftası,1,1,0
##dikçe,1,1,1
yıpr,1,0,0
##lanmaz,1,1,1
sanatçıdır,1,1,0
tutuklama,1,1,0
algoritması,1,1,0
diziler,1,1,0
##[,1,0,0
adlarında,1,1,0
uygular,1,1,0
çiftçilik,1,1,0
##stil,1,1,1
modası,1,1,0
vat,1,1,1
##kalı,1,1,0
##çalı,1,1,1
pantolon,1,1,1
metinleri,1,1,0
tüketilen,1,1,0
ağlarına,1,1,0
vermeyecek,1,1,0
bildiğimiz,1,1,0
zannet,1,1,1
olduğumuz,1,1,0
cidd,1,0,0
gemiye,1,1,0
##sted,1,0,0
kot,1,1,1
rehin,1,1,1
kuzeyde,1,1,0
saldırılarını,1,1,0
kırmak,1,1,0
##chon,1,0,0
##iph,1,0,0
##oidea,1,0,0
pub,1,0,0
##eke,1,1,0
taki,1,1,1
çayır,1,1,1
kirli,1,1,0
havzası,1,1,0
pazarında,1,1,0
##scape,1,0,0
yorumunda,1,1,0
gec,1,1,1
çevrilidir,1,1,0
moza,1,0,0
sistemlerinde,1,1,0
ını,1,1,1
araştırmacıların,1,1,0
##ovich,1,0,0
endemik,1,1,1
fazlasına,1,1,0
##vator,1,0,0
zincirleme,1,1,0
semantik,1,1,1
kısımlarında,1,1,0
yayınını,1,1,0
##ode,1,1,0
alaka,1,1,1
beyazdır,1,1,0
gerçekten,1,1,0
102,1,0,0
dışavurum,1,1,1
popülasyon,1,1,1
süredir,1,1,0
##trop,1,0,0
##otrop,1,0,0
folik,1,1,1
zatürre,1,1,1
trab,1,1,1
kopar,1,1,1
orduyu,1,1,0
yle,1,1,1
demiryolları,1,1,0
alsa,1,1,0
##raine,1,0,0
örnekleridir,1,1,0
##âî,1,0,0
##avuş,1,1,0
yapılmaya,1,1,0
##otekn,1,0,0
##şta,1,0,0
zav,1,0,0
hücrelere,1,1,0
harcanan,1,1,0
lehçesi,1,1,0
##ümde,1,1,1
ilgiyi,1,1,0
statüsünde,1,1,0
eksikliğini,1,1,0
yakını,1,1,0
uz,1,1,1
gitmesine,1,1,0
kullanıcıları,1,1,0
edince,1,1,0
atıp,1,1,0
basıldı,1,1,0
gözlerini,1,1,0
topla,1,1,1
##uştur,1,1,1
bilek,1,1,1
yanda,1,1,1
yakıtı,1,1,0
sergileyen,1,1,0
öfkeli,1,1,0
kaburga,1,1,1
antif,1,0,0
elektrolit,1,1,1
mecbur,1,1,1
gelebilir,1,1,0
felç,1,1,1
çeviren,1,1,0
kalça,1,1,1
elektriği,1,1,0
sonuçlanan,1,1,0
acemi,1,1,1
mesafeden,1,1,0
içen,1,1,0
##lamanın,1,1,1
araçta,1,0,0
duruyor,1,1,1
dökülür,1,1,0
plakası,1,1,0
##mamaya,1,1,1
bırakılır,1,1,0
yanık,1,1,1
##amp,1,0,0
basık,1,1,1
##osta,1,0,0
üzer,1,1,1
çizerek,1,1,0
geçmekte,1,1,0
291,1,0,0
pislik,1,1,1
performansla,1,1,0
kamyonet,1,1,1
araçla,1,0,0
pozisyonlarda,1,1,0
geride,1,1,0
ihlalleri,1,1,0
araçtan,1,0,0
kansız,1,1,0
fış,1,1,1
kayı,1,1,0
##yap,1,1,1
soğur,1,1,1
trafiğe,1,1,0
açıklamada,1,1,0
çene,1,1,1
teli,1,1,1
kampan,1,1,0
halat,1,1,1
kemeri,1,1,0
başladıktan,1,1,0
bitmeden,1,1,0
_____,1,0,0
tahammül,1,1,1
##isidir,1,1,0
yasaklanmış,1,1,0
yut,1,1,1
hücrelerini,1,1,0
yollarda,1,1,0
riskinin,1,1,0
bulantı,1,1,1
aşağılayıcı,1,1,0
otomobiller,1,1,0
düzenlendiği,1,1,0
##uşturucu,1,1,1
abone,1,1,1
link,1,1,1
##sef,1,0,0
pazarının,1,1,0
biriken,1,1,0
δ,1,0,0
380,1,0,0
direnci,1,1,0
##ω,1,0,0
##enkron,1,0,0
##calar,1,1,1
kararlılık,1,1,0
teda,1,1,0
##tone,1,1,0
##ropol,1,0,0
yerleşimi,1,1,0
tipinde,1,1,0
kimseyi,1,1,0
dairenin,1,1,0
tipine,1,1,0
yakıtlı,1,1,0
kanatları,1,1,0
sayılarda,1,1,0
bürosu,1,1,0
dekorasyon,1,1,1
elyaf,1,1,1
##tren,1,1,1
çekirdekleri,1,1,0
kızılötesi,1,0,0
ışınları,1,1,0
metan,1,1,1
##okol,1,0,0
1792,1,0,0
1794,1,0,0
1797,1,0,0
senkron,1,1,1
şö,1,0,0
full,1,1,0
##hou,1,0,0
kabiliyetini,1,1,0
##ıknatıs,1,0,0
##aklar,1,1,0
kısımdan,1,1,0
paketi,1,1,0
##akların,1,1,0
##yak,1,1,1
embriyo,1,1,1
##igot,1,0,0
görülmemiş,1,1,0
enerjinin,1,1,0
##eon,1,0,0
karışımı,1,1,0
devreli,1,1,0
sincap,1,1,1
rapora,1,1,0
bağlayarak,1,1,0
gördükleri,1,1,0
pili,1,1,1
simülasyonu,1,1,0
kampanyasını,1,1,0
birleştirilir,1,1,0
##lemeyle,1,1,1
önerdiği,1,1,0
kozmik,1,1,1
kafeter,1,0,0
sürecinden,1,1,0
sürerken,1,1,0
hoşnut,1,1,1
sıcaklıklarda,1,1,0
konvek,1,0,0
##tüsü,1,1,1
##luklu,1,1,1
##uku,1,0,0
yaşamasına,1,1,0
üründür,1,1,0
##out,1,0,0
anons,1,1,1
efektleri,1,1,0
istihbaratı,1,1,0
1901,1,0,0
##cağa,1,1,0
kaldık,1,1,0
dizgin,1,1,1
duvarların,1,1,0
sağır,1,1,1
duvarlar,1,1,0
evlerde,1,1,0
##iens,1,0,0
1864,1,0,0
eyaletlerinin,1,1,0
vilayeti,1,1,0
buraya,1,1,0
federasyon,1,1,1
görmeyen,1,1,0
zek,1,0,0
rap,1,1,1
mikros,1,1,0
kaldırılarak,1,1,0
çevrelerinde,1,1,0
##aydın,1,1,1
tepkiler,1,1,0
çalışıldı,1,1,0
amc,1,0,0
##jör,1,0,0
boyutlara,1,1,0
popülist,1,1,1
331,1,0,0
131,1,0,0
##kel,1,1,1
görenek,1,1,1
iter,1,1,0
yanları,1,1,1
denemek,1,1,0
kurtaran,1,1,0
##fonik,1,1,0
geneli,1,1,0
kokteyl,1,1,1
emsal,1,1,1
kuşağı,1,1,0
152,1,0,0
252,1,0,0
255,1,0,0
kısımlarının,1,1,0
projesine,1,1,0
edildiğini,1,1,0
aradaki,1,1,0
münhas,1,0,0
##ıran,1,1,0
şehirlerarası,1,0,0
bırakıldığı,1,1,0
sokaklar,1,1,0
rahatlıkla,1,1,0
##ülük,1,1,1
yiğit,1,1,1
##ülüğü,1,1,1
##lemişlerdir,1,1,1
##adamları,1,1,0
adlandırılmıştır,1,1,0
yükseliş,1,1,0
şim,1,1,1
metot,1,1,1
kalıntılarını,1,1,0
oturdu,1,1,0
##ulmak,1,1,1
yöreye,1,1,0
##ımızdan,1,1,1
almasına,1,1,0
vermediği,1,1,0
yuk,1,1,1
##alt,1,1,1
##ilmenin,1,1,1
şubesi,1,1,0
anlaşmıştır,1,1,0
yurtdışına,1,1,0
madenleri,1,1,0
düşüncesine,1,1,0
##elon,1,0,0
##deb,1,0,0
##bap,1,1,1
anad,1,0,0
resimlerin,1,1,0
olaylarda,1,1,0
hayalleri,1,1,0
projesinde,1,1,0
kriter,1,1,1
atanmış,1,1,0
##çılığın,1,1,1
öylesine,1,1,0
bağlantılıdır,1,1,0
hapsed,1,1,1
##ilse,1,1,1
kaybet,1,1,1
yaratık,1,1,1
arkadaşın,1,1,0
##mışlar,1,1,1
kapital,1,1,1
##cere,1,1,0
sıkıca,1,1,0
yiyecekler,1,1,0
hazırlanıyor,1,1,0
~,1,0,0
alkali,1,1,1
##cap,1,0,0
reformlar,1,1,0
dönüştürülür,1,1,0
açıldığı,1,1,0
oynamasına,1,1,0
vermeyen,1,1,0
vurarak,1,1,0
sözleşmeyi,1,1,0
feshet,1,1,1
festivali,1,1,0
muhabiri,1,1,0
##wart,1,0,0
##nis,1,0,0
ucunda,1,1,1
yangı,1,1,1
mesajını,1,1,0
darbenin,1,1,0
tâ,1,0,0
arazisinde,1,1,0
emrini,1,1,0
seçene,1,1,0
ticaretine,1,1,0
1764,1,0,0
müzesidir,1,1,0
girmesiyle,1,1,0
##stre,1,0,0
tesadüfen,1,1,1
koreograf,1,1,1
simetri,1,1,1
##esar,1,1,0
##lap,1,1,1
harcadı,1,1,0
alırsa,1,1,0
vücudunun,1,1,0
##hot,1,0,0
mezarları,1,1,0
##içek,1,0,0
yerleşimin,1,1,0
gösterişli,1,1,0
işbir,1,0,0
enine,1,1,1
karate,1,1,1
birliğinde,1,1,0
##onomi,1,0,0
maddeyi,1,1,0
semptom,1,1,1
izi,1,1,0
hizmetini,1,1,0
erkekle,1,1,0
evlilikleri,1,1,0
soyu,1,1,0
##efali,1,0,0
##nit,1,0,0
boğ,1,1,1
namus,1,1,1
şöhret,1,1,1
hayatında,1,1,0
##lında,1,1,1
479,1,0,0
##72,1,0,0
fikirlerin,1,1,0
##laştıran,1,1,1
sahnesine,1,1,0
##liğinde,1,1,1
doğrultuda,1,1,0
çatışmalardan,1,1,0
ilçesine,1,1,0
köylerden,1,1,0
sınıfından,1,1,0
örten,1,1,0
kesen,1,1,0
ağzını,1,1,0
takılı,1,1,0
bende,1,1,1
yapıldığında,1,1,0
götüren,1,1,0
açıktır,1,1,0
umursam,1,1,0
sonucunu,1,1,0
##cs,1,0,0
mahkemeye,1,1,0
##pres,1,1,1
##ulları,1,0,0
##kün,1,0,0
bulmaca,1,1,1
hasat,1,1,1
nevi,1,1,1
##ubat,1,0,0
kurtuluşu,1,1,0
##vak,1,0,0
fot,1,0,0
renksiz,1,1,0
bahsetti,1,1,0
istedi,1,1,0
biliyor,1,1,0
nedense,1,1,0
bilhassa,1,1,1
##lanıyor,1,1,1
##leş,1,1,1
obje,1,1,1
bileşeni,1,1,0
abla,1,1,1
##tio,1,0,0
##usta,1,1,1
vajin,1,0,0
aneste,1,0,0
antidepresan,1,1,1
kızlık,1,1,0
seferler,1,1,0
topları,1,1,0
tüfek,1,1,1
silahlarını,1,1,0
tamir,1,1,1
almayan,1,1,0
yorumunu,1,1,0
uyandıran,1,1,0
baskıyı,1,1,0
düzende,1,1,0
tabak,1,1,1
yenilebilir,1,1,0
yönelmiştir,1,1,0
##maktaydı,1,1,1
odaklanmıştır,1,1,0
yayınlarda,1,1,0
sını,1,1,1
şaman,1,1,1
deplasman,1,1,1
müzikali,1,1,0
uyut,1,1,0
bari,1,1,1
git,1,1,1
kapanır,1,1,0
şaş,1,1,1
kalktı,1,1,0
baktı,1,1,0
yaktı,1,1,0
ateşe,1,1,0
bakımını,1,1,0
ihtiy,1,0,0
##ârî,1,0,0
imiş,1,1,1
acaba,1,1,1
çiftleri,1,1,0
##urga,1,0,0
dikkatleri,1,1,0
##ımını,1,1,1
çizen,1,1,0
##heim,1,1,0
aren,1,1,0
##liliğin,1,1,1
##anlığı,1,1,1
##raham,1,0,0
##oan,1,1,0
baskının,1,1,0
eylemlerine,1,1,0
##ledikleri,1,1,1
##gunun,1,0,0
dediler,1,1,0
oldum,1,1,0
güzeli,1,1,0
meğer,1,1,1
yüre,1,0,0
##ğimizi,1,0,0
##vah,1,1,1
reddettiği,1,1,0
duyunca,1,1,0
##daş,1,1,1
gitmez,1,1,0
kahk,1,0,0
gerçekleştirmiş,1,1,0
açılım,1,1,1
olmayabilir,1,1,0
gerçekleştirdikleri,1,1,0
görüşünde,1,1,0
##head,1,0,0
##çağ,1,1,1
##eniz,1,1,1
ölümsüz,1,1,0
##esc,1,0,0
silsil,1,0,0
çıkmadı,1,1,0
çalışmışlardır,1,1,0
varken,1,1,0
varır,1,1,0
oradan,1,1,0
çıkmaz,1,1,1
##arım,1,1,1
sokağa,1,1,0
tehlikelidir,1,1,0
karaç,1,0,0
motifleri,1,1,0
kenarlı,1,1,0
insanlardır,1,1,0
cismidir,1,0,0
zorlamak,1,1,0
boykot,1,1,1
kadroya,1,1,0
tabii,1,1,1
savunarak,1,1,0
##eceğim,1,1,1
iddiasına,1,1,0
çevirileri,1,1,0
çatısı,1,1,0
##aban,1,1,1
papalık,1,1,0
desteklenmiştir,1,1,0
öncülü,1,1,0
ağaca,1,1,0
mühür,1,1,1
tuğ,1,1,1
madalya,1,1,1
varol,1,1,1
atmış,1,1,0
bindir,1,1,1
back,1,0,0
##ebiliriz,1,1,1
veritaban,1,0,0
##aud,1,1,1
kaybolmuş,1,1,0
yaylı,1,1,0
tahtası,1,1,0
tünel,1,1,1
##ily,1,1,0
##ophon,1,0,0
meseleler,1,1,0
başarının,1,1,0
girişimler,1,1,0
köleler,1,1,0
üyelerin,1,1,0
çektir,1,1,0
formatı,1,1,0
yayını,1,1,0
fo,1,0,0
yağda,1,1,0
hizmetçi,1,1,1
rengine,1,1,0
nohut,1,1,1
törenlerinde,1,1,0
büyücü,1,1,1
##ikçe,1,0,0
dillere,1,1,0
hayranlık,1,1,0
##caya,1,1,1
##ültür,1,0,0
ring,1,1,1
##obo,1,0,0
##cını,1,1,1
memleketin,1,1,0
kıran,1,1,1
yükseldi,1,1,0
geliştirildi,1,1,0
##üldü,1,1,1
arttı,1,1,0
soruya,1,1,0
##ayarak,1,1,0
225,1,0,0
keşf,1,0,0
bulab,1,0,0
moleküllerinin,1,1,0
atomu,1,1,0
yüklendi,1,1,0
geçirdikten,1,1,0
##lea,1,1,0
##ann,1,1,0
yüzleri,1,1,0
##rata,1,0,0
renkler,1,1,0
tipini,1,1,0
##tere,1,1,1
öncesindeki,1,1,0
eklemeler,1,1,0
çekerken,1,1,0
yumuşat,1,1,0
biçimidir,1,1,0
##ceyi,1,1,1
ormanda,1,1,0
tamamlayıp,1,1,0
kostüm,1,1,1
##mayla,1,1,1
görünüşü,1,1,0
çömlek,1,1,1
harcı,1,1,0
##urta,1,1,0
düşünüyor,1,1,0
megapiksel,1,0,0
çözünürlükte,1,1,0
edilmeleri,1,1,0
dönüştürüldü,1,1,0
kaybederek,1,1,0
fazlasının,1,1,0
tarihçileri,1,1,0
##asso,1,0,0
görüntüleri,1,1,0
##rahim,1,1,1
##oğul,1,1,1
##ġ,1,0,0
##ülen,1,1,1
kenar,1,1,1
polarizasyon,1,1,1
##ifa,1,1,1
ultraviyole,1,1,1
##yl,1,0,0
arkaik,1,1,1
##uro,1,0,0
figürü,1,1,0
anıtsal,1,1,0
heykeller,1,1,0
hamle,1,1,1
1975,1,0,0
##oca,1,1,0
sayfada,1,1,0
periyodu,1,1,0
doğruluğunu,1,1,0
mekanlarda,1,1,0
##ayak,1,1,1
ulaşabilen,1,1,0
merkezde,1,1,0
reisi,1,1,0
##tiş,1,1,1
kullanımıyla,1,1,0
platformu,1,1,0
kumlu,1,1,0
kullanılmasıyla,1,1,0
güldür,1,1,1
türlerde,1,1,1
saatler,1,1,0
biçimlerde,1,1,0
villa,1,1,1
##ansea,1,0,0
tartışması,1,1,0
ney,1,1,1
bale,1,1,1
kaybeder,1,1,0
efsane,1,1,1
pante,1,0,0
ord,1,0,0
finalinde,1,1,0
heykeli,1,1,0
hakemi,1,1,0
futbolu,1,1,0
samsunspor,1,0,0
oyuncusu,1,1,0
##elek,1,1,1
takımında,1,1,0
410,1,0,0
460,1,0,0
hakemin,1,1,0
faul,1,1,1
holo,1,0,0
##ista,1,1,0
##ims,1,1,0
ligde,1,1,0
maçlarda,1,1,0
galibiyet,1,1,1
beraberlik,1,1,0
yenilgi,1,1,1
finalde,1,1,0
etabı,1,1,0
takımdır,1,1,0
##silya,1,1,0
##hattan,1,1,0
maçın,1,1,0
kazanıp,1,1,0
berabere,1,1,0
toplamıştır,1,1,0
rekorları,1,1,0
kırmıştır,1,1,0
trap,1,1,1
nat,1,1,0
oyuncusudur,1,1,0
asist,1,1,1
gig,1,0,0
##dez,1,1,0
takımların,1,1,0
düşürdü,1,1,0
##ğünü,1,0,0
golde,1,1,0
şerefine,1,1,0
##yorum,1,1,1
431,1,0,0
##29,1,0,0
yiyen,1,0,0
##egor,1,1,0
manz,1,0,0
tüfeği,1,1,0
penaltılarla,1,1,0
fey,1,0,0
maçlarını,1,1,0
stadyumda,1,1,0
##odafone,1,0,0
##lk,1,0,0
kıtada,1,1,0
çubuklu,1,1,0
beşik,1,1,1
premi,1,0,0
##ague,1,1,0
ligidir,1,1,0
takımlarda,1,1,0
##roy,1,0,0
bahis,1,1,1
attı,1,1,0
golcü,1,1,0
rakiplerine,1,1,0
##ebilirsiniz,1,1,1
##olf,1,0,0
##ê,1,0,0
##ão,1,0,0
paran,1,1,0
##ae,1,0,0
şen,1,1,1
olduysa,1,1,0
##act,1,1,0
##icos,1,0,0
galaksi,1,1,1
mücadelesini,1,1,0
karşılaşmayı,1,1,0
##sunuz,1,1,1
##chester,1,0,0
atlet,1,1,1
liginin,1,1,0
serisini,1,1,0
##yıldız,1,1,1
laz,1,1,0
##orra,1,0,0
turnuvada,1,1,0
rekorunu,1,1,0
final,1,1,1
maçının,1,1,0
skoru,1,1,0
kupada,1,1,0
##alk,1,0,0
formayı,1,1,0
istey,1,1,0
##iyen,1,1,0
yanal,1,1,1
takımından,1,1,0
##eno,1,0,0
##uma,1,1,1
##acan,1,1,0
stadyumun,1,1,0
oynanacak,1,1,0
maçına,1,1,0
karşılaşmaları,1,1,0
bahseden,1,1,0
düşünün,1,1,0
yiyor,1,0,0
santim,1,1,1
58,1,0,0
dünyaca,1,1,0
##iver,1,1,1
kaleci,1,1,1
##enc,1,0,0
çeyrek,1,1,1
sıralamasında,1,1,0
gönderir,1,1,0
turnuvanın,1,1,0
lakap,1,1,1
kulübe,1,1,1
yenilmez,1,1,0
aj,1,0,0
sahaya,1,1,0
hasret,1,1,1
##gard,1,1,1
07,1,0,0
kak,1,1,1
turnuva,1,1,1
finalini,1,1,0
takımda,1,1,0
antrenör,1,1,1
##ardi,1,1,0
##feld,1,0,0
##lari,1,1,0
kalecinin,1,1,0
burda,1,1,0
##küdar,1,1,0
kadıköy,1,0,0
inandır,1,1,0
kade,1,1,0
##iban,1,1,0
uçaklarına,1,1,0
çizilmiş,1,1,0
##board,1,0,0
##lediğini,1,1,1
destekliyor,1,1,0
teolojik,1,1,1
##zda,1,0,0
sinemaya,1,1,0
##radı,1,0,0
yardımına,1,1,0
internetten,1,0,0
geçirmeyi,1,1,0
aldığında,1,1,0
düşün,1,1,1
bibliy,1,0,0
eyaletler,1,1,0
yönetmesi,1,1,0
komutanları,1,1,0
hakimdir,1,1,0
##karlar,1,1,0
##bars,1,1,0
âlim,1,0,0
keşfedilmiştir,1,1,0
##cılara,1,1,1
##yth,1,0,0
##sea,1,0,0
hast,1,1,0
ödüllerin,1,1,0
##olos,1,0,0
atandığı,1,1,0
##shan,1,0,0
##ofobi,1,0,0
##beyi,1,1,0
şehre,1,0,0
bahsedilmektedir,1,1,0
logosu,1,1,0
prestij,1,1,1
##muk,1,0,0
##olistan,1,0,0
hükümdarlığı,1,1,0
depolar,1,1,0
leke,1,1,1
veliaht,1,1,1
##yük,1,1,1
##üg,1,0,0
anılmaya,1,1,0
kük,1,0,0
vadisi,1,1,0
##imov,1,0,0
muhalefete,1,1,0
##dock,1,0,0
batık,1,1,1
71,1,0,0
bozkır,1,1,1
müttefiki,1,1,0
planlanmıştır,1,1,0
liberteryen,1,0,0
klan,1,1,1
kökenlidir,1,1,0
##arra,1,1,0
hükümdarları,1,1,0
##oyan,1,1,0
##lilerin,1,1,1
öldürülmüştür,1,1,0
tuval,1,1,1
##latı,1,1,0
yoğunluğuna,1,1,0
ayrılmasına,1,1,0
sıralar,1,1,0
vurmak,1,1,0
fırlatma,1,1,0
kaynaktır,1,1,0
yaratabilir,1,1,0
yöntemleriyle,1,1,0
oylama,1,1,0
konsept,1,1,1
konserve,1,1,1
faili,1,1,0
ertelen,1,1,0
##rür,1,0,0
##ikler,1,1,1
aktarımı,1,1,0
172,1,0,0
sayılarını,1,1,0
araştırmaların,1,1,0
göreceli,1,1,0
yüksekliğindeki,1,1,0
zamanından,1,1,0
ülkesine,1,1,0
##edeki,1,1,0
bahçeleri,1,1,0
yazlık,1,1,1
gökdelen,1,1,1
##lamalar,1,1,1
düşündür,1,1,1
##enler,1,1,1
##obun,1,0,0
kondans,1,0,0
zararsız,1,1,0
oynar,1,1,0
dikiş,1,1,1
tutk,1,0,0
##allı,1,1,0
kalkı,1,1,0
##dığım,1,1,1
280,1,0,0
boyutta,1,1,0
##arken,1,1,1
kampanyalar,1,1,0
grubunun,1,1,0
kanalına,1,1,0
##ty,1,0,0
desteklediği,1,1,0
avlu,1,1,1
##maç,1,1,1
fonksiyonlarını,1,1,0
yaşanmış,1,1,0
filmlere,1,1,0
mültecilerin,1,1,0
kuvvetlerin,1,1,0
##&,1,0,0
kaybetmesine,1,1,0
cezayı,1,1,0
##ogn,1,1,0
##bridge,1,0,0
koymuştur,1,1,0
cumhur,1,1,1
çantası,1,1,0
haliyle,1,1,0
kapakları,1,1,0
kapan,1,1,1
kaplanmış,1,1,0
soğut,1,1,1
##ulmuş,1,1,1
##iano,1,0,0
kıst,1,1,0
çan,1,1,1
##seki,1,1,1
chan,1,0,0
##kaş,1,1,1
##uvaş,1,0,0
uçağa,1,1,0
##çın,1,1,1
müziği,1,1,0
boşlukta,1,1,0
kurtarır,1,1,0
frekansı,1,1,0
bölümlerini,1,1,0
müzikle,1,1,0
müziğe,1,1,0
kaldırılmasına,1,1,0
çıkarılmasını,1,1,0
##con,1,0,0
##trol,1,1,1
##ıklığı,1,1,1
pilotları,1,1,0
vereceğini,1,1,0
seçilerek,1,1,0
gördükten,1,1,0
gürültüsü,1,1,0
##sak,1,1,1
oluruz,1,1,0
spr,1,0,0
##inga,1,0,0
##ibel,1,0,0
ful,1,1,1
itki,1,1,1
cepheye,1,1,0
##jer,1,0,0
dolduran,1,1,0
inanılan,1,1,0
sanki,1,1,1
1768,1,0,0
şelale,1,1,1
durmaktadır,1,1,1
sark,1,1,1
güçlerini,1,1,0
yıllardan,1,1,0
##satı,1,1,1
fut,1,1,1
##ures,1,0,0
sahadaki,1,1,0
kurtarmaya,1,1,0
dalganın,1,1,0
900,1,0,0
metreyi,1,1,0
vadiler,1,1,0
bulutsu,1,1,1
jet,1,1,1
##ğince,1,0,0
gösterilmektedir,1,1,0
ök,1,0,0
şiirsel,1,1,0
moder,1,0,0
1944,1,0,0
edildiğine,1,1,0
güneybatıda,1,1,0
güneydoğuda,1,1,0
kuzeydoğu,1,1,1
kuzeydoğuda,1,1,0
kanıtlamak,1,1,0
##anan,1,1,0
sunulmuş,1,1,0
hizmetinin,1,1,0
bazılarında,1,1,0
akımın,1,1,0
prenses,1,1,1
parod,1,0,0
##avo,1,0,0
temsilcisidir,1,1,0
kuruluşudur,1,1,0
##şte,1,0,0
##muşlardır,1,1,1
sük,1,0,0
tanıdığı,1,1,0
çıldır,1,1,1
tektonik,1,1,1
karstik,1,1,1
kuruldu,1,1,0
bölgeleri,1,1,0
satılmaktadır,1,1,0
alttaki,1,1,0
ortalarına,1,1,0
##lığından,1,1,1
mız,1,1,1
##ıka,1,1,0
çiçekleri,1,1,0
ortadaki,1,1,0
##bağı,1,1,1
##canın,1,1,1
eyaletlerde,1,1,0
##sizin,1,1,1
jüri,1,1,1
yarışmacılar,1,1,0
alıyor,1,1,0
yarışmada,1,1,0
puanlar,1,1,0
kaldırılmasıyla,1,1,0
##alanır,1,1,0
diyoruz,1,0,0
evden,1,1,0
götürüldü,1,1,0
##ğünde,1,0,0
istemeyen,1,1,0
##ildiğine,1,1,1
anneden,1,1,0
gerekiyor,1,1,0
başarısını,1,1,0
üçünü,1,1,0
istilası,1,1,0
yöre,1,1,1
yaygındır,1,1,0
çizer,1,1,0
yazarlar,1,1,0
sağında,1,1,0
solunda,1,1,0
ovası,1,1,0
okulunda,1,1,0
kanallarında,1,1,0
okuduğu,1,1,0
sınıfıdır,1,1,0
anlaşıldı,1,1,0
##zhou,1,0,0
##sau,1,0,0
##ridae,1,0,0
etçil,1,1,1
yırtıcı,1,1,1
avı,1,1,0
yapab,1,0,0
gözetiminde,1,1,0
adlandırılmış,1,1,0
nolu,1,0,0
tarafındaki,1,1,0
açısının,1,1,0
##ilecekti,1,1,1
143,1,0,0
paketler,1,1,0
bakın,1,1,1
mers,1,0,0
kıyılarındaki,1,1,0
##karahisar,1,0,0
##esun,1,1,0
yamaçlarında,1,1,0
erime,1,1,0
kuzeydeki,1,1,0
kurulunda,1,1,0
##ılmaları,1,1,1
boşalan,1,1,0
kararıyla,1,1,0
##ancı,1,1,0
yüksekte,1,1,0
yerlerinin,1,1,0
seyrek,1,1,1
yağış,1,1,1
kusurlu,1,1,0
sattı,1,1,0
##ıncı,1,1,1
binasında,1,1,0
filmler,1,1,0
filmleri,1,1,0
gösterilmiş,1,1,0
büyükbaş,1,1,1
sıradadır,1,1,0
mahallesinde,1,1,0
başla,1,1,1
gelsin,1,1,0
yıkılmış,1,1,0
istedik,1,1,0
hikâyesini,1,0,0
yeryüzüne,1,1,0
sıfatıyla,1,1,0
uzundur,1,1,0
bölümlerden,1,1,0
##ırmak,1,1,1
illere,1,1,0
topraklara,1,1,0
belirtildiği,1,1,0
##işini,1,1,1
tahtın,1,1,0
hanedanın,1,1,0
evladı,1,1,0
katli,1,1,0
##nh,1,0,0
##ofen,1,1,0
kireçtaşı,1,1,0
canlının,1,1,0
korunmuş,1,1,0
bitkilere,1,1,0
dairesel,1,1,0
pistin,1,1,0
pist,1,1,1
üçü,1,1,0
oval,1,1,1
tüf,1,1,1
alüv,1,0,0
milletvekillerinin,1,1,0
##mayıp,1,1,1
kampına,1,1,0
ikişer,1,1,0
gittikleri,1,1,0
seçti,1,1,0
çalışmalarla,1,1,0
değiştiğini,1,1,0
yüzyıla,1,1,0
umutsuz,1,1,0
koşt,1,1,0
alıyordu,1,1,0
ilki,1,1,0
edilmişti,1,1,0
aitti,1,1,0
ediliyordu,1,1,0
ayındaki,1,1,0
başkanlığına,1,1,0
aşındır,1,1,1
bestesi,1,1,0
müziğinin,1,1,0
##luluğu,1,1,1
sıraları,1,1,0
##ayeti,1,1,0
##yeni,1,1,1
veriyor,1,1,0
planladı,1,1,0
tamamlay,1,1,0
açılıp,1,1,0
yazılabilir,1,1,0
meseleleri,1,1,0
sergilediği,1,1,0
kurmasını,1,1,0
akça,1,1,1
ilçeleri,1,1,0
doğaya,1,1,0
çıkarıyor,1,1,0
karargâh,1,0,0
istiyorsa,1,1,0
tanındı,1,1,0
##ılmasıyla,1,1,1
##cade,1,0,0
çorap,1,1,1
milattan,1,1,0
coğrafyada,1,1,0
kazılarda,1,1,0
buluntuları,1,1,0
üretir,1,1,0
eşyaların,1,1,0
kaybolduğu,1,1,0
hayli,1,1,1
tarihç,1,0,0
öncesine,1,1,0
rul,1,0,0
izledi,1,1,0
zorlandı,1,1,0
birçoğu,1,1,0
anıms,1,0,0
yama,1,1,1
##app,1,0,0
cumhurbaşk,1,0,0
##sızdır,1,1,1
girişiminde,1,1,0
bulunmuşlardır,1,1,0
dönemlerini,1,1,0
yapmamış,1,1,0
resminin,1,1,0
naaşı,1,1,0
##kabir,1,1,1
müthiş,1,1,1
nehirler,1,1,0
sular,1,1,1
nehrin,1,0,0
golf,1,1,1
##stri,1,0,0
genişliğindedir,1,1,0
yeryüzünün,1,1,0
nehirleri,1,1,0
##pp,1,0,0
amazon,1,1,1
nehirlerin,1,1,0
ortasından,1,1,0
kuzeyindeki,1,1,0
donmuş,1,1,0
##fest,1,1,0
##buki,1,1,0
güneyindeki,1,1,0
çiçekli,1,1,0
bulunmasından,1,1,0
çekicidir,1,1,0
acilen,1,1,1
kıyıları,1,1,0
sıradağ,1,1,1
doğusundaki,1,1,0
doğudan,1,1,0
ilçesi,1,1,0
malzemenin,1,1,0
eşim,1,1,0
günlerce,1,1,0
arabaya,1,1,0
binen,1,1,0
çiftlerde,1,1,0
##zad,1,1,1
##oshi,1,0,0
halı,1,1,1
iyisi,1,1,0
şimdilerde,1,1,0
onca,1,1,1
istemiyor,1,1,0
rağbet,1,1,1
görmeyi,1,1,0
bağlan,1,1,0
geleneğinin,1,1,0
geçirir,1,1,0
sanatçılara,1,1,0
halkına,1,1,0
ödülleri,1,1,0
belirir,1,1,0
sanatçıya,1,1,0
aşağıdak,1,0,0
kapıyı,1,1,0
##eceğiz,1,1,1
1840,1,0,0
##ıklı,1,1,1
işgaline,1,1,0
makaleleri,1,1,0
sayıların,1,1,0
hepsinin,1,1,0
136,1,0,0
126,1,0,0
kutlanmaktadır,1,1,0
##vez,1,1,0
adasının,1,1,0
edebiyatçı,1,1,0
çalarak,1,1,0
bırakıyor,1,1,0
bilime,1,1,0
kavuşan,1,1,0
emretti,1,1,0
çıkarttığı,1,1,0
belirtmiş,1,1,0
ekme,1,1,0
kavuştu,1,1,0
flört,1,1,1
eşinden,1,1,0
eşinin,1,1,0
korkuyor,1,1,0
##tuğu,1,1,1
##mişti,1,1,1
âlem,1,0,0
gitmeye,1,1,0
dergisinde,1,1,0
öyküsünü,1,1,0
editör,1,1,1
izleyicilerin,1,1,0
kitaplarını,1,1,0
popülerlik,1,1,0
yazarların,1,1,0
##labilmektedir,1,1,1
ordular,1,1,0
bulabilir,1,1,0
derinliğinde,1,1,0
olmasın,1,1,0
donatılmıştır,1,1,0
tutmaktadır,1,1,0
diyor,1,1,1
bitmiş,1,1,0
askerleri,1,1,0
zayiat,1,1,1
yaptık,1,1,0
istediğin,1,1,0
haldeki,1,1,0
anlamadım,1,1,0
istedim,1,1,0
anasını,1,1,0
başladım,1,1,0
subayı,1,1,0
gördüğüm,1,1,0
yanak,1,1,1
##larım,1,1,1
göğs,1,1,0
##amıştı,1,0,0
##edo,1,0,0
şeylere,1,1,0
bulmaya,1,1,0
şehrine,1,0,0
tapınak,1,1,1
hikâyeyi,1,0,0
anlattı,1,1,0
şunu,1,1,0
noktal,1,1,0
##alamak,1,1,0
havalarda,1,1,0
bebeği,1,1,0
##acık,1,1,1
boyuna,1,1,0
sırayı,1,1,0
illeri,1,1,0
festivalde,1,1,0
oturan,1,1,0
yaşamayı,1,1,0
önerildi,1,1,0
eriy,1,1,0
##eceğinden,1,1,1
##ekler,1,1,0
oluşurlar,1,1,0
süzme,1,1,0
dönüştürülebilir,1,1,0
sağlığının,1,1,0
okuluna,1,1,0
görünümünde,1,1,0
kıtasal,1,1,0
sahtek,1,0,0
bilinçsiz,1,1,0
1776,1,0,0
platin,1,1,1
katılmak,1,1,0
iskan,1,1,1
dedikodu,1,1,1
atadı,1,1,0
muhaseb,1,0,0
basının,1,1,0
nedeninin,1,1,0
iyonu,1,1,0
amonyum,1,1,1
hidrok,1,0,0
##lorik,1,1,0
sülfür,1,1,1
klorür,1,1,1
yatıştır,1,1,0
eleştirileri,1,1,0
seçimlerinde,1,1,0
partisine,1,1,0
kurt,1,1,1
seviyelerde,1,1,0
seviyedeki,1,1,0
yarımkürede,1,0,0
kuzeye,1,1,0
güneye,1,1,0
ettirir,1,1,0
şehirlere,1,1,0
uçucu,1,1,0
çözünür,1,1,0
hattını,1,1,0
siyasetinde,1,1,0
kapitalizmin,1,1,0
##idar,1,1,0
üstünlüğünü,1,1,0
kısma,1,1,0
normalde,1,1,0
iltica,1,1,1
müsabakaları,1,1,0
metanol,1,0,0
1957,1,0,0
##liye,1,1,1
metrekarelik,1,1,0
özelik,1,1,0
alanın,1,1,0
hükûmet,1,0,0
yakala,1,1,1
katılarak,1,1,0
verebilecek,1,1,0
silikon,1,1,1
ismindeki,1,1,0
sığınak,1,1,1
yakıp,1,1,0
sözlerinin,1,1,0
şarkıda,1,1,0
##esinden,1,1,1
##lıca,1,1,1
##ışık,1,1,1
yaptırdı,1,1,0
resme,1,0,0
##cing,1,0,0
dövme,1,1,1
ilçenin,1,1,0
çalışkan,1,1,1
yazmaları,1,1,0
söğüt,1,1,1
kulüpte,1,1,0
##kut,1,1,1
bahsediyor,1,1,0
kutlamalar,1,1,0
yılbaşı,1,1,1
mezuniyet,1,1,1
romandan,1,1,0
uyarlanan,1,1,0
diktatör,1,1,1
##ıy,1,1,0
gülüms,1,0,0
kibirli,1,1,0
tanımlarken,1,1,0
söylenir,1,1,0
##rut,1,0,0
##esiydi,1,1,1
plaj,1,1,1
##leştirdi,1,1,1
sütü,1,1,0
uzayda,1,1,0
başardı,1,1,0
yuvar,1,1,1
benekli,1,1,0
##dibi,1,1,0
suları,1,1,1
unutulmaz,1,1,0
##dyatör,1,0,0
dövüş,1,1,1
ülkemiz,1,1,0
hikayesini,1,1,0
show,1,0,0
beklerken,1,1,0
ayağa,1,1,0
konuşanlar,1,1,0
makyaj,1,1,1
sürülür,1,1,0
pud,1,1,1
dilek,1,1,1
##ınızı,1,1,1
versin,1,1,0
çiçe,1,0,0
sakız,1,1,1
##ift,1,0,0
##liv,1,0,0
yaratıklar,1,1,0
##oo,1,0,0
##yp,1,0,0
moz,1,0,0
##arit,1,0,0
##üpiter,1,0,0
kasabası,1,1,0
şarkısıyla,1,1,0
cap,1,0,0
##sten,1,1,1
usulüne,1,1,0
zekalı,1,1,0
yelpaz,1,0,0
kullanırlar,1,1,0
süpür,1,1,1
susam,1,1,1
karabiber,1,1,1
büyüğüdür,1,1,0
sözleriyle,1,1,0
yarışmacı,1,1,1
##dınız,1,1,1
müsab,1,0,0
seçilebilir,1,1,0
gagası,1,1,0
tüylü,1,1,0
pelik,1,0,0
siyahi,1,1,1
şarkıcı,1,1,0
##hie,1,0,0
won,1,0,0
rütbe,1,1,1
unvanıyla,1,1,0
general,1,1,1
teğmen,1,1,1
tabela,1,1,1
rakım,1,1,1
##peten,1,1,0
türemiştir,1,1,0
sünger,1,1,1
filminde,1,1,0
ezeli,1,1,1
yıldızı,1,1,0
mürekkep,1,1,1
balığı,1,1,0
yarışmak,1,1,0
havlu,1,1,1
kırıl,1,1,0
##hlamur,1,0,0
amiral,1,1,1
buradan,1,1,0
donanma,1,1,0
##ella,1,1,0
##anta,1,1,0
kokulu,1,1,0
yapılıp,1,1,0
yazılıdır,1,1,0
##ladi,1,1,0
astronot,1,1,1
düzine,1,1,1
deste,1,1,1
düello,1,1,1
##stoy,1,0,0
yetmez,1,1,0
serisinin,1,1,0
##dian,1,0,0
##ones,1,0,0
dedik,1,1,0
enişt,1,0,0
##hel,1,1,0
durağı,1,1,0
metro,1,1,1
meydanı,1,1,0
arazide,1,1,0
kıvır,1,1,1
##yaj,1,0,0
jung,1,0,0
giyilen,1,1,0
kıyafetleri,1,1,0
##amak,1,0,0
yelek,1,1,1
elektr,1,0,0
sürerek,1,1,0
yarıştığı,1,1,0
çarpış,1,1,1
arabalar,1,1,0
espri,1,1,1
yakalanmış,1,1,0
##cada,1,1,1
##ıltı,1,0,0
filmlerinde,1,1,0
##tah,1,0,0
çayı,1,1,1
uzatıldı,1,1,0
minibüs,1,1,1
filmlerde,1,1,0
uzaylı,1,1,0
ova,1,1,1
kanyon,1,1,1
##tak,1,1,1
##ethoven,1,0,0
marşı,1,1,0
sesinin,1,1,0
eşek,1,1,1
yılan,1,1,1
yam,1,1,0
priz,1,1,1
üniversitelerde,1,1,0
fırlat,1,1,0
mitolojisinde,1,1,0
##zeli,1,0,0
otobüsler,1,1,0
##masındaki,1,1,1
manşet,1,1,1
kastet,1,1,1
##couver,1,0,0
grek,1,0,0
peç,1,0,0
ergin,1,1,1
çekir,1,1,0
ırkı,1,1,0
ısıl,1,1,1
süresine,1,1,0
##değeri,1,1,0
ede,1,1,1
müzikte,1,1,0
kaldırılmıştır,1,1,0
efsanevi,1,1,1
##eum,1,0,0
##atro,1,0,0
nitrat,1,1,1
##loo,1,0,0
kurarlar,1,1,0
gazetesini,1,1,0
##hanov,1,0,0
biriminin,1,1,0
##mah,1,0,0
kariyerine,1,1,0
yaşanılan,1,1,0
kavş,1,1,0
##aps,1,0,0
akson,1,1,1
##lulu,1,0,0
kaldıkları,1,1,0
başlarlar,1,1,0
düşürür,1,1,0
odaklandı,1,1,0
##ride,1,0,0
koz,1,1,1
##alak,1,0,0
bulunabilir,1,1,0
gene,1,1,1
##kapı,1,1,1
aramaya,1,1,0
haini,1,1,0
firar,1,1,1
kabl,1,1,1
çığır,1,1,1
##emiz,1,1,0
ören,1,1,1
ifadelere,1,1,0
banknot,1,1,1
##aklı,1,1,0
##anız,1,1,1
istemeye,1,1,0
üzgün,1,1,1
kapatılan,1,1,0
##cent,1,0,0
uygulamasıdır,1,1,0
atfed,1,1,1
rej,1,0,0
endüstrisine,1,1,0
platformlarda,1,1,0
tepkisi,1,1,0
işt,1,1,0
##arte,1,1,0
adlarla,1,1,0
tanrıçası,1,1,0
aşarak,1,1,0
iletir,1,1,0
okuldan,1,1,0
başlayınca,1,1,0
##mail,1,1,1
##lanmasından,1,1,1
##nez,1,1,0
öniz,1,1,0
boyuta,1,1,0
şablon,1,1,1
boyutlar,1,1,0
hap,1,1,1
yürüyen,1,1,0
uyumluluk,1,1,0
yetiştiği,1,1,0
yöresel,1,1,0
yağlı,1,1,0
kuyruklu,1,1,0
kapasiteye,1,1,0
merteb,1,0,0
##elere,1,1,0
mekanları,1,1,0
bazılarının,1,1,0
malzemelerinin,1,1,0
yarısının,1,1,0
pişmiş,1,1,0
biçimlerine,1,1,0
##oglu,1,1,0
alkış,1,1,1
181,1,0,0
eşsiz,1,1,0
örtüş,1,1,0
programlara,1,1,0
cihazların,1,1,0
sprey,1,1,1
##toz,1,1,1
malt,1,1,1
##trum,1,0,0
mandi,1,0,0
foton,1,1,1
trajedi,1,1,1
##izmi,1,1,0
titreşim,1,1,1
makas,1,1,1
uzunlukta,1,1,0
##meyeceği,1,1,1
##eyiz,1,1,1
##asına,1,1,1
popülasyonu,1,1,0
sekans,1,0,0
denmektedir,1,1,0
polimorf,1,0,0
##onda,1,1,1
kapasit,1,0,0
formülasyon,1,1,1
##üsyon,1,0,0
eyaletlerinde,1,1,0
girişte,1,1,0
##ememektedir,1,1,1
kabarcık,1,1,1
sürgüne,1,1,0
kompost,1,0,0
kompoz,1,0,0
görünümünü,1,1,0
##koz,1,1,1
##akos,1,0,0
##use,1,1,0
hayvanlara,1,1,0
bulaşma,1,1,0
##ish,1,0,0
##enia,1,0,0
##chin,1,0,0
##ello,1,0,0
104,1,0,0
107,1,0,0
değişkenli,1,1,0
formda,1,1,0
taraftan,1,1,0
geliyordu,1,1,0
önünden,1,1,0
ardında,1,1,0
vuran,1,1,0
şarkısı,1,1,0
fiyatlı,1,1,0
tuzak,1,1,1
kenarı,1,1,0
substrat,1,0,0
inhib,1,0,0
##hidae,1,0,0
familyasına,1,1,0
##tica,1,1,0
varsayımsal,1,1,0
teknolojisinin,1,1,0
ciltte,1,1,0
versiyonu,1,1,0
maymun,1,1,1
köpekler,1,1,0
baskılan,1,1,0
##rum,1,1,1
kokain,1,1,1
yenildikleri,1,1,0
1844,1,0,0
grav,1,0,0
turb,1,1,1
##ometri,1,0,0
spektr,1,0,0
otos,1,1,0
artr,1,1,0
##ķ,1,0,0
yavaşça,1,1,0
huylu,1,1,0
##amayı,1,1,0
tedaviler,1,1,0
dediğimiz,1,1,0
canlandırılan,1,1,0
gerilme,1,1,0
evrim,1,1,1
lep,1,1,1
jel,1,1,1
##alu,1,1,0
çoğunda,1,1,0
karsin,1,1,0
yaşamaktadırlar,1,1,0
korkan,1,1,0
hafifçe,1,1,0
dolaşan,1,1,0
##rob,1,1,1
engellendi,1,1,0
anormal,1,1,1
tampon,1,1,1
güçlendirilmiş,1,1,0
notaları,1,1,0
##nea,1,1,0
antidepres,1,0,0
##lep,1,1,1
##azep,1,0,0
moleküler,1,1,1
##üj,1,0,0
altta,1,1,0
ilaçları,1,1,0
001,1,0,0
yeteneklerine,1,1,0
öp,1,1,1
##hus,1,1,0
sporlar,1,1,0
##igo,1,0,0
##ves,1,1,0
element,1,1,1
##stür,1,0,0
döngüsünün,1,1,0
öngördüğü,1,1,0
″,1,0,0
kısım,1,1,1
kısmın,1,1,0
ruhban,1,1,1
birleştiren,1,1,0
satarak,1,1,0
tasarımcısı,1,1,0
kariyeri,1,1,0
yöneticiliği,1,1,0
incelendi,1,1,0
patlayıcı,1,1,0
vs,1,1,0
avuç,1,1,1
dokunmatik,1,1,1
çip,1,1,1
izleyicileri,1,1,0
ekibin,1,1,0
##̈,1,0,0
kaybolur,1,1,0
kole,1,1,0
##atit,1,1,0
yönetimindeki,1,1,0
bitirme,1,1,0
kaldığını,1,1,0
yapıldı,1,1,0
görüşlü,1,1,0
akredite,1,1,1
boyan,1,1,1
##loud,1,0,0
oyununu,1,1,0
##ieu,1,0,0
getirt,1,1,0
izniyle,1,1,0
yönetimiyle,1,1,0
##chan,1,0,0
down,1,0,0
performansına,1,1,0
inancını,1,1,0
gösterdiğini,1,1,0
olumsuzluk,1,1,0
sertifika,1,1,1
veyahut,1,1,1
kayıtlarında,1,1,0
toplamının,1,1,0
ulaştığını,1,1,0
##liliğe,1,1,1
törensel,1,1,0
##aşa,1,1,0
sarnıç,1,1,1
platform,1,1,1
##erik,1,1,1
sözcüktür,1,1,0
taşınmasını,1,1,0
##othe,1,0,0
##ès,1,0,0
kamuya,1,1,0
alınırken,1,1,0
gerçekleşmektedir,1,1,0
aslına,1,1,0
büyür,1,1,0
dostane,1,1,1
bilgelik,1,1,0
salgı,1,1,1
kulesi,1,1,0
füze,1,1,1
yayınladığı,1,1,0
yapmadığı,1,1,0
kendin,1,1,0
çizelgesi,1,1,0
##umcu,1,1,1
siyasette,1,1,0
konserde,1,1,0
markalar,1,1,0
##eyecek,1,1,0
##ograf,1,0,0
##ılabilecek,1,1,1
73,1,0,0
edildikten,1,1,0
orduya,1,1,0
boylam,1,1,1
özgürlüğünü,1,1,0
zamanları,1,1,0
sürtünme,1,1,0
yerçekimi,1,1,0
##cil,1,0,0
alınıyor,1,1,0
kompozisyon,1,1,1
argo,1,1,1
helyum,1,1,1
nitrojen,1,1,1
duyduğum,1,1,0
1847,1,0,0
1858,1,0,0
1870,1,0,0
1892,1,0,0
çalışmada,1,1,0
huş,1,1,1
geçmez,1,1,0
çıkarılabilir,1,1,0
##masından,1,1,1
etkilenmiş,1,1,0
katılımcıları,1,1,0
##lemesine,1,1,1
deneyi,1,1,0
ankette,1,1,0
üyeleriyle,1,1,0
##onan,1,1,0
hesaplamalar,1,1,0
##ometrik,1,0,0
kategoride,1,1,0
kategoriler,1,1,0
aralıklı,1,1,0
örgü,1,1,1
torn,1,1,0
##taşı,1,1,1
##otermal,1,0,0
optimizasyon,1,1,1
tamamlandığında,1,1,0
kazanıldı,1,1,0
imzalandı,1,1,0
geçtiğinde,1,1,0
şahsen,1,1,1
entropi,1,1,1
1918,1,0,0
imzalayarak,1,1,0
savaşını,1,1,0
erdirmek,1,1,0
siyasete,1,1,0
erdiği,1,1,0
##danya,1,1,0
prob,1,0,0
##manları,1,0,0
şubeleri,1,1,0
nca,1,1,1
hiçbirinin,1,1,0
##lıların,1,1,1
##teli,1,1,1
benzeyen,1,1,0
sonuçta,1,1,0
'.,1,0,0
listesine,1,1,0
##mıza,1,1,1
bırakılmış,1,1,0
sonuçlandır,1,1,1
kafatası,1,1,0
gruplarını,1,1,0
##aylı,1,1,0
antropolog,1,1,1
##beği,1,1,0
##oleon,1,0,0
abluka,1,1,1
##emann,1,0,0
##mali,1,1,1
yapacakları,1,1,0
paylaşan,1,1,0
harekâta,1,0,0
tahrib,1,1,1
hayırsever,1,1,1
##mezler,1,1,1
##izmet,1,0,0
çağının,1,1,0
erişimini,1,1,0
##rada,1,0,0
##leşerek,1,1,1
##üğünün,1,1,1
enstrümanlar,1,1,0
eklenerek,1,1,0
alınmadan,1,1,0
kolej,1,1,1
##world,1,0,0
ork,1,0,0
facebook,1,0,0
imzalamış,1,1,0
hedefini,1,1,0
küp,1,1,1
bölümler,1,1,0
yararlanılır,1,1,0
##qua,1,0,0
cross,1,0,0
##ization,1,0,0
##ılığın,1,1,1
onaylanmıştır,1,1,0
ırkçılık,1,1,0
ünlenen,1,1,0
##gui,1,0,0
##utz,1,1,0
##º,1,0,0
dayanıklıdır,1,1,0
meyveleri,1,1,0
vejet,1,0,0
işbirliğiyle,1,1,0
okunabilir,1,1,0
okuryazar,1,1,1
işlemci,1,1,1
koşuluyla,1,1,0
host,1,0,0
uygulamanın,1,1,0
alıntı,1,1,1
##ümlü,1,1,1
##işte,1,1,1
##omlar,1,1,0
paradoks,1,1,1
teorem,1,1,1
yardıma,1,1,0
##lamasıyla,1,1,1
kategorileri,1,1,0
izn,1,1,0
##çlar,1,0,0
klon,1,1,1
imzalanmış,1,1,0
yararlanılarak,1,1,0
kemoterapi,1,1,1
araçlarla,1,0,0
uyduları,1,1,0
kendinin,1,1,0
yelpazesi,1,1,0
##aht,1,1,0
bebe,1,1,1
takviye,1,1,1
varlıklı,1,1,1
detaylar,1,1,0
ilgilenmeye,1,1,0
kafaları,1,1,0
sitesinden,1,1,0
##lamayla,1,1,1
dağıtımını,1,1,0
1755,1,0,0
yıldızlar,1,1,0
evreninde,1,1,0
platformlarında,1,1,0
##caada,1,0,0
##nov,1,0,0
misket,1,1,1
"],",1,0,0
++,1,0,0
düm,1,1,1
ф,1,0,0
ы,1,0,0
ц,1,0,0
319,1,0,0
sıcaklığına,1,1,0
şirketiyle,1,1,0
çözülür,1,1,0
metalik,1,1,1
kortik,1,1,0
##olin,1,1,0
##ofili,1,0,0
##landığını,1,1,1
anayasayı,1,1,0
##lamamıştır,1,1,1
alfabesinin,1,1,0
yetin,1,1,1
tanrıya,1,1,0
sahneleri,1,1,0
senaryoda,1,1,0
içgü,1,0,0
mesafeler,1,1,0
cihazlara,1,1,0
arit,1,0,0
getirirken,1,1,0
##giltere,1,0,0
diline,1,1,0
sorusunu,1,1,0
bağlamda,1,1,0
eserlerinin,1,1,0
yumruk,1,1,1
##ebil,1,1,1
##imini,1,1,1
bildiğin,1,1,0
talih,1,1,1
sağlayıcısı,1,1,0
fotoğrafını,1,1,0
olaylarına,1,1,0
ayaklanma,1,1,1
ötesinde,1,1,0
açarak,1,1,0
##rath,1,0,0
##iss,1,1,0
salon,1,1,1
##dra,1,0,0
mekansal,1,1,0
açtığını,1,1,0
çöküşü,1,1,0
##kik,1,1,1
tasarımını,1,1,0
periyot,1,1,1
insanıdır,1,1,0
##lard,1,0,0
##orno,1,0,0
karşıtlığı,1,1,0
öldürülen,1,1,0
samim,1,1,0
sağlanmaktadır,1,1,0
tasarlamıştır,1,1,0
telef,1,1,1
verdir,1,1,0
skeç,1,1,1
yaştaki,1,1,0
tanıtan,1,1,0
oluşmaya,1,1,0
dişler,1,1,0
telefonlar,1,1,0
org,1,1,1
gazeteciler,1,1,0
##klarını,1,0,0
kend,1,1,1
bağışıklık,1,1,0
##elerdeki,1,0,0
malzemeden,1,1,0
mutlulu,1,1,0
etmesidir,1,1,0
ibar,1,1,0
paraşüt,1,1,1
##üyle,1,1,1
diken,1,1,1
sahanın,1,1,0
tepenin,1,1,0
nüfusunu,1,1,0
role,1,1,0
oluştururken,1,1,0
kuruluşundan,1,1,0
silinmiştir,1,1,0
##ère,1,0,0
türün,1,1,1
tabana,1,1,0
sanayide,1,1,0
nom,1,0,0
bozuldu,1,1,0
şekilli,1,1,0
arazilerde,1,1,0
hamile,1,1,1
düşünülmüş,1,1,0
utan,1,1,1
modelin,1,1,0
geçirip,1,1,0
1942,1,0,0
##atizm,1,0,0
##ouch,1,0,0
##itch,1,0,0
##ruc,1,0,0
söyleşi,1,1,1
saatlik,1,1,0
momenti,1,1,0
kran,1,0,0
popülerliğini,1,1,0
bekliyor,1,1,0
musun,1,1,0
ifadenin,1,1,0
yepyeni,1,1,1
minnet,1,1,1
okumuş,1,1,0
yazarlarından,1,1,0
insandır,1,1,0
derslerini,1,1,0
gramer,1,1,1
retorik,1,1,1
##tikten,1,1,1
2100,1,0,0
vatandaşı,1,1,0
etmemiş,1,1,0
##ızlık,1,0,0
enfeksiyonları,1,1,0
##tib,1,1,1
hepsini,1,1,0
bazlı,1,1,0
kaçıran,1,1,0
kibar,1,1,1
minik,1,1,1
bakalım,1,1,0
setinde,1,1,0
##assi,1,1,0
##soci,1,0,0
##oley,1,1,0
yüküm,1,1,1
##isel,1,1,0
bırakıldı,1,1,0
toplantılarına,1,1,0
tartıştı,1,1,0
##tea,1,1,0
##ilim,1,1,1
devşir,1,1,1
##aman,1,1,1
##cur,1,0,0
##oor,1,0,0
tin,1,1,1
taşıdığını,1,1,0
araştıran,1,1,0
sorumlulu,1,1,0
yazılarından,1,1,0
##odot,1,0,0
binalarının,1,1,0
halklarının,1,1,0
basımı,1,1,0
banliyö,1,1,1
alfabesiyle,1,1,0
dönüştürmek,1,1,0
yükünün,1,1,0
spekülatif,1,1,1
toplat,1,1,0
unvanına,1,1,0
ibaresi,1,1,0
oybirliğiyle,1,1,0
vermedi,1,1,0
larva,1,1,1
sürüngenler,1,1,0
295,1,0,0
##rettin,1,1,0
dursun,1,1,1
subay,1,1,1
kontenjan,1,1,1
yükseköğrenim,1,1,1
uyruklu,1,1,0
operasyonlarını,1,1,0
yayınlanmaktadır,1,1,0
gelirdi,1,1,0
kadroları,1,1,0
tarihlerde,1,1,0
marangoz,1,1,1
kadrosu,1,1,0
yakınında,1,1,0
##çya,1,0,0
eylemlerinin,1,1,0
dişiler,1,1,0
buzağı,1,1,1
dayalıdır,1,1,0
olasılığının,1,1,0
kaynaklandığını,1,1,0
##ılmayı,1,1,1
verdiklerini,1,1,0
##rofik,1,0,0
akş,1,1,0
mezarının,1,1,0
kürk,1,1,1
##hali,1,1,0
boylarının,1,1,0
##teb,1,1,1
nek,1,0,0
balı,1,1,0
uğrak,1,1,1
kanıtlan,1,1,0
tesisin,1,1,0
görevlerini,1,1,0
görevlendirildi,1,1,0
##200,1,0,0
##80,1,0,0
raporuna,1,1,0
saattir,1,1,0
çevrelerde,1,1,0
tablosunda,1,1,0
yapılmakta,1,1,0
050,1,0,0
##valı,1,1,0
##sili,1,1,1
çıkarıldığı,1,1,0
##üldüğünde,1,1,1
indirgenmiş,1,1,0
absorbe,1,0,0
emilim,1,1,0
hastalarda,1,1,0
dozu,1,1,0
##elerde,1,0,0
kedisi,1,1,0
bakıyor,1,1,0
kilitli,1,1,0
ritim,1,1,1
##iskop,1,0,0
gözaltı,1,1,1
bırakılmasını,1,1,0
sorulan,1,1,0
tiyatrosu,1,1,0
oyunla,1,1,0
##ştırma,1,1,1
yatkın,1,1,1
düşünceye,1,1,0
##lukla,1,1,1
sevmek,1,1,0
##usal,1,0,0
verilerek,1,1,0
istenmiştir,1,1,0
geçişin,1,1,0
diplomasını,1,1,0
sekizinci,1,1,0
doğayı,1,1,0
##düğünde,1,1,1
üreterek,1,1,0
##laştırmak,1,1,1
katılmasına,1,1,0
sesine,1,1,0
gözlemledi,1,1,0
erkekten,1,1,0
küre,1,1,1
çocuklarından,1,1,0
tamamlanmıştır,1,1,0
başladığında,1,1,0
oyunlardan,1,1,0
sözlerle,1,1,0
öğrencilerine,1,1,0
anlatmaktadır,1,1,0
##igan,1,0,0
1964,1,0,0
1962,1,0,0
anaokulu,1,1,1
97,1,0,0
doğrulama,1,1,0
##eley,1,1,0
##lıyor,1,1,1
hissettiği,1,1,0
işlemek,1,1,0
flüt,1,1,1
piyano,1,1,1
otizm,1,1,1
dudak,1,1,1
yarık,1,1,1
yaştan,1,1,0
##enius,1,0,0
##oloz,1,0,0
##anti,1,1,0
ilişkilendirilir,1,1,0
topladığı,1,1,0
oynanması,1,1,0
evcil,1,1,1
kapsayacak,1,1,0
şiddetle,1,1,0
sanık,1,1,1
vakalarının,1,1,0
kadındır,1,1,0
onurlu,1,1,0
##işsel,1,1,0
##uldu,1,1,1
bine,1,1,1
vurgusu,1,1,0
suçlusu,1,1,0
##hac,1,1,1
vatandaşlığı,1,1,0
soyadı,1,1,0
verilerini,1,1,0
nüfusuna,1,1,0
##dama,1,1,1
çevreleyen,1,1,0
rezervi,1,1,0
doğrulaması,1,1,0
çığlık,1,1,1
müzede,1,1,0
tekniğini,1,1,0
##ılmakta,1,1,1
kaçmak,1,1,0
kapanmıştır,1,1,0
kentte,1,1,0
değişmesine,1,1,0
lag,1,1,1
##ä,1,0,0
üretildiği,1,1,0
alışılmadık,1,1,0
karakol,1,1,1
birlikleri,1,1,0
sinirli,1,1,1
2030,1,0,0
##emek,1,1,1
into,1,0,0
##lera,1,1,0
##otr,1,1,0
antrop,1,0,0
işlek,1,1,1
seslendirme,1,1,0
genişletilmiş,1,1,0
##ğımızda,1,0,0
##market,1,1,1
##çüler,1,1,1
mine,1,1,1
##atçı,1,1,0
##ımlar,1,1,1
yerleşiminin,1,1,0
birleşimi,1,1,0
##çilere,1,1,1
katkılardan,1,1,0
mağazası,1,1,0
hizmetten,1,1,0
egz,1,1,0
##war,1,0,0
##chs,1,0,0
##ters,1,1,1
taşıyıcısı,1,1,0
oylaması,1,1,0
lezzetli,1,1,0
felsefesine,1,1,0
dizisini,1,1,0
saklandığı,1,1,0
doyur,1,1,1
sitesini,1,1,0
broşür,1,1,1
geçilir,1,1,0
teknolojiyi,1,1,0
##ech,1,0,0
bilgilerle,1,1,0
desteklenir,1,1,0
##lamayan,1,1,1
gerilimin,1,1,0
sonucuna,1,1,0
izlenebilir,1,1,0
yanaş,1,1,1
##çal,1,1,1
zorladı,1,1,0
##macı,1,1,1
boşanmış,1,1,0
komşusu,1,1,0
evlatlık,1,1,0
pazarlanan,1,1,0
##ukar,1,0,0
duvarına,1,1,0
##ostom,1,0,0
batarya,1,1,1
##esta,1,1,0
kaydıyla,1,1,0
##estro,1,0,0
##yk,1,0,0
özgüdür,1,1,0
##essa,1,1,0
##uer,1,0,0
168,1,0,0
##tics,1,0,0
170,1,0,0
grim,1,1,0
##85,1,0,0
##25,1,0,0
##27,1,0,0
##83,1,0,0
##62,1,0,0
##ahh,1,0,0
##dani,1,1,0
##üddin,1,1,0
işlerinden,1,1,1
maddedir,1,1,0
alabilmektedir,1,1,0
ziyaretçi,1,1,1
galeri,1,1,1
ettirdiği,1,1,0
haberi,1,1,0
kalib,1,0,0
kalab,1,0,0
sunucunun,1,1,0
1823,1,0,0
kk,1,0,0
##paz,1,0,0
##iyel,1,1,0
##ilmeyi,1,1,1
10000,1,0,0
işçisi,1,1,1
grubunu,1,1,0
yürüyüşe,1,1,0
adaylık,1,1,0
teklifini,1,1,0
gemilerde,1,1,0
adamlarına,1,1,0
merkezindeki,1,1,0
katılıp,1,1,0
müzakereleri,1,1,0
başlayacaktır,1,1,0
memnuniyetle,1,1,0
müzakereler,1,1,0
izlemeyi,1,1,0
sempati,1,1,1
görmekte,1,1,0
sıkıştırma,1,1,0
saniyede,1,1,0
sinyalin,1,1,0
edilince,1,1,0
##dent,1,0,0
radyolarda,1,1,0
##çilerinin,1,1,1
yaklaşımdır,1,1,0
##ape,1,0,0
1956,1,0,0
##mond,1,1,1
sayılarının,1,1,0
yazarken,1,1,0
okunuşu,1,1,0
kopya,1,1,1
özgürlüğünün,1,1,0
duymadan,1,1,0
kullanıldığını,1,1,0
##uyordu,1,1,1
basıp,1,1,0
soktu,1,1,0
kablolu,1,1,0
aktaran,1,1,0
yapımcı,1,1,0
prodüksiyon,1,1,1
keşfeden,1,1,0
fres,1,0,0
habere,1,1,0
şarj,1,1,1
asistanı,1,1,0
pusula,1,1,1
flor,1,1,1
nit,1,0,0
iletkenlik,1,1,0
kaynama,1,1,0
yayılır,1,1,0
delikler,1,1,0
dağılan,1,1,0
epik,1,1,1
elementin,1,1,0
tekniğinin,1,1,0
başlangıcı,1,1,0
##erk,1,1,1
##well,1,0,0
##rose,1,0,0
##emin,1,1,1
##işt,1,1,0
##56,1,0,0
delir,1,1,1
bileşenlerini,1,1,0
gözlemlenebilir,1,1,0
yayınlanmış,1,1,0
azalmaya,1,1,0
keşifler,1,1,0
##emezler,1,1,1
enerjili,1,1,0
ışınlar,1,1,0
aralığındaki,1,1,0
elektromanyetik,1,1,1
enerjisine,1,1,0
başk,1,0,0
mab,1,0,0
##ocar,1,0,0
##dia,1,0,0
corona,1,0,0
iddialı,1,1,1
ölçülerinde,1,1,0
güneşe,1,1,0
mühendisi,1,1,0
kullanıldığında,1,1,0
zamandır,1,1,0
huzursuzluk,1,1,0
##memelidir,1,1,1
zaferin,1,1,0
idaresinin,1,1,0
profesör,1,1,1
üş,1,1,1
122,1,0,0
281,1,0,0
şekillerde,1,1,0
başarısızlık,1,1,0
yaşamıştır,1,1,0
çöz,1,1,1
##ebilmiştir,1,1,1
aşamasının,1,1,0
çizgisinin,1,1,0
kısıtlı,1,1,0
##mitt,1,1,0
yukarıdan,1,1,0
oksit,1,1,1
başyapıt,1,1,1
absor,1,0,0
##psiyon,1,0,0
##olü,1,1,0
##mine,1,1,1
##esan,1,1,0
çürüm,1,1,0
kadınlarda,1,1,0
tüberküloz,1,1,1
lazım,1,1,1
padişahı,1,1,0
güneyden,1,1,0
##ath,1,0,0
##öy,1,0,0
denklemi,1,1,0
157,1,0,0
muhafazakar,1,1,1
taşımaya,1,1,0
##nem,1,1,1
##ımına,1,1,1
tanımına,1,1,0
geçirdikleri,1,1,0
geçirirler,1,1,0
sens,1,1,0
##izan,1,1,1
aşamaya,1,1,0
topl,1,1,0
sayfasında,1,1,0
tedav,1,0,0
örtül,1,1,0
delin,1,1,0
tüy,1,1,1
transit,1,1,1
ağıdır,1,1,0
alınmasından,1,1,0
sarf,1,1,1
sözcükleri,1,1,0
şekillendirme,1,1,0
sürdürmüştür,1,1,0
kaybedilen,1,1,0
mücadelesine,1,1,0
kesişim,1,1,0
uzayı,1,1,0
##iliş,1,1,1
sempozyum,1,1,1
karşılı,1,1,0
dönüştürür,1,1,0
ağın,1,1,1
yasanın,1,1,0
patlak,1,1,1
noktalı,1,1,0
manuel,1,1,1
440,1,0,0
##vas,1,0,0
##iku,1,0,0
milliyet,1,1,1
adamlar,1,1,0
öldürmesi,1,1,0
örgütüne,1,1,0
yasasının,1,1,0
listesini,1,1,0
konsolos,1,1,1
vize,1,1,1
kınayan,1,1,0
ayaklar,1,1,0
##aly,1,1,0
topraklarına,1,1,0
katmıştır,1,1,0
ğu,1,0,0
##lacağına,1,1,1
##mic,1,0,0
çalgı,1,1,1
sevimli,1,1,1
alimi,1,1,0
mevki,1,1,1
dedir,1,1,1
mensup,1,1,1
savaşçılar,1,1,0
##iydi,1,1,1
biriydi,1,1,0
mesela,1,1,1
demişti,1,1,1
mağarası,1,1,0
kalmışlardır,1,1,0
kuma,1,1,1
gerisinde,1,1,0
##mişler,1,1,1
esirlerin,1,1,0
##çileri,1,1,1
koluna,1,1,0
mensuptur,1,1,0
##yeo,1,0,0
bahset,1,1,1
##memiz,1,1,1
olursak,1,1,0
parçacı,1,1,0
mirasını,1,1,0
çıkararak,1,1,0
mudur,1,1,0
sözlerine,1,1,0
tereddüt,1,1,1
ini,1,1,1
##mesin,1,1,1
dönüp,1,1,0
birleş,1,1,1
##liğiyle,1,1,1
uğr,1,0,0
kurtulma,1,1,0
çokça,1,1,0
leş,1,1,1
miting,1,1,1
gerçekleştirmiştir,1,1,0
##binlerce,1,1,1
ispatı,1,1,0
muhakkak,1,1,1
##iyette,1,0,0
katılmış,1,1,0
engelledi,1,1,0
istemez,1,1,0
##iğini,1,1,1
seçilmiştir,1,1,0
beşer,1,1,1
lakin,1,1,1
bizler,1,1,0
##lendikten,1,1,1
karıştırma,1,1,0
savaşına,1,1,0
katılırken,1,1,0
##viz,1,1,0
geçiyor,1,1,0
kalesinde,1,1,0
kuşatma,1,1,0
sancağı,1,1,0
birisine,1,1,0
vereceğim,1,1,0
dus,1,0,0
komutanı,1,1,0
sessizce,1,1,0
koruyacak,1,1,0
demesi,1,1,1
kılıcı,1,1,0
soruyu,1,1,0
sevinç,1,1,1
almasının,1,1,0
ilgilenir,1,1,0
meyvesi,1,1,0
##üya,1,0,0
ailesiyle,1,1,0
.'',1,0,0
bırakmaya,1,1,0
##lius,1,0,0
##ruz,1,1,1
etmiyor,1,1,0
##hana,1,1,0
karpuz,1,1,1
aslen,1,1,1
serveti,1,1,0
verdiğini,1,1,0
kazandı,1,1,0
toplayarak,1,1,0
birisini,1,1,0
anlaştı,1,1,1
sihirbaz,1,1,1
göndermek,1,1,0
biliyordu,1,1,0
edecektir,1,1,0
meydanında,1,1,0
mezarı,1,1,0
kazı,1,1,1
hain,1,1,1
kabilelerin,1,1,0
bazılarına,1,1,0
yapmıştı,1,1,0
hapset,1,1,1
kabilenin,1,1,0
kızıydı,1,1,0
cezanın,1,1,0
şunları,1,1,0
kesildi,1,1,0
gözünün,1,1,0
öldürüldüğü,1,1,0
söylemişti,1,1,0
kurtu,1,1,0
elçisi,1,1,0
mektupta,1,1,0
mukav,1,0,0
##kıs,1,1,1
müd,1,0,0
##sir,1,1,0
emirler,1,1,0
kuşatması,1,1,0
isterken,1,1,0
batan,1,1,0
##dad,1,0,0
##kun,1,0,0
##gab,1,0,0
##ştı,1,1,1
##gın,1,0,0
##kenin,1,0,0
torunu,1,1,0
öyley,1,1,0
##uğun,1,1,1
##dedir,1,1,1
diğ,1,1,1
##ânı,1,0,0
ellerine,1,1,0
kaldıktan,1,1,0
istediklerini,1,1,0
oğlunu,1,1,0
öldürerek,1,1,0
yağmal,1,1,0
622,1,0,0
620,1,0,0
girerken,1,1,0
anma,1,1,1
anmak,1,1,0
##iyetten,1,0,0
ezmesi,1,1,0
fuh,1,0,0
##elendir,1,1,0
must,1,0,0
##alik,1,1,0
sevilen,1,1,0
okçu,1,1,0
tepesine,1,1,0
yerleştirdi,1,1,0
cesetleri,1,1,0
parçal,1,1,0
##amaya,1,1,1
etmeyecek,1,1,0
adında,1,1,0
kalkıp,1,1,0
kalacağını,1,1,0
çıktıktan,1,1,0
manasına,1,1,0
denilmiştir,1,1,0
etrafına,1,1,0
toplayıp,1,1,0
hüzün,1,1,1
##adî,1,0,0
seferine,1,1,0
katılmadı,1,1,0
kendisiyle,1,1,0
##ilince,1,1,1
adama,1,1,0
miydi,1,1,0
adamdan,1,1,0
##işam,1,0,0
kandır,1,1,1
evliliğinden,1,1,0
isimlerini,1,1,0
savaşmaya,1,1,0
komplo,1,1,1
isterse,1,1,0
onlarda,1,1,0
kalacak,1,1,0
silahın,1,1,0
olmayacak,1,1,0
ank,1,0,0
##lıktır,1,1,1
gelmişti,1,1,0
bozguna,1,1,0
uğrayarak,1,1,0
gerisi,1,1,0
kaçmaya,1,1,0
bizden,1,1,0
tartışmaya,1,1,0
noktayı,1,1,0
gerçekleşti,1,1,0
arasındaydı,1,1,0
sevinci,1,1,0
matem,1,1,1
dersleri,1,1,0
etsin,1,1,0
aydınlık,1,1,1
yanlarına,1,1,1
yeğeni,1,1,0
sordu,1,1,0
babasına,1,1,0
sevgisini,1,1,0
altından,1,1,0
çıkarıp,1,1,0
##das,1,1,0
bedeni,1,1,1
kanserojen,1,1,1
kurnaz,1,1,1
dolayında,1,1,0
##nut,1,0,0
incelemeler,1,1,0
çıkışında,1,1,0
dişlerin,1,1,0
kemikleri,1,1,0
takımlarının,1,1,0
##sul,1,1,0
##aryen,1,1,0
edilebileceği,1,1,0
guz,1,0,0
bayt,1,1,0
atıldığı,1,1,0
##onları,1,1,0
komplik,1,0,0
##amayarak,1,1,1
##ikalar,1,1,0
kolunu,1,1,0
eserlerden,1,1,0
edebilmektedir,1,1,0
amacının,1,1,0
geçerliliği,1,1,0
zatür,1,1,0
sahipliğini,1,1,0
kırın,1,1,1
yarışma,1,1,1
hakemli,1,1,0
##elt,1,1,0
koruyarak,1,1,0
devrede,1,1,0
##ellikle,1,1,0
ifadelerine,1,1,0
sıyr,1,1,1
##ıklar,1,1,1
istatis,1,0,0
adak,1,1,1
anası,1,1,0
##ña,1,0,0
yoğurt,1,1,1
ayran,1,1,1
konumundaki,1,1,0
suçlanan,1,1,0
taşları,1,1,0
bahsettiği,1,1,0
##lemeler,1,1,1
rahim,1,1,1
reddeden,1,1,0
##isine,1,1,0
çıktıkları,1,1,0
##guin,1,0,0
ankete,1,1,0
##usun,1,1,1
##sep,1,0,0
##izy,1,1,0
##otomi,1,1,0
sahtekar,1,1,1
binde,1,1,0
doktorların,1,1,0
yargılanması,1,1,0
##mont,1,1,1
band,1,1,1
##sinki,1,1,0
##nberg,1,0,0
nars,1,1,0
##apur,1,0,0
##cileri,1,1,1
iddiaları,1,1,0
coğrafyacı,1,1,0
bunlara,1,1,0
anlaşmazlıkları,1,1,0
vakfı,1,0,0
##ihe,1,0,0
##mag,1,0,0
##arşi,1,1,0
kaybettiğini,1,1,0
##ılda,1,0,0
##hay,1,1,1
ölçüsüdür,1,1,0
etmede,1,1,0
düşünülür,1,1,0
ambulans,1,1,1
ilkbaharda,1,1,0
otoimmün,1,0,0
dışar,1,1,0
şapka,1,1,1
fırtınası,1,1,0
ayrılıp,1,1,0
çalışmakta,1,1,0
katılabilir,1,1,0
davada,1,1,0
anılar,1,1,0
bambaşka,1,1,1
getirdiğini,1,1,0
görüşt,1,1,0
bih,1,0,0
benzediği,1,1,0
##ette,1,1,0
vadide,1,1,0
##riet,1,0,0
##elya,1,1,0
##guer,1,0,0
eman,1,1,0
menzil,1,1,1
1791,1,0,0
1830,1,0,0
uygulayıcı,1,1,0
görevden,1,1,0
derslerinde,1,1,0
dejener,1,0,0
##abetik,1,0,0
##tans,1,1,0
##irdir,1,1,1
tarihî,1,0,0
milleti,1,1,0
oluştu,1,1,0
azaldı,1,1,0
geçmişini,1,1,0
eyalete,1,1,0
zulüm,1,1,1
artışına,1,1,0
işleminden,1,1,0
çıkarılmış,1,1,0
casusluk,1,1,0
cezasını,1,1,0
çıkmasının,1,1,0
edebilen,1,1,0
jeofizik,1,1,1
jeoloji,1,1,1
kapatıldı,1,1,0
açıldığında,1,1,0
kitaplarından,1,1,0
##diğinde,1,1,1
çalışmasında,1,1,0
##öken,1,1,0
##oann,1,0,0
aver,1,1,0
##cem,1,1,1
kurulduğunda,1,1,0
algoritmaları,1,1,0
##cuk,1,1,1
belgelerinde,1,1,0
geliştirerek,1,1,0
asimile,1,0,0
##lenmesiyle,1,1,1
##lülüğü,1,1,1
secim,1,1,0
yil,1,0,0
##enli,1,1,1
##ilmis,1,1,0
seçimine,1,1,0
seçimlerinden,1,1,0
##dukları,1,1,1
karşılandı,1,1,0
haftadan,1,1,0
boğazı,1,1,0
ırksal,1,1,0
##lığıyla,1,1,1
başv,1,0,0
kolunda,1,1,0
otsu,1,1,1
böcekleri,1,1,0
içindir,1,1,0
##alma,1,1,0
statüye,1,1,0
kesimindeki,1,1,0
sundu,1,1,1
şizofreni,1,1,1
##alın,1,1,1
##memeye,1,1,1
42,1,0,0
gard,1,1,1
aradı,1,1,0
buldum,1,1,0
değiştirdi,1,1,0
ilişkisine,1,1,0
kalıb,1,1,1
komünist,1,1,1
alanlardaki,1,1,0
mesleği,1,1,0
azaldığı,1,1,0
geldiğinde,1,1,0
yayımlanır,1,1,0
kalanların,1,1,0
başvuruları,1,1,0
raporda,1,1,0
uyarınca,1,1,1
belirtiliyor,1,1,0
başlayacağı,1,1,0
edilm,1,0,0
görüşmelerine,1,1,0
üyeli,1,1,0
konumundaydı,1,1,0
##ilmekteydi,1,1,1
##iliyordu,1,1,1
elen,1,1,1
geneline,1,1,0
yaklaştıkça,1,1,0
çizilen,1,1,0
kli,1,0,0
##antizm,1,0,0
makamı,1,1,0
çapa,1,1,1
çalışırlar,1,1,0
gerçekleştirildiği,1,1,0
sayıya,1,1,0
kaçarak,1,1,0
kanıtlayan,1,1,0
##cop,1,1,1
zamanını,1,1,0
##rab,1,1,1
seyyah,1,1,1
büyükbab,1,0,0
büyükann,1,0,0
41,1,0,0
edebiyatta,1,1,0
##nikov,1,0,0
##inson,1,0,0
##uso,1,0,0
lamb,1,0,0
lehçeleri,1,1,0
hanı,1,1,0
indirildi,1,1,0
tahtına,1,1,0
öldürüldü,1,1,0
tâbi,1,0,0
ayrıldı,1,1,0
yayınlanmaya,1,1,0
muhalifler,1,1,0
güçlere,1,1,0
komando,1,1,1
##atis,1,1,0
##rim,1,1,1
##labilen,1,1,1
istin,1,1,0
tartışmaların,1,1,0
lerle,1,1,1
##iga,1,0,0
##itik,1,1,0
##marck,1,0,0
versiyonlarını,1,1,0
##diklerini,1,1,1
ettiklerini,1,1,0
işgalinden,1,1,0
kurtarılması,1,1,0
çıktığını,1,1,0
1987,1,0,0
atam,1,1,0
telaffuz,1,1,1
vasıta,1,1,1
köklü,1,1,0
jim,1,0,0
##uil,1,0,0
kurumudur,1,1,0
yöntemlerine,1,1,0
##ılabilmektedir,1,1,1
ihtil,1,0,0
mesai,1,1,1
belirlemektedir,1,1,0
yarışmalar,1,1,0
pulları,1,1,0
armağan,1,1,1
bini,1,1,1
1578,1,0,0
tarihindeki,1,1,0
sedan,1,1,0
çevresinden,1,1,0
platformları,1,1,0
ağz,1,1,0
multimedya,1,0,0
hoc,1,0,0
yarışları,1,1,0
basketbol,1,1,1
voleybol,1,1,1
düzlemi,1,1,0
##mn,1,0,0
çekilmiştir,1,1,0
yazılmıştır,1,1,0
projeyi,1,1,0
tohumu,1,1,0
##yeri,1,1,0
##borne,1,1,0
politikacılar,1,1,0
getirmektedir,1,1,0
birimlerinin,1,1,0
bıyık,1,1,1
verilirken,1,1,0
yükselt,1,1,0
##dadi,1,1,0
fenotip,1,1,1
varyasyon,1,1,1
##zig,1,0,0
girişiminin,1,1,0
sonuçsuz,1,1,1
yayılmış,1,1,0
##dec,1,0,0
olduklarından,1,1,0
odaklanarak,1,1,0
oyunlarına,1,1,0
geçebilir,1,1,0
ormanın,1,1,0
gösterdikleri,1,1,0
sayede,1,1,0
modernizasyon,1,1,1
komple,1,1,1
damgası,1,1,0
geliştiricileri,1,1,0
kulüplerinin,1,1,0
önümüzdeki,1,1,0
alacaktır,1,1,0
##eciler,1,0,0
##dn,1,0,0
##time,1,1,1
tesislerinin,1,1,0
hâline,1,0,0
etkilendiğini,1,1,0
veziri,1,1,0
##azam,1,1,0
değişikliğine,1,1,0
imz,1,1,0
liderliğini,1,1,0
olmas,1,0,0
##rel,1,1,0
mülte,1,0,0
uyumsuz,1,1,0
ayaklanmalar,1,1,0
kardinal,1,1,1
çıkıyor,1,1,0
167,1,0,0
birimini,1,1,0
önsöz,1,1,1
başlangıcından,1,1,0
sınıflandırılmaktadır,1,1,0
çoğulu,1,1,0
işleriyle,1,1,1
şehr,1,0,0
polimeraz,1,0,0
replik,1,1,1
glukoz,1,0,0
##okard,1,0,0
##beti,1,1,1
lira,1,1,1
##lut,1,0,0
##atür,1,1,0
##oft,1,1,0
##plex,1,0,0
örneklerde,1,1,0
mürekk,1,0,0
##jen,1,0,0
alla,1,1,1
##isin,1,1,1
prostat,1,1,1
##pos,1,1,1
proteini,1,1,0
retik,1,1,0
##ulum,1,1,1
büt,1,0,0
aset,1,0,0
kaynaklandığı,1,1,0
anlaşılmıştır,1,1,0
##üsün,1,1,1
##via,1,0,0
##nio,1,0,0
disko,1,1,1
##ozu,1,0,0
yüzün,1,1,0
##vus,1,0,0
##masi,1,1,0
##unk,1,0,0
##tiva,1,0,0
##ilo,1,0,0
##ater,1,1,0
ateşi,1,1,0
ateşin,1,1,1
kaşı,1,1,1
##tılı,1,1,1
bulgulara,1,1,0
##19,1,0,0
kıvam,1,1,1
##ako,1,0,0
##laki,1,1,0
graf,1,0,0
vokal,1,1,1
dermat,1,0,0
çapındaki,1,1,0
ülser,1,1,1
sif,1,1,1
##16,1,0,0
progn,1,0,0
##ozun,1,0,0
##azı,1,1,1
galiba,1,1,1
psikiyatri,1,1,1
klini,1,0,0
kazada,1,1,0
gördüğünü,1,1,0
işine,1,1,1
##tısı,1,1,1
ağrıları,1,1,0
majör,1,1,1
depresif,1,1,1
##ümün,1,1,1
bif,1,0,0
##enthal,1,0,0
astr,1,1,0
defekt,1,0,0
##nöm,1,0,0
##sac,1,1,1
##kie,1,1,0
γ,1,0,0
##oksil,1,0,0
pren,1,0,0
ilerley,1,1,0
##gresif,1,0,0
görülmez,1,1,0
##otok,1,0,0
##onder,1,1,0
frontal,1,0,0
yüzeye,1,1,0
##akan,1,1,0
##tigo,1,0,0
##ruca,1,0,0
vul,1,1,0
##anol,1,0,0
##ipt,1,1,0
##bran,1,0,0
##ilar,1,1,0
##yr,1,0,0
##ranın,1,0,0
##och,1,0,0
##lora,1,1,0
##dikleri,1,1,1
##oglob,1,0,0
aktive,1,0,0
##48,1,0,0
##tok,1,1,1
##ülin,1,0,0
salonunda,1,1,0
uygulandı,1,1,0
bölgelerinden,1,1,0
##lasında,1,1,0
vest,1,0,0
##ibu,1,1,0
##linin,1,1,1
duvarında,1,1,0
dist,1,0,0
##oser,1,0,0
inhibe,1,0,0
##alon,1,1,0
##oba,1,1,1
##siller,1,1,0
kültürde,1,1,0
kolonileri,1,1,0
"##),",1,0,0
##obacter,1,0,0
##ingi,1,0,0
##okal,1,0,0
div,1,0,0
##ikül,1,0,0
##rand,1,1,1
##oides,1,0,0
##obac,1,0,0
##ydia,1,0,0
fibroz,1,0,0
gastrointestinal,1,0,0
##ksiyon,1,0,0
asi,1,1,1
##üller,1,0,0
antip,1,1,0
##otik,1,1,0
##prom,1,0,0
##okrom,1,0,0
debisi,1,1,0
varlığında,1,1,0
resmin,1,1,0
##99,1,0,0
ket,1,1,1
cisimleri,1,1,0
siyan,1,1,0
##omet,1,0,0
##hep,1,1,1
##ulon,1,0,0
kaslar,1,1,0
tanımlıyor,1,1,0
arttığını,1,1,0
belirtiyor,1,1,0
##onyum,1,1,0
##pig,1,1,1
##lund,1,0,0
gra,1,0,0
##beck,1,0,0
##oller,1,1,0
##omal,1,1,0
##ifera,1,0,0
sendrom,1,1,1
##asyonunda,1,0,0
mikrom,1,1,0
##ega,1,1,0
##kary,1,1,0
##tic,1,0,0
##iae,1,0,0
vag,1,0,0
##inali,1,1,0
basıncını,1,1,0
##anoz,1,0,0
örneğini,1,1,0
saptanır,1,1,0
##amamıştır,1,1,1
nov,1,0,0
##yos,1,0,0
##ticus,1,0,0
östrojen,1,1,1
ligand,1,0,0
##aktiv,1,0,0
uyarır,1,1,0
sedim,1,1,0
fos,1,1,1
##pop,1,1,1
##icus,1,0,0
##akal,1,1,1
hikâyesinden,1,0,0
ellerindeki,1,1,0
çarp,1,1,1
##hale,1,1,1
##luka,1,0,0
brom,1,1,1
##oka,1,1,0
olmadığında,1,1,0
guan,1,0,0
##estinal,1,0,0
kolo,1,0,0
##leksi,1,0,0
perk,1,0,0
yerleştirilir,1,1,0
##alek,1,0,0
##dler,1,0,0
sf,1,0,0
##ozom,1,0,0
füzyon,1,1,1
savunmasında,1,1,0
##cul,1,0,0
##moner,1,0,0
##inez,1,0,0
##enge,1,0,0
##idor,1,0,0
##ılı,1,1,1
##formasyon,1,1,1
##idas,1,0,0
##iminin,1,1,1
##oten,1,1,0
gastro,1,0,0
bulgu,1,1,1
##ikard,1,0,0
lek,1,0,0
kürt,1,1,0
1878,1,0,0
##likan,1,1,0
gitmesini,1,1,0
engellemek,1,1,0
isyana,1,1,0
prensi,1,1,0
tahribat,1,1,1
bileşenlerinin,1,1,0
terked,1,1,1
sığınan,1,1,0
şeyhi,1,1,0
kardeşidir,1,1,0
mensub,1,1,1
ayrış,1,1,1
taraftarları,1,1,0
hemş,1,1,0
##erisi,1,1,0
hayalî,1,0,0
biyografisi,1,1,0
eyalette,1,1,0
##çay,1,1,1
karışımından,1,1,0
yolsuz,1,1,1
##atra,1,1,0
belg,1,0,0
337,1,0,0
müttefikleri,1,1,0
##ender,1,1,1
vermişlerdir,1,1,0
##uba,1,0,0
1913,1,0,0
1916,1,0,0
kaçırır,1,1,0
dayanıyordu,1,1,0
kocasını,1,1,0
karısını,1,1,0
##abilirdi,1,1,1
##trecht,1,0,0
##diler,1,1,1
sonrasını,1,1,0
##etini,1,1,0
kurulduktan,1,1,0
başlat,1,1,0
ülk,1,0,0
şirketlerine,1,1,0
##key,1,0,0
kariyerinin,1,1,0
##aller,1,1,0
yenen,1,1,0
##hist,1,1,0
halinin,1,1,0
##uu,1,0,0
##ûmî,1,0,0
##ekir,1,1,0
yaşamından,1,1,0
siyasetine,1,1,0
yıllarına,1,1,0
##elles,1,0,0
dönemini,1,1,0
hek,1,0,0
şar,1,0,0
baskını,1,1,0
saldırısı,1,1,0
kitabıyla,1,1,0
başvuruda,1,1,0
ezoter,1,0,0
geleneğe,1,1,0
pes,1,1,1
siyon,1,0,0
1854,1,0,0
ailelerinden,1,1,0
##schild,1,0,0
##ondo,1,0,0
##rok,1,0,0
mühendis,1,1,1
piyade,1,1,1
260,1,0,0
##erian,1,1,0
##rian,1,0,0
##cini,1,1,1
topluluğunun,1,1,0
yır,1,1,1
##işik,1,1,1
avarız,1,1,1
krallığının,1,1,0
##yaman,1,1,1
kahraman,1,1,1
##maraş,1,0,0
edeceklerini,1,1,0
tarifi,1,1,0
mütevelli,1,1,1
kenarında,1,1,0
fem,1,0,0
##wick,1,0,0
##tris,1,0,0
birliğe,1,1,0
bulunabilirler,1,1,0
katılmasıyla,1,1,0
dadır,1,1,1
bölgelerindeki,1,1,0
##fur,1,0,0
havale,1,1,1
mevkide,1,1,0
tarihçiler,1,1,0
vermesinin,1,1,0
görevinden,1,1,0
aleyhinde,1,1,0
##alan,1,1,1
ferman,1,1,1
##ibe,1,1,0
##ente,1,1,0
partiyi,1,1,0
##iyetinden,1,0,0
ciz,1,0,0
##tle,1,0,0
tavşan,1,1,1
##teşe,1,1,0
pilot,1,1,1
##bola,1,1,0
##wood,1,0,0
##aste,1,1,0
iktidarda,1,1,0
problemlerini,1,1,0
##uran,1,1,1
malzemeleri,1,1,0
koruduğu,1,1,0
##ofan,1,1,0
muhak,1,0,0
betimleyen,1,1,0
şek,1,1,1
##ė,1,0,0
endiş,1,0,0
yanar,1,1,0
yenilenebilir,1,1,0
gelgit,1,1,1
hidrolik,1,1,1
periyod,1,1,1
##isite,1,0,0
balıkların,1,1,0
##ivo,1,0,0
nice,1,1,1
##erience,1,0,0
##lands,1,0,0
komutanlar,1,1,0
##isar,1,1,0
strate,1,0,0
##rap,1,1,1
##imus,1,0,0
##rones,1,0,0
depolanan,1,1,0
yetiştirildi,1,1,0
araziler,1,1,0
fıstığı,1,1,0
##ody,1,1,0
dekar,1,1,1
ağzında,1,1,0
maş,1,1,1
pide,1,1,1
omurgalı,1,1,0
ribozom,1,0,0
kompleksi,1,1,0
##önes,1,0,0
klar,1,0,0
##neri,1,1,0
##grup,1,1,1
uymayan,1,1,0
drenaj,1,1,1
##ô,1,0,0
##ou,1,1,0
çat,1,1,1
##layıp,1,1,1
esmer,1,1,1
cit,1,0,0
##yc,1,0,0
##nab,1,0,0
kabuklu,1,1,0
anavatanı,1,1,0
erik,1,1,1
topolojik,1,1,1
kesiş,1,1,1
##tikleri,1,1,1
getirilmiştir,1,1,0
dikilen,1,1,0
arazisi,1,1,0
epit,1,0,0
monom,1,0,0
solungaç,1,1,1
476,1,0,0
##ovac,1,0,0
indirilen,1,1,0
işgale,1,1,0
yiy,1,0,0
##uzu,1,1,0
##galı,1,0,0
kökler,1,1,0
tohumları,1,1,0
yığ,1,1,1
##monik,1,0,0
##okin,1,1,0
elastik,1,1,1
dé,1,0,0
##oir,1,1,0
istasyonunun,1,1,0
##teknik,1,1,1
pır,1,1,1
##tık,1,1,1
##oluk,1,1,1
poş,1,0,0
burayı,1,1,0
sızdır,1,1,1
tekerlek,1,1,1
ilkbaharında,1,1,0
edenlerin,1,1,0
temet,1,0,0
bitkisi,1,1,0
##itte,1,1,0
gerekiyordu,1,1,0
##elti,1,1,1
yulaf,1,1,1
çözünmüş,1,1,0
##lemeyi,1,1,1
kesmek,1,1,0
##ght,1,0,0
fron,1,0,0
tüyleri,1,1,0
##oder,1,1,0
##allo,1,0,0
##lano,1,0,0
##deks,1,1,0
##lege,1,0,0
##ball,1,1,0
station,1,0,0
olamayacağını,1,1,0
##usa,1,1,0
hatlarında,1,1,0
##ünün,1,1,1
##süzlük,1,1,1
bahse,1,0,0
1833,1,0,0
ittifakı,1,1,0
##ons,1,1,1
organiz,1,1,0
##ating,1,0,0
kilogram,1,1,1
ppm,1,0,0
çağda,1,1,0
uçaklarda,1,1,0
)/,1,0,0
ḍ,1,0,0
yapacağını,1,1,0
##acter,1,0,0
##istic,1,0,0
##ferent,1,0,0
##cell,1,0,0
##ics,1,1,0
fast,1,0,0
##ember,1,0,0
konvansiyonel,1,1,1
fonksiyonudur,1,1,0
##xi,1,1,0
##ensive,1,0,0
##orrow,1,0,0
##ori,1,1,0
##ives,1,0,0
refer,1,0,0
##ugh,1,0,0
##ything,1,0,0
##atoes,1,0,0
taşırlar,1,1,0
›,1,0,0
odaklanmak,1,1,0
girişinin,1,1,0
##ilmem,1,1,1
tiyatroya,1,1,0
etkinliğidir,1,1,0
tablonun,1,1,0
##ats,1,1,0
ailelerinin,1,1,0
now,1,0,0
yüklemek,1,1,0
##oth,1,0,0
##ething,1,0,0
mühendisliği,1,1,0
esasen,1,1,1
kombinasyonu,1,1,0
##uc,1,1,1
##yst,1,0,0
##able,1,1,0
yüzyıldaki,1,1,0
imzala,1,1,1
servisleri,1,1,0
##oye,1,1,0
lütfen,1,1,1
etmeyin,1,1,0
##utsch,1,0,0
doc,1,0,0
under,1,1,0
##ming,1,1,1
##ason,1,0,0
tw,1,0,0
##zt,1,0,0
##sz,1,0,0
##üse,1,1,0
366,1,0,0
118,1,0,0
##eds,1,1,0
house,1,0,0
##eper,1,1,0
##boy,1,1,1
##ference,1,0,0
##fried,1,0,0
##tral,1,0,0
##mers,1,0,0
##hlam,1,0,0
rok,1,0,0
zence,1,1,0
##gence,1,1,1
##ork,1,0,0
##ical,1,0,0
##ardin,1,1,0
alanlarındaki,1,1,0
##comm,1,0,0
##less,1,0,0
multi,1,0,0
##än,1,0,0
##ulli,1,0,0
abs,1,1,0
müttefik,1,1,1
yıllığına,1,1,0
reçel,1,1,1
sandviç,1,1,1
çikolata,1,1,1
noktalarının,1,1,0
##ugal,1,0,0
open,1,0,0
diskin,1,1,0
seçildikten,1,1,0
##ank,1,0,0
ou,1,1,0
##ehan,1,1,0
##oon,1,0,0
##aster,1,1,0
samp,1,0,0
##loy,1,0,0
##ution,1,0,0
##cies,1,0,0
##our,1,1,0
tanımlandığı,1,1,0
ıdır,1,1,1
yolcular,1,1,0
yüzücü,1,1,0
kalka,1,1,0
ilerlemeye,1,1,0
gerekçesiyle,1,1,0
sonlandır,1,1,0
liderinin,1,1,0
botanik,1,1,1
yayla,1,1,1
##rom,1,1,1
##strom,1,0,0
##tacı,1,1,0
1851,1,0,0
sergisi,1,1,0
##tec,1,0,0
hatlar,1,1,0
##düş,1,1,1
almakta,1,1,0
adımda,1,1,0
1801,1,0,0
sıradaki,1,1,0
kırılan,1,1,0
camı,1,1,0
şikayetçi,1,1,0
sayısız,1,1,1
işgalinin,1,1,0
neydi,1,1,1
saldırısında,1,1,0
1959,1,0,0
324,1,0,0
benzerliği,1,1,0
benzersiz,1,1,0
nüfusa,1,1,0
yönüne,1,1,0
ziyaretçilerin,1,1,0
ziyaretçiler,1,1,0
##lerse,1,1,1
ulaşmıştır,1,1,0
##ilerle,1,1,1
ilginin,1,1,0
ornitolog,1,0,0
dalış,1,1,0
230,1,0,0
dönmeyi,1,1,0
önerir,1,1,0
turizme,1,1,0
türlerin,1,1,0
##labilmesi,1,1,1
donanımlı,1,1,0
##çin,1,1,1
evliliğin,1,1,0
babanın,1,1,0
şeyle,1,1,0
1618,1,0,0
***,1,0,0
görkemli,1,1,0
tesislerine,1,1,0
yıldızlı,1,1,0
##orld,1,0,0
##lâh,1,0,0
##bara,1,1,0
##oprop,1,0,0
pervan,1,1,0
kullanılmaya,1,1,0
##uria,1,0,0
trib,1,0,0
##atum,1,1,0
avlanma,1,1,0
king,1,0,0
hakaret,1,1,1
yılıdır,1,1,0
pizza,1,1,1
gövdeli,1,1,0
kıyaslandığında,1,1,0
ışıklar,1,1,0
##ıldı,1,1,1
1891,1,0,0
öğretime,1,1,0
yıldı,1,1,0
parasız,1,1,0
öğrenimi,1,1,0
staj,1,1,1
ayrılmıştı,1,1,0
##arya,1,1,1
getirdikleri,1,1,0
kıyısındaki,1,1,0
adeta,1,1,1
##td,1,0,0
##qi,1,0,0
##qu,1,0,0
з,1,0,0
ш,1,0,0
р,1,0,0
formuna,1,1,0
arkadaşı,1,1,0
oyuncularının,1,1,0
erkekleri,1,1,0
bulunsa,1,1,0
dram,1,1,1
şimdiki,1,1,0
koşan,1,1,0
bulunulmuştur,1,1,0
##çul,1,1,1
tiyatrosunun,1,1,0
arayış,1,1,0
gurbet,1,1,1
kuşları,1,1,0
şafak,1,1,1
şarkıları,1,1,0
##lüğünden,1,1,1
1977,1,0,0
kulüp,1,1,1
damat,1,1,1
##cidir,1,1,1
imzasını,1,1,0
##asındaki,1,1,1
nesil,1,1,1
vesile,1,1,1
##ırdı,1,1,1
##âdî,1,0,0
edeb,1,1,1
muhabbet,1,1,1
##gate,1,0,0
##ň,1,0,0
hiciv,1,1,1
derslerine,1,1,0
verse,1,1,0
isminde,1,1,0
köpeği,1,1,0
pencereden,1,1,0
dibine,1,1,0
tüccarı,1,1,0
##roz,1,0,0
köylü,1,1,1
kaydında,1,1,0
delikanlı,1,1,1
oyunlarında,1,1,0
gerilla,1,1,1
yumuş,1,1,0
nakil,1,1,1
##sie,1,1,0
##off,1,1,1
##istlerin,1,0,0
sözlüğü,1,1,0
geleneğinde,1,1,0
yararlanan,1,1,0
konuşulan,1,1,0
adalar,1,1,0
dalg,1,0,0
olmadı,1,1,0
vatanı,1,1,0
##neğin,1,0,0
saklar,1,1,0
yaşlarda,1,1,0
##heimer,1,0,0
bağlılığını,1,1,0
##umun,1,1,1
parantez,1,1,1
dilerim,1,1,0
öğrenmiş,1,1,0
girebilir,1,1,0
kızın,1,1,0
enkaz,1,1,1
##ıntıları,1,1,1
hepimiz,1,1,0
koyuldu,1,1,0
gözlerinin,1,1,0
çizdiği,1,1,0
1903,1,0,0
##ebilirler,1,1,1
değerlendirmelerde,1,1,0
##lanmalıdır,1,1,1
doğurdu,1,1,0
##enberg,1,0,0
##stedt,1,0,0
##midt,1,1,0
zihn,1,0,0
seyr,1,0,0
öncülerinden,1,1,0
tedirgin,1,1,1
huzursuz,1,1,0
yayar,1,1,0
takar,1,1,0
##luğunu,1,1,1
giderir,1,1,0
kimyacı,1,1,0
figürler,1,1,0
karton,1,1,1
oynatı,1,1,0
eserinden,1,1,0
dillerinden,1,1,0
çevrilmiştir,1,1,0
alı,1,1,1
perdelik,1,1,0
dönüşmüştür,1,1,0
##esin,1,1,1
görmeden,1,1,0
durdu,1,1,1
onlardan,1,1,0
serg,1,0,0
görü,1,1,1
esaret,1,1,1
yayıldığı,1,1,0
##abur,1,1,1
##edan,1,1,0
sonlu,1,1,1
dizilim,1,1,1
sondan,1,1,0
ekleme,1,1,0
##ava,1,1,0
başlatılan,1,1,0
duyurulan,1,1,0
pulmoner,1,0,0
##gur,1,0,0
##mane,1,0,0
bastırmak,1,1,0
##küre,1,1,1
##yağı,1,1,1
##çık,1,1,1
yükselerek,1,1,0
çevirdiği,1,1,0
plat,1,0,0
uçaktaki,1,1,0
pit,1,1,0
uçaktan,1,1,0
işinin,1,1,1
yapmayan,1,1,0
çıkaracak,1,1,0
##ins,1,1,0
elf,1,0,0
yapalım,1,1,0
!..,1,0,0
##iyenin,1,1,0
##alit,1,1,0
tokuş,1,1,1
##enlerin,1,1,1
ölümlü,1,1,0
tutuldu,1,1,0
argüman,1,1,1
doğurur,1,1,0
iddialar,1,1,0
değildirler,1,1,0
##mektedirler,1,1,1
##amat,1,1,0
##jinin,1,0,0
yerleş,1,1,1
istediğiniz,1,1,0
ulaşılır,1,1,0
serin,1,1,1
##part,1,0,0
laboratuvarında,1,1,0
kullanılmış,1,1,0
##adel,1,0,0
şekle,1,1,0
major,1,0,0
konulmuştur,1,1,0
yapılmak,1,1,0
tasarımları,1,1,0
serileri,1,1,0
##uve,1,0,0
araştırmalarına,1,1,0
lans,1,0,0
anat,1,1,0
indirilebilir,1,1,0
780,1,0,0
hisseleri,1,1,0
uns,1,1,0
ater,1,1,0
sten,1,1,1
immun,1,1,0
mercek,1,1,1
tabakası,1,1,0
kanatlar,1,1,0
kanadını,1,1,0
aerodinamik,1,1,1
yüzeyi,1,1,0
modu,1,0,0
tekrarı,1,1,0
pros,1,0,0
##pektif,1,0,0
retro,1,0,0
##ektif,1,0,0
esnada,1,1,0
pozisyonunda,1,1,0
##teyken,1,1,1
paylaşıldı,1,1,0
adacık,1,1,0
kralın,1,1,0
babasından,1,1,0
ordudan,1,1,0
elektron,1,1,1
boyama,1,1,0
##hoff,1,0,0
balad,1,1,1
edeceğini,1,1,0
##ukluk,1,1,1
##iyos,1,0,0
parola,1,1,1
olmadıkça,1,1,0
duvarının,1,1,0
ilgisi,1,1,0
bağladı,1,1,0
##idem,1,1,0
##iyoloji,1,0,0
erişmek,1,1,0
##witz,1,0,0
cumhurbaşkan,1,1,1
önerdi,1,1,0
akademisi,1,1,0
yapın,1,1,0
##rance,1,0,0
ayrılıkçı,1,1,0
haklara,1,1,0
biyokimyasal,1,1,0
dokunun,1,1,0
coğrafyasında,1,1,0
uc,1,1,1
##oplas,1,0,0
harekâtı,1,0,0
tacı,1,1,0
ee,1,0,0
armut,1,1,1
lifleri,1,1,0
##pel,1,0,0
temsilcilik,1,1,0
dizisidir,1,1,0
çoğunluğu,1,1,0
milletvekil,1,1,1
çalıştı,1,1,0
dut,1,1,1
##roc,1,0,0
##oke,1,1,0
##over,1,1,0
açıklamasında,1,1,0
yürütülmüştür,1,1,0
ayırır,1,1,0
yapılardır,1,1,0
tük,1,1,1
erdikten,1,1,0
gözünde,1,1,0
ekimi,1,1,0
yardımcılığı,1,1,0
##upt,1,0,0
kapılarını,1,1,0
kapatan,1,1,0
çizgisi,1,1,0
konferansında,1,1,0
tutuklanması,1,1,0
deneyin,1,1,0
##iyetleri,1,0,0
sağlandı,1,1,0
geriledi,1,1,0
dondur,1,1,0
çıkarmaktadır,1,1,0
dillerini,1,1,0
istemem,1,1,0
##riyat,1,1,0
yayılmaya,1,1,0
saldırdığı,1,1,0
bağlantılar,1,1,0
plaz,1,0,0
kararlaştırılmıştır,1,1,0
idaresinde,1,1,0
modül,1,1,1
##amaları,1,1,0
girmesini,1,1,0
tutulmuştur,1,1,0
##iny,1,1,0
kurup,1,1,0
blokları,1,1,0
mücadeleyi,1,1,0
kazandığını,1,1,0
##brook,1,0,0
ürünüdür,1,1,0
kaplama,1,1,1
agn,1,1,0
##ostik,1,0,0
açıklamıştır,1,1,0
##gn,1,0,0
##kov,1,1,1
##deen,1,1,0
yıllarındaki,1,1,0
temaları,1,1,0
toplamayı,1,1,0
inanılıyor,1,1,0
topraklarından,1,1,0
sorunlarıyla,1,1,0
büyükler,1,1,0
etkileş,1,1,1
nedenini,1,1,0
##niyet,1,1,1
başlamaktadır,1,1,0
belirlenmektedir,1,1,0
abon,1,0,0
taşına,1,1,0
dayanıklılığı,1,1,0
##ğüne,1,0,0
öğlen,1,1,1
listesidir,1,1,0
uzat,1,1,1
operasyonların,1,1,0
kategoriye,1,1,0
varsayılmaktadır,1,1,0
limanına,1,1,0
##lunun,1,1,1
##dasına,1,1,0
masraflarını,1,1,0
fob,1,1,1
##ouse,1,0,0
edileceği,1,1,0
##lali,1,1,0
##ikola,1,0,0
tasarımlar,1,1,0
##ulmasının,1,1,1
olmamasıdır,1,1,0
konteyner,1,1,1
kalitesiz,1,1,0
ortada,1,1,0
gerçekleşmiş,1,1,0
##ors,1,0,0
onaylanan,1,1,0
##tara,1,1,1
kamyon,1,1,1
##amasına,1,1,0
##gy,1,0,0
kaydetmiştir,1,1,0
yöndeki,1,1,0
kontrolünü,1,1,0
düzenleyerek,1,1,0
vasiyet,1,1,1
paketleme,1,1,0
sini,1,1,1
cont,1,0,0
190,1,0,0
210,1,0,0
∈,1,0,0
noktasının,1,1,0
öy,1,0,0
arkadaşlarıyla,1,1,0
yayımladığı,1,1,0
hikâyeye,1,0,0
hikâyelerini,1,0,0
##indeki,1,1,1
değilim,1,1,0
yüzer,1,1,0
##dağı,1,1,0
yemi,1,1,0
tüt,1,1,1
##laştırılmıştır,1,1,1
##izade,1,0,0
bozdu,1,1,0
aşağılık,1,1,0
zaaf,1,1,1
talihsiz,1,1,0
sevmem,1,1,0
aman,1,1,1
geçse,1,1,0
dogru,1,0,0
halini,1,1,0
varlıktır,1,1,0
bag,1,1,1
bildirdi,1,1,0
inançlarını,1,1,0
kalarak,1,1,0
çizgide,1,1,0
sürdürdüğü,1,1,0
yaratmıştır,1,1,0
kurulduğunu,1,1,0
##larımız,1,1,1
##müştü,1,1,1
döndüğü,1,1,0
kalmayacak,1,1,0
karşısına,1,1,0
izler,1,1,0
yöresinde,1,1,0
tarihiyle,1,1,0
basan,1,1,0
bölümünden,1,1,0
övüldü,1,1,0
övdü,1,1,0
söylemeye,1,1,0
açıklanmıştır,1,1,0
yurda,1,1,0
olabilece,1,0,0
yasaya,1,1,0
karısı,1,1,0
kromat,1,0,0
##itleri,1,1,0
mayo,1,1,1
mizahi,1,1,1
yassı,1,1,1
eksikliğinden,1,1,0
konuşmaları,1,1,0
başlıyor,1,1,0
anneler,1,1,0
layık,1,1,1
##müyor,1,1,1
elimizde,1,1,0
doktorları,1,1,0
üniversitelerin,1,1,0
##yorlar,1,1,1
liderlerinin,1,1,0
lirik,1,1,1
örgüsü,1,1,0
birincisi,1,1,0
ikincisi,1,1,0
rub,1,0,0
tezgah,1,1,1
##his,1,1,1
ii,1,1,0
köylerde,1,1,0
yabani,1,1,1
hayvanı,1,1,0
##iyoruz,1,1,1
sonraları,1,1,0
askerlerinin,1,1,0
##emedik,1,1,1
saldırılarının,1,1,0
214,1,0,0
hanedanı,1,1,0
yenilenen,1,1,0
çalkan,1,1,1
edebiyata,1,1,0
romana,1,1,0
işledi,1,1,0
değirmen,1,1,1
kağ,1,1,1
şak,1,1,1
##ağaç,1,1,1
##sula,1,1,1
param,1,1,0
oz,1,1,0
vücuduna,1,1,0
ökaryot,1,1,1
##elinin,1,1,0
gerçekleşebilir,1,1,0
bilimlerin,1,1,0
diyebiliriz,1,0,0
verilmekte,1,1,0
##ulmaktadır,1,1,1
görünüyor,1,1,0
eleştirilere,1,1,0
tamamladığı,1,1,0
girmeyi,1,1,0
yazıları,1,1,0
##lamı,1,1,0
türdeki,1,1,0
denem,1,1,0
yakalam,1,1,0
geleneklere,1,1,0
manev,1,0,0
##afon,1,0,0
etkilemiş,1,1,0
müzisyeni,1,1,0
aranj,1,0,0
##manı,1,1,1
yapıyor,1,1,0
tarihlerini,1,1,0
menajeri,1,1,0
sağlarken,1,1,0
##cağında,1,1,0
uyuy,1,1,0
bitirmiş,1,1,0
konuştuk,1,1,0
sözlerini,1,1,0
memleketi,1,1,0
işim,1,1,1
budur,1,1,0
hepiniz,1,1,0
uyanır,1,1,0
halt,1,1,1
edeceğim,1,1,0
olamayacak,1,1,0
kusurları,1,1,0
parçanın,1,1,0
uğruna,1,1,0
kalmaya,1,1,0
##—,1,0,0
doğaüstü,1,1,1
bulamayan,1,1,0
endişeler,1,1,0
gölgesinde,1,1,0
tereddü,1,0,0
aşkı,1,1,0
değişikliklerle,1,1,0
onaylandı,1,1,0
romanıdır,1,1,0
bölümden,1,1,0
anlatmaya,1,1,0
##ami,1,0,0
##adası,1,1,0
doğrusu,1,1,0
bulmuş,1,1,0
tanıtılan,1,1,0
açıklamayla,1,1,0
degildir,1,1,0
suyundan,1,1,0
##gını,1,0,0
deg,1,1,1
sofra,1,1,1
bulundu,1,1,0
##ılık,1,1,1
yapılıyordu,1,1,0
konuşuyor,1,1,0
orduda,1,1,0
etrafa,1,1,0
##lıyordu,1,1,1
oldugunu,1,0,0
##dum,1,1,1
ortal,1,1,0
bahçede,1,1,0
uyacak,1,1,0
önemlileri,1,1,0
##urlu,1,1,0
intikam,1,1,1
eylemdir,1,1,0
anlay,1,1,0
##ladı,1,1,1
unut,1,1,1
tiyatrosunda,1,1,0
işlenmiştir,1,1,0
kasap,1,1,1
çeviriler,1,1,0
savaşmış,1,1,0
çoğunlukta,1,1,0
damarları,1,1,0
şekildedir,1,1,0
yoldur,1,1,0
pratikte,1,1,0
sergiler,1,1,0
gerçektir,1,1,0
düşünmek,1,1,0
ardındaki,1,1,0
yağışlı,1,1,1
yaşayabilir,1,1,0
tavırları,1,1,0
coşkulu,1,1,0
kutlandı,1,1,0
yenilendi,1,1,0
törende,1,1,0
okundu,1,1,0
##mıyorum,1,1,1
biliyorum,1,1,0
bugüne,1,1,0
##madım,1,1,1
kendimi,1,1,0
rahatça,1,1,0
##cağım,1,1,0
uzantıları,1,1,0
konularak,1,1,0
##layın,1,1,1
##çelik,1,1,1
üniversiteden,1,1,0
trenle,1,1,0
açıklarında,1,1,0
vapur,1,1,1
geçirdi,1,1,0
ettirilen,1,1,0
almıştı,1,1,0
başarılara,1,1,0
koy,1,1,1
başarmıştır,1,1,0
##liğim,1,1,1
yüksekokul,1,1,1
sözlerin,1,1,0
##amıyordu,1,1,1
atıldı,1,1,0
anladım,1,1,0
paylaşarak,1,1,0
çalışıyorum,1,1,0
lerinin,1,1,1
##kinden,1,1,1
çoktur,1,1,0
anavatan,1,1,1
çözüme,1,1,0
kavuştur,1,1,0
##mamı,1,1,1
##gren,1,0,0
çekilir,1,1,0
degil,1,1,0
bulama,1,1,0
karde,1,1,0
##gim,1,0,0
##astır,1,1,0
içimden,1,1,0
şimdiye,1,1,0
bilmiyor,1,1,0
##ızı,1,1,1
görünüşte,1,1,0
yeryüz,1,1,0
##eyin,1,1,0
engebeli,1,1,0
##alay,1,1,1
tarafının,1,1,0
çevrili,1,1,0
görmediği,1,1,0
kardeşiyle,1,1,0
kucak,1,1,1
##laştı,1,1,1
##alaş,1,1,0
##çiyi,1,1,1
ortalık,1,1,1
karıştı,1,1,0
√,1,0,0
baskısında,1,1,0
##hau,1,1,0
eklenmiştir,1,1,0
baharatlı,1,1,0
kafe,1,1,1
##asyonun,1,0,0
²,1,0,0
noktasıdır,1,1,0
hede,1,1,0
değiştirilebilir,1,1,0
enstr,1,0,0
##üment,1,0,0
olmayanların,1,1,0
suçlama,1,1,0
ester,1,1,1
suçlayan,1,1,0
##dığına,1,1,1
##him,1,0,0
fabrikaları,1,1,0
hücresel,1,1,0
##bra,1,0,0
ayırmak,1,1,0
koludur,1,1,0
güvende,1,1,0
psikiyatrik,1,1,1
değişikliğinin,1,1,0
ağaçlar,1,1,0
kirleti,1,1,0
##lebilir,1,1,1
bulunmamak,1,1,0
hükümdarlık,1,1,0
ittifakın,1,1,0
modüler,1,1,1
##ğunun,1,0,0
evinin,1,1,0
eşyalarını,1,1,0
öneren,1,1,0
kort,1,1,1
opioid,1,0,0
ağr,1,1,0
azaltabilir,1,1,0
##back,1,0,0
terminali,1,1,0
etkiyi,1,1,0
kanaması,1,1,0
projeler,1,1,0
şövalye,1,1,1
papa,1,1,1
sığınma,1,1,0
##lof,1,0,0
tasarı,1,1,1
hastalı,1,1,0
endişeli,1,1,0
gözlenmektedir,1,1,0
##osunu,1,1,0
##amda,1,0,0
sö,1,0,0
##dag,1,0,0
alayı,1,1,0
semptomları,1,1,0
işinde,1,1,1
işinden,1,1,1
##izmle,1,1,0
rakibi,1,1,0
konumlarını,1,1,0
birleştirerek,1,1,0
uygulamadır,1,1,0
noktadır,1,1,0
metn,1,1,0
kampüs,1,1,1
##emediği,1,1,1
koya,1,1,0
oynanır,1,1,0
eğlenceli,1,1,0
##34,1,0,0
hazırlanır,1,1,0
##grave,1,0,0
##kor,1,1,1
güçlerine,1,1,0
zafer,1,1,1
görüldü,1,1,0
ilçelerde,1,1,0
kedinin,1,1,0
##kenar,1,1,1
sunulur,1,1,0
##enen,1,1,0
batıdan,1,1,0
kaldırarak,1,1,0
diyar,1,1,1
##asım,1,1,1
kurdur,1,1,0
niyetinde,1,1,0
kıtasına,1,1,0
##rew,1,0,0
siyasetçiler,1,1,0
erim,1,1,1
bölük,1,1,1
##uzlu,1,1,0
##landırması,1,1,1
##ılmamıştır,1,1,1
orkestrası,1,1,0
gerçekleşmedi,1,1,0
##ilerinden,1,1,0
##etil,1,1,1
1809,1,0,0
üyeden,1,1,0
##tem,1,1,1
salgının,1,1,0
1902,1,0,0
1893,1,0,0
1917,1,0,0
##eç,1,0,0
silik,1,1,1
anımsat,1,1,1
dengede,1,1,0
geçimini,1,1,0
mezarlık,1,1,0
çöp,1,1,1
sekt,1,1,0
dergilerinde,1,1,0
##yale,1,1,0
düşünüyorum,1,1,0
üniter,1,1,1
yaklaşırken,1,1,0
birimidir,1,1,0
bileşiklerin,1,1,0
berrak,1,1,1
##eksiyonu,1,0,0
##lers,1,0,0
metinlerinde,1,1,0
konulmuş,1,1,0
##iklik,1,1,1
bedava,1,1,1
##trich,1,0,0
##vé,1,0,0
##tius,1,0,0
é,1,0,0
##tienne,1,0,0
##tie,1,1,0
şaşırtıcı,1,1,0
açıklamış,1,1,0
yönetilen,1,1,0
ettikten,1,1,0
atfedilen,1,1,0
##ebildiği,1,1,1
kayd,1,0,0
208,1,0,0
285,1,0,0
305,1,0,0
arac,1,0,0
onar,1,1,1
##tad,1,1,1
orantılıdır,1,1,0
baskısı,1,1,0
hidrokarbon,1,1,1
##cıdır,1,1,1
onuncu,1,1,0
##emiş,1,1,0
yorumlanmıştır,1,1,0
ayrılık,1,1,0
##hanesi,1,1,0
##leştirilebilir,1,1,1
list,1,0,0
satırı,1,1,0
##down,1,0,0
mahsur,1,1,1
server,1,0,0
power,1,0,0
vd,1,0,0
262,1,0,0
##55,1,0,0
platformda,1,1,0
yürütülmektedir,1,1,0
prototip,1,1,1
arayüzü,1,1,0
kullanıcılar,1,1,0
##tori,1,1,0
branş,1,1,1
gere,1,1,0
mekaniz,1,1,0
transistör,1,1,1
teknolojisine,1,1,0
dönemlerine,1,1,0
##baum,1,0,0
##oru,1,0,0
nereye,1,1,0
modelleme,1,1,0
##iğinde,1,1,1
hücresinde,1,1,0
kadarı,1,1,0
kaynaklıdır,1,1,0
parçacığın,1,1,0
kazandıktan,1,1,0
##eviç,1,1,1
##beg,1,1,1
##ovan,1,1,0
##dz,1,0,0
ulaşılmıştır,1,1,0
müşterilerine,1,1,0
yapmaktadırlar,1,1,0
sayf,1,0,0
##aktadır,1,1,0
tezini,1,1,0
kuvvetini,1,1,0
hareketinde,1,1,0
eşliğinde,1,1,0
şirketlere,1,1,0
sürümü,1,1,0
##dus,1,0,0
düşmanca,1,1,0
demokr,1,0,0
##ales,1,0,0
##15,1,0,0
yakalayan,1,1,0
##75,1,0,0
delikli,1,1,0
akred,1,0,0
##çil,1,1,1
yürüt,1,1,1
##ücüler,1,1,1
anlaşmasını,1,1,0
bölümlerine,1,1,0
www,1,0,0
##pu,1,0,0
operasyonları,1,1,0
dönüştürülmüş,1,1,0
düşünülebilir,1,1,0
tutacak,1,1,1
360,1,0,0
grand,1,0,0
jenerik,1,1,1
biyoteknoloji,1,0,0
##57,1,0,0
##ılabilen,1,1,1
##lacağını,1,1,1
uygulamasını,1,1,0
görül,1,1,0
yaratmış,1,1,0
##dinde,1,1,1
##iyesi,1,1,0
geçmeyen,1,1,0
meclisli,1,1,0
viz,1,1,0
##lemesinin,1,1,1
hakemlik,1,1,0
istediğinde,1,1,0
##ebiliyor,1,1,1
bağımsızlığından,1,1,0
oyna,1,1,1
satılır,1,1,0
çağrısı,1,1,0
bağlantısını,1,1,0
seçimlerini,1,1,0
özünde,1,1,0
ailesinde,1,1,0
temsilcilerini,1,1,0
##raya,1,1,0
##itli,1,1,0
potansiyelini,1,1,0
atfen,1,1,1
feder,1,0,0
hükümetinin,1,1,0
akor,1,0,0
##osunun,1,1,0
##haneye,1,1,0
##meyerek,1,1,1
kendisinde,1,1,0
tutmuştur,1,1,0
girdikten,1,1,0
vermekte,1,1,0
çıkart,1,1,1
sürülmüştür,1,1,0
maddeye,1,1,0
dağılımına,1,1,0
gücünde,1,1,0
eklenen,1,1,0
karşılaştırıldığında,1,1,0
ailelere,1,1,0
yardımları,1,1,0
değiştirilen,1,1,0
değişikliğin,1,1,0
değiştirebilir,1,1,0
toplantısına,1,1,0
kontenjanı,1,1,0
üyelerden,1,1,0
ƞ,1,0,0
işletilen,1,1,0
verimsiz,1,1,0
çıkartır,1,1,0
özn,1,1,0
türetilen,1,1,0
##dok,1,1,1
##pace,1,0,0
##ito,1,0,0
konumundadır,1,1,0
kütüphanesi,1,1,0
##üdür,1,1,1
serinin,1,1,0
mobbing,1,1,1
fırsatını,1,1,0
##iyatro,1,0,0
##96,1,0,0
105,1,0,0
kontluk,1,1,0
##akya,1,1,0
çöküş,1,1,0
patolojik,1,1,1
şans,1,1,1
mantıklı,1,1,0
mantıksız,1,1,0
asbest,1,1,1
hastalığına,1,1,0
##akoz,1,0,0
merkezinden,1,1,0
##omat,1,1,0
distrib,1,0,0
##uto,1,0,0
üniversitede,1,1,0
sinin,1,1,1
03,1,0,0
dönüşmüş,1,1,0
biçimler,1,1,0
kavramlarını,1,1,0
geçirildi,1,1,0
kadarki,1,1,0
uzayın,1,1,0
##sia,1,1,0
yavruları,1,1,0
emme,1,1,0
##ings,1,0,0
üretebilir,1,1,0
##acağız,1,1,1
tehditler,1,1,0
##orce,1,1,0
entegr,1,0,0
##atörü,1,0,0
insanının,1,1,0
izlerini,1,1,0
##laklar,1,1,0
nay,1,1,0
bakkal,1,1,1
rütbeli,1,1,0
halkını,1,1,0
götürmek,1,1,0
ordularını,1,1,0
insanla,1,1,0
önemliydi,1,1,0
uçağının,1,1,0
##eles,1,1,0
projeleri,1,1,0
system,1,0,0
anestezi,1,1,1
##izer,1,1,0
##jit,1,0,0
çalışmadan,1,1,0
·,1,0,0
##37,1,0,0
mert,1,1,1
paralı,1,1,0
1941,1,0,0
devirmek,1,1,0
çıkartma,1,1,0
selüloz,1,1,1
1884,1,0,0
##vius,1,0,0
mimarlık,1,1,0
yoğunlukta,1,1,0
renklerin,1,1,0
mızrak,1,1,1
fotoğraflarını,1,1,0
kuleleri,1,1,0
teleskopla,1,1,0
burn,1,1,0
kauçuk,1,1,1
run,1,0,0
mul,1,1,0
1605,1,0,0
gazet,1,0,0
malzemeyi,1,1,0
işleten,1,1,0
içeriğine,1,1,0
göndere,1,1,0
çoğun,1,1,0
hareketlere,1,1,0
çıkarlarına,1,1,0
görmesine,1,1,0
kopan,1,1,0
poşet,1,1,1
katalizör,1,1,1
laboratuvarı,1,1,0
yakma,1,1,0
yaşına,1,1,0
modülü,1,1,0
içerecek,1,1,0
demo,1,0,0
arkadaşına,1,1,0
derse,1,1,0
##ekleri,1,1,0
başlatıldı,1,1,0
##imir,1,1,0
adrese,1,1,0
jure,1,0,0
unun,1,1,1
sıtma,1,1,1
kolera,1,1,1
derslerin,1,1,0
geçirilmiştir,1,1,0
önerilir,1,1,0
üretilebilir,1,1,0
zıp,1,1,1
planlanmış,1,1,0
ış,1,1,1
##losu,1,0,0
##long,1,0,0
temporal,1,0,0
##ophil,1,0,0
bağlanabilir,1,1,0
akıma,1,1,0
kesinlik,1,1,0
öğrencilerinin,1,1,0
hedeflemektedir,1,1,0
ailem,1,1,0
iddiasıyla,1,1,0
##leşmesine,1,1,1
##ılmadığı,1,1,1
##cast,1,0,0
##ation,1,0,0
telev,1,0,0
##ision,1,0,0
keşiş,1,1,1
kerem,1,1,1
yollardan,1,1,0
ikiz,1,1,1
kuleler,1,1,0
##odik,1,1,0
##lanmamış,1,1,1
taktikleri,1,1,0
##czy,1,0,0
##insel,1,1,0
taklidi,1,1,1
durumudur,1,1,0
ikisinin,1,1,0
alttan,1,1,0
yürümeye,1,1,0
##işlem,1,1,1
çözümün,1,1,0
dahildir,1,1,0
topoloji,1,1,1
modeldir,1,1,0
saklanır,1,1,0
sezonu,1,1,0
yaşamlarını,1,1,0
1886,1,0,0
1887,1,0,0
1888,1,0,0
1889,1,0,0
##oyunlu,1,1,0
ordusunda,1,1,0
gelindiğinde,1,1,0
konumuna,1,1,0
etkilemektedir,1,1,0
oyları,1,1,0
ülkesindeki,1,1,0
##ayi,1,1,0
1949,1,0,0
özelliğe,1,1,0
##yad,1,1,1
netice,1,1,1
gele,1,1,1
doğanın,1,1,0
##ğının,1,0,0
çalıştığını,1,1,0
durumlarının,1,1,0
şekiller,1,1,0
korunan,1,1,0
değişti,1,1,0
##emeler,1,1,1
varil,1,1,1
##ulup,1,1,1
bölgelerine,1,1,0
biriktir,1,1,0
##ildikten,1,1,1
uğraştı,1,1,0
özg,1,0,0
taktiksel,1,1,0
seviyelerinin,1,1,0
kabine,1,1,1
kurularak,1,1,0
##ather,1,0,0
##stone,1,0,0
birisinin,1,1,0
utangaç,1,1,1
kriteri,1,1,0
##lanmasının,1,1,1
etmesinin,1,1,0
piskoposluk,1,1,0
papaz,1,1,1
##melerine,1,1,1
teleskop,1,1,1
##mark,1,1,1
eleştirdi,1,1,0
diploma,1,1,1
sokaklarında,1,1,0
başıboş,1,1,1
köpeklerin,1,1,0
öldürülmesi,1,1,0
kalınlık,1,1,0
düzlük,1,1,1
∞,1,0,0
##nell,1,0,0
öldürme,1,1,0
virüsün,1,1,0
prov,1,0,0
##faj,1,0,0
yürürken,1,1,0
çaldı,1,1,0
yöne,1,1,0
bakınca,1,1,0
yanından,1,1,1
ail,1,0,0
suçlarından,1,1,0
suikastı,1,1,0
adındaki,1,1,0
1525,1,0,0
padişaha,1,1,0
sunmuştur,1,1,0
yav,1,0,0
artmasıyla,1,1,0
##midir,1,1,0
##ışlar,1,1,1
anlamındadır,1,1,0
masada,1,1,0
saks,1,1,0
edecekler,1,1,0
uzmanlaştı,1,1,0
eyaletlerinden,1,1,0
kökenleri,1,1,0
bileş,1,1,1
##kesi,1,1,0
materyalin,1,1,0
eril,1,1,1
hocanın,1,1,0
##kaya,1,1,1
formunda,1,1,0
diğerine,1,1,0
ekibini,1,1,0
duruşma,1,1,1
sara,1,1,1
480,1,0,0
kayıtlarda,1,1,0
koltuklar,1,1,0
kanalın,1,1,0
ettiğine,1,1,0
maksat,1,1,1
yapıdan,1,1,0
alınmasına,1,1,0
kısıtlamaları,1,1,0
binası,1,1,0
sıralanabilir,1,1,0
ikisinden,1,1,0
işaretli,1,1,0
tertip,1,1,1
üstel,1,1,1
logarit,1,0,0
etanol,1,1,1
kamışı,1,1,0
varsay,1,1,1
kanat,1,1,1
veter,1,0,0
uzunluğuna,1,1,0
narin,1,1,1
formatında,1,1,0
##cos,1,0,0
##guay,1,0,0
##ugu,1,0,0
##ilding,1,0,0
##hip,1,1,1
##gua,1,0,0
noktanın,1,1,0
çıkacaktır,1,1,0
1897,1,0,0
##opol,1,0,0
μ,1,0,0
dağılmıştır,1,1,0
talimatı,1,1,0
##dahl,1,0,0
şirketten,1,1,0
sound,1,0,0
##ether,1,0,0
##ugg,1,0,0
##esto,1,0,0
##dokuz,1,1,1
##uncu,1,1,1
desteklemektedir,1,1,0
kurut,1,1,1
##amıştır,1,0,0
##pha,1,0,0
##lia,1,0,0
zaferini,1,1,0
simgeleyen,1,1,0
kaydettiği,1,1,0
ilerlemeyi,1,1,0
##âsî,1,0,0
kıskançlık,1,1,0
peşinden,1,1,0
şifalı,1,1,0
literatür,1,1,1
##phe,1,0,0
medyası,1,1,0
##berk,1,1,1
takipçisi,1,1,0
##obe,1,1,0
haberde,1,1,0
kurulmasından,1,1,0
olamaya,1,1,0
mesih,1,0,0
ülkeleriyle,1,1,0
##ilmişlerdir,1,1,1
varlığından,1,1,0
sokaklarda,1,1,0
gördüğünde,1,1,0
düşkün,1,1,1
hammad,1,0,0
formları,1,1,0
sib,1,0,0
##eve,1,1,0
##bani,1,1,1
eğik,1,1,1
atıf,1,1,1
seks,1,1,1
evrede,1,1,0
edindiği,1,1,0
açılış,1,1,1
kapanış,1,1,0
hakik,1,1,0
edebilmesi,1,1,0
##kiye,1,1,0
##ınız,1,1,1
##mayın,1,1,1
##meyin,1,1,1
getirilir,1,1,0
sayan,1,1,0
sergilen,1,1,0
ihtimalle,1,1,0
tükendi,1,1,0
##gön,1,1,1
geçmeyi,1,1,0
yaşayanların,1,1,0
civar,1,1,1
yazılıp,1,1,0
köyden,1,1,0
pedago,1,0,0
tefrika,1,1,1
çalışmıştır,1,1,0
direği,1,1,0
taştan,1,1,0
kerpiç,1,1,1
yerdi,1,1,0
belirtilmiştir,1,1,0
yelpazede,1,1,0
##isler,1,1,0
sonrasındaki,1,1,0
ettirilmiştir,1,1,0
##eddin,1,1,0
ölümden,1,1,0
kısalt,1,1,0
güneşi,1,1,0
maya,1,1,1
##icum,1,1,0
vektörü,1,1,0
##merler,1,0,0
##lular,1,1,1
bölümün,1,1,0
öğrencisi,1,1,0
yaptırımların,1,1,0
öldürmeye,1,1,0
çalmaya,1,1,0
çekilmek,1,1,0
termin,1,1,0
##olojisinde,1,0,0
rivayetler,1,1,0
derneğin,1,1,0
fonksiyonlar,1,1,0
tenk,1,0,0
manası,1,1,0
##nad,1,0,0
app,1,0,0
transkripsiyon,1,1,1
odasında,1,1,0
hızına,1,1,0
bölünerek,1,1,0
vezir,1,1,1
makamına,1,1,0
##aleddin,1,1,0
yüzeyinde,1,1,0
ekst,1,0,0
oluşturup,1,1,0
##orium,1,0,0
##çusu,1,1,1
benimsenen,1,1,0
alfabe,1,1,1
arkaya,1,1,0
abartılı,1,1,0
ruhunun,1,1,0
başarıyı,1,1,0
bulunduran,1,1,0
zirveye,1,1,0
biyografik,1,1,1
##asu,1,1,0
beşi,1,1,0
gotik,1,1,1
sanatçısıdır,1,1,0
fresk,1,1,1
temp,1,0,0
fikrinin,1,0,0
kiliseleri,1,1,0
şeritler,1,1,0
##dız,1,0,0
sokan,1,1,0
gh,1,0,0
##otto,1,0,0
##esch,1,0,0
##etti,1,1,0
##cılığına,1,1,1
gaga,1,1,1
milliyetçiliği,1,1,0
valisi,1,1,0
cerrah,1,1,1
durdurdu,1,1,0
yığın,1,1,1
##eyip,1,1,0
dib,1,1,1
hastanelerde,1,1,0
kıtasında,1,1,0
mühendisler,1,1,0
161,1,0,0
1788,1,0,0
##leyicileri,1,1,1
hikâyesi,1,0,0
karaca,1,1,1
##oğlan,1,1,1
çalışanı,1,1,0
##pson,1,0,0
yetkililerin,1,1,0
tarzına,1,1,0
amaçlanan,1,1,0
deneyimli,1,1,0
yakalı,1,1,0
suçsuz,1,1,1
##cılığının,1,1,1
gazetenin,1,1,0
alandan,1,1,0
tasarısı,1,1,0
sonuncusu,1,1,0
##icek,1,0,0
oğl,1,1,1
kısmından,1,1,0
gayet,1,1,1
nihayet,1,1,1
şif,1,1,1
##binde,1,1,0
kâtip,1,0,0
gelenlerin,1,1,0
ölmüş,1,1,0
defnedilmiştir,1,1,0
nekroz,1,1,1
kıt,1,1,1
bolca,1,1,1
arabada,1,1,0
kapısında,1,1,0
karş,1,1,0
ılan,1,1,1
döşeme,1,1,1
dağıldı,1,1,0
ameliyatı,1,1,0
iyileş,1,1,0
##eceksin,1,1,1
evr,1,1,1
bulundurmaktadır,1,1,0
uğramıştır,1,1,0
açmayı,1,1,0
düşünmektedir,1,1,0
verecektir,1,1,0
amaçlamaktadır,1,1,0
##ımızda,1,1,1
##lanın,1,1,1
1204,1,0,0
geçmesinden,1,1,0
gösteriler,1,1,0
koleksiyon,1,1,1
##ligi,1,1,0
olmasi,1,0,0
nitelendirilir,1,1,0
##pet,1,1,1
beklenmektedir,1,1,0
motorları,1,1,0
kuralına,1,1,0
kullanıma,1,1,0
düzenlemeyi,1,1,0
##uml,1,1,0
avcılığı,1,1,0
##uğu,1,1,1
liraya,1,1,0
düzenlemiştir,1,1,0
düzenlenmesine,1,1,0
1517,1,0,0
##unas,1,0,0
98,1,0,0
kondu,1,1,0
vücudunda,1,1,0
alarm,1,1,1
kabiliyetine,1,1,0
tercüm,1,1,0
aksiyon,1,1,1
edilip,1,1,0
##deres,1,1,0
haberinde,1,1,0
niye,1,1,1
sembolize,1,1,1
kaynaklanır,1,1,0
##ign,1,0,0
soz,1,0,0
intern,1,0,0
##ationale,1,0,0
##layıcılar,1,1,1
savunucu,1,1,0
##çeli,1,1,0
açıcı,1,1,0
##amayacağı,1,1,1
##darı,1,1,1
özelliğinin,1,1,0
kabuk,1,1,1
iyileştirmek,1,1,0
##iyum,1,1,0
daim,1,1,1
##ilmesiyle,1,1,1
geçmesine,1,1,0
voyv,1,0,0
##odin,1,1,0
##vya,1,1,0
biyolog,1,1,1
canlıları,1,1,0
sembolü,1,1,0
hesaplanabilir,1,1,0
penguen,1,1,1
##dala,1,1,1
ağaçlarının,1,1,0
808,1,0,0
##lian,1,0,0
keşifleri,1,1,0
##ütle,1,1,0
sebeplerden,1,1,0
kesimlerinde,1,1,0
firmasına,1,1,0
hesaplanmıştır,1,1,0
195,1,0,0
seküler,1,1,1
getirecek,1,1,0


==> results/qualitative_details.csv <==
word,stratum,gold,morpheus_seg,morpheus_root,morpheus_count,morpheus_len,morpheus_exact,morfessor_seg,morfessor_root,morfessor_count,morfessor_len,morfessor_exact,bpe-64k_seg,bpe-64k_root,bpe-64k_count,bpe-64k_len,bpe-64k_exact,byte_bpe-64k_seg,byte_bpe-64k_root,byte_bpe-64k_count,byte_bpe-64k_len,byte_bpe-64k_exact,unigram-64k_seg,unigram-64k_root,unigram-64k_count,unigram-64k_len,unigram-64k_exact,wordpiece-64k_seg,wordpiece-64k_root,wordpiece-64k_count,wordpiece-64k_len,wordpiece-64k_exact,turkish-tokenizer_seg,turkish-tokenizer_root,turkish-tokenizer_count,turkish-tokenizer_len,turkish-tokenizer_exact
fonksiyonlar,rare_root,fonksiyon | lar,fonksiyon | lar,1,1,1,1,fonk | siyon | lar,0,0,0,0,fonksiyon | lar,1,1,1,1,fonksiyon | lar,1,1,1,1,fonksiyon | lar,1,1,1,1,fonksiyonlar,0,0,0,0,fonksiyon | lar,1,1,1,1
moleküllerin,rare_root,molekül | ler | in,moleküller | in,0,0,0,0,mo | le | kül | lerin,0,0,0,0,molekül | lerin,1,0,0,0,molekül | lerin,1,0,0,0,molekül | lerin,1,0,0,0,molekul | lerin,0,0,0,0,molekül | lar | ün,1,1,1,0
parametreler,rare_root,parametre | ler,parametre | ler,1,1,1,1,parametre | ler,1,1,1,1,parametreler,0,0,0,0,parametreler,0,0,0,0,parametreler,0,0,0,0,parametreler,0,0,0,0,parametre | lar,1,1,1,0
enzimlerde,rare_root,enzim | ler | de,enzim | lerde,1,0,0,0,en | z | im | lerde,0,0,0,0,enzim | lerde,1,0,0,0,enzim | lerde,1,0,0,0,enzim | lerde,1,0,0,0,enzim | lerde,1,0,0,0,enzim | lar | da,1,1,1,0
izotoplar,rare_root,izotop | lar,izotop | lar,1,1,1,1,iz | o | top | lar,0,0,0,0,iz | ot | op | lar,0,0,0,0,iz | ot | op | lar,0,0,0,0,izo | top | lar,0,0,0,0,izo | top | lar,0,0,0,0,izotop | lar,1,1,1,1
katalizörler,rare_root,katalizör | ler,katalizör | ler,1,1,1,1,kat | alizör | ler,0,0,0,0,katal | iz | ör | ler,0,0,0,0,katal | iz | ör | ler,0,0,0,0,kata | li | z | ör | ler,0,0,0,0,katalizor | ler,0,1,1,0,katalizör | lar,1,1,1,0
polimerler,rare_root,polimer | ler,polimer | ler,1,1,1,1,pol | ime | rler,0,0,0,0,pol | im | erler,0,0,0,0,pol | im | erler,0,0,0,0,poli | mer | ler,0,0,0,0,polimer | ler,1,1,1,1,polimer | lar,1,1,1,0
vektörler,rare_root,vektör | ler,vektör | ler,1,1,1,1,ve | k | tör | ler,0,0,0,0,vektör | ler,1,1,1,1,vektör | ler,1,1,1,1,ve | ktör | ler,0,0,0,0,vektor | ler,0,1,1,0,vektör | lar,1,1,1,0
matrisler,rare_root,matris | ler,matris | ler,1,1,1,1,mat | ris | ler,0,0,0,0,matr | isler,0,1,0,0,matr | isler,0,1,0,0,mat | ris | ler,0,0,0,0,matris | ler,1,1,1,1,matris | lar,1,1,1,0
türevler,rare_root,türev | ler,türev | ler,1,1,1,1,tür | ev | ler,0,0,0,0,türev | ler,1,1,1,1,türev | ler,1,1,1,1,tür | ev | ler,0,0,0,0,turev | ler,0,1,1,0,türev | lar,1,1,1,0
integraller,rare_root,integral | ler,integral | ler,1,1,1,1,integral | ler,1,1,1,1,integral | ler,1,1,1,1,integr | aller,0,1,0,0,integral | ler,1,1,1,1,integral | ler,1,1,1,1,integral | lar,1,1,1,0
hipotezler,rare_root,hipotez | ler,hipotez | ler,1,1,1,1,hipotez | ler,1,1,1,1,hipotez | ler,1,1,1,1,hipotez | ler,1,1,1,1,hipotez | ler,1,1,1,1,hipotezler,0,0,0,0,hipotez | lar,1,1,1,0
nöronların,rare_root,nöron | lar | ın,nöron | ların,1,0,0,0,n | ör | on | ların,0,0,0,0,nör | onların,0,0,0,0,nör | onların,0,0,0,0,nöro | n | ların,0,1,0,0,noron | ların,0,0,0,0,nöron | lar | ün,1,1,1,0
proteinler,rare_root,protein | ler,protein | ler,1,1,1,1,protein | ler,1,1,1,1,prote | inler,0,1,0,0,prote | inler,0,1,0,0,protein | ler,1,1,1,1,proteinler,0,0,0,0,protein | lar,1,1,1,0
bakterilerin,rare_root,bakteri | ler | in,bakteri | lerin,1,0,0,0,bak | teri | lerin,0,1,0,0,bakter | ilerin,0,0,0,0,bakter | ilerin,0,0,0,0,bakteriler | in,0,0,0,0,bakterilerin,0,0,0,0,bakteri | lar | ün,1,1,1,0
virüsler,rare_root,virüs | ler,virüs | ler,1,1,1,1,virüs | ler,1,1,1,1,virüsler,0,0,0,0,virüsler,0,0,0,0,virüsler,0,0,0,0,virusler,0,0,0,0,virüs | lar,1,1,1,0
algoritmalar,rare_root,algoritma | lar,algoritma | lar,1,1,1,1,algoritma | lar,1,1,1,1,algoritmalar,0,0,0,0,algoritmalar,0,0,0,0,algoritmalar,0,0,0,0,algoritmalar,0,0,0,0,algoritma | lar,1,1,1,1
sentaksta,rare_root,sentaks | ta,sen | tak | sta,0,0,0,0,sen | taks | ta,0,0,0,0,sen | tak | sta,0,0,0,0,sen | tak | sta,0,0,0,0,sen | tak | sta,0,0,0,0,sent | aks | ta,0,0,0,0,sen | tak | sta,0,0,0,0
gradyanlar,rare_root,gradyan | lar,gra | d | yan | lar,0,0,0,0,gra | d | yan | lar,0,0,0,0,g | rad | yanlar,0,0,0,0,g | rad | yanlar,0,0,0,0, | grad | yanlar,0,0,0,0,gra | dy | anlar,0,0,0,0,gr | ady | an | lar,0,0,0,0
kromozomlar,rare_root,kromozom | lar,kromozom | lar,1,1,1,1,k | r | omo | z | om | lar,0,0,0,0,kromozom | lar,1,1,1,1,kromozom | lar,1,1,1,1,kromozom | lar,1,1,1,1,kromozom | lar,1,1,1,1,kromozom | lar,1,1,1,1
demircilik,derivation,demir | ci | lik,demir | cilik,1,0,0,0,demir | ci | lik,1,1,1,1,demir | cilik,1,0,0,0,demir | cilik,1,0,0,0,demir | cilik,1,0,0,0,demirci | lik,0,0,0,0,demir | cü | lık,1,1,1,0
balıkçılık,derivation,balık | çı | lık,balıkçı | lık,0,0,0,0,balık | çı | lık,1,1,1,1,balıkçılık,0,0,0,0,balıkçılık,0,0,0,0,balıkçılık,0,0,0,0,balıkcılık,0,0,0,0,balıkçıl | ık,0,0,0,0
ormancılık,derivation,orman | cı | lık,orman | cılık,1,0,0,0,orman | cılık,1,0,0,0,orman | cılık,1,0,0,0,orman | cılık,1,0,0,0,orman | cılık,1,0,0,0,ormancılık,0,0,0,0,orman | cü | lık,1,1,1,0
gözlemciler,derivation,gözlem | ci | ler,gözlem | ciler,1,0,0,0,gözlemci | ler,0,0,0,0,gözlem | ciler,1,0,0,0,gözlem | ciler,1,0,0,0,gözlemciler,0,0,0,0,gozlemci | ler,0,0,0,0,gözlem | cü | lar,1,1,1,0
renksizlik,derivation,renk | siz | lik,renk | sizlik,1,0,0,0,renk | sizlik,1,0,0,0,renk | sizlik,1,0,0,0,renk | sizlik,1,0,0,0,renk | sizlik,1,0,0,0,renksiz | lik,0,0,0,0,renk | süz | lık,1,1,1,0
susuzluk,derivation,su | suz | luk,susuzluk,0,0,0,0,su | suz | luk,1,1,1,1,susuzluk,0,0,0,0,susuzluk,0,0,0,0,susuzluk,0,0,0,0,susuzluk,0,0,0,0,susuz | lık,0,0,0,0
bulutsuz,derivation,bulut | suz,bulut | suz,1,1,1,1,bulut | suz,1,1,1,1,bulut | suz,1,1,1,1,bulut | suz,1,1,1,1,bulut | suz,1,1,1,1,bulut | suz,1,1,1,1,bulut | süz,1,1,1,0
yağmurlardan,derivation,yağmur | lar | dan,yağmur | lardan,1,0,0,0,yağmur | lardan,1,0,0,0,yağmur | lardan,1,0,0,0,yağmur | lardan,1,0,0,0,yağmur | lardan,1,0,0,0,yagmur | lardan,0,0,0,0,yağmur | lar | dan,1,1,1,1
menziller,derivation,menzil | ler,menzil | ler,1,1,1,1,menzil | ler,1,1,1,1,menzil | ler,1,1,1,1,menz | iller,0,1,0,0,menzil | ler,1,1,1,1,menzil | ler,1,1,1,1,menzil | lar,1,1,1,0
tuzsuzdu,derivation,tuz | suz | du,tuz | suz | du,1,1,1,1,tuz | suz | du,1,1,1,1,tuzsuz | du,0,0,0,0,tuzsuz | du,0,0,0,0,tuzsuz | du,0,0,0,0,tuzsuz | du,0,0,0,0,tuz | süz | dü,1,1,1,0
yaprağın,softening,yaprağ | ın,yap | rağı | n,0,0,0,0,yap | rağı | n,0,0,0,0,yapra | ğın,0,1,0,0,yapra | ğın,0,1,0,0,yaprağı | n,0,1,0,0,yapragı | n,0,1,0,0,yaprak | ün,0,1,1,0
bardağı,softening,bardağ | ı,bar | dağı,0,1,0,0,barda | ğı,0,1,0,0,bardağı,0,0,0,0,bardağı,0,0,0,0,bardağı,0,0,0,0,bardagı,0,0,0,0,bardak | ı,0,1,1,0
çiçeğin,softening,çiçeğ | in,çi | çe | ğin,0,0,0,0,çiçe | ğin,0,1,0,0,çiçeğin,0,0,0,0,çiçeğin,0,0,0,0,çiçeği | n,0,1,0,0,cicegin,0,0,0,0,çiçek | ün,0,1,1,0
köpeğim,softening,köpeğ | im,köpeğ | im,1,1,1,1,köpe | ğim,0,1,0,0,köpeğim,0,0,0,0,köpeğim,0,0,0,0,köpeğim,0,0,0,0,kopegim,0,0,0,0,köpek | üm,0,1,1,0
ekmeği,softening,ekmeğ | i,ekmeği,0,0,0,0,ekmeğ | i,1,1,1,1,ekmeği,0,0,0,0,ekmeği,0,0,0,0,ekmeği,0,0,0,0,ekmegi,0,0,0,0,ekmek | i,0,1,1,0
sokağa,softening,sokağ | a,sokağa,0,0,0,0,sok | ağa,0,1,0,0,sokağa,0,0,0,0,sokağa,0,0,0,0,sokağa,0,0,0,0,sokaga,0,0,0,0,sokak | a,0,1,1,0
tarağı,softening,tarağ | ı,ta | rağı,0,1,0,0,ta | rağı,0,1,0,0,tarağı,0,0,0,0,tarağı,0,0,0,0,tarağı,0,0,0,0,taragı,0,0,0,0,tarak | ı,0,1,1,0
aklın,vowel_drop,akl | ın,ak | lı | n,0,0,0,0,aklı | n,0,1,0,0,aklın,0,0,0,0,aklın,0,0,0,0,aklın,0,0,0,0,aklın,0,0,0,0,akıl | ün,0,1,0,0
burnu,vowel_drop,burn | u,burnu,0,0,0,0,bur | nu,0,1,0,0,burnu,0,0,0,0,burnu,0,0,0,0,burnu,0,0,0,0,burnu,0,0,0,0,burun | u,0,1,0,0
şehrin,vowel_drop,şehr | in,şehri | n,0,1,0,0,şehrin,0,0,0,0,şehrin,0,0,0,0,şehrin,0,0,0,0,şehrin,0,0,0,0,sehrin,0,0,0,0,şehir | ün,0,1,0,0
ağzı,vowel_drop,ağz | ı,ağz | ı,1,1,1,1,ağzı,0,0,0,0,ağzı,0,0,0,0,ağzı,0,0,0,0,ağzı,0,0,0,0,agzı,0,0,0,0,ağız | ı,0,1,0,0
boynu,vowel_drop,boyn | u,boynu,0,0,0,0,boy | nu,0,1,0,0,boynu,0,0,0,0,boy | nu,0,1,0,0,boynu,0,0,0,0,boyn | u,1,1,1,1,boyun | u,0,1,0,0
karnı,vowel_drop,karn | ı,kar | nı,0,1,0,0,kar | nı,0,1,0,0,karnı,0,0,0,0,karnı,0,0,0,0,karnı,0,0,0,0,karnı,0,0,0,0,karın | ı,0,1,0,0
saatlerde,loanword_exc,saat | ler | de,saatler | de,0,0,0,0,saat | lerde,1,0,0,0,saatlerde,0,0,0,0,saatlerde,0,0,0,0,saatlerde,0,0,0,0,saatlerde,0,0,0,0,saat | lar | da,1,1,1,0
rollerde,loanword_exc,rol | ler | de,rol | lerde,1,0,0,0,rol | lerde,1,0,0,0,rollerde,0,0,0,0,rollerde,0,0,0,0,rollerde,0,0,0,0,rollerde,0,0,0,0,rol | lar | da,1,1,1,0
gollerin,loanword_exc,gol | ler | in,gol | lerin,1,0,0,0,gol | lerin,1,0,0,0,gollerin,0,0,0,0,gollerin,0,0,0,0,gollerin,0,0,0,0,gollerin,0,0,0,0,gol | lar | ün,1,1,1,0
hallerden,loanword_exc,hal | ler | den,hal | lerden,1,0,0,0,hal | lerden,1,0,0,0,hal | lerden,1,0,0,0,hal | lerden,1,0,0,0,hal | lerden,1,0,0,0,hallerde | n,0,0,0,0,hall | er | dan,0,1,0,0
harflerle,loanword_exc,harf | ler | le,harf | lerle,1,0,0,0,harf | lerle,1,0,0,0,harflerle,0,0,0,0,harflerle,0,0,0,0,harflerle,0,0,0,0,harflerle,0,0,0,0,harf | lar | la,1,1,1,0
usullerin,loanword_exc,usul | ler | in,usul | lerin,1,0,0,0,usul | lerin,1,0,0,0,usul | lerin,1,0,0,0,usul | lerin,1,0,0,0,usul | lerin,1,0,0,0,usul | lerin,1,0,0,0,usul | lar | ün,1,1,1,0
kalplerin,loanword_exc,kalp | ler | in,kalp | lerin,1,0,0,0,kalp | lerin,1,0,0,0,kalp | lerin,1,0,0,0,kalp | lerin,1,0,0,0,kalp | lerin,1,0,0,0,kalpleri | n,0,0,0,0,kalp | lar | ün,1,1,1,0


==> results/qualitative_summary.csv <==
tokenizer,root_pct,count_pct,len_pct,exact_pct
morpheus,66.0,46.0,38.0,38.0
morfessor,46.0,46.0,26.0,26.0
bpe-64k,36.0,22.0,16.0,16.0
unigram-64k,32.0,20.0,14.0,14.0
wordpiece-64k,18.0,22.0,20.0,14.0
byte_bpe-64k,32.0,24.0,12.0,12.0
turkish-tokenizer,64.0,92.0,78.0,10.0

